Model order reduction of an ultraweak and optimally stable variational formulation for parametrized reactive transport problems

This contribution introduces a model order reduction approach for an advection-reaction problem with a parametrized reaction function. The underlying discretization uses an ultraweak formulation with an $L^2$-like trial space and an 'optimal' test space as introduced by Demkowicz et al. This ensures the stability of the discretization and in addition allows for a symmetric reformulation of the problem in terms of a dual solution which can also be interpreted as the normal equations of an adjoint least-squares problem. Classic model order reduction techniques can then be applied to the space of dual solutions which also immediately gives a reduced primal space. We show that the necessary computations do not require the reconstruction of any primal solutions and can instead be performed entirely on the space of dual solutions. We prove exponential convergence of the Kolmogorov $N$-width and show that a greedy algorithm produces quasi-optimal approximation spaces for both the primal and the dual solution space. Numerical experiments based on the benchmark problem of a catalytic filter confirm the applicability of the proposed method.

==> data/convergenceTests/h-convergence_fo_darcy_ref4.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.125000, 0.162040, -1, 2, 0.000273134
0.062500, 0.107881, -1, 2, 0.000986695
0.031250, 0.067485, -1, 2, 0.00360145
0.015625, 0.037035, -1, 92, 2.28245
0.007812, 0.019073, -1, 200, 23.5354


==> data/convergenceTests/h-convergence_fo_poiseuille_ref4.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.125000, 0.071297, -1, 2, 0.000264266
0.062500, 0.031441, -1, 2, 0.00100772
0.031250, 0.007393, -1, 2, 0.0035995
0.015625, 0.002437, -1, 68, 1.68474
0.007812, 0.001027, -1, 149, 17.6559


==> data/convergenceTests/h-convergence_fo_poiseuille_ref4_l2data.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.125000, 0.200878, -1, 2, 0.00027235
0.062500, 0.187636, -1, 2, 0.0009577
0.031250, 0.141758, -1, 2, 0.00360128
0.015625, 0.101454, -1, 68, 1.68474
0.007812, 0.071895, -1, 144, 17.047


==> data/convergenceTests/h-convergence_so_darcy_ref4.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.125000, 0.075182, -1, 2, 0.00153461
0.062500, 0.020763, -1, 2, 0.00572121
0.031250, 0.005892, -1, 146, 5.81778
0.015625, 0.001585, -1, 200, 36.7624
0.007812, 0.000420, -1, 200, 151.474


==> data/convergenceTests/h-convergence_so_poiseuille_ref4.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.125000, 0.029294, -1, 2, 0.00146221
0.062500, 0.004187, -1, 2, 0.00554329
0.031250, 0.000643, -1, 117, 4.65766
0.015625, 0.000087, -1, 200, 36.9615
0.007812, 0.000010, -1, 200, 153.006


==> data/convergenceTests/h-convergence_so_poiseuille_ref4_l2data.csv <==
gridwidth, l2error, condition_estimate, iterations, time 
0.125000, 0.209150, -1, 2, 0.00147487
0.062500, 0.125551, -1, 2, 0.00553697
0.031250, 0.091517, -1, 116, 4.62065
0.015625, 0.064897, -1, 200, 36.893
0.007812, 0.045353, -1, 200, 152.908


==> data/weak_greedy/rb_evaluation_ntrain_35_P2_H1b_ntest_500.csv <==
cw,cc,gin,fom_time,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,error_dim_18,error_dim_19,error_dim_20,error_dim_21,error_dim_22,error_dim_23,error_dim_24,error_dim_25,error_dim_26,error_dim_27,error_dim_28,error_dim_29,error_dim_30,rom_time_dim_1,rom_time_dim_2,rom_time_dim_3,rom_time_dim_4,rom_time_dim_5,rom_time_dim_6,rom_time_dim_7,rom_time_dim_8,rom_time_dim_9,rom_time_dim_10,rom_time_dim_11,rom_time_dim_12,rom_time_dim_13,rom_time_dim_14,rom_time_dim_15,rom_time_dim_16,rom_time_dim_17,rom_time_dim_18,rom_time_dim_19,rom_time_dim_20,rom_time_dim_21,rom_time_dim_22,rom_time_dim_23,rom_time_dim_24,rom_time_dim_25,rom_time_dim_26,rom_time_dim_27,rom_time_dim_28,rom_time_dim_29,rom_time_dim_30
0.8292211412031192,0.5940959869511878,1.0,0.5108081379439682,0.12342898714890041,0.019550805191065286,0.01002725600852854,0.006670686516085037,0.003139561441280118,0.001226621307361934,0.0009765118296361123,0.00031837515368214874,0.00022434591285581094,0.00011378905181346216,6.85688044817332e-05,6.771578450419931e-05,5.678847228744231e-05,3.5789428773197195e-06,3.5537507170398305e-06,3.5531912050805493e-06,2.859418908442236e-06,1.8673785282402244e-06,1.777970945483844e-06,1.7761637969411366e-06,1.1436998365253489e-06,1.097185189845453e-06,7.251328991841379e-08,6.780216504589224e-08,6.74547123282346e-08,2.6782470752898942e-08,2.425011416999907e-08,1.6639472310950274e-08,1.655235708666698e-08,1.6389148178491454e-08,0.0011297829914838076,0.0006047890055924654,0.0006019680295139551,0.0006199551280587912,0.0006274289917200804,0.0006051710806787014,0.000617586076259613,0.0006097110453993082,0.0006207609549164772,0.0006204820238053799,0.0006338399834930897,0.000623336061835289,0.0006282702088356018,0.0006624581292271614,0.0006303051486611366,0.0006547481752932072,0.0006650639697909355,0.0006530459504574537,0.0006472389213740826,0.0006678898353129625,0.0006480379961431026,0.0006715820636600256,0.0006678099744021893,0.0006846049800515175,0.0006666239351034164,0.0006716710049659014,0.0006747790612280369,0.0006812801584601402,0.00069392379373312,0.0007251771166920662
0.7456750006602998,0.08448089567707195,1.0,0.5097820570226759,0.047834525115305046,0.04676300749430521,0.009823891559946481,0.007555269559473512,0.0040574061940248434,0.003987188978393508,0.0007580104560618684,0.0007477434380570599,0.0002833547997126842,0.00013828900621047676,0.00013236401315839326,7.395785151489958e-06,4.096592088993999e-06,2.939613951331714e-06,2.5914167362494957e-06,2.2886336454374124e-06,2.288632758869253e-06,1.487288151583692e-06,1.4867696315343486e-06,9.160816453433652e-07,5.561022310844113e-07,4.421732098141678e-07,3.76384649695551e-07,3.062272602652053e-07,2.230088799844873e-07,1.0799973394673569e-07,7.308382201276365e-08,6.208301841889284e-08,4.894416187368342e-08,3.96274884096292e-08,0.0004975181072950363,0.0004428389947861433,0.0004480578936636448,0.0004536951892077923,0.0004475491587072611,0.0004844800569117069,0.00045936601236462593,0.00045771803706884384,0.0004714750684797764,0.00046374788507819176,0.0004633439239114523,0.0004758459981530905,0.0004739270079880953,0.00047682621516287327,0.0004855981096625328,0.00048286491073668003,0.0004821689799427986,0.0004918312188237906,0.0004971770104020834,0.0004975940100848675,0.0005227439105510712,0.0004958999343216419,0.0005102287977933884,0.0005155128892511129,0.00053421501070261,0.0005103021394461393,0.000516131054610014,0.0005167990457266569,0.0005179659929126501,0.0005285721272230148
0.5899852222430135,0.11075031839640159,1.0,0.5093148010782897,0.08058701873857851,0.07984735770961952,0.016755238783888498,0.010927353363743748,0.004796653165331723,0.004760562922045446,0.0010985127945459877,0.001066173444819441,8.71025808852412e-05,5.237124620912532e-05,3.9415170046281345e-05,1.7632216229670315e-05,1.7415163620459702e-05,1.0289905259733886e-05,5.28649585890123e-06,4.888378717597778e-06,3.3159147459447716e-06,2.717669105333448e-06,2.34770028321296e-06,1.4126502584620914e-06,4.431066307095261e-07,3.917851170643907e-07,3.73595634122336e-07,2.3952144838112605e-07,1.7723286010479362e-07,9.985569486916005e-08,8.294206788998756e-08,6.626398436322022e-08,4.046224123551919e-08,3.870515137011794e-08,0.0004764499608427286,0.0004594579804688692,0.00045941094867885113,0.00045420415699481964,0.0004492478910833597,0.00046536000445485115,0.00045653292909264565,0.0004521510563790798,0.00047786603681743145,0.00047023710794746876,0.0004709151107817888,0.0004846618976444006,0.00047323014587163925,0.0004800800234079361,0.00047872005961835384,0.0004821999464184046,0.00048009702004492283,0.0004925348330289125,0.000499652000144124,0.0005089379847049713,0.0005052131600677967,0.0004983048420399427,0.0005187420174479485,0.0005043651908636093,0.0005159149877727032,0.0005085659213364124,0.0005089379847049713,0.0005143561866134405,0.0005186509806662798,0.0005278738681226969
0.7508363334364625,0.29293590650383716,1.0,0.5098207511473447,0.07487614172894407,0.03792036927884902,0.011252864198230524,0.010404139912560966,0.004516298595029051,0.0022302029845333994,0.0010296340967472057,0.0006921779838356798,0.0002786746287739863,0.00012041209100633583,0.00012035960797493303,6.016830996627359e-05,6.013832464202157e-05,9.409299356811306e-06,3.0331364353336157e-06,2.8557529417651165e-06,2.4261969506661456e-06,2.1201675635448203e-06,1.9206248543892862e-06,1.8490216216790995e-06,8.986544027994593e-07,8.961846343737384e-07,2.5771648035594384e-07,2.5728072772373764e-07,2.5399508071480535e-07,1.1224195305860879e-07,1.030530627664489e-07,9.958819487073369e-08,9.662028355796202e-08,7.611165029823839e-09,0.0004652801435440779,0.00044165109284222126,0.00044943904504179955,0.00046054087579250336,0.00044542504474520683,0.00045076385140419006,0.0004498960915952921,0.0004566430579870939,0.0004568980075418949,0.0004716671537607908,0.0004667749162763357,0.0004636261146515608,0.0004900649655610323,0.00047903507947921753,0.0004781000316143036,0.0004813079722225666,0.00047355378046631813,0.0004942179657518864,0.000485649099573493,0.0005010277964174747,0.0004884579684585333,0.0004962568636983633,0.0005040192045271397,0.0005035127978771925,0.0005110220517963171,0.0005092129576951265,0.0005143010057508945,0.0005096930544823408,0.0005313630681484938,0.0005240358877927065
0.762073021030176,0.6981902447177161,1.0,0.511119948932901,0.1371539502666801,0.021470097055657774,0.009363156259351978,0.006162933362858568,0.0019068788000566146,0.0015110795149196144,0.0013904356454559003,0.0004712334302581565,0.00026977697222001717,0.00016788968915451162,2.9499402984951232e-05,2.9213026954017045e-05,2.553110097178928e-05,2.428070133641974e-06,2.0198217207971276e-06,2.019200080098881e-06,1.2503099283185737e-06,1.1974702718619185e-06,1.185474016060781e-06,1.0828462069502921e-06,5.491565835171436e-07,4.88428749608929e-07,1.2660923263311855e-07,1.2106430685049893e-07,1.2032654061748587e-07,7.476503549601458e-08,6.958321771994477e-08,4.791618066600669e-08,4.790911271106489e-08,3.576618733211257e-08,0.00045791594311594963,0.00044040894135832787,0.0004502090159803629,0.0004503538366407156,0.00045906705781817436,0.0004498178604990244,0.0004528588615357876,0.00045402301475405693,0.0004586509894579649,0.00046849995851516724,0.0004621290136128664,0.00046403100714087486,0.0004684759769588709,0.00047395494766533375,0.0004764499608427286,0.00048192497342824936,0.0004761910531669855,0.00047865300439298153,0.0005018510855734348,0.0004981621168553829,0.000489954836666584,0.0005046140868216753,0.0005341160576790571,0.0005064900033175945,0.0005056178197264671,0.0005087088793516159,0.000512989005073905,0.0005199110601097345,0.000514104962348938,0.000539977103471756
0.32616264200356604,0.23467226546159414,1.0,0.5098551230039448,0.13958960096734813,0.13415190341025027,0.02281169257635005,0.021711734563255,0.002210722193588099,0.0019969137024639537,0.001672537428257511,0.0010030080800668847,0.00026593631550549487,8.72807768997436e-05,7.101718737486797e-05,3.5538447776965515e-05,3.370550693585515e-05,3.3004858464063736e-05,1.3938563921619666e-05,1.3115384488267471e-05,1.2256358301503053e-05,4.111838953317111e-06,3.858849417103629e-06,1.5366282798576279e-06,1.3316801805011748e-06,1.2768324708831852e-06,9.933761073414218e-07,9.517834354529218e-08,7.418333426460412e-08,5.761558419577075e-08,5.7529079537771657e-08,5.4716242914753975e-08,1.594476623301659e-08,7.457237380492492e-09,0.00044691096991300583,0.00044184084981679916,0.0004475379828363657,0.00045070191845297813,0.0004443149082362652,0.00046214484609663486,0.000445973826572299,0.00047362898476421833,0.00045685097575187683,0.0004683269653469324,0.00046910415403544903,0.00046700495295226574,0.00047141010873019695,0.00048464699648320675,0.0004768120124936104,0.0004780949093401432,0.0004733479581773281,0.0004787349607795477,0.0005075570661574602,0.0004953800234943628,0.0005061279516667128,0.0004987120628356934,0.0005094041116535664,0.00051322509534657,0.0005066459998488426,0.0005132150836288929,0.0005111130885779858,0.0005131899379193783,0.0005328920669853687,0.0005192570388317108
0.7423326548539464,0.47424258142538656,1.0,0.5096922118682414,0.10569895637503846,0.03183008088903523,0.012056237946571215,0.009376415843466056,0.0037005584812065894,0.0017700561588019884,0.001274720780989145,0.0002815374063953096,0.000266451054804144,0.00010621935399707659,9.857701489408664e-05,8.447773910547304e-05,8.169220637527688e-05,2.102331700585478e-06,9.169589596907372e-07,8.75570688560895e-07,7.816382309097458e-07,6.646854053835861e-07,6.573253980572014e-07,4.745119409642398e-07,2.8743780136768446e-07,1.6064600760746915e-07,1.4304355138879374e-07,1.3711166351108368e-07,1.282913399590117e-07,3.148992954156359e-08,3.1204636999360484e-08,2.1103713070689968e-08,1.9276965612846734e-08,1.8032337793905337e-08,0.00046061305329203606,0.0004441039636731148,0.00044445996172726154,0.00044995592907071114,0.00044916197657585144,0.0004511079750955105,0.0004554500337690115,0.00045333406887948513,0.00047150603495538235,0.0004692031070590019,0.0004789489321410656,0.0004693819209933281,0.0004864491056650877,0.00047440105117857456,0.0004949001595377922,0.00048132892698049545,0.0004768890794366598,0.0004779400769621134,0.0004848828539252281,0.0004998859949409962,0.0004998620133846998,0.0005123438313603401,0.0005109370686113834,0.0005095850210636854,0.0005149950738996267,0.0005244880449026823,0.0005167410708963871,0.0005289171822369099,0.0005154830869287252,0.0005183471366763115
0.31415488807834235,0.14128926708710055,1.0,0.5098410490900278,0.15863150760193456,0.15826536273478553,0.028048835740895103,0.018232389965277544,0.002297159066821664,0.002101727410014122,0.0011791016894866586,0.0011484239066426585,0.00024126457548295847,0.00013691379478958973,0.00013493626087120314,6.488440424606837e-05,6.460949204399378e-05,6.426258713670833e-05,8.626091219797561e-06,8.011205859850522e-06,8.010769137413352e-06,3.624982269256303e-06,2.876936237062349e-06,1.218567953717161e-06,1.1751931689599293e-06,1.0532380658624081e-06,9.287763786269414e-07,1.7377149618108792e-07,1.2376341247985624e-07,1.0313986155126755e-07,9.431289413022597e-08,8.822678721868574e-08,3.9481148003336776e-08,1.7563517803385107e-08,0.00047063082456588745,0.0004453761503100395,0.0004471731372177601,0.0004524949472397566,0.0004624410066753626,0.00045045698061585426,0.0004530779551714659,0.0004588749725371599,0.000458806985989213,0.00046194903552532196,0.0004669169429689646,0.00046841311268508434,0.0004760089796036482,0.00047212885692715645,0.0004870421253144741,0.00047759199514985085,0.0004767361097037792,0.00047656591050326824,0.0004988121800124645,0.00048454198986291885,0.0004977819044142962,0.0004964999388903379,0.0005090830381959677,0.0005086488090455532,0.000506869051605463,0.0005057600792497396,0.0005241630133241415,0.0005122090224176645,0.0005332159344106913,0.0005240738391876221
0.859680301241987,0.6024169621534105,1.0,0.5141505768988281,0.12476241850952426,0.01697531547082308,0.009601877584624776,0.006228897356916895,0.0032370283992106423,0.0010643917045598114,0.0008375309735939171,0.00031570897893520497,0.00020031628074309123,0.00010871903118423147,6.600746312820005e-05,6.598263658168239e-05,5.044704561192939e-05,3.829646077940675e-06,3.81898336718603e-06,3.818035526777558e-06,3.2532327063550685e-06,1.9798917388400756e-06,1.8817433035760571e-06,1.855761383191543e-06,1.3269464553694934e-06,1.2117076006882738e-06,2.3796932796946687e-08,2.2461290580905424e-08,2.2454811081837935e-08,9.415380727884812e-09,8.857272548017279e-09,7.665400342336579e-09,7.63983845438922e-09,5.860764099489862e-09,0.0004466730169951916,0.0004387372173368931,0.0004435961600393057,0.00044503691606223583,0.0004620649851858616,0.0004499221686273813,0.00045147608034312725,0.0004542609676718712,0.0004645970184355974,0.00048414384946227074,0.0004729130305349827,0.00046618515625596046,0.00046966993249952793,0.0004926039837300777,0.0004777188878506422,0.00047908793203532696,0.00047480897046625614,0.0004788478836417198,0.0004829659592360258,0.0005012329202145338,0.0005024438723921776,0.0004868539981544018,0.0005237988661974669,0.0005022929981350899,0.0005038080271333456,0.0005061898846179247,0.0005125009920448065,0.000512787839397788,0.0005140940193086863,0.00052477209828794
0.7899059817355876,0.06445743245490876,1.0,0.514267974998802,0.039064693319952784,0.03854224842454321,0.008253678820914762,0.0062259587208732285,0.0036558249428068836,0.0036278656334372784,0.0006135289345905135,0.0006092570897844035,0.00029948777536399396,0.00014561896702634016,0.0001405302931735446,1.2578379715352711e-05,7.192881484211551e-06,7.1770195670258375e-06,3.1247969407904592e-06,1.8646504167386564e-06,1.128646857269403e-06,8.062407538696134e-07,8.033272618715649e-07,6.366912896291146e-07,3.0534123099042395e-07,2.356539848304465e-07,2.3190528583993154e-07,2.0493916971056962e-07,1.6048692713807545e-07,4.5885565877457486e-08,3.434573408994971e-08,2.7918653170230324e-08,2.575188395153434e-08,2.5748089723500238e-08,0.0004387451335787773,0.0005106700118631124,0.000450710067525506,0.00044855684973299503,0.00045890500769019127,0.0004675518721342087,0.00045749498531222343,0.0004709989298135042,0.00046082003973424435,0.00046497490257024765,0.0004723451565951109,0.00046652299351990223,0.00047712097875773907,0.0004738220013678074,0.0004758161958307028,0.0004872218705713749,0.0004799140151590109,0.00048821396194398403,0.0004875489976257086,0.0004980841185897589,0.0005065351724624634,0.0005023421254009008,0.000507378950715065,0.0005094201769679785,0.0005125391762703657,0.0005012580659240484,0.0005152139347046614,0.0005130700301378965,0.0005121638532727957,0.0005226437933743
0.6177859363885542,0.004984965294472898,1.0,0.5109924029093236,0.08604963600796656,0.08314506759640977,0.02423719116376672,0.00829010988877407,0.007620602427828298,0.006867188612653926,0.0001181376267812904,0.00011742628943958972,7.121015031791785e-05,3.204327747673586e-05,3.178463863630338e-05,1.1705593567260034e-05,7.288693335691792e-06,7.248580269942187e-06,3.7119310561753252e-06,1.7507295580988137e-06,1.1264724623145668e-06,8.205100680904595e-07,7.919030725890849e-07,6.393171811342569e-07,1.9615127794679987e-07,1.6307267206147217e-07,1.570881765439592e-07,1.3367093369696206e-07,1.0064129635779832e-07,5.575188984936483e-08,3.935926848276036e-08,3.010506651464453e-08,2.9523748330481315e-08,2.899600872599558e-08,0.00043500191532075405,0.00044577009975910187,0.0004486711695790291,0.00044890097342431545,0.00045132008381187916,0.000454955967143178,0.0004717530682682991,0.000458315946161747,0.0004984410479664803,0.00046551995910704136,0.00046220095828175545,0.0004692990332841873,0.0004701530560851097,0.0004750110674649477,0.00047322199679911137,0.00047988700680434704,0.0004809668753296137,0.00047963298857212067,0.0005240628961473703,0.000497597036883235,0.0005009830929338932,0.0005017849616706371,0.0005061610136181116,0.0005118451081216335,0.0005085619632154703,0.0005123831797391176,0.0005264249630272388,0.0005158891435712576,0.0005202691536396742,0.000528095057234168
0.6355412929730783,0.37971932648166573,1.0,0.5097716960590333,0.0947452916911645,0.050198614678590416,0.013440159552057393,0.012320062779414257,0.0037890368602628744,0.0024006511308399233,0.0016283944261466213,0.0005855398793371314,0.00022192831720531974,9.49162028252505e-05,9.343394575227039e-05,7.352278139819523e-05,7.242616689039685e-05,5.2135061287808e-06,5.1198742401185436e-06,4.805400732104206e-06,3.88671287759849e-06,2.980952225644052e-06,2.018973746917133e-06,1.3892654331781046e-06,8.43595351993541e-07,7.754889961844729e-07,3.163592294060036e-07,2.949909416999539e-07,2.7246696153266254e-07,1.3498671933436303e-07,1.3414706917918013e-07,1.309270627301449e-07,9.191265286399716e-08,3.464173157768859e-08,0.00043980800546705723,0.0004475370515137911,0.0004503719974309206,0.00046828784979879856,0.0004657590761780739,0.0004665760789066553,0.0004616379737854004,0.00045584607869386673,0.0004598901141434908,0.00046733394265174866,0.0004671500064432621,0.00046996003948152065,0.0004760639276355505,0.0004961378872394562,0.0004839799366891384,0.000476691871881485,0.0004784869961440563,0.0005020361859351397,0.0004976738709956408,0.0005007199943065643,0.0005182628519833088,0.0005011260509490967,0.0005072951316833496,0.0005226270295679569,0.0005115391686558723,0.0005125459283590317,0.0005274331197142601,0.0005199839361011982,0.0005157100968062878,0.0005283409263938665
0.7647242191417579,0.44738407280411996,1.0,0.5099878858309239,0.10109873195175818,0.03042656897543742,0.01189666549473337,0.009313788256466811,0.004009629195664937,0.0016958754236201174,0.0011275589378335034,0.000303680224258072,0.0002658049241261308,0.00010690919837926865,0.00010247107569456497,8.435569334521722e-05,8.181527713485666e-05,3.0329024033251034e-07,1.534720546902476e-07,1.5154004904759381e-07,1.0944796612698085e-07,1.0344338473489498e-07,9.878164347986517e-08,9.493257688765394e-08,4.518463328073444e-08,4.327992514171918e-08,1.3810943600135124e-08,1.3492189595320089e-08,1.2898561446564739e-08,3.0881767520036814e-09,3.0826953043685123e-09,2.323207920748973e-09,2.286699672412032e-09,1.4198453025814933e-09,0.00044045504182577133,0.00044891308061778545,0.000448708888143301,0.00044979900121688843,0.0004733630921691656,0.0004505310207605362,0.0004604549612849951,0.00045544584281742573,0.0004622850101441145,0.00048106187023222446,0.00046826107427477837,0.0004640519618988037,0.0005211599636822939,0.0004896309692412615,0.00047214701771736145,0.00047809304669499397,0.0004955031909048557,0.0004726429469883442,0.0005008608568459749,0.0004982571117579937,0.0005018650554120541,0.0005167380440980196,0.0005083701107650995,0.0005117000546306372,0.0005105750169605017,0.0005075449589639902,0.0005104020237922668,0.00052849599160254,0.0005185301415622234,0.0005480700638145208
0.9754043238262216,0.4609808247014706,1.0,0.509460851084441,0.10434389335309122,0.012298170568259895,0.010493879077577765,0.007011791763537451,0.005192445704775513,0.0003814104517245566,0.0002602793101628884,0.00017458239609903042,6.734050347647903e-05,5.194580226388342e-05,4.9592217780773804e-05,4.68016219426138e-05,2.493075295230513e-05,5.0243731218481865e-06,2.6135520076125064e-06,2.409321595874908e-06,2.2884743144416946e-06,2.1278029069963373e-06,1.7034158663398064e-06,9.27681398495553e-07,6.734200718599184e-07,6.19705343322784e-07,1.4281041174386412e-07,1.3931530564085557e-07,1.2645625870954178e-07,1.2348080564097328e-07,1.0378402227248121e-07,6.508372310885684e-08,6.469853625403883e-08,3.5932161185218215e-08,0.00043764407746493816,0.00048225303180515766,0.00046591111458837986,0.0004439479671418667,0.0004438480827957392,0.0004655660595744848,0.0004802411422133446,0.00046013412065804005,0.00046352995559573174,0.0004621129482984543,0.00047798710875213146,0.0004729179199784994,0.0004914740566164255,0.0004748259671032429,0.0004752350505441427,0.000481670955196023,0.0004771808162331581,0.0004929900169372559,0.0004986911080777645,0.0005268221721053123,0.0004875040613114834,0.0005019460804760456,0.0005076671950519085,0.0005317709874361753,0.0005085230804979801,0.00052850809879601,0.0005157799459993839,0.0005314769223332405,0.00051266816444695,0.0005267069209367037
0.9186646150612952,0.24867466203617328,1.0,0.5096634279470891,0.06270266057393006,0.017643622120626076,0.00993466162655965,0.007975482890533098,0.005100102143176504,0.0008865292285549746,0.0003880436395459616,0.00035450382700584406,0.000166125266458298,8.451027474504078e-05,8.251122329000355e-05,2.5652387749034718e-05,2.0615839723937278e-05,9.010514400058631e-06,3.726936760553934e-06,2.672677045324658e-06,2.296622984561033e-06,1.4452411618755808e-06,1.4406382788547485e-06,1.4196166401710875e-06,9.370543737704321e-07,6.352297614711158e-07,6.258900461123227e-07,5.684101083767246e-07,4.77003302770854e-07,2.4682767476400177e-08,2.3614914707230704e-08,1.865692376018112e-08,1.5546529620583456e-08,8.612337450311813e-09,0.0004418769385665655,0.0004458420444279909,0.00045054289512336254,0.00044856686145067215,0.0004461000207811594,0.0004738480783998966,0.0004584409762173891,0.00047086714766919613,0.0004606279544532299,0.00048815691843628883,0.0004720469005405903,0.0004712250083684921,0.0004778490401804447,0.00047457008622586727,0.0004760569427162409,0.0004902509972453117,0.0004802381154149771,0.00048235501162707806,0.0004884530790150166,0.0005024829879403114,0.0005061100237071514,0.00048555503599345684,0.0005224540363997221,0.0005094090010970831,0.0005054411012679338,0.0005105449818074703,0.000516572967171669,0.0005134518723934889,0.0005330720450729132,0.0005440330132842064
0.6146062192524261,0.49553480415254303,1.0,0.5100301338825375,0.11202831732691418,0.045873344390467356,0.013989999138884972,0.011583256560866074,0.002977639497752635,0.0023140700713059994,0.002002624808835373,0.00022027928176739746,0.00021158529253616606,7.84395823536282e-05,6.952723083537218e-05,6.265445139651714e-05,6.142302818109061e-05,8.379318374859436e-06,3.956205675005934e-06,3.7668641870192574e-06,3.7632785374300784e-06,2.2685989699264374e-06,2.078096453296227e-06,1.0311455307230584e-06,9.789248174337797e-07,4.540553667219497e-07,4.0380781457666964e-07,4.0264632793176757e-07,3.734102203411986e-07,1.3515636310130788e-07,1.3514091296930274e-07,1.0138205503599168e-07,8.404549432579784e-08,7.236434676242677e-08,0.00045168795622885227,0.00043934606947004795,0.00044921995140612125,0.0004620689433068037,0.0004455908201634884,0.00044944719411432743,0.0004798129666596651,0.0004546020645648241,0.0004619800020009279,0.0004658680409193039,0.00047110416926443577,0.00048677902668714523,0.0004733910318464041,0.00047888001427054405,0.0004750029183924198,0.00048436387442052364,0.00047577498480677605,0.00047776103019714355,0.00048795389011502266,0.0004997460637241602,0.0005087351892143488,0.0005025279242545366,0.0005201809108257294,0.0005131389480084181,0.0005101098213344812,0.0005137710832059383,0.0005163010209798813,0.0005157869309186935,0.0005164251197129488,0.000529841985553503
0.5977793406300381,0.4419010737450705,1.0,0.5165125450585037,0.10547544323830446,0.0516049502274535,0.014349418600043427,0.01260758962762655,0.0032501869457816613,0.0024030885955517497,0.00196333491852114,0.0003488333511024916,0.00018978002336263812,7.526510183064375e-05,7.525694729122096e-05,6.63758986370247e-05,6.505490729271744e-05,7.687038602331251e-06,4.7315791932558395e-06,4.301214376843102e-06,3.928971937315512e-06,2.919339394703265e-06,2.255998479380775e-06,8.752379857501819e-07,7.910000519520557e-07,5.504747593948886e-07,4.2759621415613816e-07,4.240830238389583e-07,4.0475983065244587e-07,1.6447292601779745e-07,1.6438562082536537e-07,1.4498772602378724e-07,8.266886625872187e-08,5.8619783364657886e-08,0.0004406580701470375,0.00044467789120972157,0.00044826301746070385,0.0004442769568413496,0.0004466061946004629,0.00045002205297350883,0.0004587029106914997,0.0004622980486601591,0.0004625620786100626,0.00046481797471642494,0.000469996128231287,0.0004758068826049566,0.0004790700040757656,0.00047738198190927505,0.000474926782771945,0.0004827268421649933,0.0004778178408741951,0.00048209005035459995,0.0005007251165807247,0.0004861128982156515,0.0005075500812381506,0.0004971369635313749,0.0005080059636384249,0.0005121671129018068,0.0005132020451128483,0.0005099629051983356,0.0005164698231965303,0.0005199359729886055,0.0005194961559027433,0.0005288999527692795
0.8828093321445801,0.3739218402932234,1.0,0.512904065893963,0.08775486931313976,0.020238419740571327,0.011128566032647728,0.00837183298074848,0.005030678196352738,0.0010456143425821647,0.000521424567074582,0.00024127837865660804,0.00019452578857575637,8.204487946558144e-05,8.011057390517239e-05,5.605861541167924e-05,5.468372089667867e-05,3.5139132877942064e-06,2.6551358699983984e-06,2.536997969749657e-06,2.536608519010639e-06,1.6986064726079457e-06,1.4750618516397916e-06,1.0168065226542517e-06,9.41660501503646e-07,6.011436454254141e-07,4.6325935372636894e-07,4.1470754329317093e-07,3.6670435511146873e-07,7.278913436361703e-08,6.686372333757898e-08,6.214105796469418e-08,6.212021367941854e-08,3.394087630967767e-08,0.00046131107956171036,0.0004450790584087372,0.00044809095561504364,0.0004474350716918707,0.0004484930541366339,0.00046480889432132244,0.00045728404074907303,0.00046062003821134567,0.00046042189933359623,0.00046488293446600437,0.00047055119648575783,0.0004681018181145191,0.0004891811404377222,0.0004910870920866728,0.0004745139740407467,0.0004810749087482691,0.0004914738237857819,0.00047940993681550026,0.0004879881162196398,0.0005007900763303041,0.0005052092019468546,0.0004883529618382454,0.000509520061314106,0.0005110190249979496,0.0005087039899080992,0.0005103489384055138,0.0005271839909255505,0.0005070208571851254,0.0005190479569137096,0.0005275099538266659
0.40970107654899457,0.18194295527675264,1.0,0.5247785171959549,0.12146705006592416,0.1186918927689114,0.02150714606827562,0.017149023455182034,0.003279886229062686,0.0030057339864915213,0.0015513733583401741,0.0013337238160966271,0.00019252832170339867,8.393890969428375e-05,8.321898722158191e-05,3.12614341815527e-05,3.1028931379067195e-05,3.043938394622238e-05,6.9420875345054244e-06,6.9207245205201025e-06,6.786412760155715e-06,2.7781576982477787e-06,2.6981987009982167e-06,1.1026986399280107e-06,1.0440623617333224e-06,1.0416948206252759e-06,7.585339472854935e-07,1.807984918456069e-07,1.0513838740879504e-07,6.942624029312343e-08,5.135341281648933e-08,4.4414936540911346e-08,4.30216271522219e-08,2.7694265240818592e-08,0.0004466839600354433,0.00044896104373037815,0.00044615217484533787,0.00044715218245983124,0.0004488269332796335,0.0004516029730439186,0.00045971712097525597,0.0004736650735139847,0.00047194515354931355,0.00046988995745778084,0.00046551600098609924,0.0004738769493997097,0.0004731949884444475,0.00048074894584715366,0.0004811501130461693,0.0004836211446672678,0.00047659105621278286,0.0004903189837932587,0.0004894270095974207,0.0004968110006302595,0.0005033870693296194,0.0004884141962975264,0.0005087798926979303,0.0005112229846417904,0.0005098080728203058,0.0005155981052666903,0.0005143929738551378,0.0005181808955967426,0.0005218840669840574,0.0005335521418601274
0.448458262268858,0.016257109892718447,1.0,0.5218652121257037,0.13860412701060001,0.13598427813536795,0.037941552187409154,0.008110263045127639,0.006736705795917471,0.006193291217426466,0.00036375399451452236,0.000344389371700982,0.0002788888854536851,0.00013500181992817043,0.00012975076682665928,5.127656641448255e-05,3.140998900733862e-05,3.0092367321980554e-05,2.527145063132666e-05,1.1625552815814023e-05,6.111893437933954e-06,5.2664128034521945e-06,1.229438276349618e-06,1.134963359098715e-06,2.3763168414748155e-07,1.7110016015991232e-07,1.4755655678853403e-07,1.4652522958020463e-07,9.039229488818473e-08,9.025731774369899e-08,4.5204688671801974e-08,4.478377898846799e-08,3.528113566839253e-08,3.27049751118524e-08,0.00044281710870563984,0.00044546392746269703,0.0004472341388463974,0.0004445130471140146,0.00044532096944749355,0.0004521470982581377,0.00045664701610803604,0.0004581660032272339,0.00045967893674969673,0.00046671414747834206,0.0004677718970924616,0.00046990299597382545,0.0004761521704494953,0.0004754960536956787,0.0004755309782922268,0.00048104580491781235,0.00048054219223558903,0.0004935348406434059,0.00048499484546482563,0.0005025698337703943,0.0004887550603598356,0.00048381881788372993,0.000511951046064496,0.0005198498256504536,0.0005057030357420444,0.0005238971207290888,0.0005218239966779947,0.0005320440977811813,0.0005314161535352468,0.0005524801090359688
0.8157636115954137,0.7235593540918033,1.0,0.5106189630459994,0.14040002785414915,0.01661302380289871,0.00813884739084798,0.0050893354317396245,0.0018361397112109813,0.0012138478666842533,0.0011000787150394725,0.0004371767560411513,0.0002395852098102876,0.0001572541790389902,3.2472734520622124e-05,3.217530730554142e-05,2.1881915387257266e-05,3.346011755860304e-06,2.7241344882174868e-06,2.7143070485922536e-06,2.2072375493062913e-06,1.1988009562423e-06,1.1805568299269545e-06,1.1194208459407274e-06,8.605457586301631e-07,7.58172151088363e-07,1.215997020368063e-07,1.1116580609811686e-07,1.0853717516650381e-07,9.466405988740511e-08,8.358353956948602e-08,6.456537011961252e-08,6.243489656000417e-08,3.518453764403649e-08,0.00044516008347272873,0.00045985099859535694,0.0004511941224336624,0.000447636004537344,0.00044303014874458313,0.0004525559488683939,0.00047522084787487984,0.0004632531199604273,0.00045904191210865974,0.00046434300020337105,0.00046914699487388134,0.00046939379535615444,0.00047381315380334854,0.00047961995005607605,0.000492132967337966,0.0004848530516028404,0.00047957897186279297,0.0004837608430534601,0.0004992801696062088,0.0005026250146329403,0.0004931199364364147,0.0004910540301352739,0.0005163338501006365,0.0004957560449838638,0.0005193480756133795,0.0005177329294383526,0.000516681931912899,0.0005172051023691893,0.0005180151201784611,0.0005288370884954929
0.9068072536055503,0.33748970638443865,1.0,0.5133468369022012,0.08095528639200474,0.018451591044667343,0.010929196920449675,0.008270897385458236,0.005245267293059177,0.000884207581728787,0.00040288470564028286,0.00024037148954068912,0.00016854900576181937,7.316677465688456e-05,7.17899576436583e-05,4.186680005014831e-05,4.1659607958929824e-05,4.289595254425277e-06,2.6959292792777107e-06,2.452157590870569e-06,2.4460295881518926e-06,1.566729758563724e-06,1.4171985362766504e-06,1.1472805021818059e-06,9.744816236284924e-07,6.200765939097913e-07,5.328986145141802e-07,4.777738655042542e-07,4.148968690035241e-07,5.927308799432583e-08,5.378666381808356e-08,5.25863566805412e-08,5.242186543327379e-08,2.7023028668151813e-08,0.0004436459857970476,0.0004481980577111244,0.00045007606968283653,0.00045248796232044697,0.0004506339319050312,0.00045209587551653385,0.0004591809120029211,0.0004608919844031334,0.0004654279910027981,0.0004666191525757313,0.00047011999413371086,0.0004730108194053173,0.0004891559947282076,0.00048421905376017094,0.0004769919905811548,0.0004864898510277271,0.00048701511695981026,0.000482907984405756,0.00048881396651268,0.000506057869642973,0.0005037591326981783,0.0005005761049687862,0.0005208591464906931,0.0005083440337330103,0.0005057321395725012,0.0005150081124156713,0.0005189571529626846,0.0005158900748938322,0.0005298620089888573,0.0005437817890197039
0.6088078092055942,0.26729966881059697,1.0,0.5106119329575449,0.08271292878197321,0.062356440174311155,0.013192973379623668,0.013190974505561056,0.004107797024272767,0.002992382860554867,0.0015049501214835159,0.0010193128112888211,0.0001694380053282569,7.916457259740127e-05,7.507325838694264e-05,4.35217301822318e-05,4.31639334680295e-05,7.6029477203197405e-06,5.41380361268124e-06,5.138595483682799e-06,3.8003851264028295e-06,3.0194287730556186e-06,1.8215509144728776e-06,1.7251845432928366e-06,8.524753403574683e-07,8.440738975160828e-07,2.430740992111553e-07,1.7824346910010058e-07,1.4899533505766718e-07,1.30149661084258e-07,1.2389300472032905e-07,1.237116148896935e-07,1.101218773221134e-07,2.1275199754951318e-08,0.0004575229249894619,0.0004481750074774027,0.0004463300574570894,0.00044654402881860733,0.0004500399809330702,0.0004518181085586548,0.00045419298112392426,0.00048041599802672863,0.00046951696276664734,0.00046664406545460224,0.00046643498353660107,0.00047012302093207836,0.000475423876196146,0.000493139959871769,0.00047846511006355286,0.0004805140197277069,0.0004953490570187569,0.0004991199821233749,0.0005042701959609985,0.0004898349288851023,0.0005048878956586123,0.0004974259063601494,0.0004961271770298481,0.0005056229420006275,0.0005078371614217758,0.0005002559628337622,0.0005198370199650526,0.0005206449422985315,0.0005186530761420727,0.0005279909819364548
0.7609529795170038,0.31627537718497434,1.0,0.5121625189203769,0.07860723617259194,0.03566436187001153,0.01142879891976219,0.010221976405906458,0.004541017189921298,0.0020646995315675367,0.0010047129631148488,0.000612477150754179,0.0002776918524757516,0.00011845263657549172,0.00011836141167181604,6.593260263608168e-05,6.579438851629093e-05,7.828656304261976e-06,2.6268794634565448e-06,2.459278743391027e-06,2.041136217503807e-06,1.8708693589150414e-06,1.7370295534538811e-06,1.6689079331414178e-06,7.876958175611177e-07,7.778571986639883e-07,2.5671443609920553e-07,2.5612681165624463e-07,2.485589006041993e-07,8.730524391143606e-08,8.126291995342859e-08,7.708445377551551e-08,7.465411416507247e-08,9.239412191858862e-09,0.00044585601426661015,0.00044601201079785824,0.00046418607234954834,0.0004495310131460428,0.0004647430032491684,0.00044836406596004963,0.00045677507296204567,0.00045783701352775097,0.0004619951359927654,0.00046606315299868584,0.00047045014798641205,0.00047069392167031765,0.0004897909238934517,0.00047460407949984074,0.0004900097846984863,0.0004804660566151142,0.0004810001701116562,0.0004915560130029917,0.0004857510793954134,0.0005006189458072186,0.0004901469219475985,0.0005140448920428753,0.0005112830549478531,0.0005095431115478277,0.0005086869932711124,0.0005185389891266823,0.000533201964572072,0.0005218170117586851,0.0005192540120333433,0.0005309721454977989
0.9645812044363112,0.46549999716905743,1.0,0.5114731979556382,0.10491067073331309,0.012806167568175309,0.010496754742518192,0.007027499361390701,0.005088018207560593,0.00045209409683922614,0.0002943162956877785,0.0001728331996670555,8.055303201443632e-05,5.4130368435227475e-05,5.060546427053928e-05,4.941030410539328e-05,2.9738526913352355e-05,4.575844191548373e-06,2.7127739078789106e-06,2.577680050099761e-06,2.5280772988723567e-06,2.2201701498189305e-06,1.791892345403193e-06,1.0534883672362517e-06,8.232721328069303e-07,7.257833326019988e-07,1.4139963172428633e-07,1.3012714858815947e-07,1.2575383765295781e-07,1.2458610266886184e-07,1.05056444970227e-07,7.213957080842124e-08,7.1869581220665e-08,4.003854162355624e-08,0.0004462760407477617,0.0004430809058248997,0.0004634701181203127,0.0004485680256038904,0.00045136711560189724,0.00045683514326810837,0.00046621705405414104,0.00046049500815570354,0.0004608479794114828,0.00046555488370358944,0.00048507400788366795,0.0004841519985347986,0.0004746401682496071,0.00047738803550601006,0.0004806958604604006,0.0004781358875334263,0.0004947108682245016,0.0004960200749337673,0.0005157529376447201,0.000525434035807848,0.0004933581221848726,0.000505274860188365,0.0005136150866746902,0.0005243639461696148,0.0005068657919764519,0.0005148050840944052,0.0005194470286369324,0.0005207760259509087,0.0005205981433391571,0.0005293351132422686
0.959379272315231,0.7608388403212071,1.0,0.5104425221215934,0.14595784534156533,0.007171198508998169,0.005802165791388533,0.003300457650619692,0.002205631305922756,0.0005012105601615615,0.0004396896138560341,0.0003086852354844901,0.00011676936642502381,0.0001073702263857375,7.379856904006637e-05,5.9881076223360893e-05,5.7634463962632095e-06,5.620485118008974e-06,2.5382158452501715e-06,2.4079865195612148e-06,2.146132962611116e-06,1.3844671860534105e-06,1.115117943050452e-06,9.099226504688525e-07,8.715780747824203e-07,3.9684967098613733e-07,2.2848788871045248e-07,2.2360978634514856e-07,1.9180052401140356e-07,1.2622287649426517e-07,1.1466602194902029e-07,4.331020627667618e-08,4.289646260214767e-08,1.6159557295578098e-08,0.0004494080785661936,0.0004496320616453886,0.0004497561603784561,0.0004510791040956974,0.00045361113734543324,0.0004540670197457075,0.0004582239780575037,0.00045949406921863556,0.0004623930435627699,0.0004775801207870245,0.0004662571009248495,0.0004741919692605734,0.0004729849752038717,0.0004942098166793585,0.0004926761612296104,0.0004830860998481512,0.00047956383787095547,0.00047848187386989594,0.0004887511022388935,0.0004893539007753134,0.0005072951316833496,0.000503443880006671,0.0005072029307484627,0.000522158108651638,0.0005000270903110504,0.0005110208876430988,0.0005216430872678757,0.0005166688933968544,0.0005137969274073839,0.0005264000501483679
0.6760189600893783,0.331474323659124,1.0,0.5103632528334856,0.08519868707601311,0.04702778287582252,0.012503249628944405,0.01173520885087769,0.004176965223405128,0.0024379215283966407,0.0013665992058004856,0.0007139120677024052,0.00024926287597150924,0.00010643643786872481,0.00010560338269469702,6.92854970224832e-05,6.875731433628571e-05,6.3771748757698e-06,4.530354513202272e-06,4.4683742853506675e-06,3.52311346320425e-06,2.629290109636403e-06,1.8570931000906672e-06,1.7942278057276355e-06,9.85113352526361e-07,9.671191046020419e-07,1.9662680243062583e-07,1.5052580173507168e-07,1.2535499863243391e-07,1.1804866260350456e-07,1.1344629867403219e-07,1.1314281061005676e-07,1.0850321930828001e-07,1.7840798376604387e-08,0.0004404480569064617,0.0004476900212466717,0.00044756289571523666,0.000462288036942482,0.0004470490384846926,0.0004544360563158989,0.0004595669452100992,0.0004744431935250759,0.0004606491420418024,0.00046434509567916393,0.0005136351101100445,0.0004978019278496504,0.00047501083463430405,0.00047450000420212746,0.00047764903865754604,0.0004828220698982477,0.00047795497812330723,0.0004776569548994303,0.0004999900702387094,0.0005019591189920902,0.0004936009645462036,0.0005052138585597277,0.0005264137871563435,0.0005017421208322048,0.0005029221065342426,0.0005389859434217215,0.0005179110448807478,0.0005346809048205614,0.0005299129988998175,0.0005462109111249447
0.673328307401955,0.2706106951951939,1.0,0.5101161450147629,0.07642993597216777,0.050872717894376016,0.011965117280278962,0.011813886199649236,0.0042937245376296175,0.0027743848498192345,0.001294790385440483,0.000901948581196219,0.00024025924283727643,0.000104750799167113,0.00010425281648658268,5.1626302628841024e-05,5.1517964785462677e-05,1.0036510202371586e-05,4.523987626128217e-06,4.51705773787941e-06,3.703209697690989e-06,2.6792526544947387e-06,1.9577302360618087e-06,1.952775854665349e-06,1.0878307020010806e-06,1.0756152739951391e-06,2.4918680841358717e-07,1.7886254253413091e-07,1.511712061776384e-07,1.4702882475833593e-07,1.3451543776229843e-07,1.3315352090800715e-07,1.3315162558703636e-07,1.1488900568625811e-08,0.00046034902334213257,0.00044701085425913334,0.0004511219449341297,0.0004468299448490143,0.00046531506814062595,0.00045217201113700867,0.00046047382056713104,0.0004597629886120558,0.0004859620239585638,0.00047144293785095215,0.0004939411301165819,0.00047444412484765053,0.0004732829984277487,0.0004769980441778898,0.00048036896623671055,0.0004793258849531412,0.0004907848779112101,0.0004959418438374996,0.0004959669895470142,0.0005046359729021788,0.0005177550483494997,0.0005052490159869194,0.0005057670641690493,0.0005115971434861422,0.0005105470772832632,0.0005274331197142601,0.0005165808834135532,0.000516675878316164,0.0005190279334783554,0.0005284328944981098
0.45417901170226926,0.1904195046663495,1.0,0.5091938930563629,0.10904101841354343,0.1049597608201169,0.019281623286014977,0.016122362699663814,0.0036280755664607994,0.0032976544906174756,0.0015890560667913731,0.0013372589885332613,0.0001256962269864726,5.475667995447527e-05,5.261790776580408e-05,1.812693277638854e-05,1.787077705261068e-05,1.775902664166607e-05,4.7499214511734326e-06,4.624221297759475e-06,4.384942876496081e-06,1.9631987458923264e-06,1.9631221138974246e-06,8.011128420115094e-07,7.18034145793638e-07,7.155559071611195e-07,4.947554913373517e-07,1.7128748091384385e-07,9.051422529624543e-08,7.407255894409817e-08,5.81249987056521e-08,5.556115614304368e-08,4.0957298980568475e-08,2.209863577271367e-08,0.0004489279817789793,0.0004432189743965864,0.0004487810656428337,0.0004479701165109873,0.0004522642120718956,0.0004569198936223984,0.00045498996041715145,0.0004716829862445593,0.0004627709276974201,0.00046676909551024437,0.0004730811342597008,0.00046902988106012344,0.0004769470542669296,0.0004784238990396261,0.0004806539509445429,0.0004932919982820749,0.0004815980792045593,0.0004827948287129402,0.0004863981157541275,0.0005018429365009069,0.0005048299208283424,0.0005003949627280235,0.0005097410175949335,0.0005097261164337397,0.0005107589531689882,0.0005123938899487257,0.0005161948502063751,0.0005164048634469509,0.0005347349215298891,0.0005298228934407234
0.5417385716632284,0.12887740467047515,1.0,0.5100946039892733,0.09120093884266198,0.09004510580167878,0.018305950362877764,0.012333119330059743,0.004559755809720601,0.004478919597127156,0.0012519772095065838,0.0011959659602117695,3.155514806023929e-05,3.148954266758448e-05,1.5957544168336873e-05,1.57656979621457e-05,1.5098675180883686e-05,6.399906636959143e-06,5.018928153579178e-06,4.227038890991654e-06,2.4234226537148745e-06,2.351372737380229e-06,1.5906866889415274e-06,1.0398270859463203e-06,1.770034140047493e-07,1.6518846034654229e-07,1.5781275526228293e-07,9.064238479515369e-08,7.551270109183784e-08,5.9120736219871905e-08,5.820545710794991e-08,5.288280578247258e-08,3.1928846942567224e-08,1.7930872945751764e-08,0.0004381469916552305,0.0004436101298779249,0.0004683749284595251,0.0004445950035005808,0.0004499100614339113,0.00045550987124443054,0.00045740697532892227,0.0004604351706802845,0.0004613068886101246,0.00046690693125128746,0.0004726329352706671,0.00047488906420767307,0.0004729579668492079,0.0004764408804476261,0.0004796150606125593,0.0004770299419760704,0.00048277294263243675,0.000494047999382019,0.0005039379466325045,0.0005198551807552576,0.000507785938680172,0.0005102569703012705,0.000507633900269866,0.000511733116582036,0.0005097349639981985,0.0005126118194311857,0.0005154188256710768,0.000514086103066802,0.0005190421361476183,0.0005297621246427298
0.9439471258625965,0.42679562166437823,1.0,0.5092940230388194,0.09796916299491513,0.014546034275640895,0.010831532369007166,0.007494089420261691,0.005188997869084466,0.0005661468429692903,0.0003143417679254781,0.00012522648251613695,0.00010631571854598148,5.10425060482888e-05,4.7870831942428583e-05,4.6522161075961874e-05,3.7368315309923996e-05,3.376607669111657e-06,2.729482870634298e-06,2.707143286612504e-06,2.697815544910064e-06,2.1093651199535337e-06,1.705214299076763e-06,1.0255876076886327e-06,9.514389558237395e-07,7.462298722948202e-07,2.3386803264127358e-07,1.983503727680051e-07,1.8957371681309075e-07,1.1200779826287893e-07,9.621892992385838e-08,8.093592363984758e-08,8.069771064639578e-08,4.339836473149097e-08,0.0004408231470733881,0.0004457200411707163,0.00044856593012809753,0.0004501908551901579,0.0004646850284188986,0.0004685530439019203,0.00045713805593550205,0.00047018309123814106,0.00046326802112162113,0.0004628270398825407,0.00047354097478091717,0.0004727100022137165,0.00048631499521434307,0.0004778830334544182,0.00047602690756320953,0.00047856708988547325,0.00048377993516623974,0.0004966941196471453,0.00048524304293096066,0.0004862879868596792,0.000504947965964675,0.0005074660293757915,0.0005041810218244791,0.0005133820232003927,0.000508348923176527,0.0005149408243596554,0.0005291469860821962,0.0005194309633225203,0.0005177040584385395,0.0005269430112093687
0.09831659112586444,0.04295762737564457,1.0,0.510613484075293,0.30258489190784693,0.3011711700044692,0.031622516978932896,0.011890384991635344,0.0021003001218671755,0.0017613034274211663,0.0012206789466018477,0.0005969694453098267,0.0005872420949523376,8.405911286020538e-05,8.405884597999828e-05,7.790330767362371e-05,6.431507030338212e-05,6.376188491264011e-05,2.763609417237038e-05,3.6017062197466167e-06,3.4090483759020784e-06,3.2299168299745357e-06,2.07857065556404e-06,1.0764734791744926e-06,8.322465066167594e-07,7.240873042578767e-07,7.217675002746452e-07,5.353195358803506e-07,4.5123082300072476e-07,4.482030103663727e-07,4.6982520666453706e-08,4.343203468630768e-08,3.705180270902278e-08,2.2886049650290755e-08,0.00043933605775237083,0.0004551850724965334,0.0004483091179281473,0.00044848304241895676,0.0004617690574377775,0.0004512739833444357,0.0004562928806990385,0.00045580510050058365,0.00047159590758383274,0.00046715117059648037,0.0004697139374911785,0.00047054700553417206,0.0004977630451321602,0.0004904591478407383,0.0004741859156638384,0.0004748092032968998,0.00048241810873150826,0.0004822721239179373,0.0005149210337549448,0.0004883578512817621,0.0004915890749543905,0.0005068650934845209,0.0005080089904367924,0.0005338978953659534,0.0005032208282500505,0.0005181471351534128,0.0005142609588801861,0.0005186330527067184,0.0005201110616326332,0.0005302559584379196
0.7769070549568304,0.3765387327965818,1.0,0.5102175050415099,0.08889474968269867,0.03154997282112827,0.01173201487793676,0.009721627964250393,0.004457540640912996,0.0017725358023199002,0.0009873567719755273,0.0004322477534346444,0.00027014915125692904,0.00011154160846352918,0.00011082656197531001,7.705946655027074e-05,7.610331424259641e-05,3.79006448343586e-06,1.3873433764201765e-06,1.2863499313603257e-06,1.0267006620284914e-06,1.023885557820795e-06,1.007516927509864e-06,9.22520999497625e-07,4.2864656203884455e-07,3.87022571610954e-07,1.946741332933613e-07,1.8859865922862993e-07,1.7697422770644582e-07,3.372821654925725e-08,3.299112146608814e-08,2.6439507738398334e-08,2.4480583165530278e-08,1.237353746382109e-08,0.0004444739315658808,0.00044253491796553135,0.0004544248804450035,0.0004497859627008438,0.00045205000787973404,0.00044917501509189606,0.00045746518298983574,0.0004603280685842037,0.0004598400555551052,0.0004652400966733694,0.00046851299703121185,0.00047546811401844025,0.0004724899772554636,0.0004792199470102787,0.0004740450531244278,0.0004789929371327162,0.00048523396253585815,0.0004981809761375189,0.00048515014350414276,0.0005071398336440325,0.0004971351008862257,0.0005018780939280987,0.0005122879520058632,0.0005125571042299271,0.0005269721150398254,0.0005516768433153629,0.0005190509837120771,0.0005155159160494804,0.0005179480649530888,0.0005267949309200048
0.8270080146079994,0.6394944354905275,1.0,0.5106066600419581,0.12969455283240278,0.018356592940873447,0.00939880558015904,0.0060833102750185745,0.0026859970274018007,0.0012128947976328167,0.001017793539561139,0.00036457553085813253,0.00022611334198740038,0.00012634831448064018,5.838590510266472e-05,5.831147402977739e-05,4.6191628610990726e-05,3.637813685550756e-06,3.6183131836884326e-06,3.6153826264541202e-06,2.831734628875334e-06,1.7793867159110924e-06,1.751948307266792e-06,1.7446665147252928e-06,1.1428202548675389e-06,1.0931835488306685e-06,1.0574581309999484e-07,9.602393554973954e-08,9.601597630826382e-08,5.941006174446141e-08,5.232798889500609e-08,3.7446652134631254e-08,3.689125786218589e-08,2.8193947744761965e-08,0.0004484460223466158,0.000445398036390543,0.0004537459462881088,0.0004473980516195297,0.00044996687211096287,0.00045318203046917915,0.0004574891645461321,0.0004603529814630747,0.00046173715963959694,0.0004682850558310747,0.0004918740596622229,0.00047835404984652996,0.0004784748889505863,0.00047648511826992035,0.0004803601186722517,0.0004923921078443527,0.0004816921427845955,0.0005002019461244345,0.0004982270766049623,0.0005049591418355703,0.0005182081367820501,0.0005011220928281546,0.000508507015183568,0.0005130690988153219,0.0005127601325511932,0.0005131580401211977,0.0005177159328013659,0.0005289360415190458,0.0005215231794863939,0.0005408669821918011
0.07023337088670323,0.05691320212845086,1.0,0.5113254280295223,0.3139979667863278,0.31303695190581055,0.02338011561892459,0.01649220737106331,0.0019644339688080726,0.0018583324519111002,0.001802701120840503,0.0008786113439768898,0.0006964904616005934,2.9386929000767958e-05,2.9386279439461736e-05,2.7417557496089842e-05,2.2863802608946306e-05,2.277776940865259e-05,9.68930264453043e-06,1.5496850894892915e-06,1.5052181210873985e-06,1.2857370309944316e-06,7.184235175588128e-07,3.958985117347653e-07,3.846551524530152e-07,3.1695923228133667e-07,3.099294464842928e-07,2.5382493430642543e-07,1.737102034601542e-07,1.7289472218847405e-07,3.66884605271665e-08,3.4260830914906945e-08,2.9493437932333624e-08,1.807364999670577e-08,0.0004436289891600609,0.00046605290845036507,0.0004548230208456516,0.0004467121325433254,0.0004511300940066576,0.00045076897367835045,0.0004799019079655409,0.000473937951028347,0.0004652638453990221,0.0004654349759221077,0.0004669870249927044,0.00047244783490896225,0.0005015141796320677,0.00047569512389600277,0.00047748000361025333,0.000478565925732255,0.00048576598055660725,0.0005026520229876041,0.00048375409096479416,0.0004938100464642048,0.0005068390164524317,0.0004890079144388437,0.0005304440855979919,0.0005154048558324575,0.0005124278832226992,0.0005170009098947048,0.0005204121116548777,0.0005153771489858627,0.0005228719674050808,0.0005228901281952858
0.6906470731051536,0.09619100001447478,1.0,0.5095223169773817,0.05876723578956787,0.05774317463646099,0.012115134573598032,0.008827421698352503,0.00447482790227688,0.004417690296098815,0.000887608318864385,0.0008693352531471498,0.00023472899103446472,0.00011512414606982392,0.00010847574611726611,1.0586117600367893e-05,9.949951643763186e-06,7.614197635307058e-06,3.579143673853728e-06,3.5613866201497314e-06,3.3253293374637427e-06,2.1833755099222144e-06,2.170948602780355e-06,1.2574770189092046e-06,7.140681572006235e-07,5.902187981574023e-07,4.950754000532019e-07,3.7701329512918184e-07,2.6908750004804553e-07,1.4456846730138361e-07,9.951707536086948e-08,8.315399970946592e-08,6.131795004045289e-08,5.133537025055704e-08,0.0004434038419276476,0.0004472089931368828,0.00048710289411246777,0.00044714310206472874,0.0004485731478780508,0.0004544949624687433,0.0004627578891813755,0.0004610670730471611,0.0004753279499709606,0.0004661919083446264,0.0005082220304757357,0.000473228981718421,0.0004770071245729923,0.0004807491786777973,0.0004787738434970379,0.00048303278163075447,0.0004959290381520987,0.0004842339549213648,0.000482774106785655,0.0004870668053627014,0.0005044999998062849,0.0005067840684205294,0.000512619037181139,0.0005175960250198841,0.0005121580325067043,0.0005143070593476295,0.0005201681051403284,0.0005163168534636497,0.0005333209410309792,0.0005305309314280748
0.6780115541717961,0.04018157262847033,1.0,0.5113180580083281,0.06468305482457655,0.0642890847807118,0.016052828068637996,0.007708102510696388,0.005659570626083262,0.005496892371457692,0.0005378538150056296,0.000535247112709411,0.00020277783783150886,9.6304972885894e-05,9.16813906740842e-05,1.7847329228751466e-05,1.0793321142722175e-05,7.731024544041778e-06,5.0035526964657785e-06,3.1438284898570544e-06,3.0926572919254477e-06,2.2992515009055163e-06,2.2840672841845475e-06,1.7208678822572008e-06,6.260235861527414e-07,5.131841828372005e-07,5.037414903239283e-07,4.2182413018302397e-07,3.2682828819498995e-07,1.3934165611781032e-07,1.0549952690648418e-07,7.826921237241565e-08,7.364231022049147e-08,7.206007439981991e-08,0.00046963710337877274,0.00044911401346325874,0.00045616598799824715,0.0004467570688575506,0.00044772494584321976,0.00045541394501924515,0.0004550730809569359,0.00046029803343117237,0.0004628619644790888,0.000472209881991148,0.00047137588262557983,0.00047555798664689064,0.00047727907076478004,0.0004868688993155956,0.00047906418330967426,0.0004841980990022421,0.00048220413736999035,0.0004903431981801987,0.0005021549295634031,0.0005059950053691864,0.0005034341011196375,0.0005080299451947212,0.0005135959945619106,0.0005164497997611761,0.0005175450351089239,0.0005137799307703972,0.0005358611233532429,0.0005195189733058214,0.0005202239844948053,0.0005272659473121166
0.3646782903787963,0.004363621514715366,1.0,0.5119449489284307,0.17556470402501423,0.17203751337609113,0.04787675899137548,0.006090802310000277,0.00551787969419033,0.004963029113510634,0.00038302270868105054,0.00036085560664314407,0.0003589322342287368,0.0001660295224990086,0.00016261679798427434,7.064686447923355e-05,4.264504565362769e-05,4.2466261677197736e-05,3.615286441853739e-05,1.1706212317818259e-05,7.408413056918162e-06,6.215150839397879e-06,3.446894219170708e-06,2.962747496515305e-06,1.4017786698154495e-07,1.364815144916784e-07,1.1246905601657174e-07,7.076918126708892e-08,5.474332895483298e-08,4.297735772440581e-08,3.013861116801534e-08,2.433032870034523e-08,2.1507248707448123e-08,2.0372917330655163e-08,0.0004439367912709713,0.0004462569486349821,0.0004488588310778141,0.0004714380484074354,0.00045008398592472076,0.0004536299966275692,0.0004547399003058672,0.0004610351752489805,0.00045845797285437584,0.00046814093366265297,0.00046847201883792877,0.0005237539298832417,0.00047285296022892,0.00047150999307632446,0.0004815638530999422,0.0004798800218850374,0.0004884400404989719,0.00048091192729771137,0.000484297052025795,0.0004838649183511734,0.0005057479720562696,0.0005080290138721466,0.0005068730097264051,0.000529235927388072,0.0005175850819796324,0.0005177089478820562,0.000512650003656745,0.0005246710497885942,0.0005183720495551825,0.0005337968468666077
0.9370150008762637,0.2573306871949832,1.0,0.5117886629886925,0.06475448127772367,0.01585308147253258,0.010100918013532096,0.007869777547634814,0.005263393040478535,0.0006730140920032617,0.00031059264856541854,0.000286868306457025,0.00013444376446248804,7.015071512364086e-05,6.839232705292808e-05,2.2400884242346623e-05,1.6552151793846722e-05,8.044131617207055e-06,3.465879153914193e-06,2.571763749486724e-06,2.15540615671901e-06,1.3052597334032908e-06,1.2975958441657765e-06,1.25381904881726e-06,8.815523526178173e-07,5.900720761999591e-07,5.692086032415265e-07,5.159058674394211e-07,4.3143091297682483e-07,3.1693486127833737e-08,3.0738787740929474e-08,2.3622986150018112e-08,2.0613570717271937e-08,1.0058319363973886e-08,0.000440067145973444,0.00045940582640469074,0.00046326289884746075,0.0004715279210358858,0.0004642421845346689,0.0004543659742921591,0.00045781093649566174,0.0004580100066959858,0.000464047072455287,0.00048525002785027027,0.00047205807641148567,0.0004945178516209126,0.0004706119652837515,0.00047378684394061565,0.00048086815513670444,0.0004980030935257673,0.0004869259428232908,0.00048034987412393093,0.00048807193525135517,0.0005002559628337622,0.0005213778931647539,0.0005029861349612474,0.0005097608081996441,0.0005149880889803171,0.0005261360201984644,0.0005167599301785231,0.0005342571530491114,0.0005171459633857012,0.0005190181545913219,0.000533366808667779
0.17377688778239075,0.0576926716664401,1.0,0.5110356740187854,0.24943008456189414,0.24848184451797484,0.03929115942941253,0.01286027108971983,0.0014166724769191146,0.0009813652422964614,0.000859676486471623,0.00042215712807587216,0.0002734070420824453,0.00010999559160556317,0.0001031236831866396,9.240157699327453e-05,8.7347454349976e-05,8.734050676392158e-05,7.688545826410762e-06,2.713892403702416e-06,2.7076669363914726e-06,2.0800351358875885e-06,1.7841264664843051e-06,9.04646155153295e-07,7.166776638230962e-07,6.01436563018535e-07,5.776591189283718e-07,2.984354997124092e-07,2.0062321968427327e-07,2.00188958678225e-07,5.59359273770843e-08,5.388118370512737e-08,3.681034237497663e-08,2.1383808617819366e-08,0.0004685879684984684,0.0004436939489096403,0.00046510715037584305,0.00045237806625664234,0.0004511310253292322,0.00045531406067311764,0.0004564381670206785,0.000455453060567379,0.00048350216820836067,0.0004672741051763296,0.00047358893789350986,0.0004959269426763058,0.00048792618326842785,0.0004747980274260044,0.0004980750381946564,0.0004797878209501505,0.00048164697363972664,0.000498936977237463,0.0004889108240604401,0.0005064508877694607,0.0005053081549704075,0.0005073980428278446,0.0005104050505906343,0.0005119550041854382,0.0005113771185278893,0.0005390581209212542,0.0005135468672960997,0.0005223990883678198,0.000536387087777257,0.0005449310410767794
0.2883185678104687,0.19502946764482731,1.0,0.5100813510362059,0.15729360224109537,0.15505045280619742,0.02521672979364911,0.02212994191144413,0.0017839256129847764,0.0015574460944488568,0.0012558837762490617,0.0009664153076036814,0.00024230637800609273,9.359050921043647e-05,9.115120981994577e-05,5.022252519507921e-05,4.874203637524817e-05,4.844604328760773e-05,1.173929967084613e-05,1.1263144877629757e-05,1.067616708954776e-05,3.796455705479785e-06,3.752150103098024e-06,1.5783889863343127e-06,1.4575084670126546e-06,1.2809465922785607e-06,1.1069295443294018e-06,1.5457538571829277e-07,5.828803769243213e-08,5.7389066686168645e-08,5.270850335584724e-08,5.251079359086877e-08,2.983441700426739e-08,1.7312744697477738e-08,0.00045865983702242374,0.0004468520637601614,0.00046395394019782543,0.0004531161393970251,0.00045117316767573357,0.00047080707736313343,0.0004534781910479069,0.00046187895350158215,0.000460553914308548,0.0004691178910434246,0.00046928785741329193,0.0004707169719040394,0.00047362386249005795,0.00047829607501626015,0.0004728150088340044,0.00048070703633129597,0.0004870709963142872,0.00047775101847946644,0.0004975241608917713,0.0005041630938649178,0.0005066038575023413,0.0005254470743238926,0.0005065449513494968,0.000509914942085743,0.0005143980961292982,0.000513570848852396,0.0005218270234763622,0.0005125089082866907,0.0005193480756133795,0.0005282431375235319
0.9227390958251673,0.9166802844993672,1.0,0.5104289811570197,0.16207330472193804,0.00521783367929923,0.002798600830392846,0.0015766860840436224,0.0005226643641732068,0.00047280413173482407,0.0004505272473477418,0.00023889696445421885,0.0001278947342069215,0.00010540124800308511,1.75336037606131e-05,1.5058912741017062e-05,1.4110821217138124e-05,6.605868096503539e-06,2.977938319498565e-06,2.9599904411020857e-06,2.7563525936844986e-06,2.1690762035257647e-06,1.8634090805424822e-06,1.8633951729157316e-06,1.4224465222756003e-06,2.857323218017178e-08,2.850385399873796e-08,2.72556476783639e-08,2.4136206414004537e-08,1.8173987535513576e-08,1.730875970979585e-08,5.632108671560126e-09,4.173603053627344e-09,3.304388322444803e-09,0.00044985697604715824,0.00044233002699911594,0.0004522348754107952,0.0004766660276800394,0.00045265210792422295,0.00045244907960295677,0.00045703002251684666,0.00046393205411732197,0.00046428805217146873,0.00046493997797369957,0.0004698280245065689,0.00046973186545073986,0.00047390908002853394,0.0004780299495905638,0.00047960993833839893,0.0004897958133369684,0.00048639695160090923,0.00048528099432587624,0.0004978659562766552,0.0005005320999771357,0.0004956128541380167,0.0005030559841543436,0.0005093058571219444,0.0005164188332855701,0.0005116469692438841,0.0005135438404977322,0.0005201019812375307,0.000515584135428071,0.0005244559142738581,0.0005557308904826641
0.9282386481121652,0.4167041030824632,1.0,0.5103270390536636,0.09596789721308535,0.015782488561968712,0.010928855044652177,0.0076868259308474325,0.005138912060544036,0.0006790564844935983,0.00036428823442088125,0.00013197140502737198,0.00012979444517438737,5.753490820933354e-05,5.432508078224503e-05,4.933233969130696e-05,4.305997302055847e-05,2.9866436567265284e-06,2.817371504232916e-06,2.8166504523772637e-06,2.8161117830301807e-06,2.0690722916965573e-06,1.6854249919944932e-06,1.0498785124051126e-06,1.0197925536553381e-06,7.626651664810943e-07,3.031755365746795e-07,2.6117411373464067e-07,2.412977036544373e-07,1.0715892164612354e-07,9.365285145022995e-08,8.296477787439993e-08,8.28213998417091e-08,4.377335351230362e-08,0.00044676708057522774,0.00044645299203693867,0.0004573829937726259,0.00045145093463361263,0.00045349099673330784,0.00045783701352775097,0.000457321060821414,0.00045977090485394,0.0004615148063749075,0.0004839350003749132,0.0004740969743579626,0.0004724739119410515,0.0004753749817609787,0.00047551211901009083,0.00047754310071468353,0.00047536403872072697,0.00048340694047510624,0.0004931231960654259,0.0005021339748054743,0.0005075449589639902,0.0005027651786804199,0.0005034010391682386,0.0005120830610394478,0.0005159899592399597,0.0005105598829686642,0.0005155149847269058,0.0005207660142332315,0.0005186949856579304,0.0005457040388137102,0.000536549836397171
0.5902132743446247,0.14643617455697955,1.0,0.5120419329032302,0.07934173144448858,0.07636953218081191,0.015079612226504098,0.011923137890292321,0.004452324547896297,0.004229101065478448,0.0012550746786275408,0.0011706839212046137,9.77899768893659e-05,4.8360592797540694e-05,4.382420510298958e-05,1.0550880618744784e-05,1.0420613381220062e-05,9.579122346920715e-06,3.2143552629962296e-06,3.0513422332868796e-06,2.5644051296382536e-06,1.604843352409198e-06,1.562462011709659e-06,7.322410374352904e-07,4.6608558567583667e-07,4.2638773185560706e-07,3.1699653517675986e-07,1.873943440580544e-07,1.1946062427583207e-07,8.696965717763463e-08,6.490378038958827e-08,5.922426796313035e-08,3.5493098772380146e-08,2.4714915084490543e-08,0.0004449118860065937,0.0004736019764095545,0.0004531450103968382,0.0004583820700645447,0.00045392499305307865,0.0004558938089758158,0.0004559799563139677,0.00045867101289331913,0.00046586012467741966,0.0004701379220932722,0.0004698168486356735,0.0004741509910672903,0.00047512701712548733,0.00047717406414449215,0.0004724990576505661,0.0004952950403094292,0.0004826691001653671,0.0004835610743612051,0.0004973439499735832,0.0004887660034000874,0.0005052518099546432,0.0004907699767500162,0.000516202999278903,0.0005142819136381149,0.0005103920120745897,0.0005162879824638367,0.0005305809900164604,0.0005173149984329939,0.0005172740202397108,0.0005301539786159992
0.35480191913759895,0.012993348671796245,1.0,0.509951647138223,0.1769917718582097,0.17404316242774684,0.04672256830553756,0.006257659946105822,0.004933325184215405,0.004533606767882165,0.00040131477083956915,0.00036228979737887827,0.00034205829459878266,0.00016751034983423797,0.00016144945995620358,6.180529867942696e-05,3.6178184710288065e-05,3.617625614037845e-05,3.485601422552926e-05,1.2053079038048695e-05,7.4543514487758875e-06,6.40103519722491e-06,2.5624337577486985e-06,2.2797005421827677e-06,2.732294025801043e-07,2.717350922406946e-07,2.1305190023783854e-07,1.1170618436399972e-07,8.995406810270541e-08,6.91925389467301e-08,5.302872653037094e-08,4.4595732786456173e-08,3.332519739823345e-08,3.244023276602587e-08,0.00044302805326879025,0.0004717297852039337,0.0004507661797106266,0.00045564700849354267,0.0004509149584919214,0.0004648498725146055,0.00045602908357977867,0.0004552148748189211,0.0004655041266232729,0.00047215400263667107,0.0004963171668350697,0.0004780509043484926,0.00047182501293718815,0.0004770839586853981,0.0004916551988571882,0.000479171983897686,0.00048672896809875965,0.0005071209743618965,0.0004849950782954693,0.00048704585060477257,0.0005198861472308636,0.0005076620727777481,0.0005110730417072773,0.000515500083565712,0.000540947774425149,0.0005215948913246393,0.0005184730980545282,0.0005161261651664972,0.0005225490313023329,0.0005313970614224672
0.3306005541409779,0.2742455352181029,1.0,0.5119606400839984,0.13470874411048211,0.12539745504894212,0.0223395429502853,0.02221305582626375,0.0022784536633998387,0.0021615598093637552,0.001981451063587855,0.0008243798833812727,0.00028006226797711313,8.444344985424087e-05,4.746974994361285e-05,2.4142293527284422e-05,2.2220230325860747e-05,1.8975434077236416e-05,1.4476418266725723e-05,1.3724629122447928e-05,1.2955403199667991e-05,3.3639037601662584e-06,2.912849771359435e-06,1.1794376354050803e-06,9.65323013596844e-07,9.595749261631188e-07,6.867422112518246e-07,1.9643835221738188e-07,1.427757024592684e-07,1.1412052897278101e-07,1.1391444442493751e-07,1.1041778347736703e-07,2.9729493101069665e-08,1.470999289593426e-08,0.0004422080237418413,0.0004489310085773468,0.0004524888936430216,0.0004893180448561907,0.0004513950552791357,0.0004548660945147276,0.00046009989455342293,0.00045841000974178314,0.0004610070027410984,0.00046750414185225964,0.00047075492329895496,0.000470584025606513,0.0004715218674391508,0.00047888606786727905,0.00047450396232306957,0.0004827571101486683,0.0004817419685423374,0.0004827459342777729,0.0005046760197728872,0.0005128451157361269,0.0005051400512456894,0.0005080970004200935,0.0005077049136161804,0.0005148749332875013,0.0005138819105923176,0.0005302159115672112,0.0005155468825250864,0.0005206619389355183,0.0005218919832259417,0.0005277001764625311
0.7599263975940903,0.6955520304126415,1.0,0.5108032778371125,0.1368248966592775,0.021734321306345877,0.009439324297797846,0.006229668420015897,0.0019227090858628983,0.0015240750524473904,0.0014018220358666018,0.0004705271946597589,0.0002703502747973273,0.000167340287351642,3.0132173847815574e-05,2.978984507069074e-05,2.6221387479929383e-05,2.5469278891517277e-06,2.0468493060496734e-06,2.0463717820444577e-06,1.263001674871997e-06,1.227733687536589e-06,1.2132561238121098e-06,1.1078393685212472e-06,5.60283496090555e-07,4.844837052245299e-07,1.2913748156301708e-07,1.2386249182972482e-07,1.2286804002585753e-07,7.499083400879016e-08,7.007745011436412e-08,4.7918417574714273e-08,4.7917923006619726e-08,3.632967026089119e-08,0.00044088694266974926,0.0004595080390572548,0.00045461696572601795,0.0004554837942123413,0.00046467198990285397,0.00046997214667499065,0.00045737787149846554,0.0004577080253511667,0.00046638911589980125,0.00046264310367405415,0.0004691658541560173,0.0004807710647583008,0.00047519500367343426,0.0004748308565467596,0.0004773929249495268,0.00048219203017652035,0.0004887841641902924,0.0004933939781039953,0.0005040520336478949,0.0005041358526796103,0.0004974049516022205,0.0005128069315105677,0.0005113689694553614,0.0005235509015619755,0.0005126520991325378,0.0005128539633005857,0.0005368839483708143,0.0005344119854271412,0.0005188260693103075,0.0005266191437840462
0.807833909706282,0.6771759616633237,1.0,0.5113646399695426,0.1345750414136954,0.018637858352488434,0.009040105284777326,0.005806396895951788,0.0022291554726202923,0.0012871881974158643,0.0011328585170758457,0.0004109721335349723,0.00024103940177034656,0.00014391407307880712,4.591345513656555e-05,4.590069194071363e-05,3.616130231202693e-05,3.1985846190333443e-06,3.157912464699129e-06,3.1537184531963426e-06,2.3572855394226153e-06,1.5386037608579743e-06,1.5359505576092768e-06,1.48577166302344e-06,9.391246354973889e-07,9.156141131586184e-07,1.371519188994304e-07,1.2534123487352873e-07,1.2528258738609068e-07,8.736761038857525e-08,7.774054146734152e-08,5.741987362695106e-08,5.637333825002102e-08,3.820074070124929e-08,0.0004420999903231859,0.00044747209176421165,0.00044844415970146656,0.00046952487900853157,0.00045145791955292225,0.00047136819921433926,0.00045236386358737946,0.0004596088547259569,0.00046467501670122147,0.00046498095616698265,0.0004695660900324583,0.000470353988930583,0.0004774508997797966,0.0004891760181635618,0.0004793310072273016,0.0004822900518774986,0.0004830569960176945,0.0004916149191558361,0.0004963891115039587,0.0004912759177386761,0.0005005050916224718,0.0005034399218857288,0.0005106742028146982,0.0005110870115458965,0.0005173729732632637,0.0005138120613992214,0.0005167219787836075,0.0005100478883832693,0.0005258931778371334,0.0005278869066387415
0.6480939302815164,0.48351164100368105,1.0,0.51294463314116,0.10919849471938753,0.04235667962282083,0.013384568988346125,0.011004518999875274,0.003183743087377645,0.002180766933436289,0.001786666353189303,0.0002620420468211996,0.00023704798635319982,8.965332180996742e-05,8.335663388576787e-05,7.359451343036286e-05,7.195987912275203e-05,6.8597968286102405e-06,3.484987550504866e-06,3.29901803383399e-06,3.28980785266283e-06,2.0998579189756448e-06,1.8802967735866659e-06,9.210347468293882e-07,8.831319895823924e-07,4.507254072103939e-07,3.883741210889036e-07,3.826593396505843e-07,3.559561376642516e-07,1.194032440239039e-07,1.1933429583901357e-07,9.214779091933788e-08,7.497600338576525e-08,6.084812473589392e-08,0.0004432080313563347,0.0004471610300242901,0.00044691492803394794,0.00045605702325701714,0.0004513480234891176,0.00046971114352345467,0.00045285001397132874,0.00045802886597812176,0.0004625141154974699,0.00046154484152793884,0.00048194616101682186,0.00046769087202847004,0.00048224302008748055,0.00047818897292017937,0.0004828700330108404,0.0004788530059158802,0.0004785940982401371,0.0004958349745720625,0.0004913469310849905,0.0005060650873929262,0.0005004999693483114,0.0004904470406472683,0.0005122439470142126,0.0005119200795888901,0.0005115929525345564,0.0005139419808983803,0.0005183340981602669,0.0005187718197703362,0.0005242840852588415,0.000539872795343399
0.16425338725426664,0.1325463142747627,1.0,0.5126868640072644,0.22525581373995057,0.2252168054508969,0.02920432152398861,0.024088457311166697,0.0008315042696544164,0.0006599603752798679,0.0006441100389120167,0.00020955994828094935,0.00018606578821180858,5.816557262144457e-05,5.4357839758050445e-05,4.833833123504179e-05,4.6495304069926384e-05,4.5733736545526065e-05,4.610814864458635e-06,3.457410567852507e-06,3.3259270144963424e-06,1.6784540085257143e-06,7.279916681868119e-07,6.494053442739197e-07,5.949574638684674e-07,5.332201352036637e-07,3.364586704804812e-07,2.832615846435375e-07,5.3616369541316016e-08,5.3529595979968856e-08,5.3365036766366784e-08,5.250592658703866e-08,5.1292628954435536e-08,4.5416418593709224e-08,0.00044694007374346256,0.0004601420368999243,0.0004552970640361309,0.00046391598880290985,0.0004537859931588173,0.0004541401285678148,0.00045173289254307747,0.0004583320114761591,0.00046043586917221546,0.0004656650125980377,0.00046434998512268066,0.00046737608499825,0.00047735217958688736,0.00048234499990940094,0.0004837589804083109,0.0004779889713972807,0.0005045649595558643,0.0005227979272603989,0.0005022280383855104,0.0005049840547144413,0.0005163319874554873,0.0005043980199843645,0.0005340969655662775,0.0005130330100655556,0.0005148809868842363,0.0005172740202397108,0.0005187490023672581,0.000524887116625905,0.0005177550483494997,0.0005285709630697966
0.8982504451781438,0.5629659113348885,1.0,0.5099803870543838,0.1193706384009284,0.015206047882174552,0.009812318897640924,0.0063895406001381674,0.0038529205029907924,0.0008712926559847621,0.0006370479705089554,0.0002688460378610833,0.00016401403243493745,9.097900103898975e-05,6.718325030121233e-05,6.713804254210908e-05,4.7951262839776164e-05,3.67697010975681e-06,3.638984709835477e-06,3.637059377046331e-06,3.384618767089528e-06,2.2139108445729437e-06,1.987700227291141e-06,1.7846156138071536e-06,1.3731326281151345e-06,1.203542155140254e-06,8.094855973245159e-08,7.165871889713335e-08,7.154541636906537e-08,6.25622674992196e-08,5.4848042362497215e-08,4.257356045027257e-08,4.252073968533065e-08,2.217085289093939e-08,0.0004419819451868534,0.0004429328255355358,0.0004648540634661913,0.000452979002147913,0.00048804888501763344,0.0004504648968577385,0.00045381998643279076,0.0004609858151525259,0.00046434393152594566,0.000466751167550683,0.00047261198051273823,0.00046796095557510853,0.0004739961586892605,0.00048714689910411835,0.00047939689829945564,0.00048327003605663776,0.0004848339594900608,0.0004873438738286495,0.0004964908584952354,0.0005029451567679644,0.0005022468976676464,0.0004883729852735996,0.0005114150699228048,0.000528368866071105,0.0005149561911821365,0.0005192288663238287,0.0005330988205969334,0.0005198831204324961,0.0005331090651452541,0.0005247690714895725
0.29992490582789555,0.11483467443194895,1.0,0.5100632889661938,0.17025914855398075,0.1702493560206597,0.031357496974191455,0.01670620572433255,0.0021907441122962375,0.0020529963251465916,0.0010533695815509254,0.0010532990848552948,0.00023255425515779552,0.00015536947173043622,0.0001490764286439132,7.185060729955424e-05,7.177904896495787e-05,7.151763018733957e-05,1.0021277155199506e-05,7.036368984279176e-06,6.755023132259641e-06,3.844606369528104e-06,1.987408665120257e-06,8.605937050427986e-07,8.352738455117296e-07,7.034456517620524e-07,6.638707203915389e-07,2.1322510783542944e-07,1.2697724583023705e-07,1.1614154619112784e-07,9.053705163287665e-08,8.554432275220867e-08,4.852119581129251e-08,1.8774385820295608e-08,0.0004761789459735155,0.0004493878223001957,0.0004496960900723934,0.0004625529982149601,0.00045044603757560253,0.0004557089414447546,0.000460255891084671,0.0004569799639284611,0.00046358094550669193,0.0004655278753489256,0.000474096043035388,0.00047066109254956245,0.00047048390842974186,0.0004775489214807749,0.00048187607899308205,0.0005056080408394337,0.0004808851517736912,0.0004931408911943436,0.0005011069588363171,0.0005254119168967009,0.00048732804134488106,0.0005183841567486525,0.0005100858397781849,0.0005342510994523764,0.0005274000577628613,0.000526773976162076,0.0005128281190991402,0.0005171291995793581,0.0005185520276427269,0.0005315111484378576
0.8040011602630676,0.10143505085442095,1.0,0.5100990908686072,0.03930757082362597,0.035010769121887914,0.007401810425589524,0.006967953335753083,0.003485985944562117,0.0030278508083074096,0.0007097390215071854,0.000700231518600547,0.00029623361157732716,0.00014777155606720708,0.00014187808169814837,3.7456652243582065e-06,3.5446283630622836e-06,3.306983230308553e-06,8.069264392932152e-07,6.780299124347914e-07,6.015671983581746e-07,3.9366052108481794e-07,3.87064331702561e-07,1.8003611550030317e-07,1.7364641363223194e-07,1.553419135526634e-07,7.105948732842961e-08,5.5188779363559615e-08,4.220002513692585e-08,4.190867287497687e-08,3.057261830990882e-08,2.9842778673464375e-08,2.5265936885159967e-08,7.065782867897118e-09,0.0004433710128068924,0.00044798804447054863,0.0004529510624706745,0.00045259599573910236,0.00046630087308585644,0.0004724480677396059,0.0004497058689594269,0.0004588689189404249,0.0004618968814611435,0.0004645169246941805,0.00046905199997127056,0.0004664559382945299,0.00047274609096348286,0.00047540594823658466,0.00048060202971100807,0.0004920009523630142,0.00048579112626612186,0.000497093889862299,0.0005071428604424,0.0004897199105471373,0.0005053698550909758,0.0005063069984316826,0.0005075279623270035,0.0005153920501470566,0.0005109880585223436,0.0005849150475114584,0.0005169720388948917,0.0005186661146581173,0.0005170861259102821,0.0005252619739621878
0.5653165470049434,0.04297512564689887,1.0,0.5109743669163436,0.09458826235267721,0.09383398642213585,0.024105800929877925,0.009050961646967866,0.006362185632228039,0.006127616658837776,0.0005855844759263628,0.0005855733901307186,4.629500562417946e-05,4.4547476423175866e-05,2.3857892104753644e-05,2.262415976676324e-05,2.137904474946808e-05,1.0633075810115565e-05,8.22732123833063e-06,6.751005075711586e-06,3.5026892147040203e-06,3.449839256619209e-06,2.270752802884313e-06,1.6275642480550603e-06,3.0800226084292584e-07,3.0372977497716993e-07,2.802703207574026e-07,1.985660603656414e-07,1.8759175462145932e-07,9.062066856489905e-08,9.061959196521117e-08,7.074167381650238e-08,7.06111020460863e-08,3.879302463063927e-08,0.00044434494338929653,0.00044537102803587914,0.00044905091635882854,0.00045135687105357647,0.0004647071473300457,0.00045298412442207336,0.0004604069981724024,0.00046595395542681217,0.0004661970306187868,0.0004684249870479107,0.00046951696276664734,0.0004718489944934845,0.0004732778761535883,0.0004805182106792927,0.0004909040872007608,0.0004807438235729933,0.0004822809714823961,0.0004931848961859941,0.0004959858488291502,0.0004962680395692587,0.0004913150332868099,0.0005032571498304605,0.000508398050442338,0.0005168081261217594,0.0005153489764779806,0.0005201520398259163,0.0005160979926586151,0.0005244959611445665,0.0005209420341998339,0.0005280699115246534
0.6961163576130128,0.07177709306076874,1.0,0.5113571430556476,0.05812339937210293,0.05800104029660717,0.012880264218079354,0.00810059250609166,0.004739286014176465,0.004739204919687499,0.0007543709651053527,0.000746087797616126,0.00023648006350762766,0.00011528774289436278,0.00010872170815489249,1.2239487689632535e-05,9.045251293356016e-06,4.0065560519151274e-06,3.760849600363441e-06,3.3291820871758455e-06,3.2651813393148996e-06,2.2909275768831687e-06,2.2696094980921993e-06,1.5261495736146976e-06,6.913040152084884e-07,5.591956660674316e-07,5.213813254063164e-07,4.205149119583409e-07,3.1484103530383646e-07,1.406644343526745e-07,9.981978723420111e-08,7.653400774816537e-08,6.280811264854967e-08,6.209481797667011e-08,0.0004599748644977808,0.0004496281035244465,0.0004483091179281473,0.0004524530377238989,0.00046369596384465694,0.00045522418804466724,0.00046155694872140884,0.00046087405644357204,0.0004657988902181387,0.00047104014083743095,0.00047563319094479084,0.00047235586680471897,0.0004709211643785238,0.00047760503366589546,0.0004738669376820326,0.0004785500932484865,0.00048712617717683315,0.0004966079723089933,0.0004988410510122776,0.0005033579654991627,0.0005003840196877718,0.0005010650493204594,0.0005127741023898125,0.0005193059332668781,0.0005145911127328873,0.0005175268743187189,0.0005189159419387579,0.0005164931062608957,0.0005200949963182211,0.0005274498835206032
0.3386956334207504,0.22807940795641646,1.0,0.5097816258203238,0.13670446693992125,0.13158712556151658,0.022463211918342305,0.021012191377566068,0.0023587274163110864,0.0021019325439123556,0.001663670662386947,0.0010795169422273742,0.00025636794655929093,8.999361936815387e-05,7.683658673882373e-05,3.7742786874402576e-05,3.603275081860063e-05,3.566055850993757e-05,1.3381166094332865e-05,1.2579197830627943e-05,1.1698531313446312e-05,4.252173866646865e-06,4.0381593602610205e-06,1.6072592990851805e-06,1.3865325761311525e-06,1.3450668855948408e-06,1.0338383125968847e-06,1.1322020471638904e-07,6.865604543278026e-08,6.117166167065684e-08,6.044180949869622e-08,5.9478621336684586e-08,2.019862861508105e-08,7.617764521001517e-09,0.000443887896835804,0.00044547999277710915,0.00044657918624579906,0.0004529349971562624,0.00045306794345378876,0.0004543138202279806,0.000457915011793375,0.00045408098958432674,0.0004630379844456911,0.00046516512520611286,0.00046793511137366295,0.00048674712888896465,0.0004728927742689848,0.0004891641438007355,0.0004765160847455263,0.0004877501633018255,0.00048548285849392414,0.00048395502381026745,0.000500180060043931,0.0005024869460612535,0.0005186209455132484,0.0005035260692238808,0.0005266859661787748,0.0005164809990674257,0.0005140930879861116,0.0005167690105736256,0.0005202759057283401,0.0005160558503121138,0.0005197040736675262,0.0005408169236034155
0.959681219174127,0.5947625034751037,1.0,0.5110219318885356,0.12469927810380807,0.010868244615167867,0.008914829306827143,0.0055672922202365605,0.003948645996267974,0.0005524575644855278,0.0004332132382308499,0.0002934491729438181,0.00010628704205679339,8.922679230565263e-05,7.488659438421891e-05,6.648093334293854e-05,2.393028328690436e-05,2.757396132308468e-06,2.4180565505965237e-06,2.383197718394215e-06,2.3430374327015674e-06,1.7573416559702554e-06,1.5568841069576159e-06,1.27284961687749e-06,9.71845990799235e-07,8.632317497483068e-07,1.0022109714260466e-07,9.945707522941724e-08,8.200791903396803e-08,7.906472764720991e-08,6.628850776940695e-08,3.2526817833514674e-08,3.2507525107572655e-08,2.3622386314918206e-08,0.0004428550601005554,0.00044863601215183735,0.0004515198525041342,0.00045189610682427883,0.0004534740000963211,0.0004697709809988737,0.0004568849690258503,0.00045837205834686756,0.00047636288218200207,0.0004615490324795246,0.0004726490005850792,0.00048405607230961323,0.00047706300392746925,0.00048175896517932415,0.0004974398761987686,0.0004948480054736137,0.0004988370928913355,0.0004848081152886152,0.0004993269685655832,0.0005172688979655504,0.0005026948638260365,0.0005081449635326862,0.0005089649930596352,0.0005260610487312078,0.000508724944666028,0.0005225769709795713,0.0005302529316395521,0.000533978920429945,0.0005226798821240664,0.000527084106579423
0.7099263781425819,0.704118890354581,1.0,0.5104236619081348,0.13797772654013016,0.025518384802348665,0.01017053766632772,0.006936620061680338,0.0018824221847488925,0.0017933848938167319,0.0017037135674640152,0.0005366764465509922,0.0002917506689486818,0.00019028969977912357,1.3460890299135675e-05,1.22727387988284e-05,1.2271823973667232e-05,4.767052253408982e-06,2.3401696975371347e-06,2.3398015577567694e-06,2.147540571997811e-06,1.2491465391914146e-06,1.0878780531600603e-06,1.0583685065082738e-06,8.377491047727118e-07,1.2817053574724706e-07,9.559049837342055e-08,8.458994103975491e-08,6.799733854316872e-08,6.687326654415958e-08,6.376654924944944e-08,5.907625634925411e-08,3.263774525086951e-08,3.1435631060319396e-08,0.00044490210711956024,0.0004479640629142523,0.0004563611000776291,0.0004509659484028816,0.0004534057807177305,0.00045452616177499294,0.0004562581889331341,0.0004774760454893112,0.0004608889576047659,0.0004656838718801737,0.0004732520319521427,0.0004670550115406513,0.000495909946039319,0.0004830360412597656,0.0004789489321410656,0.0005009539891034365,0.0004821338225156069,0.00048229400999844074,0.0005203410983085632,0.0005054778885096312,0.0005091950297355652,0.0005173829849809408,0.0005071980413049459,0.0005167170893400908,0.0005269269458949566,0.0005144858732819557,0.0005143799353390932,0.0005240119062364101,0.0005326848477125168,0.000511636957526207
0.2756350510833683,0.09422986444610026,1.0,0.5102502750232816,0.18599939931733825,0.18590858147246328,0.034767589406304096,0.015409801480003205,0.0018768213431986996,0.0017519412035732038,0.0009300744043375221,0.0008988817049716142,0.00020433958432759903,0.00016287384046018591,0.00015316878815748271,7.894634918727515e-05,7.886113511986974e-05,7.878886230240852e-05,1.095802980321252e-05,5.917096515139125e-06,5.263121224596589e-06,3.5819895630581e-06,1.1490024406169001e-06,5.40407976310685e-07,5.106684288149504e-07,3.7813097547397264e-07,3.776447819921348e-07,2.25206437881219e-07,1.1239613403435609e-07,1.1123389929207745e-07,6.147282321311139e-08,5.974503587629871e-08,4.604602819990357e-08,2.1749434402679133e-08,0.00046769180335104465,0.00044977408833801746,0.00044780410826206207,0.00045586004853248596,0.00045917113311588764,0.00045393081381917,0.0004521729424595833,0.00046222307719290257,0.00046028406359255314,0.00046048895455896854,0.0004725020844489336,0.0004920419305562973,0.00046974304132163525,0.0004778329748660326,0.00048057478852570057,0.00048517994582653046,0.00048543093726038933,0.0004938261117786169,0.0004957688506692648,0.0004950659349560738,0.0005045940633863211,0.0004988578148186207,0.0005044690333306789,0.000513169914484024,0.0005073829088360071,0.0005438709631562233,0.0005155070684850216,0.0005228410009294748,0.0005198188591748476,0.0005282140336930752
0.6387309128973808,0.6284766302049182,1.0,0.5138969328254461,0.12914433584047552,0.03561994124916957,0.012592116346883958,0.009291344538209158,0.0023112662649916694,0.002210201249770487,0.002097987974589113,0.0004650668858516289,0.0002627412432981774,0.00015073415425523724,2.5706993040365857e-05,2.3255863621032486e-05,2.3250011042071733e-05,9.164607416732649e-06,4.5988862233897375e-06,4.596430819902021e-06,4.339888413766836e-06,2.039277910334288e-06,1.7987041171751368e-06,1.7138175867297518e-06,1.4241579516641226e-06,3.394027093316982e-07,2.304434801976133e-07,2.0591641315683677e-07,1.522970805992092e-07,1.4722499419575726e-07,1.3826509403147553e-07,1.294312929491305e-07,7.383739629261408e-08,7.302697963366973e-08,0.00045591709204018116,0.00044633704237639904,0.0004489119164645672,0.00047355913557112217,0.00045463908463716507,0.0004529738798737526,0.0004669199697673321,0.0004567038267850876,0.0004611578769981861,0.0004769980441778898,0.00047609396278858185,0.0004763798788189888,0.00047343294136226177,0.0004774448461830616,0.0004886530805379152,0.0005022231489419937,0.0004987719003111124,0.0004940370563417673,0.0004885189700871706,0.0004925609100610018,0.0005152199883013964,0.0005044799763709307,0.0005076690576970577,0.0005180670414119959,0.000511406920850277,0.0005158290732651949,0.0005203750915825367,0.0005164172034710646,0.0005211499519646168,0.0005281779449433088
0.7204591528559497,0.5790266081990517,1.0,0.5114887638483196,0.12151815902721376,0.029739345116748837,0.011599652505939981,0.008414558962142944,0.0027390607293940796,0.0017875348867728842,0.0015352863780430902,0.00032724288335128643,0.0002652364659952525,0.00012101097194720914,6.925506740029106e-05,6.468439040419596e-05,6.155458884693356e-05,5.4402435908356335e-06,2.6948364881701277e-06,2.68144941723944e-06,1.967584592739495e-06,1.8037940859443272e-06,1.7899930733548513e-06,1.5180265476020155e-06,8.307326378104846e-07,4.6816143932268483e-07,2.7097034233858656e-07,2.652840834295411e-07,2.514687786190594e-07,9.102216052029055e-08,8.96557838992415e-08,5.6851545179083705e-08,5.685152590269025e-08,5.346983266968525e-08,0.0004443421494215727,0.00046011502854526043,0.0004524828400462866,0.0004458678886294365,0.0004558099899441004,0.00046623311936855316,0.00047878711484372616,0.0004712988156825304,0.0004617529921233654,0.0004680571146309376,0.00047179986722767353,0.0004734690301120281,0.0004733030218631029,0.0004854740109294653,0.00048048095777630806,0.0004865389782935381,0.0004963921383023262,0.000481938011944294,0.00048743095248937607,0.0005124160088598728,0.0005058010574430227,0.0005222051404416561,0.0005086951423436403,0.0005152709782123566,0.0005316520109772682,0.0005120839923620224,0.0005161629524081945,0.0005312701687216759,0.000521583016961813,0.0005207289941608906
0.4969795604601278,0.4792226128889776,1.0,0.5107149081304669,0.1163292131310178,0.06375353691962084,0.017027583791262388,0.014911400993144175,0.002887800441703636,0.0028015099127764592,0.002666006814073797,5.220172557749053e-05,5.080462104073418e-05,1.7211165737590896e-05,1.4560644056061717e-05,1.3790736937221761e-05,1.3622310600299487e-05,3.959540609601701e-06,1.6493716395341135e-06,1.565419109104412e-06,1.5529733543341572e-06,8.255578008691946e-07,7.452779071330957e-07,3.069282176868386e-07,3.055941137313615e-07,1.3521775830661985e-07,1.299352775642861e-07,1.2315404631172692e-07,1.1360937829321184e-07,5.267141727145728e-08,5.224913480056307e-08,3.977225517649855e-08,3.0113074494091434e-08,2.827009807665941e-08,0.0004393800627440214,0.00044221593998372555,0.00046719610691070557,0.0004509119316935539,0.000453681917861104,0.00045835296623408794,0.00045658904127776623,0.0004628740716725588,0.00046106893569231033,0.00046764290891587734,0.0004900689236819744,0.00047347298823297024,0.00047545693814754486,0.0004779000300914049,0.0004768751095980406,0.0004800851456820965,0.0004921960644423962,0.0004822048358619213,0.0005031670443713665,0.0005300601478666067,0.0004908670671284199,0.0005020219832658768,0.0005177869461476803,0.0005225390195846558,0.0005175580736249685,0.0005027949810028076,0.0005181340966373682,0.0005148299969732761,0.0005213210824877024,0.000532511854544282
0.9425092633198067,0.31917397176732965,1.0,0.5093765761703253,0.07774041393784753,0.015447226316541687,0.010778686370790658,0.007989608830417133,0.005474128534014388,0.0005675590962805146,0.00024964759393448116,0.00017327861986947697,0.00011479873488744587,5.169892473901807e-05,5.0578953108582125e-05,2.546329665320904e-05,2.5449901312510273e-05,3.7823458714116646e-06,2.31331079143393e-06,2.058044246726431e-06,2.021669432333485e-06,1.18600391543827e-06,1.0956234720875567e-06,9.917585929642537e-07,8.564912721103137e-07,5.555077951766051e-07,4.630805933177392e-07,4.1378192162596727e-07,3.543893691928053e-07,5.0534248011238566e-08,4.549120956736137e-08,4.546544786838077e-08,4.449243362248111e-08,2.1240980009090263e-08,0.0004545310512185097,0.0004442241042852402,0.00045201415196061134,0.0004493801388889551,0.0004702429287135601,0.0004522521048784256,0.00045675900764763355,0.0004637199454009533,0.00046323705464601517,0.000463901087641716,0.00046663801185786724,0.00048605003394186497,0.00047383690252900124,0.00047807698138058186,0.00047539197839796543,0.0005085940938442945,0.000483417185023427,0.0005004580598324537,0.0005120518617331982,0.0005057689268141985,0.0005032140761613846,0.0005064648576080799,0.0005094329826533794,0.0005295891314744949,0.0005146260373294353,0.0005182388704270124,0.0005195110570639372,0.0005150758661329746,0.0005185850895941257,0.0005437000654637814
0.9994089253876713,0.7186896715045245,1.0,0.5104554709978402,0.14145808569371257,0.006735522459961694,0.0063712039051460135,0.0037443079832155026,0.0029241866822944554,0.00038251587519576026,0.0003463444477541351,0.00030910020628905624,0.00010849229841988995,0.00010847189870190402,9.757906864497566e-05,7.612257319787606e-05,4.490442535869456e-06,2.100560228998498e-06,9.340525434112492e-07,8.261885214073775e-07,7.592664315655747e-07,7.549778040481766e-07,6.176915469264777e-07,3.928064183631923e-07,2.290472702878884e-07,2.063668973676922e-07,1.3692232831111175e-07,1.3371238606359428e-07,1.0996287101833871e-07,6.846620099487208e-08,6.090034040208004e-08,8.93134506376155e-09,8.799390764395111e-09,4.607804261653902e-09,0.0004458718467503786,0.00044979085214436054,0.00044833915308117867,0.0004689670167863369,0.0004563720431178808,0.00045451195910573006,0.00045521813444793224,0.00045756506733596325,0.0004689700435847044,0.0005056520458310843,0.00047165784053504467,0.0004979020450264215,0.0004704559687525034,0.00048172101378440857,0.00048325792886316776,0.0004836500156670809,0.0004794429987668991,0.000500969123095274,0.00048572919331490993,0.0004930831491947174,0.0005069631151854992,0.0005154469981789589,0.0005106530152261257,0.0005128688644617796,0.0005442590918391943,0.0005345430690795183,0.0005263588391244411,0.0005149838980287313,0.0005214689299464226,0.0005407370626926422
0.06188547702557645,0.02550156396019787,1.0,0.5096199091058224,0.3380398412840109,0.3360232193232097,0.02503279179553637,0.008114278912712582,0.0020352104767697356,0.0017474125181585363,0.0010946646167534072,0.0006351567982408291,0.0006067396642439094,9.364086178190688e-05,9.091266999505267e-05,6.756823482052644e-05,5.100206539389436e-05,4.7801849428254174e-05,3.669219996027162e-05,3.109677091756807e-06,3.0141804568003836e-06,1.537422320321237e-06,1.1423215807461968e-06,8.829518872590149e-07,7.98797005134686e-07,7.228984568594073e-07,6.171874699509223e-07,5.438741366691887e-07,3.49171867603597e-07,3.4790675836568857e-07,7.669615439088968e-08,6.920656508173269e-08,5.7813688419669313e-08,4.941136889601603e-08,0.00044185598380863667,0.00044378102757036686,0.00044964696280658245,0.0004677439574152231,0.0004542351234704256,0.00046620704233646393,0.0004527729470282793,0.00045788101851940155,0.00046321493573486805,0.0004677909892052412,0.0004706708714365959,0.0004992629401385784,0.00047653703950345516,0.0004753279499709606,0.0004844081122428179,0.0004802390467375517,0.00048340577632188797,0.0004970729351043701,0.0005005139391869307,0.0005023831035941839,0.0005066550802439451,0.0005022021941840649,0.000508507015183568,0.0005135189276188612,0.000516227912157774,0.000514875864610076,0.0005164418835192919,0.0005182088352739811,0.0005331949796527624,0.0005267939995974302
0.8487720850604766,0.5064733104983793,1.0,0.5110882429871708,0.11037199765113415,0.020419139027489663,0.010823670245559804,0.007558757376917456,0.004042429001155419,0.0011683676654346896,0.000800578538488312,0.00023103404391556283,0.00021400644034873963,9.491930453106267e-05,7.966062729538982e-05,7.478499906615205e-05,6.672350119081355e-05,3.1254750304922073e-06,3.0556247945940835e-06,3.0553857111624863e-06,2.811461769579342e-06,1.83823674839247e-06,1.5737888253601873e-06,1.3871605550457385e-06,1.049257312824144e-06,9.255206892185271e-07,1.0973164418642953e-07,9.515910884668942e-08,8.957558516155646e-08,6.158792294854645e-08,5.736372187325089e-08,5.299382552884067e-08,5.280837652739411e-08,2.0165704304440312e-08,0.0004439831245690584,0.0004479468334466219,0.0004487831611186266,0.0004494630265980959,0.0004527920391410589,0.0004574931226670742,0.00045399880036711693,0.00045976811088621616,0.00046203797683119774,0.0004736019764095545,0.000473452964797616,0.00047161197289824486,0.0004751160740852356,0.00047130510210990906,0.00048786401748657227,0.00048089283518493176,0.0004833519924432039,0.00048197689466178417,0.0004843079950660467,0.0004887410905212164,0.0004930910654366016,0.0005007530562579632,0.0005074150394648314,0.0005117249675095081,0.0005085368175059557,0.0005249809473752975,0.0005144490860402584,0.0005177839193493128,0.0005226149223744869,0.0005380460061132908
0.944145646660466,0.2749708738371165,1.0,0.5124108209274709,0.06863669582131628,0.015281800443887229,0.010358350501822631,0.007901134995882816,0.005391623529180667,0.000578373078918651,0.0002668175542077646,0.00023785951259142803,0.00011870512904362904,6.0308162297042246e-05,5.889156246975006e-05,2.073108229200659e-05,1.7077483021335588e-05,6.59245276898277e-06,2.9705760919376165e-06,2.283478615379598e-06,1.995076278771025e-06,1.1443092400312816e-06,1.1442436601858178e-06,1.1337092547198096e-06,8.437958899306073e-07,5.563106254682449e-07,5.233338907435846e-07,4.731620096656035e-07,3.9737178991207184e-07,3.41520310571676e-08,3.282524838943009e-08,2.741403786814902e-08,2.5225423721090274e-08,1.1002048474119676e-08,0.0004402077756822109,0.00045216502621769905,0.0004484029486775398,0.00044937897473573685,0.00045645004138350487,0.0004568379372358322,0.0004593499470502138,0.00046236603520810604,0.000463155098259449,0.00047990400344133377,0.0004797091241925955,0.00047435308806598186,0.00048753502778708935,0.00047812890261411667,0.00048438203521072865,0.0004818900488317013,0.0004957839846611023,0.000491095008328557,0.0004897040780633688,0.0004926079418510199,0.0005151890218257904,0.0005038839299231768,0.0005095098167657852,0.0005402290262281895,0.0005132399965077639,0.000513887032866478,0.0005217150319367647,0.0005160560831427574,0.0005219320300966501,0.0005247408989816904
0.5207706079591689,0.34013895368847935,1.0,0.5158336088061333,0.10016384975947358,0.07240311882507715,0.01568054801295191,0.015438877628060663,0.003428479125173252,0.0026920100298572906,0.0020043451170000805,0.0008009670265900995,8.587555430562324e-05,7.287748050612621e-05,4.7402296619597785e-05,4.46176293258766e-05,4.307443024103521e-05,9.846954318445745e-06,7.833529910691247e-06,6.6463937270780475e-06,4.559439655496394e-06,4.549053833345744e-06,3.051616783326494e-06,1.4547243416018685e-06,4.0293921237659723e-07,3.9670372917135506e-07,3.8884242190783935e-07,3.8102760563669514e-07,3.783961991388584e-07,2.4539615423342374e-07,2.4530504217844033e-07,2.406015996530242e-07,4.339958953749447e-08,2.1670958586238364e-08,0.0004446120001375675,0.0004474339075386524,0.00045287003740668297,0.0004509489517658949,0.00045547308400273323,0.0004521280061453581,0.000468224985525012,0.000461747869849205,0.00046296813525259495,0.00046444591134786606,0.0004816069267690182,0.00047592585906386375,0.0004756590351462364,0.0005051689222455025,0.0004898020997643471,0.0004940209910273552,0.0004819498863071203,0.0004869129043072462,0.00048719998449087143,0.0005150958895683289,0.0004909608978778124,0.000503468094393611,0.0005258210003376007,0.0005134979728609324,0.0005092169158160686,0.0005107619799673557,0.0005164300091564655,0.0005252810660749674,0.0005213960539549589,0.0005278049502521753
0.15760151328847838,0.1035102683100585,1.0,0.5102111180312932,0.23942212150728748,0.23935267339167138,0.030893326625920054,0.020877738544355602,0.0012656498328163695,0.000980917325697169,0.0009250556287355819,0.0003259537962602416,0.0002912051231078401,8.73299392036022e-05,8.200517833440688e-05,7.429236985763939e-05,7.077704038502404e-05,7.028569380718156e-05,7.11859930064649e-06,4.261364917203652e-06,4.120896173358363e-06,2.1883110595609152e-06,7.69778557576206e-07,7.211024035795494e-07,7.125975243906496e-07,5.590416790357481e-07,4.0583179400241163e-07,4.0583043741782317e-07,9.298361231380725e-08,9.251172988363251e-08,5.990678835997761e-08,5.950084020525857e-08,5.831898385747515e-08,4.523757535830527e-08,0.00043778587132692337,0.00044934218749403954,0.0004491971340030432,0.00046611507423222065,0.00045585515908896923,0.00044964696280658245,0.0004528001882135868,0.00047644786536693573,0.00046379980631172657,0.000465156976133585,0.00047593098133802414,0.0004730219952762127,0.0005017919465899467,0.0004782089963555336,0.00047749513760209084,0.0004972310271114111,0.0004937599878758192,0.0004948279820382595,0.0004975749179720879,0.0004919129423797131,0.0004907289985567331,0.0004994198679924011,0.0005074969958513975,0.000513800885528326,0.0005125249736011028,0.0005161799490451813,0.000520156929269433,0.0005136269610375166,0.0005118928384035826,0.000527174910530448
0.7738497613190006,0.3927100585609238,1.0,0.510407580062747,0.09176662940235372,0.03135556019840283,0.011809205510741256,0.009658109693880415,0.004372420775307995,0.0017512373991047025,0.0010179396081160094,0.00039942730992650666,0.00026924997817459487,0.0001102570811022579,0.0001091773791030698,7.96488728668981e-05,7.835524118078859e-05,2.7789600425842356e-06,1.0675998927738715e-06,1.0048326553440462e-06,7.849828108807834e-07,7.830205325205508e-07,7.7123442037641e-07,7.039562602370533e-07,3.2887602957556864e-07,2.9479389541041833e-07,1.4608626111077007e-07,1.4141394563674832e-07,1.3289078590663308e-07,2.52991510126332e-08,2.4986225085596463e-08,1.912307904964111e-08,1.7719716816156827e-08,1.0603424222256934e-08,0.00045300787314772606,0.00045048189349472523,0.000449631130322814,0.00045296503230929375,0.00045104697346687317,0.0004597350489348173,0.00045077898539602757,0.00045825704000890255,0.00046568596735596657,0.0004673770163208246,0.0004761870950460434,0.0004739370197057724,0.0004751139786094427,0.000497609144076705,0.0004823759663850069,0.00048432708717882633,0.00048528099432587624,0.0004984880797564983,0.0004983178805559874,0.0004952419549226761,0.0004949350841343403,0.0005054241046309471,0.0005062560085207224,0.0005123161245137453,0.0005159159190952778,0.0005150279030203819,0.0005193671677261591,0.0005130658391863108,0.0005198779981583357,0.0005261290352791548
0.11609930790155654,0.03872260122899618,1.0,0.5099647438619286,0.2931466379435185,0.2915658595309001,0.036240432629147216,0.010347403827876273,0.0021088183484520404,0.0017165571805578303,0.0010110327396271118,0.0005106913426477707,0.0005095418808523166,9.171624303079543e-05,9.162960761990875e-05,8.664114920130872e-05,7.232489577958398e-05,7.180061144857905e-05,2.8511150364303537e-05,4.039483114637792e-06,3.837547069067479e-06,3.5545622463759567e-06,2.4896670420275618e-06,1.3322692443172858e-06,9.340220081655489e-07,7.99218304368842e-07,7.909023852948635e-07,5.685926192175572e-07,4.655005146718263e-07,4.6188885589746396e-07,2.514309220048691e-08,2.31332718938154e-08,2.2878847252824654e-08,1.1511288164704899e-08,0.0004386140499264002,0.00045132311061024666,0.00045139179565012455,0.0004508630372583866,0.00045708706602454185,0.00045769684948027134,0.0004519850481301546,0.0004552379250526428,0.00046278489753603935,0.00046210503205657005,0.00048462999984622,0.00047485087998211384,0.00047899805940687656,0.00047636590898036957,0.00048604095354676247,0.00048354710452258587,0.0004891478456556797,0.0004930910654366016,0.0004910810384899378,0.000511624850332737,0.0004961630329489708,0.000491732032969594,0.0005053491331636906,0.0005104090087115765,0.0005086639430373907,0.0005172949749976397,0.0005304240621626377,0.0005185399204492569,0.0005191978998482227,0.0005401941016316414
0.49549134126868233,0.3563174836569394,1.0,0.5096036999020725,0.10457862621212534,0.07557290974352086,0.01648161972026401,0.01611814868919434,0.0032254264429777513,0.0026703245388707466,0.0021638847313618257,0.0007083526667074785,7.150160443730024e-05,7.096362501797732e-05,3.8882027981228254e-05,3.835811240894791e-05,3.656609918435946e-05,1.0619705986876492e-05,7.907883816763303e-06,6.6548031378228985e-06,4.757194146719724e-06,4.530293098938876e-06,3.1242471677856834e-06,1.3350076389564572e-06,4.861327237959834e-07,4.6398720966286866e-07,4.4186978766741463e-07,4.2049839929658864e-07,4.0967231425736796e-07,2.7128289150648344e-07,2.710125576971214e-07,2.6448311696344383e-07,2.2653696639688865e-08,1.3030276689445938e-08,0.00044799596071243286,0.000473713967949152,0.00045204698108136654,0.00044761504977941513,0.0004571131430566311,0.0004672540817409754,0.00046059093438088894,0.0004566248971968889,0.0004622179549187422,0.00046647293493151665,0.00049944082275033,0.0004754699766635895,0.0004757358692586422,0.000475914916023612,0.00048149400390684605,0.0004846048541367054,0.0004942528903484344,0.0004848309326916933,0.0004829338286072016,0.0005043861456215382,0.0004953260067850351,0.0004993351176381111,0.0005082490388303995,0.0005146570038050413,0.0005099899135529995,0.0005171529483050108,0.0005174570251256227,0.000514474930241704,0.0005345751997083426,0.0005306669045239687
0.5964324678908418,0.3146999136371331,1.0,0.5103559091221541,0.08927683534398624,0.06095664674415932,0.013743088446369858,0.01352802363954625,0.00391083157085796,0.0027358946774256538,0.0016476815302511457,0.0008727058833581626,0.0001687275834133265,8.36321902424787e-05,7.592251836670362e-05,5.559834340023344e-05,5.481241680380083e-05,6.466887392633396e-06,6.3794106794570706e-06,5.865582906944716e-06,4.205682708701655e-06,3.644016846688028e-06,2.2674863120263137e-06,1.7545341050347324e-06,7.776415260783287e-07,7.673864746894132e-07,2.7356218890328876e-07,2.4825234261097703e-07,2.3444280114272875e-07,1.5587019024955786e-07,1.5433057247573162e-07,1.5391649614132336e-07,1.0004331166963015e-07,2.870580087094739e-08,0.0004609939642250538,0.0004521450027823448,0.0004649499896913767,0.0004534861072897911,0.00045519182458519936,0.0004510120488703251,0.00046274205669760704,0.00045700487680733204,0.0004666210152208805,0.00047181500121951103,0.00047902390360832214,0.00047311303205788136,0.0004778399597853422,0.000481161056086421,0.0004986720159649849,0.0004961499944329262,0.00048102810978889465,0.00048278202302753925,0.0004874409642070532,0.0005185820627957582,0.0005142930895090103,0.0005070490296930075,0.0005104099400341511,0.0005161219742149115,0.0005149678327143192,0.0005139808636158705,0.0005120649002492428,0.000517403008416295,0.0005228500813245773,0.0005279730539768934
0.6940450131861471,0.6474108228760695,1.0,0.5106597549747676,0.13093973480893226,0.029309246915266977,0.011259248619477493,0.007956731703041911,0.0021751923604818226,0.001900244587231814,0.001764574323353274,0.0004587518400415793,0.0002768738448632953,0.0001568209254226554,3.541712574503166e-05,3.330523800473518e-05,3.2461801622220555e-05,6.541533079664936e-06,3.1495033524611205e-06,3.1490708705856196e-06,2.6502176372881547e-06,1.7973429534612916e-06,1.7041123548787412e-06,1.5380071450254156e-06,1.0436946871599613e-06,2.089681393871374e-07,1.7987659913244685e-07,1.7928337596846458e-07,1.578622334794617e-07,9.244768694973465e-08,9.225820564132645e-08,6.845102971294931e-08,5.4376127234418096e-08,5.322655708233325e-08,0.0004400589969009161,0.0004456599708646536,0.0004520718939602375,0.0004498888738453388,0.0005100688431411982,0.00044938293285667896,0.00045526609756052494,0.000455229077488184,0.0004771370440721512,0.00046877097338438034,0.0004752678796648979,0.00048537994734942913,0.000473987078294158,0.000481518916785717,0.0004810348618775606,0.0004800930619239807,0.0004778860602527857,0.000499070156365633,0.0004866428207606077,0.0005043919663876295,0.0004915320314466953,0.0005066569428890944,0.0005226130597293377,0.0005124181043356657,0.0005146199837327003,0.000516992062330246,0.000528952106833458,0.0005368690472096205,0.0005214468110352755,0.0005278680473566055
0.8551639464842137,0.16317815706414363,1.0,0.5110212871804833,0.04506538669831494,0.025789870722935652,0.007918142074270757,0.007614034928986039,0.004009207830777711,0.0019124186673862168,0.0006481061666211073,0.000627993837784617,0.00026060322906931965,0.00013338514949121603,0.00012892884493230616,2.1165848734717715e-05,1.506587441852827e-05,1.0828055564446377e-05,3.683851878827159e-06,2.1487939575132178e-06,1.553697945683634e-06,1.2739594147686995e-06,1.2353196447871328e-06,1.2085015434406923e-06,5.685249330087754e-07,4.4876212666299835e-07,4.292661240932946e-07,3.976773117324042e-07,3.386698828792567e-07,3.6583122648258035e-08,3.6192945215772985e-08,3.5750468039909495e-08,3.569963675197096e-08,2.291898728524983e-08,0.00044144107960164547,0.0004464280791580677,0.00044801412150263786,0.00045094103552401066,0.000457321060821414,0.000454962020739913,0.00045901117846369743,0.0004583799745887518,0.00046514300629496574,0.0004669658374041319,0.000487038167193532,0.00046797492541372776,0.00047749700024724007,0.0005002249963581562,0.0004810469690710306,0.00048258714377880096,0.0004856889136135578,0.0004852700512856245,0.00048417295329272747,0.0004917939659208059,0.0005033579654991627,0.0005139550194144249,0.0005123920273035765,0.0005143231246620417,0.0005168810021132231,0.0005316748283803463,0.0005160798318684101,0.0005184020847082138,0.0005241630133241415,0.0005262470804154873
0.4243364289230115,0.010129337341458822,1.0,0.5105964341200888,0.14938134650855253,0.14630023395436306,0.04129903190581191,0.007593776840779673,0.006617263557541549,0.006014505944263838,0.0003529220953989083,0.0003303020701572331,0.0003189600827884075,0.00015050099618294326,0.00014649354342572362,5.9909443487240535e-05,3.5942279820230045e-05,3.569970740770732e-05,2.9461735262724408e-05,1.1986856362388142e-05,6.7401962529169045e-06,5.657409297070675e-06,2.2291252625492953e-06,1.9573902615753203e-06,1.784290155252606e-07,1.2342431150072996e-07,1.1678898820875856e-07,1.1622885366587976e-07,7.233797296994964e-08,7.148964236581922e-08,3.69233024855811e-08,3.5713858483647236e-08,2.6776414324299376e-08,2.6721737563303394e-08,0.00044283713214099407,0.00044873403385281563,0.0004495210014283657,0.0004531540907919407,0.00047690211795270443,0.00044808490201830864,0.00047205807641148567,0.0004595681093633175,0.0004613511264324188,0.0004685421008616686,0.0004754350520670414,0.00046813092194497585,0.0004880090709775686,0.00048555992543697357,0.00048233987763524055,0.0004796071443706751,0.000479706097394228,0.0004936039913445711,0.00048720487393438816,0.0005025488790124655,0.0005100918933749199,0.0005010988097637892,0.0005098448600620031,0.0005312820430845022,0.000516100088134408,0.0005272231064736843,0.0005218610167503357,0.000515002990141511,0.0005205050110816956,0.0005313290748745203
0.9445296658526259,0.43927206181049183,1.0,0.5102144319098443,0.10014695808371553,0.014351937417751193,0.010762417780603328,0.007388061942270331,0.00512197851549511,0.0005677774314259362,0.00032698237779767365,0.00013701550100598224,0.00010571823503718944,5.301806368609558e-05,4.9284193585394965e-05,4.8714784191249996e-05,3.7670712872533434e-05,3.620077612561756e-06,2.805540865517504e-06,2.771274797871336e-06,2.763237813090691e-06,2.1877157740268163e-06,1.7715520427927049e-06,1.082133054335369e-06,9.714536065337218e-07,7.809849337690761e-07,2.1137589604029674e-07,1.7891760540078604e-07,1.7416497397512392e-07,1.1644792631749048e-07,9.980657212339475e-08,8.166762773123291e-08,8.146661930832458e-08,4.4085911298738584e-08,0.0004611038602888584,0.00045028096064925194,0.00045050308108329773,0.0004745849873870611,0.00045623607002198696,0.000454203924164176,0.00045754294842481613,0.00045721186324954033,0.00048569682985544205,0.00047658407129347324,0.0004702999722212553,0.00047667697072029114,0.00047717103734612465,0.0004805130884051323,0.0004852830898016691,0.0004867448005825281,0.00048645702190697193,0.0004923229571431875,0.0004975621122866869,0.0005016271024942398,0.0005060378462076187,0.0005046578589826822,0.0005126809701323509,0.0005131231155246496,0.0005302899517118931,0.0005164111498743296,0.0005157408304512501,0.0005152770318090916,0.000529036857187748,0.0005256780423223972
0.6479633758957883,0.0688274153162457,1.0,0.5100321990903467,0.06942720381356474,0.06942543529059472,0.01594545934503622,0.008795092140719312,0.005236204018376677,0.005219069855262338,0.0007766259124507181,0.0007696193641718317,0.000167242469421384,8.511896019494017e-05,7.594749679892474e-05,1.5498559953719246e-05,1.473807044694034e-05,6.097612313963365e-06,4.3782204633568246e-06,4.347302845746575e-06,3.6805857863177808e-06,2.8403934342645827e-06,2.700155033350134e-06,1.8383094938848388e-06,6.419939715986962e-07,5.39206388390189e-07,5.247515270007646e-07,4.0626249142905175e-07,3.131711024331058e-07,1.405427454765592e-07,1.090494028303829e-07,7.918305163599453e-08,6.744924781661368e-08,6.565310852891017e-08,0.00044072000309824944,0.0004477619659155607,0.0004523489624261856,0.0004484110977500677,0.0004655900411307812,0.0004547231364995241,0.000454980181530118,0.00045649195089936256,0.00047813402488827705,0.0004669199697673321,0.0004730760119855404,0.0004968040157109499,0.00047642900608479977,0.0004726550541818142,0.0004826500080525875,0.0005082450807094574,0.0004863578360527754,0.00048438203521072865,0.00048400694504380226,0.0005017330404371023,0.0005354860331863165,0.0005110949277877808,0.0005264549981802702,0.0005082129500806332,0.0005079198163002729,0.0005144060123711824,0.0005183899775147438,0.0005169541109353304,0.0005257478915154934,0.0005840191151946783
0.8125077690501658,0.5158988962444213,1.0,0.5108294780366123,0.11177822952062828,0.023350205242552945,0.011060404678992539,0.007875869038176213,0.0037519365840528634,0.00136329423370739,0.0009813751944335511,0.0002508901337103261,0.0002394136193312811,0.00010339626577632097,8.51622430027734e-05,7.854715983754104e-05,7.228708705836735e-05,2.7441391352190905e-06,2.5307643134061214e-06,2.530706059972905e-06,2.1261225395650692e-06,1.452387430951683e-06,1.2827987918449247e-06,1.249859771682541e-06,7.97326724682334e-07,7.620359668201113e-07,3.7417606120004364e-08,3.586017669398288e-08,3.531421239658095e-08,3.198870128395885e-08,3.134141091430811e-08,3.133864234732085e-08,3.11797467579308e-08,6.9028193080159345e-09,0.00044277915731072426,0.00046302611008286476,0.0004519801586866379,0.0004553031176328659,0.00045407493598759174,0.0004722799640148878,0.00045301509089767933,0.0004565771669149399,0.00046059279702603817,0.00046893092803657055,0.000496764900162816,0.0004721330478787422,0.00047544995322823524,0.00048626214265823364,0.00048576691187918186,0.0004798120353370905,0.0004981940146535635,0.0004850339610129595,0.0004993611946702003,0.0005122581496834755,0.0005064548458904028,0.0005018268711864948,0.0005100450944155455,0.0005131338257342577,0.0005144411697983742,0.0005286100786179304,0.0005176418926566839,0.0005200288724154234,0.0005344001110643148,0.0005222770851105452
0.5059755039111326,0.10081137780178007,1.0,0.5107869859784842,0.10342264417035597,0.10332908126199905,0.02243569184430462,0.011871168729386667,0.004826019973621453,0.004824329684255495,0.0011291462710503047,0.0011118957962369142,0.00010134489124547625,6.50901908222365e-05,5.059289647144684e-05,2.550769380387391e-05,2.3387795902046714e-05,9.741371740521473e-06,9.741252661440796e-06,7.4034319849256e-06,4.080618888402442e-06,4.0203902406038945e-06,1.8459386762825824e-06,1.4012562285411108e-06,2.568019603233202e-07,2.5616873130032135e-07,9.753039278398862e-08,8.563958306302423e-08,8.325645414978755e-08,7.848623467800122e-08,7.377462202697757e-08,7.023775703588155e-08,5.8684510684589374e-08,1.9234224086262485e-08,0.0004396748263388872,0.0004455731250345707,0.00045102997682988644,0.0004630850162357092,0.0004557659849524498,0.00045703002251684666,0.0004686480388045311,0.00048241904005408287,0.0004648449830710888,0.0004685590974986553,0.00047120219096541405,0.00047204596921801567,0.0005004990380257368,0.0005124630406498909,0.000479759881272912,0.000481664901599288,0.000500519061461091,0.000489438883960247,0.0005188789218664169,0.0004912870936095715,0.0004901769571006298,0.0005024820566177368,0.0005178251303732395,0.0005131140351295471,0.0005112220533192158,0.0005185781046748161,0.0005217969883233309,0.0005170819349586964,0.0005244258791208267,0.000525136012583971
0.2995124902746459,0.23208046066978782,1.0,0.5107760638929904,0.14787078333389778,0.14309452100988404,0.02388961255454417,0.022875685885884445,0.00190779063554879,0.0017588393509582177,0.001560390334729751,0.0008845355052812382,0.0002727272555843611,8.05559350542648e-05,6.495917761651373e-05,3.3775595540747814e-05,3.2031262871902535e-05,3.06142476048616e-05,1.3881081905932298e-05,1.3168766912487608e-05,1.246114242979904e-05,3.617929293426966e-06,3.4167975660831938e-06,1.379946571446851e-06,1.2390822072860082e-06,1.1225600751851218e-06,9.267905502673064e-07,7.602207488586815e-08,5.876553927884232e-08,3.199668812785519e-08,3.172611946987451e-08,2.2154997679740964e-08,1.775126956069924e-08,1.751103838108e-08,0.00045658997260034084,0.00044568791054189205,0.0004499591886997223,0.0004502830561250448,0.00045372103340923786,0.00045210798271000385,0.00045338203199207783,0.0004578980151563883,0.0004608349408954382,0.0004798190202564001,0.0004738250281661749,0.0004718061536550522,0.00047590211033821106,0.00047578406520187855,0.0005006510764360428,0.00047771306708455086,0.0004858081229031086,0.00047898595221340656,0.0004887131508439779,0.0004906938411295414,0.0004973229952156544,0.0005198810249567032,0.0005081759300082922,0.0005096651148051023,0.0005129808560013771,0.0005135040264576674,0.0005166591145098209,0.0005484488792717457,0.0005232428666204214,0.0005228230729699135
0.7867867120225087,0.05730295454052614,1.0,0.5119983798358589,0.03956686104652711,0.03935905621673359,0.008603504391657808,0.006106314403853429,0.003768532174547061,0.0037648110664889587,0.000586167957056828,0.0005823706444477057,0.00029942749286889273,0.00014449703136028188,0.0001398519631533227,1.6311749349488734e-05,9.77302306431957e-06,9.772874283146472e-06,4.047489810911295e-06,2.3773285548291577e-06,1.232953486450383e-06,8.957710739408631e-07,8.930492996481871e-07,7.306978300198932e-07,3.350259871381989e-07,2.605773051717104e-07,2.5862324625137094e-07,2.3033200326159706e-07,1.8167279004824448e-07,5.059918329873798e-08,3.9107705606806096e-08,3.1863708576980235e-08,3.0249233262465586e-08,3.0003125455595124e-08,0.0004443530924618244,0.0004442178178578615,0.000455070985481143,0.00045060296542942524,0.0004722548183053732,0.0004575341008603573,0.0004588749725371599,0.0004582840483635664,0.0004901508800685406,0.00046786083839833736,0.00047371513210237026,0.0004701430443674326,0.00047448393888771534,0.00047882087528705597,0.0004819238092750311,0.00048128096386790276,0.0005173489917069674,0.00050177494995296,0.0004891299176961184,0.0005002308171242476,0.0004997819196432829,0.000505262054502964,0.0005063668359071016,0.0005239730235189199,0.0005168991629034281,0.000510695856064558,0.0005196209531277418,0.0005219029262661934,0.0005208400543779135,0.0005271120462566614
0.8607676949546045,0.3422690742880228,1.0,0.5101122159976512,0.08173495161379425,0.022975018975282833,0.01108281437208517,0.008746629087590774,0.004976190305042558,0.00126448939788162,0.0006008266083301755,0.00034226123316702845,0.00022303206612181954,9.555509465681201e-05,9.430809011500336e-05,5.625583890276625e-05,5.596330288359044e-05,5.192067820921026e-06,2.5279852541446345e-06,2.1903066294605007e-06,2.1887898633228825e-06,1.570298142076977e-06,1.4852956857630716e-06,1.1869008057964777e-06,8.433774460083353e-07,5.239461441649856e-07,5.156809864638416e-07,4.702638028687371e-07,4.1431634592395984e-07,4.189728277379991e-08,4.009615191702382e-08,3.506263434212798e-08,3.4434548023730136e-08,2.3828630218566273e-08,0.00044275284744799137,0.00044645415619015694,0.0004506809636950493,0.0004506451077759266,0.00045030913315713406,0.0004585031419992447,0.0004562721587717533,0.0004607269074767828,0.00046364008449018,0.0004660689737647772,0.0004748590290546417,0.0004679050762206316,0.0004749470390379429,0.00047296006232500076,0.00048134103417396545,0.0004910340066999197,0.0004932738374918699,0.0004888779949396849,0.0005022790282964706,0.00048453686758875847,0.0005041409749537706,0.0004909569397568703,0.0005095368251204491,0.0005135801620781422,0.0005251800175756216,0.000516355037689209,0.0005191841628402472,0.0005193010438233614,0.0005211899988353252,0.000528697157278657
0.40261303170344953,0.1541908821896315,1.0,0.5120202109683305,0.12682004389419116,0.12562557957046383,0.02354122416083551,0.016297688566861486,0.003365323095127179,0.0031958032443878057,0.0014280311701764152,0.001325754615686631,0.00021170389037437776,0.00010136818916011677,0.00010074523892862358,3.560277075151731e-05,3.560078414786461e-05,3.3795854169418916e-05,7.150154613539771e-06,6.625821129655118e-06,6.5493278577204175e-06,3.096783834511087e-06,2.0917007533440532e-06,9.465156255134164e-07,9.464636687910581e-07,9.394037895019211e-07,6.978610562973062e-07,1.6606142845422564e-07,1.29533235242993e-07,7.446635908871697e-08,6.197720439399102e-08,5.2010386963474875e-08,3.832068862016591e-08,2.973091984479828e-08,0.00044340197928249836,0.0004451950080692768,0.00045086094178259373,0.00046968599781394005,0.00045663886703550816,0.0004534169565886259,0.0004645248409360647,0.0004698159173130989,0.0004641418345272541,0.00046840403228998184,0.0005001178942620754,0.0004703979939222336,0.00047487695701420307,0.0004721740260720253,0.0004786769859492779,0.0004847629461437464,0.00048796203918755054,0.00048583815805613995,0.0005226819775998592,0.0004897508770227432,0.0005078550893813372,0.0004992128815501928,0.0005076450761407614,0.0005148421041667461,0.0005088970065116882,0.0005169620271772146,0.0005339579656720161,0.0005180428270250559,0.0005212719552218914,0.000527538824826479
0.8216131370114036,0.5625281207559786,1.0,0.5103586178738624,0.11884008196285475,0.02112500508215004,0.010500807777009933,0.007176669151533814,0.003392775748794078,0.0012838550229605037,0.000986060378619675,0.0002877075003584573,0.00023056381304980606,0.00010852514812163933,7.540514413533915e-05,7.289271383318075e-05,6.402970393228591e-05,3.3675839560788473e-06,3.233460278064242e-06,3.233404877136801e-06,2.6234495460920916e-06,1.7762410934796707e-06,1.647619711460005e-06,1.6393345289636194e-06,1.029482492757259e-06,9.944377503120453e-07,5.96212548957591e-08,5.804495797530364e-08,5.76965199425362e-08,2.2687779918641384e-08,2.2475471035119414e-08,2.0151901809593124e-08,2.0144365364941077e-08,1.1375267371337939e-08,0.0004392690025269985,0.00045070494525134563,0.0004510458093136549,0.0004504069220274687,0.00045338203199207783,0.00046764384023845196,0.0004557301290333271,0.00047260685823857784,0.0004644598811864853,0.0004703549202531576,0.00047593400813639164,0.00047112489119172096,0.0005043509881943464,0.0004729100037366152,0.00047700502909719944,0.0004838481545448303,0.0004835559520870447,0.00048647099174559116,0.0005005651619285345,0.0005067239981144667,0.0005050699692219496,0.0005025120917707682,0.0005114029627293348,0.0005113270599395037,0.0005158351268619299,0.0005204349290579557,0.0005160397849977016,0.0005212761461734772,0.0005218540318310261,0.000522764166817069
0.9846073766009298,0.24790168983118288,1.0,0.5096816758159548,0.06360929545329301,0.01199471841484698,0.01007439964934473,0.007482200923773318,0.005543044097253024,0.00018434181068826614,0.0001625978419124587,0.00016123350863113417,4.903020106920177e-05,3.938754936773947e-05,3.81969168076779e-05,2.3189391167398038e-05,1.0092442738198655e-05,7.754975973312396e-06,3.323976537232752e-06,2.6300940963615516e-06,1.6986409480494974e-06,1.4935946930209434e-06,1.2672610916468385e-06,5.93697815237784e-07,3.7749463189075837e-07,2.6511637529412426e-07,2.6479762534274177e-07,2.4641867875360196e-07,2.0308916460742237e-07,4.030017999857209e-08,3.7278754505242434e-08,1.441808511605767e-08,1.4235162067731704e-08,1.316204596960924e-08,0.00043896608985960484,0.00044991099275648594,0.0004511200822889805,0.0004500469658523798,0.0004506909754127264,0.0004576779901981354,0.00045397598296403885,0.00045891478657722473,0.0004638510290533304,0.0004640938714146614,0.0004729779902845621,0.0004728790372610092,0.00047107506543397903,0.00046727503649890423,0.0004764930345118046,0.00048051285557448864,0.00048113917000591755,0.00048480601981282234,0.0004905329551547766,0.000501861097291112,0.0005027980078011751,0.0005053489003330469,0.0005221159663051367,0.0005146379116922617,0.0005123931914567947,0.0005294689908623695,0.0005208840593695641,0.0005222209729254246,0.0005225930362939835,0.0005387989804148674
0.5619409236011778,0.3287855978101033,1.0,0.5104989008978009,0.09439863616915936,0.06589631369055331,0.014587835009453548,0.014353778709402232,0.003691656901527909,0.0027128326425075126,0.0018129425313143065,0.0008428381050386754,0.00012982514760885854,7.71843523169445e-05,6.281889621099804e-05,5.234410787401353e-05,5.121285390984022e-05,7.547001318740743e-06,7.106822515563518e-06,6.256682054699852e-06,4.322151055394279e-06,4.132394158862058e-06,2.6434391785761455e-06,1.5990059712856812e-06,5.487732301577936e-07,5.46034609857699e-07,3.170718628090606e-07,3.147512119085815e-07,3.127119137254005e-07,1.9474001263245345e-07,1.9442660581227738e-07,1.9211359700558082e-07,7.646824139862037e-08,2.9399476375658652e-08,0.0004409269895404577,0.00044431514106690884,0.0004534870386123657,0.00045446003787219524,0.00045620999298989773,0.0004579059313982725,0.0004571550525724888,0.00046551390551030636,0.000463040079921484,0.0004676720127463341,0.0004750429652631283,0.00048303883522748947,0.0004722941666841507,0.00047894101589918137,0.0004934279713779688,0.00048231007531285286,0.0005029048770666122,0.00048562604933977127,0.0004920798819512129,0.0004926009569317102,0.0004988659638911486,0.0005033439956605434,0.0005094681400805712,0.0005126749165356159,0.0005099838599562645,0.0005119340494275093,0.0005214959383010864,0.0005361440125852823,0.0005219168961048126,0.0005246049258857965
0.187858548192681,0.04043193139300372,1.0,0.5104484038893133,0.2490454095036685,0.24749160188546337,0.04426303382851725,0.009215726747258578,0.0011311682544760614,0.0007533075824183708,0.0006876945611210398,0.0003780752334528934,0.00020020380220763884,9.812609034751806e-05,9.076565533537185e-05,7.800125460897693e-05,7.429731147771189e-05,7.429111819692612e-05,4.570578291296505e-06,2.2741567880883004e-06,2.1818185841398427e-06,1.9545478248888513e-06,1.9525645367010145e-06,1.0220953108555605e-06,7.862997079232027e-07,7.243451924544986e-07,6.340063783006016e-07,2.1901459668797021e-07,1.8481493238820038e-07,1.8479618092230244e-07,8.073535673180146e-08,7.682035625319369e-08,4.688684832284868e-08,4.014745515085576e-08,0.00046160886995494366,0.00045066187158226967,0.00046897795982658863,0.0004552269820123911,0.00045560114085674286,0.00045712501741945744,0.0004856158047914505,0.0004718929994851351,0.0004795461427420378,0.00046825199387967587,0.0004966950509697199,0.0004666089080274105,0.00047130207531154156,0.0004786369390785694,0.0004987770225852728,0.00048374198377132416,0.00048473081551492214,0.0004994308110326529,0.000504686962813139,0.0004902640357613564,0.000509604113176465,0.0005017968360334635,0.0005084299482405186,0.0005293081048876047,0.000513619976118207,0.0005325749516487122,0.000516336178407073,0.0005526870954781771,0.0005172169767320156,0.0005238440353423357
0.8789688723864574,0.33667080759737233,1.0,0.509693592088297,0.08065452801206881,0.021172389665084786,0.01099001382285522,0.0085560125341061,0.005083153243168992,0.0011246449012257324,0.0005215561756820602,0.0003100360884233724,0.00020437010290983449,8.831666619776096e-05,8.700203584566201e-05,5.031491030934047e-05,5.0128939525549724e-05,5.093232697119095e-06,2.688375211355065e-06,2.355511449311533e-06,2.3548775929073503e-06,1.5997920656174316e-06,1.4922202049600688e-06,1.2115123605715496e-06,9.2132838150052e-07,5.756908392723235e-07,5.463166702627093e-07,4.948137796742315e-07,4.325110683760311e-07,4.710057306947836e-08,4.396252039562227e-08,4.113314394462128e-08,4.107535506299567e-08,2.437589393525165e-08,0.00044376798905432224,0.0004494020249694586,0.00045067397877573967,0.00045009003952145576,0.00046723708510398865,0.00045664794743061066,0.00045499601401388645,0.00045872991904616356,0.00046059489250183105,0.0004709188360720873,0.00047567603178322315,0.00047289091162383556,0.00047708884812891483,0.0005127948243170977,0.0004796988796442747,0.0004866030067205429,0.00048181205056607723,0.0004968659486621618,0.0005009230226278305,0.0004936149343848228,0.0005100581329315901,0.000500957015901804,0.000501187052577734,0.0005194148980081081,0.000529963057488203,0.0005115368403494358,0.0005188421346247196,0.0005175359547138214,0.000521104084327817,0.000527022173628211
0.7565469634019073,0.32810080919019957,1.0,0.5098791311029345,0.08085862776687053,0.03582066353667491,0.011579425355216812,0.010269127155285369,0.004506123155910135,0.0020465344722139377,0.0010314981323937145,0.0005902540966164227,0.0002769940250282746,0.00011722190295187963,0.00011714852187558266,6.909650190981187e-05,6.884320715542665e-05,7.0310294547555166e-06,2.541906626907307e-06,2.4319715988625826e-06,1.976914090144334e-06,1.7804133149925997e-06,1.6338951882675934e-06,1.5837070868252867e-06,7.549575846652684e-07,7.482225500068805e-07,2.2384588172369259e-07,2.2364626563091747e-07,2.1810629230119322e-07,8.083410710012788e-08,7.576728740267834e-08,7.171577068008166e-08,7.004714027039852e-08,9.124285042842362e-09,0.0004458699841052294,0.00046469387598335743,0.0004533608444035053,0.00045205187052488327,0.00045536505058407784,0.00045549008063971996,0.0004546479322016239,0.00046632206067442894,0.00046573695726692677,0.00047000404447317123,0.0004728620406240225,0.0004677320830523968,0.0004734019748866558,0.0004759680014103651,0.000495704123750329,0.0004849398974329233,0.00048246700316667557,0.0004888428375124931,0.00048737088218331337,0.000500726979225874,0.000506651122123003,0.0004985739942640066,0.0005115289241075516,0.0005152949597686529,0.0005144469905644655,0.0005160770379006863,0.0005193359684199095,0.0005150910001248121,0.0005238000303506851,0.0005265739746391773
0.6918796596669491,0.5592422287009515,1.0,0.5101703139953315,0.11905828574455064,0.033504462137702494,0.01223579343703163,0.009179349370516534,0.002789727322906311,0.001938124695929259,0.001672061404236996,0.000298137235028571,0.00026104263924844206,0.00011255856211555879,7.120459294261583e-05,6.550491144750912e-05,6.32480247212629e-05,6.587055710440821e-06,2.933179429396443e-06,2.900536476070239e-06,2.501894601170866e-06,1.8725702244500905e-06,1.8719848313308898e-06,1.4465377133709491e-06,9.346349494370872e-07,3.595938838278239e-07,3.148041819892652e-07,3.110145557631575e-07,2.898938197620495e-07,1.0207574904878631e-07,1.0172177736043577e-07,6.559660587771268e-08,6.553315877039767e-08,6.127269560342001e-08,0.00046210805885493755,0.0004442541394382715,0.00044976104982197285,0.0004513678140938282,0.00045755691826343536,0.00045999186113476753,0.00047033699229359627,0.00046162703074514866,0.00046033388935029507,0.00046681310050189495,0.0004753568209707737,0.0004654328804463148,0.00047347904182970524,0.0004818020388484001,0.00048129400238394737,0.0004856521263718605,0.00047978106886148453,0.000485363882035017,0.0004897350445389748,0.0005038338713347912,0.0005072900094091892,0.0004902370274066925,0.0005098148249089718,0.0005100220441818237,0.0005074529908597469,0.0005139571148902178,0.0005309018306434155,0.0005180749576538801,0.0005370310973376036,0.0005252070259302855
0.937565258772947,0.9023032049180275,1.0,0.5103418400976807,0.16079766550758512,0.004800869118908556,0.002926090470417992,0.0015868042535330845,0.0006459874150212265,0.0004269133361996269,0.0004016404269094169,0.00022938427645651202,0.00011319140450623459,9.604266961167953e-05,2.6281133168470566e-05,2.0743338788675653e-05,1.276617056954889e-05,6.8891419305300055e-06,2.8005357016527053e-06,2.7351841100952703e-06,2.7068576721835157e-06,2.136079504107389e-06,1.7449412553172236e-06,1.7000171209524564e-06,1.298132999352123e-06,1.498956106208759e-07,1.4989521956303345e-07,1.4628954474312014e-07,1.2427584465132502e-07,8.94155810178307e-08,8.247763301259002e-08,2.1133126980777294e-08,2.030603033229845e-08,9.87290208127372e-09,0.00044082198292016983,0.0004607678856700659,0.00045167095959186554,0.0004566311836242676,0.0004543759860098362,0.00045183091424405575,0.0004876900929957628,0.0004771340172737837,0.0004623460117727518,0.00047117494978010654,0.0004768099170178175,0.0004670389462262392,0.0004772450774908066,0.00047700200229883194,0.0005210929084569216,0.0004980559460818768,0.0004924070090055466,0.00049384287558496,0.0004979888908565044,0.0005031838081777096,0.0004997558426111937,0.0005172020755708218,0.0005080760456621647,0.0005133110098540783,0.0005143019370734692,0.0005281060002744198,0.0005138148553669453,0.0005183732137084007,0.0005216579884290695,0.0005361558869481087
0.7918472897910739,0.4511457440111546,1.0,0.5110605000518262,0.10145865549825579,0.027412241670274107,0.011632687983082349,0.008877595628348651,0.004129720014340219,0.0015437905098218878,0.0010030803707841499,0.0002765626954753834,0.00025671641667421926,0.00010450954841622581,9.89274502200155e-05,8.230160992793902e-05,7.920292413738407e-05,1.0360942293747143e-06,1.0341797567874764e-06,1.0255074642569774e-06,9.569376439058623e-07,6.09768812346305e-07,4.878359259640674e-07,3.7779479826986293e-07,3.153224125924309e-07,2.6153975475991334e-07,7.49446768885522e-08,6.69395322413383e-08,5.98256804836596e-08,2.5870402410433284e-08,2.4891816764951203e-08,2.34913908981226e-08,2.2966304847460722e-08,9.188605574886726e-09,0.00044283713214099407,0.00044751097448170185,0.0004471179563552141,0.00045269797556102276,0.0004596230573952198,0.000457939924672246,0.0004533689934760332,0.0004596179351210594,0.00046390900388360023,0.00046777306124567986,0.0004732999950647354,0.0004684210289269686,0.0004773268010467291,0.00048186699859797955,0.00047601107507944107,0.00048319902271032333,0.00048358505591750145,0.00048272800631821156,0.000497777946293354,0.0004940968938171864,0.00049629807472229,0.000504637137055397,0.0005078408867120743,0.0005119850393384695,0.0005111221689730883,0.0005189499352127314,0.0005126339383423328,0.0005236680153757334,0.0005335460882633924,0.0005492318887263536
0.7930207886015898,0.619714601214624,1.0,0.511225356021896,0.12691862675539323,0.021679206159064837,0.010100721925357332,0.006776253265317925,0.002701242684452379,0.0013976591452711654,0.0011791099010935086,0.00036073338394355535,0.00024665222944296575,0.000127979026996784,6.215087246630486e-05,6.098357006110014e-05,5.3181595874368956e-05,3.416128918470995e-06,3.1904171985943858e-06,3.190238441583647e-06,2.263112321175597e-06,1.7550729647077906e-06,1.7164472459799938e-06,1.6766249491508281e-06,9.231147176305407e-07,9.231045955717344e-07,1.5578836540629719e-07,1.4575082386453652e-07,1.4419859609359e-07,6.68327987000946e-08,6.095287813275096e-08,4.096992683253969e-08,4.0680797798305064e-08,3.597718853396141e-08,0.0004428429529070854,0.0004466138780117035,0.00047529791481792927,0.00045520090498030186,0.00045510497875511646,0.0004574158228933811,0.00045842211693525314,0.00046295509673655033,0.0004649620968848467,0.0004812651313841343,0.0004810369573533535,0.0004735160619020462,0.0029246811755001545,0.000485739903524518,0.0004821659531444311,0.00048480299301445484,0.0004858041647821665,0.0004956498742103577,0.0004885729867964983,0.0005025260616093874,0.0005061519332230091,0.0005069531034678221,0.0005097480025142431,0.0005292100831866264,0.0005051011685281992,0.0005104381125420332,0.0005135671235620975,0.0005430381279438734,0.0005220219027251005,0.0005254349671304226
0.5526715645974142,0.4323354227675579,1.0,0.5113949689548463,0.10700852618727631,0.058985850846899175,0.015339362208458504,0.013849904123125562,0.0031278557651652455,0.0025472366706005573,0.002175728526326972,0.00035613438088221257,0.00013311788250121247,6.019001486892121e-05,5.791350811507345e-05,5.298774732501266e-05,5.176749706499962e-05,8.385447009969349e-06,5.025606127326578e-06,4.38921081173098e-06,3.7569482559044463e-06,3.234730695407565e-06,2.4138795710481924e-06,8.016005872267188e-07,6.012390913827602e-07,4.627576574893547e-07,4.240200661506744e-07,4.2400950818373215e-07,4.1690361055723127e-07,1.9624911552034758e-07,1.9609087839898498e-07,1.7824425298210265e-07,7.088156457241656e-08,5.2088238954741597e-08,0.0004559289664030075,0.0004515640903264284,0.00044762296602129936,0.0004548418801277876,0.0004561829846352339,0.0004562060348689556,0.00045741605572402477,0.0004620971158146858,0.00046388013288378716,0.0004682079888880253,0.0004739279393106699,0.00047417194582521915,0.0005876310169696808,0.00047673098742961884,0.00047811190597712994,0.0004867499228566885,0.0004842570051550865,0.0004855168517678976,0.00048636505380272865,0.0005006520077586174,0.0005192901007831097,0.0005042129196226597,0.0005069419275969267,0.0005148709751665592,0.0005169850774109364,0.0005309111438691616,0.0005170900840312243,0.0005297819152474403,0.0005245942156761885,0.0005097701214253902
0.855962508813682,0.6100245084449121,1.0,0.5108650580514222,0.12580599213409457,0.017041115045046264,0.009527956558879938,0.006164694354720112,0.0031402762250669256,0.0010802218627244274,0.0008599667723176758,0.0003240801932305544,0.00020343400461418312,0.00011139295093197042,6.493547840565381e-05,6.492086840789932e-05,4.954672038272714e-05,3.8455131094135205e-06,3.824499893405649e-06,3.823044452164978e-06,3.2199001118544423e-06,1.9473119396262112e-06,1.8664058600855545e-06,1.8518516685016953e-06,1.3143940893205866e-06,1.2055052398772455e-06,3.538372576405834e-08,3.2371897215471395e-08,3.237056152712737e-08,1.5780380880576165e-08,1.3706927790386239e-08,9.395014705396669e-09,9.278402565614097e-09,9.251663143526086e-09,0.0004452869761735201,0.0004496779292821884,0.0004474280867725611,0.0004679989069700241,0.0004577289801090956,0.0004653218202292919,0.0004752220120280981,0.0004747239872813225,0.000464914133772254,0.00048536108806729317,0.0004730178043246269,0.00048304186202585697,0.00047766813077032566,0.00047181383706629276,0.0004742750898003578,0.0004841960035264492,0.0004814760759472847,0.000483277952298522,0.00049825687892735,0.0004997439682483673,0.0005049039609730244,0.0005221928004175425,0.0005078141111880541,0.000513753853738308,0.0005107729230076075,0.0005121640861034393,0.0005134940147399902,0.0005145610775798559,0.0005252892151474953,0.0005243939813226461
0.8163570725758271,0.7170569664405446,1.0,0.5102288480848074,0.1396088961782224,0.016770087926933054,0.008246190009292402,0.005167189284022375,0.0018961676477719785,0.0012157898143805095,0.0010966011170405199,0.00043278487209945496,0.0002385198193875588,0.00015477288798245638,3.474187560086563e-05,3.450428225049611e-05,2.3943991479344288e-05,3.3682621591738968e-06,2.8352184699189854e-06,2.825804310809017e-06,2.270557880891531e-06,1.2578875111401238e-06,1.2461323080261586e-06,1.1869622625184629e-06,8.882915643771728e-07,7.967072571709723e-07,1.2382964853733717e-07,1.1310204869132046e-07,1.1090154071349559e-07,9.513371598808464e-08,8.404882812422532e-08,6.458676269186724e-08,6.263889533307716e-08,3.5910720304796944e-08,0.00044659804552793503,0.00046005588956177235,0.00045141391456127167,0.0004521501250565052,0.0004694350063800812,0.00045772199518978596,0.00045478809624910355,0.0004593529738485813,0.0004609150346368551,0.0004700249992311001,0.0004886828828603029,0.00046871602535247803,0.0004824749194085598,0.0004697281401604414,0.0004776809364557266,0.0004981989040970802,0.00047619198448956013,0.0004917550832033157,0.0005017339717596769,0.0005023269914090633,0.0005079079419374466,0.0005058790557086468,0.0005075798835605383,0.0005128078628331423,0.0005167280323803425,0.0005165708716958761,0.0005384499672800303,0.0005170200020074844,0.0005202700849622488,0.0005209229420870543
0.5705091529455913,0.0006423036998737253,1.0,0.5112517990637571,0.10106548484774609,0.09758715600373584,0.02904789193662109,0.008626735503566796,0.008103980085876416,0.007227882868561695,4.32893512505921e-05,4.152814775928892e-05,4.1511978136921485e-05,1.9062565644094153e-05,1.8904279748468216e-05,8.508091129327077e-06,5.655722384378962e-06,5.484391113479416e-06,3.143397462886982e-06,1.5964579985519688e-06,6.651763804196821e-07,5.23550003607374e-07,2.4550928678512933e-07,2.1576505978364937e-07,8.352859878195164e-08,6.699570506852536e-08,5.5100046705903036e-08,5.0492787097342094e-08,3.3120489637857647e-08,2.7752620442051254e-08,1.518550508943448e-08,1.3546357915964817e-08,1.2621209732291761e-08,1.2123678656942528e-08,0.00044544111005961895,0.00044971099123358727,0.00045489100739359856,0.0004570989403873682,0.0004543759860098362,0.0004560879897326231,0.0004561950918287039,0.00046112597920000553,0.0004637669771909714,0.0005153380334377289,0.00047124805860221386,0.00046649202704429626,0.0004991819150745869,0.000473835039883852,0.00048020901158452034,0.0004844448994845152,0.00047753402031958103,0.0004925918765366077,0.0005160130094736814,0.000498632900416851,0.0005063451826572418,0.0005624538753181696,0.0005122029688209295,0.0005122949369251728,0.0005167468916624784,0.0005176819395273924,0.0005151410587131977,0.000518779968842864,0.0005217469297349453,0.000522571848705411
0.7181757921279367,0.5671093654887923,1.0,0.5107872749213129,0.11985869180363344,0.030470553040961374,0.01175069750745525,0.008612226071704249,0.0028286853622253244,0.0018051065225901935,0.0015332244711009362,0.00031001722361346075,0.00026455294020170874,0.00011705145027783076,7.299901612505818e-05,6.771620840969853e-05,6.463926548431944e-05,5.440015774870003e-06,2.61192572848189e-06,2.5932322422603456e-06,1.9584241393522486e-06,1.7610696621505714e-06,1.7530965649525356e-06,1.4585400588721751e-06,8.113037251067485e-07,4.43598577728204e-07,2.785966195398848e-07,2.726109742687319e-07,2.5788920914723966e-07,8.940760574228877e-08,8.824044543409818e-08,5.593831710369881e-08,5.587929636316446e-08,5.272361551917298e-08,0.0004430869594216347,0.0004634570796042681,0.0004683039151132107,0.00046634115278720856,0.0004535920452326536,0.00045750592835247517,0.00045637390576303005,0.00045893900096416473,0.0004985867999494076,0.00047057890333235264,0.00047496682964265347,0.0004659488331526518,0.0004741309676319361,0.0004699118435382843,0.00048009096644818783,0.0004844190552830696,0.0004981351085007191,0.0004908200353384018,0.0004888640251010656,0.0005014799535274506,0.0005106369499117136,0.0005072290077805519,0.0005113137885928154,0.0005138549022376537,0.0005143159069120884,0.0005273350980132818,0.0005162931047379971,0.0005201590247452259,0.0005208489019423723,0.0005251551046967506
0.8099364737117083,0.6813727171652418,1.0,0.5109129908960313,0.13511945136408374,0.01834739977058943,0.008943360069427106,0.005723265130046817,0.002198939198121928,0.0012737130180829606,0.0011232420471247156,0.00041289602494513585,0.00023996626990996698,0.000144716320256113,4.4907903345801e-05,4.4907141545137186e-05,3.488745986216371e-05,3.2291550757757074e-06,3.1533862478046584e-06,3.1485451492468184e-06,2.3754949462650184e-06,1.5151933150461198e-06,1.5139179351227785e-06,1.4641519786133122e-06,9.44459542015459e-07,9.138810957608635e-07,1.3482541459909805e-07,1.2303107992652e-07,1.228681917412048e-07,8.849207970796847e-08,7.86169589345966e-08,5.842538452618518e-08,5.7289603689527265e-08,3.793935993188407e-08,0.0004437551833689213,0.00044855615124106407,0.0004563031252473593,0.00045522209256887436,0.00045220693573355675,0.00047309393994510174,0.00046574510633945465,0.00047486904077231884,0.00046494719572365284,0.0004733889363706112,0.0004876600578427315,0.0004977269563823938,0.00046862708404660225,0.0004729900974780321,0.0004794411361217499,0.0004875720478594303,0.0004824118223041296,0.00049244100227952,0.0004903150256723166,0.0005012049805372953,0.0005248500965535641,0.0005036420188844204,0.0005095070227980614,0.0005267278756946325,0.0005158118437975645,0.0005281218327581882,0.0005164360627532005,0.0005191238597035408,0.0005412318278104067,0.0005470390897244215
0.9590733380799858,0.7072671941953408,1.0,0.5107657199259847,0.13956225860857632,0.008444356997034483,0.006898813122179634,0.004045956288401633,0.002778893772986668,0.0005382531964796761,0.00045889406009672556,0.00032217113492119103,0.00011757955244811486,0.00010644794231998806,7.876895857008263e-05,6.544404962137628e-05,9.578688455458729e-06,3.843386594419018e-06,2.241381583378436e-06,2.1942847209511692e-06,1.9192889684705406e-06,9.457619821886094e-07,8.976967543277701e-07,8.782366612852009e-07,8.587484760465603e-07,5.68921106314636e-07,1.1611034963889353e-07,1.1271416312979046e-07,1.0092719286232336e-07,6.020396981910419e-08,5.594267948932956e-08,3.014647079246886e-08,2.9681030374494643e-08,1.226197146969568e-08,0.00044973986223340034,0.00045942701399326324,0.00045296805910766125,0.00047487299889326096,0.00046941591426730156,0.00045795110054314137,0.00045279692858457565,0.0004565720446407795,0.00046044308692216873,0.000469601945951581,0.000475964043289423,0.0004671600181609392,0.00047406600788235664,0.000475479057058692,0.0004844591021537781,0.00048444909043610096,0.0004805170465260744,0.0005189802031964064,0.0005027609877288342,0.0004897951148450375,0.0005056099034845829,0.000517234904691577,0.0005099538248032331,0.0005130758509039879,0.0005141510628163815,0.0005158130079507828,0.0005174181424081326,0.0005161380395293236,0.0005187480710446835,0.0005200260784476995
0.9712613162688684,0.9189097228100899,1.0,0.5101493110414594,0.1626968233653841,0.0029141325765229425,0.002175692415505057,0.0011335691061954635,0.0006291875493092414,0.00025693043602022773,0.00024017537985159261,0.00016155658116790783,7.178517544292071e-05,6.658459422934643e-05,3.3243814855711715e-05,2.5900501247146016e-05,1.1595032517978056e-05,5.86056541958013e-06,2.3263893133082395e-06,2.1908928913379443e-06,2.1894496990236734e-06,1.962419309231685e-06,1.5762196045823657e-06,1.3819049835778264e-06,9.36088298281366e-07,3.361129972063456e-07,2.6544575392772256e-07,2.5782531614536613e-07,2.1608945928864548e-07,1.4793144408297198e-07,1.3654194993281137e-07,1.5144579164280686e-08,1.247411557143577e-08,9.124005224986322e-09,0.0004641979467123747,0.00044904695823788643,0.0004507259000092745,0.0004536299966275692,0.000452941982075572,0.0004587171133607626,0.00047754612751305103,0.00045949919149279594,0.00046585104428231716,0.0004691961221396923,0.00047464994713664055,0.00047080195508897305,0.00048406701534986496,0.0004953751340508461,0.000476194079965353,0.0004975430201739073,0.0004831859841942787,0.0004768890794366598,0.0004894260782748461,0.0005034818314015865,0.0004938601050525904,0.000507015036419034,0.0005108150653541088,0.0005142157897353172,0.0005219941958785057,0.0005133270751684904,0.0005185978952795267,0.000525555107742548,0.0005200440064072609,0.0005261129699647427
0.6094293684969674,0.17217066368292422,1.0,0.5101143149659038,0.075796771176241,0.06980378897101958,0.013584434333504996,0.012110097511518788,0.004323114347268708,0.003865771276482696,0.0012997909625362448,0.001164689172458752,0.00013783928121789097,6.258426153172238e-05,6.170010284971354e-05,1.2637542352013712e-05,1.2630375284677093e-05,1.0524542913378426e-05,2.7714317083402994e-06,2.7583603656011726e-06,2.756663598894595e-06,1.3758755411504758e-06,1.2678012371711925e-06,6.546432669642042e-07,6.477475195340936e-07,6.132114533819547e-07,3.294013285871467e-07,1.966037949797246e-07,1.2059196825546293e-07,1.0675266943948488e-07,8.04421255057123e-08,7.940314409301149e-08,6.903543290447543e-08,1.912230026102533e-08,0.00044254004023969173,0.00045117689296603203,0.00044874707236886024,0.00046680006198585033,0.00045430101454257965,0.0004691460635513067,0.00045642792247235775,0.0004588109441101551,0.0004785370547324419,0.00047066714614629745,0.0004746760241687298,0.0004844570066779852,0.0004724191967397928,0.00048406398855149746,0.00048246607184410095,0.00048623490147292614,0.0004789999220520258,0.0004961579106748104,0.0004892649594694376,0.0005076269153505564,0.0004972240421921015,0.0005041991826146841,0.0005178430583328009,0.0005147368647158146,0.0005148460622876883,0.0005230680108070374,0.0005100429989397526,0.0005192798562347889,0.000521126901730895,0.0005251390393823385
0.7653765223943273,0.5208571587055678,1.0,0.5105740439612418,0.11268864114359266,0.02764597275093448,0.011517873347885059,0.008462608940072766,0.0034496517642194705,0.0016049942934189822,0.0012212822882174375,0.000265158420064459,0.0002594919605047862,0.00010856823285035107,8.843157677482317e-05,8.018119384883772e-05,7.585242588798607e-05,2.956258366793092e-06,1.8274990792741255e-06,1.8210931441446209e-06,1.2486940621844277e-06,1.17574952452116e-06,1.1354149719679873e-06,1.0855240028867785e-06,5.270996513157733e-07,4.997686984732457e-07,1.4539827078285423e-07,1.4049622051420728e-07,1.350006278761244e-07,3.6668103595388363e-08,3.607428050286949e-08,2.277100557976541e-08,2.2627337245668456e-08,2.182569993500692e-08,0.0004427689127624035,0.00046354392543435097,0.0004509019199758768,0.000448733801022172,0.00045504001900553703,0.0004694978706538677,0.0004675851669162512,0.00048713781870901585,0.0004625469446182251,0.00046996306627988815,0.0004815279971808195,0.0004725379403680563,0.00047325599007308483,0.0004693989176303148,0.0005038178060203791,0.00047790794633328915,0.000482040923088789,0.0004785310011357069,0.0004909730050712824,0.0005040490068495274,0.0005047388840466738,0.0005077579990029335,0.0005060811527073383,0.0005128318443894386,0.0005105009768158197,0.0005115747917443514,0.0005300999619066715,0.0005149820353835821,0.0005364429671317339,0.0005226340144872665
0.43232529586910806,0.10858654782155308,1.0,0.5104514851700515,0.12443794668350582,0.12436998382613129,0.02610388574356167,0.013385074111974368,0.00412863333602891,0.004115113279827437,0.0012119544880284546,0.0011968843153772797,0.0002083156752271323,0.00011283443930437392,0.00010449913774650221,3.2429260871466977e-05,3.0301006240753184e-05,2.3169184468049452e-05,1.2324624537235125e-05,8.466435879170824e-06,5.970977862297225e-06,4.799491369290191e-06,9.182208260890579e-07,9.135962273475607e-07,4.90322785249927e-07,4.902926879135408e-07,3.056453513265476e-07,1.3566894967858128e-07,1.0774322547067514e-07,7.974186991261238e-08,6.561254901547737e-08,6.344697204567535e-08,4.2537569847014675e-08,2.4627746176517324e-08,0.00044313003309071064,0.0004484751261770725,0.00048185186460614204,0.0004510791040956974,0.00046608177945017815,0.0004555049818009138,0.0004527668934315443,0.0004612309858202934,0.0004817531444132328,0.00046815420500934124,0.0004739940632134676,0.0004730329383164644,0.00047122105024755,0.0004930950235575438,0.0004812211263924837,0.0004826101940125227,0.00047983299009501934,0.000490423059090972,0.0005182079039514065,0.0005060420371592045,0.0005137480329722166,0.0005067999009042978,0.0005123510491102934,0.0005140991415828466,0.0005134809762239456,0.0005271018017083406,0.0005132060032337904,0.0005222780164331198,0.0005237108562141657,0.0005234561394900084
0.8376172928554871,0.484384259201451,1.0,0.5115578370168805,0.10680400686848152,0.02198935455998709,0.011084505556198273,0.007936285773485667,0.00415048500019318,0.001247416945449585,0.0008276259815413323,0.000227252929677297,0.0002251425282264339,9.608884705846483e-05,8.497879803399563e-05,7.669483341389692e-05,7.063700818544231e-05,2.668150359997149e-06,2.632207806933199e-06,2.63016900651276e-06,2.4503728011806977e-06,1.5944111420043373e-06,1.3324297057755286e-06,1.123433053575208e-06,8.840580522189955e-07,7.620779390132521e-07,1.3183792161307146e-07,1.1513959679852452e-07,1.059297506340894e-07,6.07907325685549e-08,5.701553223795755e-08,5.311315227370213e-08,5.2829977085128465e-08,2.0781479250332458e-08,0.0004580700770020485,0.0004483379889279604,0.0004574200138449669,0.0004522900562733412,0.00045232195407152176,0.00045652687549591064,0.0004520788788795471,0.0004610291216522455,0.00046476698480546474,0.00047012302093207836,0.0004808420781046152,0.0004708440974354744,0.0004931900184601545,0.0004717151168733835,0.0004966098349541426,0.0004901469219475985,0.000478444155305624,0.0005048669409006834,0.0004862179048359394,0.0005163310561329126,0.0005208509974181652,0.0004995549097657204,0.0005076269153505564,0.0005317318718880415,0.000514123821631074,0.0005110749043524265,0.0005139920394867659,0.0005168688949197531,0.000524996081367135,0.0005433349870145321
0.5921769448817807,0.154444643485386,1.0,0.5131414628122002,0.07888270883508042,0.0751759054756559,0.014721715379058524,0.012078610931029838,0.004401749606063121,0.004119424077452875,0.0012797511895699617,0.001179735989978281,0.00010364859380163518,4.937833517927221e-05,4.638922432232629e-05,9.685865434086075e-06,9.602651788220505e-06,9.524533967451056e-06,2.8489260468411357e-06,2.7479121879990214e-06,2.486328199593903e-06,1.4059802967491344e-06,1.4020748852269309e-06,6.180792252744526e-07,4.925737255097067e-07,4.562129485971838e-07,3.101638255050149e-07,1.8186174128548097e-07,1.1286099687070695e-07,8.729666085428122e-08,6.430655236423042e-08,6.047817061744049e-08,4.1518229120587315e-08,2.2229901176718177e-08,0.0004610740579664707,0.00044939504005014896,0.0004529037978500128,0.0004497300833463669,0.00046119699254631996,0.00047973799519240856,0.0004576449282467365,0.00045712501741945744,0.0004608561284840107,0.00046744290739297867,0.0004769810475409031,0.00047316099517047405,0.0004773610271513462,0.0004730280488729477,0.00047831982374191284,0.0004798751324415207,0.0004774099215865135,0.00047727394849061966,0.0004897420294582844,0.0004928868729621172,0.0005060848779976368,0.0005094499792903662,0.000509840901941061,0.0005293379072099924,0.0005167599301785231,0.0005074720829725266,0.0005171489901840687,0.0005231129471212626,0.0005326031241565943,0.0005274349823594093
0.8887954941814333,0.5440980914823108,1.0,0.5110466859769076,0.11645898686017707,0.016316463763823796,0.01012174215569004,0.0067077076965006465,0.003965592513178938,0.0009269214641095774,0.0006604417426341324,0.00025207913614832037,0.0001739687743438687,8.966300672576754e-05,6.869123457382614e-05,6.84931825444646e-05,5.293726542613965e-05,3.676013392575798e-06,3.6059915722839587e-06,3.6044422851563264e-06,3.3678543778261417e-06,2.224696729756283e-06,1.9646235628847745e-06,1.7357264956155903e-06,1.3352672578232104e-06,1.1697819850031914e-06,9.807781179691813e-08,8.552179567383538e-08,8.523930345339691e-08,6.955755947696946e-08,6.191323794098282e-08,5.106726604567268e-08,5.100916227702813e-08,2.4462098896089663e-08,0.00044691702350974083,0.00045035313814878464,0.0004525270778685808,0.0004476490430533886,0.0004772390238940716,0.00046779215335845947,0.0004514651373028755,0.0004892412107437849,0.0004738778807222843,0.00046584010124206543,0.0004766490310430527,0.0004719051066786051,0.000475193141028285,0.0004915010649710894,0.00048282090574502945,0.00048423302359879017,0.0004806770011782646,0.0004763798788189888,0.0004845750518143177,0.0004985250998288393,0.0004918279591947794,0.0004956789780408144,0.000512728001922369,0.0005083170253783464,0.0005522591527551413,0.0005166269838809967,0.0005176609847694635,0.0005220079328864813,0.0005202770698815584,0.0005348490085452795
0.7991074484399395,0.49827915871033013,1.0,0.5094316299073398,0.10904060029080917,0.025157024242036172,0.011325201562540856,0.008260399794929192,0.0038205549115753862,0.0014504281166525855,0.0010256915696930386,0.00024954152833265615,0.00024838496404350137,0.00010403888515663535,9.018768134920382e-05,8.08463121033591e-05,7.589659712381206e-05,2.2494725572426517e-06,1.981169391785829e-06,1.981130915059936e-06,1.6404089409773215e-06,1.1507887383013477e-06,1.0056230489610926e-06,9.850234046525382e-07,6.052392339008066e-07,5.855344457077276e-07,3.4580094388692884e-08,3.332851922986694e-08,3.295374657646924e-08,2.8248913028084564e-08,2.7732656590284913e-08,2.7694887384086178e-08,2.7525279244790817e-08,5.796603366804243e-09,0.00045092799700796604,0.0004516090266406536,0.0004756040871143341,0.0004688629414886236,0.0004516439512372017,0.00045388098806142807,0.0004588800948113203,0.0004561298992484808,0.00046116486191749573,0.0004662349820137024,0.0004731789231300354,0.00048544397577643394,0.00048026395961642265,0.0004937148187309504,0.0004859841428697109,0.0004820439498871565,0.0004834318533539772,0.0004971369635313749,0.000519550871104002,0.0005047239828854799,0.0005088038742542267,0.0005219799932092428,0.0005203380715101957,0.0005157177802175283,0.000513511011376977,0.0005104611627757549,0.0005141221918165684,0.0005156639963388443,0.0005189818330109119,0.0005240959580987692
0.6226913443560438,0.5143193331146834,1.0,0.5108729510102421,0.11432763655825318,0.04372553265812495,0.013769265301389392,0.011162883757353664,0.002883658012470099,0.002276188599221892,0.001997266147583528,0.0002212083295308027,0.00022090863655855063,8.415270739641621e-05,6.681199124578461e-05,6.0550682489029593e-05,5.936225609766829e-05,8.562040549606059e-06,3.868027722129006e-06,3.7452204046809713e-06,3.7312022373043677e-06,2.136716493998579e-06,2.052362884996544e-06,1.1810411133253603e-06,1.0485857376126179e-06,4.1748384091821115e-07,3.8558119622831724e-07,3.8497229748329244e-07,3.528942485126252e-07,1.280528288626713e-07,1.2797052132918078e-07,9.048575718999067e-08,8.384140596716303e-08,7.512404529285965e-08,0.00044202315621078014,0.0004505258984863758,0.00046536396257579327,0.0004501580260694027,0.0004512369632720947,0.0004564619157463312,0.00045233615674078465,0.00045947497710585594,0.00046663498505949974,0.00047826790250837803,0.0005244249477982521,0.0004738441202789545,0.00048743910156190395,0.00047326297499239445,0.0004839950706809759,0.0004825820215046406,0.0004822660703212023,0.0004833207931369543,0.0005123070441186428,0.0004978440701961517,0.0005116879474371672,0.0004931290168315172,0.0005003700498491526,0.0005158809944987297,0.000510508893057704,0.0005160539876669645,0.0005153277888894081,0.0005201920866966248,0.0005375919863581657,0.000526319956406951
0.9733486837459057,0.812190551851192,1.0,0.5139821178745478,0.1518530082008515,0.005384839444680229,0.004574105798799061,0.002531705701864426,0.0017445783281969914,0.000395687675361695,0.0003562158295560326,0.000268429123940128,0.00010288229308488932,9.918664025480758e-05,7.091462498289206e-05,5.600068768516014e-05,9.247576061890507e-06,6.444894515544613e-06,2.638293026737471e-06,2.421274690704887e-06,2.2541272701354094e-06,1.938706695110715e-06,1.5234104178460966e-06,1.1104953904284576e-06,8.132810098032775e-07,3.4858546303416537e-07,3.4204191577860975e-07,3.339160222989918e-07,2.7986714988550657e-07,1.838482475206934e-07,1.6671642142523128e-07,3.542689420322987e-08,3.482212178241627e-08,1.4161210283455332e-08,0.00044467090629041195,0.0004515519831329584,0.0004478080663830042,0.0004523519892245531,0.00044997711665928364,0.0004536861088126898,0.0004562609829008579,0.0004605329595506191,0.0004682790022343397,0.0004852220881730318,0.00047402316704392433,0.00047544599510729313,0.0004893781151622534,0.0004824779462069273,0.0005975139793008566,0.00048034009523689747,0.0005284128710627556,0.0005050220061093569,0.0004867110401391983,0.0005143759772181511,0.0005116940010339022,0.0005258249584585428,0.0004954319447278976,0.0005223450716584921,0.0005128809716552496,0.0005138760898262262,0.0005283630453050137,0.0005187648348510265,0.0005198880098760128,0.0005211059469729662
0.7619481785641752,0.14045015838902264,1.0,0.5108132530003786,0.049481792715484134,0.04157114684088796,0.008854179201662826,0.008629474037708364,0.003945622491739013,0.0031787584360957236,0.000882773193866001,0.0008460492513906952,0.0002896893928677934,0.00014091924602429635,0.00013650730283692384,1.4039585343002969e-05,1.3498448731788857e-05,1.0417501947803326e-05,2.3775325397963834e-06,1.9637562043672698e-06,1.8890710793539423e-06,1.2388531800442707e-06,1.1912944339657228e-06,6.979207324001325e-07,5.677700023817306e-07,5.369464411271716e-07,2.015215042465507e-07,1.5346511086425906e-07,1.2878222129461286e-07,1.2405289088849164e-07,9.582971633129626e-08,9.541078709198009e-08,8.257441721504482e-08,1.492257884119444e-08,0.00046439608559012413,0.0004625439178198576,0.0004558239597827196,0.0004536982160061598,0.0004708031192421913,0.0004636058583855629,0.0004588991869240999,0.00047470489516854286,0.00046066613867878914,0.0004741461016237736,0.0004754471592605114,0.00047388114035129547,0.0004784709308296442,0.00047194305807352066,0.0004805100616067648,0.00047751213423907757,0.0004790499806404114,0.0004935101605951786,0.0004940440412610769,0.0004933380987495184,0.0005084308795630932,0.0005048410966992378,0.00051277712918818,0.0005129911005496979,0.0005141631700098515,0.0005346380639821291,0.0005109100602567196,0.000533783808350563,0.0005254829302430153,0.0005270338151603937
0.44573266335973283,0.32231971814342186,1.0,0.5107689430005848,0.10970312454993705,0.08947239753490763,0.017885284579877363,0.017844228736801384,0.0030647404824406285,0.002651016114105603,0.0021755865768619993,0.0008513954749009742,0.00011840552335664099,7.799982215605038e-05,2.965038232638273e-05,2.5612200646257518e-05,2.2962150156351567e-05,1.4144249232665183e-05,1.0100199113033361e-05,8.725990765819952e-06,6.927862697194212e-06,4.737134010627699e-06,3.457397117831217e-06,1.50648677597055e-06,8.235685667362683e-07,7.649224395747323e-07,5.484886219633691e-07,4.2330798479132067e-07,3.605531786983037e-07,2.7909474096934634e-07,2.789984387042639e-07,2.7510268864447384e-07,2.5197439266103343e-08,1.3039427616686995e-08,0.0004757989663630724,0.0004494530148804188,0.00044736312702298164,0.00045227096416056156,0.00045496108941733837,0.00045889709144830704,0.000452251173555851,0.00046429503709077835,0.000464277109131217,0.00047480990178883076,0.00047070393338799477,0.0004710960201919079,0.00047864392399787903,0.0004864628426730633,0.0004850460682064295,0.0004842460621148348,0.0004787012003362179,0.00048253801651299,0.0005015220958739519,0.0004931979347020388,0.0004959150683134794,0.0005085810553282499,0.0005123261362314224,0.0005192328244447708,0.0005116860847920179,0.0005137680564075708,0.0005114411469548941,0.0005264889914542437,0.0005207641515880823,0.0005198218859732151
0.820104744783698,0.25667589214216757,1.0,0.510550850071013,0.06548289956650469,0.02944122216088581,0.010240752938531023,0.009209447908204958,0.004681983130610864,0.0018568991959321635,0.0007574965547335624,0.0006107821707147775,0.0002679462361865743,0.0001223247744198823,0.00012122213245435923,4.427947550221299e-05,4.382256130059908e-05,1.0574461126216539e-05,2.9562791687950753e-06,1.9042996634942044e-06,1.8985161395875352e-06,1.8620557117717388e-06,1.8412368216214851e-06,1.7448639236838841e-06,7.874969767651693e-07,6.859568967384572e-07,4.959892414862526e-07,4.7375539943471543e-07,4.289638204559623e-07,7.090160154743619e-08,6.397049319888762e-08,6.175429137990352e-08,5.749306207722479e-08,1.0533952703707071e-08,0.0004426841624081135,0.000448497012257576,0.0004614051431417465,0.0004517969209700823,0.00045176083222031593,0.0004553778562694788,0.0004583729896694422,0.00046044704504311085,0.0004654289223253727,0.0004747780039906502,0.0004768471699208021,0.0004711670335382223,0.00047961901873350143,0.0004716319963335991,0.00048115779645740986,0.00047719012945890427,0.0004845911171287298,0.0004950289148837328,0.0005036359652876854,0.0004962999373674393,0.0005121631547808647,0.0005067181773483753,0.0005137128755450249,0.0005117300897836685,0.0005126399919390678,0.0005162879824638367,0.0005136521067470312,0.0005165438633412123,0.0005205108318477869,0.0005294058937579393
0.8007129735545269,0.3904465103969599,1.0,0.5100092841312289,0.09099978438171293,0.02836622105189152,0.011597210810046554,0.009278900797172189,0.00451895577761971,0.0015950805494530367,0.0008948791500065671,0.0003641704877240393,0.00025991970544968885,0.00010713971543001173,0.00010563977041818993,7.625551997214024e-05,7.490581215239021e-05,3.0908141304523807e-06,1.2994779105002688e-06,1.1624891561314942e-06,1.1046581469878596e-06,9.354269005826143e-07,9.144860459762522e-07,6.912270132348532e-07,4.12217650160607e-07,2.5968907927744137e-07,2.475863464449415e-07,2.3164302930114671e-07,2.1128131413719588e-07,3.093890597514923e-08,3.077258078917225e-08,2.1928901415963804e-08,1.909163424190362e-08,1.821769962056195e-08,0.0004471160937100649,0.00045466702431440353,0.00045125815086066723,0.00045018503442406654,0.000454579945653677,0.0004542549140751362,0.00045863003470003605,0.0004586398135870695,0.00046591879799962044,0.00046841008588671684,0.0004703621380031109,0.0004696720279753208,0.00047737592831254005,0.0004770969972014427,0.0004870109260082245,0.00047551002353429794,0.00048109120689332485,0.0004821550101041794,0.0004905171226710081,0.0004952580202370882,0.0004963271785527468,0.0005176288541406393,0.0005389130674302578,0.0005133920349180698,0.000519084045663476,0.0005130718927830458,0.0005170940421521664,0.0005181399174034595,0.0005434418562799692,0.0005302028730511665
0.7793575447858054,0.29259458984912357,1.0,0.5125920670107007,0.0736642812689469,0.033982378539021384,0.011016732207629804,0.009933709533124235,0.0046167919600688815,0.0020366056068885567,0.0009186412759567286,0.0006319630133484719,0.0002777673924707757,0.00012092226512309186,0.00012064235928132194,5.8332635708066005e-05,5.833057134590397e-05,9.244279507661646e-06,2.673246372324964e-06,2.2613550102658745e-06,2.0068011008223125e-06,1.947977189224659e-06,1.8691532790097011e-06,1.7575042097479138e-06,8.028459003720968e-07,7.748420424967055e-07,3.455209908400937e-07,3.409195914825039e-07,3.237907952693623e-07,9.085589422638764e-08,8.335880998466023e-08,7.931130292749839e-08,7.501576469757452e-08,9.808271419771185e-09,0.0004457270260900259,0.00045183487236499786,0.00046018208377063274,0.0004435491282492876,0.00045458204112946987,0.0004541680682450533,0.00045628612861037254,0.0004591259639710188,0.0004633348435163498,0.00046889716759324074,0.0004839859902858734,0.000469984021037817,0.00047816894948482513,0.00047361385077238083,0.0005056371446698904,0.0004944098182022572,0.0005013009067624807,0.0005058948881924152,0.0005036720540374517,0.0004997740034013987,0.0005032438784837723,0.0005055300425738096,0.0005091899074614048,0.0005103989969938993,0.0005112329963594675,0.000512127997353673,0.0005140288267284632,0.0005183028988540173,0.0005195739213377237,0.0005282398778945208
0.2868355546801522,0.130024995017903,1.0,0.5104479978326708,0.17164392776189494,0.1715241745259834,0.02989500541846473,0.018350669844452168,0.0019464927323930735,0.0017339894029996363,0.0010380865961859122,0.001035163838309945,0.00021714280696572046,0.0001436240934138759,0.00013999611442190395,7.419458591105401e-05,7.37309283359711e-05,7.362184614953625e-05,7.813996085702701e-06,6.911912124570035e-06,6.909607181076938e-06,3.2788350621249054e-06,2.5566783340933807e-06,1.1158713982314532e-06,1.0650337110776913e-06,9.078661089812339e-07,8.38202936820807e-07,2.3270048950194343e-07,1.2932934709434927e-07,1.2125456599158025e-07,9.77686176893835e-08,9.37624478694623e-08,5.0118494193836176e-08,1.7590909319268273e-08,0.0004423540085554123,0.00044752401299774647,0.0004567510914057493,0.0004482399672269821,0.0004552279133349657,0.00045319809578359127,0.0004583920817822218,0.00045967404730618,0.00046476093120872974,0.0004689691122621298,0.00047309999354183674,0.00047389999963343143,0.000475594075396657,0.0004829741083085537,0.0004836181178689003,0.0004825410433113575,0.000475212000310421,0.0004790159873664379,0.0005213930271565914,0.0004955979529768229,0.0005082171410322189,0.0005074499640613794,0.0005130600184202194,0.0005112409126013517,0.000518804881721735,0.0005156451370567083,0.000530279939994216,0.0005112341605126858,0.0005208409857004881,0.0005282501224428415
0.6945327912863815,0.3655032982213573,1.0,0.511891711037606,0.08955888531373644,0.04257976138838913,0.012504339005985287,0.011207772251425378,0.004124620141811001,0.0022308954397752337,0.0013384871215908832,0.0005787221813945172,0.00026154710150388277,0.0001086114958783721,0.00010850439065984694,7.727259852733746e-05,7.644203738034042e-05,4.476353935950253e-06,3.6279086272724758e-06,3.581459605025968e-06,2.8843952368296056e-06,2.1029072445081205e-06,1.5248161281742366e-06,1.4335508775239264e-06,8.277166299353429e-07,8.026373037679706e-07,1.5629215585308546e-07,1.2611461692730647e-07,1.0599586276577616e-07,9.022276353511882e-08,8.761837512553487e-08,8.760189586838094e-08,8.309310951497858e-08,1.6137231910889585e-08,0.00044865882955491543,0.0004642568528652191,0.00045084813609719276,0.0004644859582185745,0.00045643304474651814,0.00045503582805395126,0.00046283286064863205,0.00046372413635253906,0.00046423287130892277,0.00046889600344002247,0.00047218799591064453,0.00048395898193120956,0.00047626812011003494,0.0004769880324602127,0.00047920900397002697,0.00048047699965536594,0.0004830739926546812,0.0004789589438587427,0.0005036140792071819,0.0005028031300753355,0.0005060790572315454,0.0004956910852342844,0.0005132630467414856,0.0005148730706423521,0.0005024780984967947,0.0005241718608886003,0.0005187049973756075,0.0005124330054968596,0.000521679874509573,0.0005244978237897158
0.6684435707057735,0.5606528407291682,1.0,0.5107282260432839,0.1196251604597643,0.03592794630745576,0.012628513121603565,0.009602386981755317,0.0027026798102130095,0.0020523184509954684,0.0018115011829665727,0.0002982466357299906,0.0002543449373042504,0.00010999343101112755,6.515115973793023e-05,5.9867934562212735e-05,5.8251151803087985e-05,7.697249397621112e-06,3.394635992831566e-06,3.359691733443355e-06,3.073149241906106e-06,1.9870029799327193e-06,1.9867972214853865e-06,1.4947746381829087e-06,1.069518479335749e-06,3.330215949197863e-07,3.281844955856031e-07,3.269244611645949e-07,2.9950482995462153e-07,1.1238374653539664e-07,1.1237988278128858e-07,7.38468558150049e-08,7.379780089633693e-08,6.930616966783253e-08,0.00044291908852756023,0.00046111783012747765,0.0004737088456749916,0.00045055197551846504,0.00045618508011102676,0.00046002096496522427,0.0004625408910214901,0.0004564831033349037,0.0004662990104407072,0.00048318994231522083,0.00048491894267499447,0.0004692510701715946,0.000477406894788146,0.00047389091923832893,0.000485484953969717,0.0004817510489374399,0.0004842150956392288,0.00048684608191251755,0.0004895329475402832,0.0004890570417046547,0.0004925909452140331,0.0005058359820395708,0.0005123820155858994,0.0005245951469987631,0.0005111950449645519,0.00051334616728127,0.000516591826453805,0.0005167420022189617,0.0005214731208980083,0.0005259830504655838
0.6724395722167903,0.6427297307910954,1.0,0.5108719510026276,0.13053334464485347,0.031564640372166594,0.011730176456574747,0.00842271109172448,0.0022048591517480546,0.0020202388971766816,0.001895577370426169,0.00046754676312917655,0.00027486147362105773,0.00015712270226713032,3.0962698522292396e-05,2.8656413264009464e-05,2.841013923366831e-05,7.685067581576647e-06,3.6959274935459476e-06,3.6959271631713497e-06,3.3342290738971024e-06,1.8915533814301786e-06,1.7471234209015884e-06,1.6101037850374729e-06,1.2149001641343066e-06,1.9363331513527754e-07,1.8577012176900048e-07,1.7889832632641104e-07,1.4458591079231455e-07,1.0814667537799217e-07,1.0553057033670506e-07,8.860123581826636e-08,5.9565210697709646e-08,5.954429164857868e-08,0.0004560020752251148,0.00044792797416448593,0.00045135291293263435,0.00044175703078508377,0.0004545890260487795,0.00045646284706890583,0.0004554309416562319,0.0004623869899660349,0.00046105380170047283,0.00047063897363841534,0.0004951150622218847,0.0004911909345537424,0.0004921851214021444,0.0004680498968809843,0.0004788150545209646,0.00047980714589357376,0.0004831391852349043,0.0004947162233293056,0.0004888030234724283,0.0005025181453675032,0.0005079640541225672,0.0005087261088192463,0.0005068399477750063,0.0005202880129218102,0.0005113740917295218,0.0005133689846843481,0.0005175459664314985,0.0005197778809815645,0.0005192998796701431,0.0005437128711491823
0.8221272739041068,0.21664553556433597,1.0,0.5100693718995899,0.057455997718395775,0.029941166041090688,0.009452003040209198,0.008868084150921303,0.0044680807106515265,0.0020183021787401056,0.0007541506246846416,0.000670581911156121,0.00027324030147539435,0.00012987227741669411,0.00012782361593086854,3.367970565444672e-05,3.210117799478218e-05,1.1839915580334423e-05,3.1929172126199186e-06,1.7955210382911223e-06,1.7601341084714509e-06,1.738404530171852e-06,1.69962270203009e-06,1.6446613481132658e-06,7.200455914299935e-07,6.47647508241418e-07,4.6016888433380917e-07,4.4194681520377193e-07,4.003633282717395e-07,8.121246803140634e-08,7.256108094254681e-08,7.157808374671114e-08,6.760006060101125e-08,1.673456278681488e-08,0.0004630910698324442,0.00044974288903176785,0.00047721294686198235,0.00044914078898727894,0.00045369681902229786,0.00045221811160445213,0.00047962903045117855,0.00045798299834132195,0.00046280305832624435,0.00046984292566776276,0.00047386297956109047,0.0004847678355872631,0.00047594308853149414,0.00048036803491413593,0.00047893403097987175,0.0005077710375189781,0.0005169759970158339,0.0005033209454268217,0.0005205890629440546,0.0004991260357201099,0.0005025248974561691,0.0005051200278103352,0.0005626149941235781,0.0005174200050532818,0.0005355258472263813,0.000517840962857008,0.0005139121785759926,0.0005183890461921692,0.0005217718426138163,0.0005244461353868246
0.5343784432636106,0.27657201365690276,1.0,0.5108605849090964,0.09350386099525056,0.07592785634493521,0.015092991716597115,0.015068724455069779,0.003765349041520472,0.0029540961180981287,0.0017512312424559934,0.0010745855171069823,7.641913330147845e-05,6.086557460158146e-05,4.0154871556112486e-05,3.508662201374162e-05,3.403312957553301e-05,7.588865740190569e-06,6.96116327265156e-06,5.969104931035467e-06,3.807131944870932e-06,3.8069673810294e-06,2.4229916643322124e-06,1.466305058312775e-06,3.195929936091939e-07,3.10426278062014e-07,2.2311634227534036e-07,2.1801102598285806e-07,2.163852038400548e-07,1.6331140309968776e-07,1.633009363590709e-07,1.6291293975119304e-07,4.91614447941705e-08,2.0606342703676945e-08,0.0004572549369186163,0.0004765980411320925,0.0004490118008106947,0.0004597778897732496,0.0004513098392635584,0.00045962189324200153,0.0004726939368993044,0.0004576370120048523,0.00048746494576334953,0.0004887189716100693,0.00048748007975518703,0.0004720629658550024,0.00047197681851685047,0.00047306204214692116,0.0004812020342797041,0.00048435991629958153,0.00048091099597513676,0.0004794260021299124,0.0004986678250133991,0.000516712898388505,0.0005041840486228466,0.0005038920789957047,0.0005112979561090469,0.000516451895236969,0.0005129151977598667,0.0005132060032337904,0.0005163021851330996,0.0005209429655224085,0.0005312277935445309,0.000530037097632885
0.8158333553266057,0.17646014146930666,1.0,0.5111099639907479,0.049976114432557,0.031606034847948765,0.008572169727151524,0.00842354427403759,0.004124603978399449,0.00230733463199664,0.0007705104029724726,0.0007250081606382945,0.00028266269567143906,0.00013849407502237475,0.0001350558719168821,2.3932896448175712e-05,2.1431239922771858e-05,1.1667066511229315e-05,3.0305111495896206e-06,1.573819439638822e-06,1.3877242583051027e-06,1.387721703466922e-06,1.3355227543147902e-06,1.2892418016991965e-06,5.536055487364437e-07,5.249242372312239e-07,3.3471474431006474e-07,3.2657996521854766e-07,3.0121990886641336e-07,8.451940146641607e-08,7.43146255190458e-08,7.391307442951057e-08,6.951078250780263e-08,1.930537044403956e-08,0.0004417609889060259,0.0004675791133195162,0.0004501438234001398,0.00044606090523302555,0.00045196106657385826,0.0004638601094484329,0.00045615900307893753,0.00046323915012180805,0.00046382611617445946,0.0004727588966488838,0.00047571491450071335,0.00046634278260171413,0.00047572911716997623,0.0004731249064207077,0.00048357294872403145,0.00048171309754252434,0.0004769798833876848,0.00048026000149548054,0.0004917299374938011,0.0004909238778054714,0.0004917860496789217,0.0005072138737887144,0.0005132860969752073,0.0005130579229444265,0.0005121149588376284,0.0005135270766913891,0.000521315960213542,0.0005434651393443346,0.0005193520337343216,0.0005376429762691259
0.7558777308258808,0.3500432223729788,1.0,0.5098751680925488,0.08473778036016259,0.03509030040575421,0.011760196955136958,0.010200052696151806,0.00445110393045382,0.0019734291004389354,0.0010534372320052663,0.0005334545956588961,0.0002755270417510692,0.00011509602358981617,0.00011495823586482098,7.396645666451283e-05,7.344877578616119e-05,5.517926521687503e-06,2.2013749741761306e-06,2.1394621069160585e-06,1.6936166296430035e-06,1.51706375726073e-06,1.3867507474504633e-06,1.3538962127672732e-06,6.481658634233881e-07,6.424107552434281e-07,1.7994244490927757e-07,1.796843583994969e-07,1.7515409235324072e-07,6.36670574616604e-08,6.040992252558068e-08,5.656331410961805e-08,5.566541138366357e-08,9.073293075673049e-09,0.00045424606651067734,0.00047122105024755,0.0004508241545408964,0.00045177596621215343,0.0004699300043284893,0.00045734900049865246,0.0004560279194265604,0.00045981211587786674,0.0005007730796933174,0.0004831249825656414,0.00047226203605532646,0.0004904968664050102,0.00047819409519433975,0.0004753719549626112,0.0004780360031872988,0.00048784492537379265,0.0004815950524061918,0.0004960780497640371,0.0004918889608234167,0.0005031870678067207,0.0004909350536763668,0.0005070539191365242,0.0005090530030429363,0.000521831912919879,0.000514148036018014,0.0005178910214453936,0.0005290331318974495,0.0005165219772607088,0.0005180418957024813,0.0005286880768835545
0.31765522080520747,0.08293622286817304,1.0,0.5118532159831375,0.1715454228096057,0.17134140484646448,0.03534099544297581,0.013348646293411412,0.002676472926514915,0.002660870014074554,0.0009683060091412286,0.0009524114889075027,0.00025834988834909844,0.00017106299989745456,0.00015930096438191327,6.243292243722219e-05,6.172695138125668e-05,6.107050618597823e-05,1.7508105094026837e-05,9.0488586680637e-06,7.0576799849413115e-06,5.502771671111448e-06,8.093137378139573e-07,3.7445755280132175e-07,3.609831141161986e-07,2.6676469144119533e-07,2.63225175604838e-07,1.6749114922292265e-07,9.267071910561798e-08,9.003190031020045e-08,5.182268188177581e-08,4.987758446251227e-08,3.982201626759736e-08,2.138456915334019e-08,0.00044464715756475925,0.0004523398820310831,0.00044948188588023186,0.0004497768823057413,0.0004569718148559332,0.00045150797814130783,0.0004584011621773243,0.00045767310075461864,0.00046343100257217884,0.00046835606917738914,0.00047061918303370476,0.0004683190491050482,0.0004945110995322466,0.0004988631699234247,0.0004980680532753468,0.00048437807708978653,0.0004830549005419016,0.0004825522191822529,0.0004964109975844622,0.0005076958332210779,0.0005052729975432158,0.0005055221263319254,0.0005019388627260923,0.0005287709645926952,0.0005142770241945982,0.0005241688340902328,0.0005208859220147133,0.0005168700590729713,0.0005191019736230373,0.0005242070183157921
0.6794508332959412,0.24047355409523796,1.0,0.5130761489272118,0.07174988427587911,0.051558085213355316,0.011560598675326113,0.011543960814490759,0.004315273802370162,0.002955316729249722,0.0012382186872199013,0.0009608965545383927,0.0002414220329372962,0.00010621287584833036,0.00010618457140564171,4.1842360672957405e-05,4.1833607186666835e-05,1.1809339400427076e-05,4.095644149525135e-06,4.089834147300977e-06,3.573032462570553e-06,2.4563804145200297e-06,1.8903004065859244e-06,1.8107312023272478e-06,1.075625734666085e-06,1.0602220231130636e-06,2.808896590377042e-07,2.0034523171027755e-07,1.6936129096305102e-07,1.588714307580589e-07,1.4011865220707716e-07,1.390028742746162e-07,1.3686077360569708e-07,6.160500598789419e-09,0.00043816794641315937,0.0004515040200203657,0.0004508581478148699,0.0004542190581560135,0.0004543410614132881,0.00045810011215507984,0.000453106127679348,0.0004594121128320694,0.0004635518416762352,0.00047223898582160473,0.0004733919631689787,0.00047326995991170406,0.0004747828934341669,0.0004898710176348686,0.00047631096094846725,0.0004947429988533258,0.000500696012750268,0.000499841058626771,0.0005104490555822849,0.0004914870951324701,0.0004905371461063623,0.0005186409689486027,0.0005112090148031712,0.0005179201252758503,0.0005130679346621037,0.000514226034283638,0.0005135058891028166,0.0005173929966986179,0.0005235460121184587,0.0005146760959178209
0.21122099443796505,0.12858850912520325,1.0,0.5148190869949758,0.20420135766142192,0.20416270824683486,0.03041755956206605,0.021243600786858056,0.0010752857643198342,0.0006900197385744776,0.0006510414039019087,0.000583104995593144,0.00011191603477838014,0.00011072422959699112,0.00010711514813077899,7.879470718635595e-05,7.668358267674298e-05,7.654137167823033e-05,3.4866076342552993e-06,2.932553272362172e-06,2.508768424749461e-06,1.7551518178132018e-06,1.6144423196580114e-06,7.80975333621907e-07,7.07611467106911e-07,6.273590889258625e-07,5.485359284642617e-07,1.2958213969270146e-07,7.462079869426983e-08,7.452408893166929e-08,5.531599126107783e-08,5.47881789745378e-08,3.266460678610337e-08,2.550418495615273e-08,0.00044344598427414894,0.00047568418085575104,0.0004516099579632282,0.0004536870401352644,0.00045409402810037136,0.00045372219756245613,0.00045776483602821827,0.000460541108623147,0.00046548992395401,0.0004722310695797205,0.000497401924803853,0.0004802839830517769,0.00047322199679911137,0.0004789060913026333,0.00048079807311296463,0.00047829700633883476,0.0004793440457433462,0.0004897010512650013,0.000500326044857502,0.0005247329827398062,0.0005052660126239061,0.0005040168762207031,0.00052420306019485,0.0005143489688634872,0.0005411719903349876,0.0005125810857862234,0.0005161229055374861,0.0005193438846617937,0.0005226870998740196,0.000531109981238842
0.5758216050703502,0.35993267546480523,1.0,0.5116552640683949,0.09650590449926108,0.06095976246235242,0.014466651882951967,0.01385869985525041,0.0036120844972558556,0.002595825928752778,0.0018449074887665385,0.0006985976933052274,0.00015448687481541885,8.076417863609329e-05,7.143043164735683e-05,5.9998123696906766e-05,5.880053880317669e-05,7.337584517750291e-06,6.619042961883453e-06,5.888510934694594e-06,4.338970950685004e-06,3.9484518223209504e-06,2.597925083587421e-06,1.4658941783505048e-06,6.362485294350784e-07,6.1224214535756e-07,3.6497911615297817e-07,3.597944642149756e-07,3.5331481426356767e-07,1.9488140412609858e-07,1.9453145039413515e-07,1.8980051343539203e-07,8.262103203620983e-08,3.569486009059255e-08,0.0004394780844449997,0.0004507950507104397,0.0004748040810227394,0.00047709885984659195,0.00046968599781394005,0.00046008103527128696,0.0004573890473693609,0.00045788101851940155,0.00048607192002236843,0.0004695341922342777,0.0004839638713747263,0.00046981009654700756,0.00047544902190566063,0.0004754718393087387,0.0004786229692399502,0.00048202089965343475,0.00048010703176259995,0.0005010128952562809,0.0005055649671703577,0.0005013439804315567,0.0005082369316369295,0.0005068050231784582,0.0005063118878751993,0.0005053139757364988,0.00051169004291296,0.0005137738771736622,0.0005185238551348448,0.0005202090833336115,0.0005199620500206947,0.0005260971374809742
0.878314730893858,0.32203408153105206,1.0,0.5110615401063114,0.07778786730429037,0.021436880982462703,0.010886882748438359,0.008589334216283552,0.0050858813117979984,0.001154214194620218,0.0005218839978777019,0.0003380341076365592,0.00020742623412790123,9.092096981742438e-05,8.968892421786118e-05,4.76043619855566e-05,4.758687047343312e-05,5.857828992103824e-06,2.7645497257223275e-06,2.312680314288461e-06,2.3101323492250393e-06,1.5895894297813882e-06,1.5191033792052717e-06,1.3058131388711148e-06,9.229075500395708e-07,5.85354996391808e-07,5.738820887431111e-07,5.216522363608762e-07,4.543576768956193e-07,3.648291654929643e-08,3.432284909963844e-08,3.211111727742172e-08,3.203148073131879e-08,1.985429916606941e-08,0.0004420091863721609,0.00045366398990154266,0.0004615441430360079,0.000450467923656106,0.0004555119667202234,0.00045594992116093636,0.00045569008216261864,0.0004614607896655798,0.0004661290440708399,0.0004673600196838379,0.000483933137729764,0.00046808202750980854,0.00047279405407607555,0.0004783759359270334,0.00048580998554825783,0.0004809729289263487,0.0004817747976630926,0.00048619997687637806,0.0004884370137006044,0.000507773132994771,0.0005044930148869753,0.00052023702301085,0.0005054960492998362,0.0005164591129869223,0.000513492850586772,0.0005087850149720907,0.000518854008987546,0.0005268510431051254,0.0005174679681658745,0.0005273579154163599
0.27816228389226805,0.05333464170742752,1.0,0.5114115010946989,0.19789043176720378,0.1968631067180937,0.04210332089737583,0.010335975912408698,0.002059225688541692,0.002057275508169365,0.0007393592849738854,0.0006454234692144979,0.00021235678007592085,0.00016376692551339162,0.00015024232553010946,6.302544497656733e-05,6.212729519579902e-05,6.206581839368143e-05,1.9865349339243934e-05,7.880955082844914e-06,5.495221735098284e-06,4.873006130712493e-06,6.367227502325833e-07,6.29361529560572e-07,5.345602941623818e-07,5.231752354169399e-07,3.503751256188342e-07,2.1060169170954435e-07,1.2627641053455425e-07,1.166183843576437e-07,7.105850892030678e-08,6.600281053881915e-08,5.440055311025407e-08,5.3497839740458294e-08,0.0004496900364756584,0.0004703898448497057,0.0004505899269133806,0.00045189401134848595,0.00045382208190858364,0.0004576509818434715,0.00045762304216623306,0.00047263316810131073,0.00046765594743192196,0.0004755901172757149,0.00047582294791936874,0.0004681260325014591,0.00047663203440606594,0.000473465071991086,0.0004812369588762522,0.000481409952044487,0.00048208399675786495,0.0004989239387214184,0.000489469850435853,0.0005059130489826202,0.0004981588572263718,0.0005073270294815302,0.0005115210078656673,0.0005136779509484768,0.0005118001718074083,0.0005153978709131479,0.0005318161565810442,0.000523880124092102,0.0005209259688854218,0.0005385139957070351
0.18447158417910592,0.09455535066339626,1.0,0.5106248978991061,0.22884006557658765,0.22869237587282623,0.033497470436189294,0.018429099578388928,0.0012599787080688517,0.0008401007499695129,0.0008296190904072765,0.0004561355972989242,0.0002111160820041038,0.00011772661022216376,0.00011090415948048682,9.131334240836354e-05,8.799993359537014e-05,8.779909996960458e-05,4.130866237371588e-06,2.003487609026992e-06,1.8269842888247507e-06,1.2140510208026547e-06,2.9407665805780904e-07,2.7220715651346214e-07,2.7149903767895383e-07,2.2106489863293042e-07,1.525988012874368e-07,1.5209782451924688e-07,4.953812911081464e-08,4.9248786392912496e-08,2.5406245911329516e-08,2.5295647287777485e-08,2.528324035390497e-08,2.0033635863870575e-08,0.0004579131491482258,0.00045135803520679474,0.00046055903658270836,0.00044885394163429737,0.0004502630326896906,0.00046151899732649326,0.0004582381807267666,0.00046259118244051933,0.00046938308514654636,0.00047235586680471897,0.0004862670321017504,0.0004973900504410267,0.00048089190386235714,0.0004892500583082438,0.00048018014058470726,0.0005067051388323307,0.0004936959594488144,0.0005001139361411333,0.0005010310560464859,0.0005076499655842781,0.0005061768461018801,0.0005039770621806383,0.00050506298430264,0.0005313160363584757,0.0005073950160294771,0.0005285998340696096,0.0005177769344300032,0.0005225788336247206,0.0005140760913491249,0.000526463845744729
0.9522859075503184,0.6151355899884214,1.0,0.5120602149982005,0.12745082411255043,0.010813587129260682,0.008634476950213212,0.00533858949177938,0.003696868031529454,0.0005900134009657549,0.00046722362150141566,0.00030414882849930114,0.00011455998372151784,9.37200939058946e-05,7.47862513754423e-05,6.667704222725012e-05,2.4035646705940873e-05,2.572921214265591e-06,2.5536034640061243e-06,2.545029083144556e-06,2.4314222582390706e-06,1.6360356642548543e-06,1.5054412781593536e-06,1.328356092424382e-06,1.0545285752209037e-06,9.10248593355115e-07,6.839587202941872e-08,6.676395380617757e-08,5.525528533474314e-08,5.5237248346384125e-08,4.584715890664609e-08,2.3117162184590856e-08,2.298621573343346e-08,1.952368449857397e-08,0.000443766126409173,0.0004523519892245531,0.0004517650231719017,0.00045540183782577515,0.00045166583731770515,0.00045712594874203205,0.0004542961250990629,0.00046444893814623356,0.0004989039152860641,0.00046998588368296623,0.00047017913311719894,0.0004741458687931299,0.00047594099305570126,0.00047822692431509495,0.00047872914001345634,0.00048277503810822964,0.00048246816731989384,0.0004831699188798666,0.000499767018482089,0.0004944619722664356,0.0004975381307303905,0.0005204598419368267,0.0005228500813245773,0.0005094478838145733,0.0005133249796926975,0.0005138549022376537,0.0005121529102325439,0.0005197699647396803,0.0005213459953665733,0.000526683870702982
0.2994114948165244,0.0473842338175986,1.0,0.5114680440165102,0.19016758672660386,0.18894040894929784,0.04260504169059783,0.009412005139169578,0.0026345766869707663,0.0026222780535891943,0.0007039226578366617,0.0006304501557149247,0.0002507656486771261,0.00016896503567069855,0.0001555064499436756,5.517423568955994e-05,5.1490445387090066e-05,5.1320406762404056e-05,2.423717193000737e-05,9.68442711768081e-06,6.551354150513533e-06,5.805658687391776e-06,7.530113463788951e-07,7.521000930264167e-07,5.16418120512887e-07,5.059490752992294e-07,3.436107758685646e-07,2.0606724249835148e-07,1.3089680701104451e-07,1.181967859535279e-07,7.189719008723366e-08,6.58450252062793e-08,5.338045199576371e-08,5.261593854137783e-08,0.0004478180781006813,0.0004508479032665491,0.0004526770208030939,0.00046936399303376675,0.00045349588617682457,0.0004550411831587553,0.0004563690163195133,0.0004588488955050707,0.0004660708364099264,0.00046765594743192196,0.0004727100022137165,0.0004699879791587591,0.0004813750274479389,0.00048035592772066593,0.0004810178652405739,0.0004765349440276623,0.0004802541807293892,0.0004981958772987127,0.0004891140852123499,0.0005068311002105474,0.0004965849220752716,0.0004996529314666986,0.0005191329400986433,0.0005140909925103188,0.0005292980931699276,0.0005139980930835009,0.000521872891113162,0.000537472078576684,0.0005228340160101652,0.0005295148584991693
0.8521791950074505,0.832366358465001,1.0,0.5174940798897296,0.1530088585179163,0.0111314458427574,0.005536902999375227,0.003296244642123232,0.0010551993097803838,0.0009243774663415098,0.0008735859157470716,0.0004061065277154181,0.00021510975623109657,0.00016437027541512826,1.5455631271003146e-05,1.2603076331633276e-05,9.069280899119151e-06,5.854085768386891e-06,2.6024611237520613e-06,2.590601081207618e-06,2.5444679301482463e-06,1.6517049389319166e-06,1.3732043079145932e-06,1.3724747863904803e-06,1.1706255658911798e-06,2.18987225429516e-07,6.526370653811557e-08,6.117209533783042e-08,5.056954987078113e-08,4.997571049886513e-08,4.3325361678124855e-08,3.92106504620919e-08,3.229662690346995e-08,1.4481987202887325e-08,0.0004425179213285446,0.0004833959974348545,0.0004534069448709488,0.00045141694135963917,0.00045509706251323223,0.00045578181743621826,0.00045810616575181484,0.0004561389796435833,0.0004644729197025299,0.0004684869199991226,0.00046969903632998466,0.0004765680059790611,0.0004940798971801996,0.00047844089567661285,0.0004749090876430273,0.000485758064314723,0.0004849380347877741,0.0004847981035709381,0.0004979770164936781,0.0005020180251449347,0.0005096958484500647,0.0005052289925515652,0.0005125140305608511,0.0005193718243390322,0.0005083419382572174,0.0005151289515197277,0.0005208500660955906,0.0005195220001041889,0.0005211969837546349,0.0005251690745353699
0.6382870239125435,0.5149397215727727,1.0,0.5112011118326336,0.11394323520522369,0.0417905517014076,0.013461299450917338,0.010816957980898732,0.00292769959355796,0.002206368589423784,0.0019067579434502966,0.00023283832028967734,0.00023267946989467532,8.940209988088862e-05,7.19133654573925e-05,6.49372987116361e-05,6.352746024717735e-05,8.072282049047143e-06,3.6525532595881754e-06,3.534648223537423e-06,3.510412951349273e-06,2.0900140208334143e-06,2.0130674145720877e-06,1.1813284550164926e-06,1.0221446866264984e-06,4.079680791068708e-07,3.8503000224355946e-07,3.832436119148737e-07,3.5294480318656064e-07,1.2357912091547526e-07,1.2357476053744942e-07,8.69863086773533e-08,8.06414811149574e-08,7.175796411757183e-08,0.0004457940813153982,0.00045180716551840305,0.00045296503230929375,0.0004509969148784876,0.0004566118586808443,0.00047327508218586445,0.0004565140698105097,0.0004620659165084362,0.00046812999062240124,0.00046622706577181816,0.0004893578588962555,0.000470826867967844,0.0004812690895050764,0.00047172396443784237,0.0004838760942220688,0.00048245396465063095,0.0004971749149262905,0.0004912170115858316,0.0004851031117141247,0.0005066671874374151,0.0005096259992569685,0.0005080399569123983,0.0005098490510135889,0.0005131459329277277,0.000504886033013463,0.0005133489612489939,0.0005203941836953163,0.0005200679879635572,0.0005204870831221342,0.0005255651194602251
0.9618861013685905,0.24892069925741878,1.0,0.5308875879272819,0.06331671045379955,0.01362064205041019,0.010020767756654376,0.007626847908993438,0.005382271853871478,0.0004077877477213063,0.0002292894746521826,0.00022559843297587372,9.099579840941052e-05,5.4729005861852925e-05,5.3057052435090514e-05,2.074296932580436e-05,8.73766050326775e-06,8.098000161066397e-06,3.488007321194516e-06,2.6414448850011307e-06,1.9193063950523305e-06,1.3270116666234678e-06,1.2444425993671752e-06,9.711111844178052e-07,6.840010376130443e-07,4.614508233505601e-07,4.4502811435138685e-07,4.0542256243741773e-07,3.356075978774129e-07,3.446064069378663e-08,3.446055468292859e-08,1.920570824726338e-08,1.6464526340721316e-08,1.260575458627281e-08,0.00044572516344487667,0.0004497850313782692,0.0004525291733443737,0.0004511680454015732,0.0004548518918454647,0.0004541291855275631,0.00045573199167847633,0.00045969197526574135,0.00046186894178390503,0.0004929499700665474,0.00047572399489581585,0.0004662899300456047,0.00047964509576559067,0.0004791161045432091,0.0004817449953407049,0.0004838199820369482,0.0004898898769170046,0.0005022641271352768,0.0005002559628337622,0.0005082711577415466,0.0005061300471425056,0.0005100839771330357,0.0005058529786765575,0.0005171450320631266,0.0005118430126458406,0.0005302589852362871,0.0005219629965722561,0.0005272119306027889,0.0005365430843085051,0.0005226279608905315
0.9749627024237711,0.25501746270342684,1.0,0.5172236920334399,0.06492955122067538,0.012712184837007865,0.010149813153314818,0.007585160364646344,0.005512547951471225,0.0002648851950899963,0.0001782395643570965,0.00017785279006777476,6.474503499039435e-05,4.326355088875755e-05,4.1963087208504854e-05,1.9845843444081685e-05,7.329641653253084e-06,7.282317691984508e-06,3.124667952328427e-06,2.4130383293235814e-06,1.6606793647429802e-06,1.2676523027442403e-06,1.1386225058155117e-06,7.514811423508664e-07,5.214531237457775e-07,3.526801136175853e-07,3.440039144266788e-07,3.155807652862046e-07,2.6090947992553627e-07,3.452953645948796e-08,3.38689666350663e-08,1.3954769085645777e-08,1.2508886425044443e-08,1.1806257174987151e-08,0.0004406049847602844,0.0004488099366426468,0.0004640498664230108,0.0004774059634655714,0.00045234011486172676,0.00045532104559242725,0.00045317807234823704,0.0004600181709975004,0.0004645250737667084,0.00048658112064003944,0.0004685930907726288,0.0004655499942600727,0.00048436992801725864,0.00047902390360832214,0.0004801249597221613,0.00048069609329104424,0.0004786679055541754,0.0004987791180610657,0.0005124679300934076,0.0005019558593630791,0.0005038299132138491,0.0005036669317632914,0.0005097030662000179,0.0005291351117193699,0.0005112600047141314,0.0005117349792271852,0.0005283709615468979,0.000518854008987546,0.0005173368845134974,0.0005352720618247986
0.7957950048053125,0.44121550461138104,1.0,0.5126026649959385,0.09977819867493573,0.02732300650525792,0.011626271990409618,0.008920931243540361,0.004216574967128464,0.0015356653861820632,0.0009725963423738139,0.0002846565415245047,0.000256100811308743,0.00010434856715733799,9.975743248663732e-05,8.152568444886417e-05,7.86810223279829e-05,1.1535457109871352e-06,1.053032726076417e-06,1.033623653165879e-06,1.0039321356947115e-06,6.399927313177624e-07,5.201875083402659e-07,3.3892821108615506e-07,3.264348237776782e-07,2.4058869967101855e-07,1.100359062775691e-07,9.976097688989428e-08,8.99570944861492e-08,2.94157443091151e-08,2.8293849954940114e-08,2.559151389129418e-08,2.484979445524357e-08,1.2299592314150529e-08,0.0004448529798537493,0.00045008701272308826,0.0004458960611373186,0.0004521678201854229,0.0004550321027636528,0.00045793596655130386,0.00045439600944519043,0.0004629220347851515,0.0004667860921472311,0.00047328881919384,0.0004722361918538809,0.00047103920951485634,0.0004764939658343792,0.0004780299495905638,0.00047962600365281105,0.000479439040645957,0.0004824940115213394,0.00048485188744962215,0.0004912931472063065,0.0005141349975019693,0.000502296956256032,0.0005046590231359005,0.0005072290077805519,0.0005126029718667269,0.0005109959747642279,0.0005367710255086422,0.0005175070837140083,0.0005128311458975077,0.0005214889533817768,0.0005295958835631609
0.8763947507508792,0.30957178602997526,1.0,0.5106821190565825,0.07531282975273802,0.021798160740179606,0.010780562095962455,0.008618027340624128,0.0050696571263343015,0.0011940288582622594,0.0005296175708646574,0.00036591963604856097,0.00021166249712234347,9.399114080177852e-05,9.278087153532805e-05,4.560788838590383e-05,4.5593177216461885e-05,6.581693797481739e-06,2.8480602244434417e-06,2.276928720869557e-06,2.2709986355919216e-06,1.5935736722272597e-06,1.550364977527966e-06,1.3874481656182476e-06,9.206410535230047e-07,5.956470646937377e-07,5.930367746715995e-07,5.408594829072652e-07,4.701124947446259e-07,2.677234542654313e-08,2.5504432197161586e-08,2.3554857897766617e-08,2.3398742660526867e-08,1.5616841722009312e-08,0.000445730984210968,0.00045296899043023586,0.000451334984973073,0.00045242998749017715,0.00045955204404890537,0.0004610540345311165,0.00047098100185394287,0.00045851385220885277,0.0004583890549838543,0.00047056213952600956,0.0004739158321171999,0.00047407299280166626,0.0005047190934419632,0.0004808991216123104,0.0004950040020048618,0.0004793859552592039,0.0004845629446208477,0.0004987530410289764,0.0004866400267928839,0.0004980938974767923,0.0005205080378800631,0.0005090199410915375,0.0005251741968095303,0.0005133920349180698,0.0005134220700711012,0.0005155398976057768,0.0005246640648692846,0.0005197040736675262,0.0005207830108702183,0.0005275530274957418
0.7513121446031429,0.4646025871930364,1.0,0.5110537461005151,0.10405121264481776,0.031235106366455243,0.011989198755902397,0.009340310672722217,0.0038185007719392355,0.0017387650487280409,0.0012163202853699394,0.0002886914414003346,0.0002664379578637318,0.0001065476721000503,0.00010024906440736552,8.478715345153716e-05,8.204715302900822e-05,1.4075287118860728e-06,6.036581968859574e-07,5.754691931935383e-07,4.954528162129068e-07,4.4356532508836854e-07,4.4122447756111387e-07,3.34250299007553e-07,1.891271785182819e-07,1.1670666732781706e-07,9.547286222185464e-08,9.135600643206921e-08,8.549340097936635e-08,1.9597283423021907e-08,1.943902574078057e-08,1.2913637542970131e-08,1.174788189000899e-08,1.1353466865133388e-08,0.00044554914347827435,0.00044611888006329536,0.00046557793393731117,0.00045702396892011166,0.00045017804950475693,0.00045713898725807667,0.0004556169733405113,0.0004591839388012886,0.0004657479003071785,0.0004658759571611881,0.0004673120565712452,0.00048341182991862297,0.0004806190263479948,0.0004895941819995642,0.0004812348634004593,0.0004765919875353575,0.0004830528050661087,0.0004969011060893536,0.0005069749895483255,0.00050132698379457,0.0005029349122196436,0.0005070578772574663,0.0005086080636829138,0.0005320440977811813,0.0005131380166858435,0.0005295099690556526,0.0005169229116290808,0.0005182139575481415,0.0005224221386015415,0.0005291018169373274
0.7900297691639159,0.5125529125411055,1.0,0.5111943560186774,0.11129777418128252,0.0255522723415428,0.011311064249860267,0.008212936563842975,0.0036532023451952417,0.001485624307327851,0.0010872068790498237,0.00025639654470602826,0.0002513919062596028,0.00010609451178499672,8.859394400431238e-05,8.040688932915549e-05,7.534088358298833e-05,2.5244539228147814e-06,2.0389347308108452e-06,2.0385374105497524e-06,1.5763795517080178e-06,1.1988425149053303e-06,1.0906448025821322e-06,1.0904159859175383e-06,6.062837205800643e-07,6.036189567480338e-07,6.704746451284972e-08,6.625628110053317e-08,6.53052235241409e-08,2.475457437173667e-08,2.475284001025055e-08,2.2193355220381995e-08,2.2155507718613354e-08,9.713525260703487e-09,0.00044587510637938976,0.00046336580999195576,0.00044821901246905327,0.0004526448901742697,0.0004574910271912813,0.0004578768275678158,0.00045571615919470787,0.00046124402433633804,0.000466024037450552,0.0004853110294789076,0.0004791370593011379,0.00047239894047379494,0.0004816849250346422,0.0004770199302583933,0.00048428401350975037,0.000483023002743721,0.00048110983334481716,0.0004883490037173033,0.000501635018736124,0.0005069479811936617,0.0005081950221210718,0.0005027418956160545,0.0005108930636197329,0.0005158719141036272,0.0005098029505461454,0.0005284780636429787,0.0005202388856559992,0.0005039041861891747,0.0005247700028121471,0.0005303751677274704
0.6620496046315625,0.6306465259503202,1.0,0.5114826711360365,0.1290945721753429,0.033153681813240576,0.012078553275978593,0.008786375705911762,0.002269293858407627,0.0020787144569481154,0.0019486327442873339,0.00044982297692253755,0.00026927847102307495,0.00014977283304454055,3.31686919663494e-05,3.0607425612498106e-05,3.0372554648373447e-05,8.240661708515627e-06,3.949520022241669e-06,3.949501325890612e-06,3.6036162383350946e-06,1.961162406300822e-06,1.8226585991260036e-06,1.6636433619723863e-06,1.2749042762665536e-06,2.2140224518362282e-07,2.0537114715465606e-07,1.9774190110809804e-07,1.5834613793251445e-07,1.1635151315454445e-07,1.1317825697077504e-07,9.511253615886261e-08,6.509774247896667e-08,6.505880737538524e-08,0.00045369891449809074,0.000451443949714303,0.00044804997742176056,0.0004521850496530533,0.0004524439573287964,0.000457902904599905,0.0004574588965624571,0.0004606330767273903,0.0004654349759221077,0.0004656838718801737,0.0004724229220300913,0.00047259312123060226,0.00047630700282752514,0.00049408501945436,0.0004778990987688303,0.00048104487359523773,0.000481294933706522,0.0005004501435905695,0.000514838146045804,0.0005029619205743074,0.0005105268210172653,0.0005219681188464165,0.0005065088625997305,0.000509253004565835,0.000525797950103879,0.0005133729428052902,0.0005171459633857012,0.0005167198833078146,0.0005247259978204966,0.0005294948350638151
0.9612605167483796,0.6806837756654053,1.0,0.5114172848407179,0.13625858793779508,0.008954734940989867,0.00739754211218694,0.0044035762009460395,0.003076515051589906,0.0005400685402130299,0.00045383416105608597,0.00032181467995059807,0.00011497748247031513,0.0001039341031136069,8.042212927949459e-05,6.744500753820524e-05,1.2318617142794994e-05,2.8723194363638275e-06,2.0789415343727125e-06,2.0643869111423546e-06,1.8419491738450747e-06,9.248319420386148e-07,9.246418905561337e-07,9.218375630683445e-07,8.466488931255806e-07,6.327015185314061e-07,6.182553478505142e-08,5.8462759643326114e-08,5.571190277068543e-08,2.705406354282627e-08,2.655868431701892e-08,2.0380432599976627e-08,1.984489738687687e-08,1.1253084313048867e-08,0.00044146599248051643,0.000452941982075572,0.00045146699994802475,0.00046139699406921864,0.000467121135443449,0.00045938207767903805,0.0004534381441771984,0.000463870819658041,0.00046530086547136307,0.0004663490690290928,0.0004698741249740124,0.0004724678583443165,0.00048202904872596264,0.0004899639170616865,0.0004839780740439892,0.00048035290092229843,0.0004838998429477215,0.0004869310650974512,0.0004886840470135212,0.0005030999891459942,0.0005076949018985033,0.000512806000187993,0.0005136351101100445,0.0005248708184808493,0.0005141319707036018,0.0005129741039127111,0.0005322170909494162,0.0005298890173435211,0.0005380080547183752,0.0005540009588003159
0.7924251003351785,0.4913035326998998,1.0,0.512715277960524,0.10796057898792583,0.026031269849642057,0.011436267504338873,0.00843220751195499,0.003838575540402439,0.0014930324388318322,0.0010496793625678887,0.00025223138416414337,0.00025222906638773654,0.0001045269317131565,9.230112284983279e-05,8.174547706487981e-05,7.728575736615852e-05,2.0119314845504893e-06,1.7103785726783944e-06,1.7103753417158184e-06,1.3968346691126905e-06,1.0003891341352817e-06,8.742073857130596e-07,8.616308055370488e-07,5.142603442882537e-07,5.020193873474084e-07,3.355333907566053e-08,3.292955576101878e-08,3.283132259113068e-08,2.5087194090143606e-08,2.469182989232317e-08,2.4533724778618713e-08,2.4388002900833443e-08,5.1730565884301976e-09,0.0004379770252853632,0.00045023602433502674,0.0004622421693056822,0.0004552470054477453,0.00045012100599706173,0.00045632291585206985,0.0004672680515795946,0.00046646385453641415,0.0004646319430321455,0.00047231116332113743,0.00047662993893027306,0.0004733419045805931,0.00047646602615714073,0.0004789649974554777,0.0005027111619710922,0.00047801784239709377,0.00048164185136556625,0.0004977588541805744,0.0004912021104246378,0.0005015609785914421,0.0005055018700659275,0.0005024769343435764,0.0005091021303087473,0.0005176980048418045,0.0005099738482385874,0.0005424420814961195,0.0005170800723135471,0.0005203890614211559,0.0005199620500206947,0.0005432041361927986
0.9602260045229679,0.12788238435231636,1.0,0.5108834630809724,0.03462958356781596,0.011295911212188158,0.006734439254958688,0.005665747301916724,0.0038025954266523478,0.0005687393287497143,0.00034319970157548903,0.0003380263457187702,0.00011679807426957453,8.433142060493688e-05,7.831210400564629e-05,3.777206108471462e-05,2.23852415515204e-05,1.3813936530955393e-05,6.723175682981229e-06,5.346511324099373e-06,3.0836498218424172e-06,2.6797154812461928e-06,2.3980329098144315e-06,6.978511781777061e-07,5.52286273205836e-07,3.9869814238504733e-07,3.308332172865897e-07,2.9144262859962264e-07,2.250928098273473e-07,6.314618330146239e-08,4.6793497442404816e-08,4.671379004835426e-08,3.854246207942714e-08,2.1223153192522668e-08,0.00044674286618828773,0.0004612070042639971,0.00044922297820448875,0.00045538507401943207,0.00045859208330512047,0.00045613013207912445,0.0004531899467110634,0.0004573599435389042,0.00046493811532855034,0.0004689781926572323,0.0004719530697911978,0.00047209998592734337,0.0004784169141203165,0.0004820609465241432,0.00048712105490267277,0.0004845820367336273,0.00048418110236525536,0.0004959700163453817,0.0005038878880441189,0.000500217080116272,0.0005201390013098717,0.0005087510216981173,0.0005086439196020365,0.0005162919405847788,0.0005121270660310984,0.0005144020542502403,0.0005298780743032694,0.0005184439942240715,0.0005214409902691841,0.0005281500052660704
0.6981446411508566,0.2215584993859303,1.0,0.5118191258516163,0.0673207665047801,0.049355319259852835,0.011027773550803359,0.011026073330730869,0.0043220510639415686,0.0029997579629247885,0.001158693561811038,0.0009560912701471679,0.00025484675768392784,0.00011373054041293762,0.0001135678498765867,3.654283913328506e-05,3.6525147458708554e-05,1.2930602198002647e-05,3.683474970228523e-06,3.6035329595492646e-06,3.3370904264406007e-06,2.2642149165280723e-06,1.8781974484345562e-06,1.68484500488397e-06,1.04040016296939e-06,1.0237465109546891e-06,2.860883361829489e-07,2.132376583874152e-07,1.8815732836458652e-07,1.6654612854034643e-07,1.4331312600866746e-07,1.4251423084102332e-07,1.361653385194062e-07,2.9500239447993452e-09,0.0004387849476188421,0.00045889499597251415,0.0004521950613707304,0.00045354501344263554,0.0004781170282512903,0.0004752569366246462,0.0004548130091279745,0.0004680368583649397,0.00046564219519495964,0.0004681569989770651,0.0004700380377471447,0.0004685057792812586,0.0004794797860085964,0.00047950190491974354,0.00047604204155504704,0.00048419786617159843,0.00048192800022661686,0.00048171193338930607,0.0005026890430599451,0.000497099943459034,0.0005072499625384808,0.0004937429912388325,0.000527889933437109,0.000516451895236969,0.0005221711471676826,0.0005185571499168873,0.0005159799475222826,0.000517682870849967,0.0005231760442256927,0.0005300808697938919
0.6530900663041828,0.6489118310958369,1.0,0.5124305251520127,0.13154235315717158,0.033152812451470934,0.012053123033963735,0.008723403929940211,0.0022124590866380574,0.002130154035408407,0.002027524673255953,0.0005000896960862174,0.00027498927362995594,0.0001652592420044105,2.1640713587235162e-05,1.945694505123177e-05,1.9391003211158713e-05,8.533215118021296e-06,4.31002798605471e-06,4.306819685221961e-06,4.069388941001914e-06,1.9748529401979083e-06,1.7035502993031161e-06,1.6513949401171917e-06,1.381587395714075e-06,3.307359599407362e-07,2.1204383587833232e-07,1.854398245837983e-07,1.4098136784646072e-07,1.4048332338991257e-07,1.312577490236223e-07,1.2517021008352576e-07,6.803349084692322e-08,6.602950069231064e-08,0.0004434639122337103,0.0004510851576924324,0.0004468359984457493,0.0004737598355859518,0.0004682301077991724,0.00047027203254401684,0.00045570218935608864,0.00046477816067636013,0.0004690559580922127,0.00046246801503002644,0.0004742858000099659,0.00046966085210442543,0.00048068794421851635,0.0004910100251436234,0.0005224181804805994,0.00047777779400348663,0.0004887389950454235,0.0004948109854012728,0.000503114890307188,0.0004922649823129177,0.0004931620787829161,0.0004978410433977842,0.0005112399812787771,0.0005122888833284378,0.0005128269549459219,0.0005260498728603125,0.0005305190570652485,0.0005171480588614941,0.0005234470590949059,0.0005293800495564938
0.41528141373879146,0.2734907162411555,1.0,0.511008006054908,0.1148818754111488,0.10300853216955361,0.018959912854197784,0.018745260668668905,0.002989144192183111,0.0025915688402334516,0.001978406582636622,0.0010656515806814122,0.00017151077237238758,8.023970231590498e-05,4.4474103459638346e-05,2.493540395701544e-05,2.233854760355933e-05,2.086069449103539e-05,1.1613517693839457e-05,1.0293652501947122e-05,8.717892738815393e-06,4.683404189150437e-06,3.815589227094722e-06,1.5917019521953809e-06,1.0643066900778818e-06,1.0487339572808764e-06,7.182459631131924e-07,3.5318676295896307e-07,2.489295370968449e-07,2.1712761284101118e-07,2.1647109079792827e-07,2.149616975951033e-07,4.6432441411965406e-08,2.090027468409779e-08,0.00044080009683966637,0.0004495158791542053,0.0004512420855462551,0.00045184907503426075,0.0004547338467091322,0.0004600631073117256,0.0004533529281616211,0.0004955099429935217,0.0004627921152859926,0.00046872207894921303,0.0004722739104181528,0.0004693279042840004,0.0004737779963761568,0.0004775251727551222,0.00047821691259741783,0.00047932611778378487,0.00047963205724954605,0.00048417807556688786,0.000490961130708456,0.000504643190652132,0.0005039519164711237,0.0005072539206594229,0.0005099170375615358,0.0005119349807500839,0.0005360310897231102,0.0005242470651865005,0.0005186949856579304,0.0005172709934413433,0.0005234640557318926,0.000528259901329875
0.5677561168411912,0.13755634749321133,1.0,0.5111099819187075,0.08452813815004845,0.0825768519585812,0.016512441164267658,0.012114622593721189,0.004513668213678875,0.004371866851221546,0.0012559563959651636,0.0011855643979214062,5.706588584741264e-05,3.4626793933467794e-05,2.5459038627209424e-05,1.2387961865996501e-05,1.207140193397221e-05,7.957258599692148e-06,3.79872339770984e-06,3.420180348709616e-06,2.3449029506381844e-06,1.8683154776836273e-06,1.5987891934496374e-06,8.797341988748456e-07,3.081867722435556e-07,2.789753395549743e-07,2.5112746972479903e-07,1.436281276253924e-07,9.850307726046105e-08,6.796471641156593e-08,5.71463678317785e-08,5.0086995652354785e-08,2.2361437529235984e-08,2.2323654113347194e-08,0.0004523009993135929,0.00044694612734019756,0.00045231287367641926,0.00045419600792229176,0.00045328098349273205,0.00045977882109582424,0.00046951486729085445,0.0004653860814869404,0.00046305800788104534,0.0004640580154955387,0.0004729588981717825,0.000509538920596242,0.0004763370379805565,0.0004705709870904684,0.0004779060836881399,0.0004836069419980049,0.0004841610789299011,0.00048186699859797955,0.0005050650797784328,0.0005165277980268002,0.0004958580248057842,0.0005370019935071468,0.0005074180662631989,0.0005237220320850611,0.0005124311428517103,0.0005168470088392496,0.0005154188256710768,0.0005324548110365868,0.000523037975654006,0.0005248379893600941
0.42781380936294167,0.2798259183947872,1.0,0.5103388959541917,0.11223819189777484,0.09906842964742882,0.018478274018384536,0.018347686444434397,0.0030683821493549287,0.0026373815163801277,0.0019962502829149473,0.0010516494607951759,0.00015186651359501874,7.821312905015238e-05,3.9639118660842204e-05,2.4761563596892574e-05,2.2141497078106815e-05,1.9060198219661016e-05,1.1109034081117641e-05,9.73367457912852e-06,8.024377572178514e-06,4.722491987429401e-06,3.7387109054249327e-06,1.5795319602729597e-06,9.82734668623066e-07,9.581160721247822e-07,6.609471283527549e-07,3.635642044035428e-07,2.694178675309832e-07,2.304268835643031e-07,2.2992107984982912e-07,2.282231876623073e-07,4.165468385740261e-08,1.9166803369524035e-08,0.0004395430441945791,0.0004823729395866394,0.0004515601322054863,0.00045325513929128647,0.0004554339684545994,0.0004558770451694727,0.00045370403677225113,0.0004649979528039694,0.00046488409861922264,0.00046888203360140324,0.00047342898324131966,0.0004696010146290064,0.0004755081608891487,0.0004726308397948742,0.0004978659562766552,0.0004945360124111176,0.0004956892225891352,0.0004850011318922043,0.000499076908454299,0.0005059100221842527,0.0004915760364383459,0.0005078550893813372,0.0005091018974781036,0.0005152078811079264,0.0005121061112731695,0.0005198200233280659,0.0005303858779370785,0.000531358877196908,0.0005769948475062847,0.0005303709767758846
0.8409444672987795,0.7685169925989775,1.0,0.5114592669997364,0.14585088769730728,0.013584602558423083,0.006958215764247378,0.004202185637332998,0.0015222204033736228,0.0010479277824530819,0.0009632202163871647,0.0004249512153803805,0.00022271473032708803,0.00015842465644566784,2.6259218910831127e-05,2.4240718108400165e-05,1.0332970531440152e-05,4.822091081451929e-06,2.687710079499943e-06,2.666225527788418e-06,2.490032017095824e-06,1.2241615682092398e-06,1.0701678601889907e-06,1.021790068204217e-06,1.009847064230197e-06,6.224949424312026e-07,1.1310218353881215e-07,1.070919686202942e-07,9.678546624641184e-08,9.653592286042396e-08,8.475332637456261e-08,6.610474820218898e-08,6.293508959145623e-08,2.8735545357503143e-08,0.0004457850009202957,0.000448242062702775,0.00045117083936929703,0.0004541098605841398,0.0004640191327780485,0.0004712669178843498,0.00045545795001089573,0.00046514999121427536,0.0004907490219920874,0.00046770996414124966,0.0004675118252635002,0.0004649760667234659,0.00047976989299058914,0.00047448487021028996,0.00048251403495669365,0.0004833820275962353,0.00047982693649828434,0.00048075197264552116,0.0005065728910267353,0.0005016389768570662,0.0004910789430141449,0.0005089561454951763,0.0005066401790827513,0.0005167659837752581,0.000513558043166995,0.0005261041224002838,0.0005187350325286388,0.0005196360871195793,0.00052455416880548,0.0005298980977386236
0.5383447993330133,0.03108418000803037,1.0,0.5120778130367398,0.10482745469744527,0.10339276811652297,0.02773598541539785,0.008878417422598687,0.0067923859879195185,0.006412945498688719,0.0004554492407471832,0.0004539527364438958,9.408449209884799e-05,5.7981823467496664e-05,4.625582321082678e-05,2.634271362905188e-05,2.190445821655494e-05,1.4174250585528957e-05,1.1066554315132136e-05,7.638576579009333e-06,3.486857974232212e-06,3.467701028341751e-06,1.5082906171326655e-06,1.0558148648305686e-06,2.368500935205438e-07,2.298927385486991e-07,1.7555457217856227e-07,1.2789388456677682e-07,1.2648510508016208e-07,7.93466016684782e-08,7.004857403537062e-08,6.031829082007334e-08,5.924675739056412e-08,2.549930783645396e-08,0.0004597997758537531,0.00046792207285761833,0.0004485000390559435,0.00045815506018698215,0.00044992798939347267,0.00045454385690391064,0.00045242300257086754,0.0004798020236194134,0.0004668158944696188,0.0004710590001195669,0.00047054397873580456,0.000472967978566885,0.00047893007285892963,0.00047144992277026176,0.0004842490889132023,0.00048320204950869083,0.00047738500870764256,0.000508743803948164,0.00048748496919870377,0.0004929990973323584,0.0005042010452598333,0.0005057640373706818,0.0005082918796688318,0.0005128451157361269,0.0005268158856779337,0.0005141310393810272,0.0005145249888300896,0.0005167161580175161,0.0005206698551774025,0.0005514440126717091
0.5449829395784974,0.2707410506638869,1.0,0.51202830998227,0.09154692284631323,0.07434908898514717,0.014798664095909879,0.014763327965299649,0.0038393123009756213,0.0029994924813509915,0.001704746123478318,0.001086598251680707,8.542271270828595e-05,5.9943312929396485e-05,4.314011604203252e-05,3.504089487887223e-05,3.4154742530604804e-05,6.685886846112181e-06,6.5196666198834034e-06,5.653799555601546e-06,3.6073163532753447e-06,3.574304332846949e-06,2.210366677002211e-06,1.4600060682520277e-06,3.689919774010044e-07,3.66175494630925e-07,1.9354261683583667e-07,1.9348508330790585e-07,1.934649849638522e-07,1.4697067866944502e-07,1.468138703645719e-07,1.4665055968850977e-07,5.788568029205901e-08,2.1157612499256127e-08,0.0004573008045554161,0.00047253607772290707,0.0004471680149435997,0.0004612579941749573,0.0004559371154755354,0.0004553860053420067,0.00045385491102933884,0.00047794682905077934,0.0004910381976515055,0.0004705721512436867,0.0004723349120467901,0.00047061010263860226,0.0004909848794341087,0.0004906649701297283,0.0004921818617731333,0.0004854169674217701,0.0004890009295195341,0.0004997958894819021,0.0005021051038056612,0.0005026250146329403,0.0005036198999732733,0.0005055440124124289,0.0005093500949442387,0.000513256061822176,0.0005097340326756239,0.0005187529604882002,0.0005171210505068302,0.0005228421650826931,0.0005178619176149368,0.0005258580204099417
0.9356067864697414,0.624362245117227,1.0,0.511746624018997,0.12851466577297463,0.011493305416845906,0.008603044306716573,0.005312189742244007,0.0034940464650257104,0.0006701683527172885,0.0005294846891270131,0.0003102497688884518,0.0001296290410423483,9.703859763965992e-05,7.104703753010892e-05,6.534923503344204e-05,2.8124849624631958e-05,3.0751356862689567e-06,3.031014111976651e-06,3.0306789067697725e-06,2.8042357826573706e-06,1.7179972343975846e-06,1.6266292076584108e-06,1.5160496173077074e-06,1.2269174734306392e-06,1.0411627921691237e-06,4.6392236643586193e-08,4.317113831506448e-08,3.862803664623851e-08,3.515473648648787e-08,2.897396289084903e-08,1.681034095879615e-08,1.656286124128301e-08,1.5742615269186505e-08,0.0004395239520817995,0.0004641569685190916,0.0004522991366684437,0.0004525049589574337,0.00045326584950089455,0.00045953900553286076,0.00045484001748263836,0.00046437792479991913,0.00046725501306355,0.0004790250677615404,0.0005069021135568619,0.00047108414582908154,0.0004735630936920643,0.0004900170024484396,0.0004802409093827009,0.0004848248790949583,0.0004824679344892502,0.0004967919085174799,0.0004995448980480433,0.0005082548595964909,0.00048742606304585934,0.0005071931518614292,0.0005086769815534353,0.0005160029977560043,0.0005081321578472853,0.0005144388414919376,0.0005166430491954088,0.0005194190889596939,0.0005265232175588608,0.000527295982465148
0.6209217397084077,0.413742324985657,1.0,0.5111106229014695,0.10037918776549316,0.05016287708229916,0.013835252579123639,0.012357850678727952,0.003525678409716777,0.002366299622175423,0.0017742824166102514,0.0004611180074585931,0.00021130844935306567,8.733396695954908e-05,8.684971910114406e-05,7.307209829928761e-05,7.174913610972792e-05,6.202992908244934e-06,4.906804934198821e-06,4.5160586731889715e-06,3.89606407107008e-06,2.946194115338068e-06,2.122241187231839e-06,1.0662088087700589e-06,7.947954482172111e-07,6.494144651868514e-07,3.8516936229166893e-07,3.743212388503471e-07,3.533519807149634e-07,1.4884103784658514e-07,1.485621392467636e-07,1.3809418438716044e-07,8.425421826451132e-08,4.651210010733485e-08,0.00044081290252506733,0.0004496760666370392,0.0004606768488883972,0.00045238295570015907,0.00047037703916430473,0.000481568044051528,0.0004566351417452097,0.0004655509255826473,0.00047983694821596146,0.0004694410599768162,0.00046840100549161434,0.0004674468655139208,0.00047594401985406876,0.0004712559748440981,0.0005021980032324791,0.0005084741860628128,0.0004918738268315792,0.00048257410526275635,0.0005173019599169493,0.000502623850479722,0.0005060508847236633,0.0005014478228986263,0.0005255879368633032,0.0005258219316601753,0.0005142190493643284,0.0005135301034897566,0.0005219478625804186,0.0005227378569543362,0.000521352980285883,0.0005269411485642195
0.6825597934324997,0.64272531468006,1.0,0.5106511949561536,0.13043268345439182,0.030596656861028686,0.011533602808461219,0.008230673432526552,0.002200245370492407,0.001964172871413241,0.0018316327924276302,0.00045899781807556454,0.00027549625305420093,0.00015556922146561854,3.418725743968525e-05,3.190595935418566e-05,3.1364216985471223e-05,7.181005596491139e-06,3.430389507289108e-06,3.430161769391286e-06,3.0010828781013326e-06,1.8578508009044087e-06,1.7459404029545734e-06,1.5842047504051586e-06,1.1343846203117683e-06,1.8781181718777517e-07,1.854635838373603e-07,1.8299376114949614e-07,1.5540999595272084e-07,9.9758579056701e-08,9.878015568902668e-08,7.745046636881786e-08,5.7371409121835544e-08,5.691385036956918e-08,0.00045610195957124233,0.00044956011697649956,0.0004480548668652773,0.00048655178397893906,0.0004673867952078581,0.00045303814113140106,0.0004566127900034189,0.00046629179269075394,0.00046585616655647755,0.00046540494076907635,0.00047263503074645996,0.0004861629568040371,0.0004749419167637825,0.00047791795805096626,0.0004837049636989832,0.0004892128054052591,0.0004869790282100439,0.000480275833979249,0.0004910670686513186,0.0005027619190514088,0.0005193038377910852,0.0005024990532547235,0.000511071877554059,0.0005130069330334663,0.0005135100800544024,0.0005124327726662159,0.0005143610760569572,0.0005304750520735979,0.0005198330618441105,0.0005226789508014917
0.7323191155153514,0.7054493312345776,1.0,0.5108979130163789,0.13807669328887365,0.02360047295726571,0.009743772982626542,0.006538366925100226,0.0018442501814698354,0.0016676066769730896,0.001567169976013132,0.000511524653236578,0.000284450610028667,0.00018264606817073296,1.8632923090970422e-05,1.7936986007022895e-05,1.713799227883209e-05,3.402698447113676e-06,1.7894114655696637e-06,1.7893339305226132e-06,1.3664667419688982e-06,1.0973028128785857e-06,1.0284843769948909e-06,9.579446681249014e-07,6.005863064295356e-07,1.6403841411537205e-07,8.268886482281879e-08,8.260052886912811e-08,7.625242682580014e-08,5.182586180475599e-08,5.173614505803441e-08,3.690647678401733e-08,2.946661417983347e-08,2.7531877744394493e-08,0.0004439419135451317,0.00044735101982951164,0.0004527920391410589,0.00044979387894272804,0.00045654899440705776,0.00045018596574664116,0.00045432010665535927,0.00047144293785095215,0.0004797670990228653,0.0004680359270423651,0.0004722678568214178,0.0004766469355672598,0.00047168717719614506,0.0004741530865430832,0.00048570497892796993,0.0004842979833483696,0.00048128794878721237,0.0004986790008842945,0.0004908200353384018,0.0005057628732174635,0.0004949918948113918,0.0004921101499348879,0.0005098578985780478,0.0005149799399077892,0.0005137869156897068,0.0005221720784902573,0.0005734190344810486,0.0005188998766243458,0.0005454788915812969,0.0005340231582522392
0.7062441116832469,0.08144248124081788,1.0,0.5114018418826163,0.0556795426656563,0.05520931554126855,0.011883171725239432,0.008173744950111288,0.004497565515277674,0.004482827338529345,0.0007961920718778993,0.0007850610139266312,0.0002497614956954382,0.00012191721868499441,0.00011544857405631738,1.0384338545991997e-05,7.986464307342593e-06,4.540552714817497e-06,3.433842885005924e-06,3.190466535215611e-06,3.118854797439578e-06,2.1078067431671793e-06,2.0968964322360803e-06,1.3335643943085125e-06,6.852594287733802e-07,5.536561566786711e-07,4.941499767723191e-07,3.939976079503176e-07,2.89395897157826e-07,1.3735028564935922e-07,9.489632317486194e-08,7.600407513550357e-08,5.9445642507001364e-08,5.520090131373217e-08,0.00044483086094260216,0.00045046908780932426,0.00044941785745322704,0.00045099714770913124,0.00045456900261342525,0.0004533200990408659,0.000456550857052207,0.0004632039926946163,0.0004629360046237707,0.00048155710101127625,0.0004902768414467573,0.00048105698078870773,0.0004721360746771097,0.0004775810521095991,0.0004955690819770098,0.0005000841338187456,0.00048675108700990677,0.0004818278830498457,0.0005077049136161804,0.0005054150242358446,0.000506778946146369,0.0005040999967604876,0.0005102981813251972,0.0005172849632799625,0.000531486002728343,0.0005156139377504587,0.0005153380334377289,0.0005170430522412062,0.0005209099035710096,0.0005271020345389843
0.9492528141058286,0.3241242146014194,1.0,0.5117042048368603,0.07883905600286617,0.01490834906997107,0.010806880898746195,0.007936127489416836,0.005520420388272649,0.0005012173311845731,0.0002200654966445992,0.00014729068419572114,0.00010226115253310236,4.56560574079245e-05,4.461049878701981e-05,2.3543555405662625e-05,2.3540497859990814e-05,3.194519302621987e-06,2.118352800359133e-06,1.9279806593038102e-06,1.9025814687351354e-06,1.1268719181467194e-06,1.0234196995155741e-06,9.039163278245176e-07,8.048478370934186e-07,5.249205150444765e-07,4.197039564054336e-07,3.738723498607518e-07,3.208598698707286e-07,5.135466054178359e-08,4.590530753936586e-08,4.590525002845079e-08,4.4936784341159266e-08,2.183248417079177e-08,0.0004497759509831667,0.0004508479032665491,0.000456301961094141,0.0004538060165941715,0.00045081693679094315,0.00046356208622455597,0.0004563149996101856,0.0004613648634403944,0.00046059093438088894,0.00046156812459230423,0.0004716708790510893,0.00047091301530599594,0.00047889607958495617,0.000475842971354723,0.0004837941378355026,0.0004815738648176193,0.0004814721178263426,0.0004970950540155172,0.0005051519256085157,0.0004918291233479977,0.0005039800889790058,0.0005047130398452282,0.0005124369636178017,0.0005160481669008732,0.000510909128934145,0.0005148069467395544,0.0005225478671491146,0.0005198228172957897,0.0005173389799892902,0.0005405819974839687
0.3706282615056329,0.20368934908017988,1.0,0.5104779079556465,0.1302110963205162,0.12646671606886378,0.022032269839049268,0.01910872177744379,0.002779010370641581,0.0024706847683318247,0.0016010749405105612,0.0012467913870533693,0.00022944646034340094,9.257351495079161e-05,8.788439105763312e-05,3.922683914338286e-05,3.825476651703647e-05,3.804562776803779e-05,1.0542112097757214e-05,1.013442852821474e-05,9.535448596876174e-06,3.8141746926325807e-06,3.7879207550080025e-06,1.5104780859926195e-06,1.3356002928067703e-06,1.3165901380370897e-06,9.956177541328845e-07,1.4502963205933316e-07,6.549863166916701e-08,5.664262765058173e-08,4.8510564792465474e-08,4.6770947437131544e-08,3.174567374322705e-08,1.9572594814655502e-08,0.000443486962467432,0.00045239017345011234,0.0004554460756480694,0.0004487528931349516,0.00045623118057847023,0.0004489719867706299,0.0004749821964651346,0.0004593308549374342,0.00046914396807551384,0.0004681260325014591,0.00046855094842612743,0.00047054700553417206,0.0004752730019390583,0.0004727710038423538,0.0004968871362507343,0.0004926559049636126,0.00048443512059748173,0.00048487610183656216,0.0005063649732619524,0.0005146588664501905,0.000494800042361021,0.0005244291387498379,0.0005132339429110289,0.000519556924700737,0.0005105650052428246,0.0005133789964020252,0.0005191611126065254,0.0005194309633225203,0.0005249220412224531,0.0005255620926618576
0.712886291432101,0.4636257549000118,1.0,0.5098979091271758,0.10454078621848265,0.035591494231570625,0.012450099021485014,0.009993425832107654,0.003629308558914176,0.0019242323673623824,0.0014073467188218498,0.00030440772238315923,0.0002651002384717092,0.00010405739780461126,9.919367773506342e-05,8.41252501280231e-05,8.192474750310998e-05,3.0360378357180908e-06,1.7196986704599614e-06,1.6319258882021274e-06,1.6297650482585607e-06,1.0876567448168398e-06,9.643078784716714e-07,5.071883548704076e-07,4.800018606555603e-07,2.655376626873007e-07,2.2121877572719403e-07,2.1158865627284292e-07,1.9549911465273252e-07,5.621095128575473e-08,5.582826334622086e-08,4.413383010876239e-08,3.823553373115631e-08,2.833075127250787e-08,0.00044259894639253616,0.0004502981901168823,0.00045148306526243687,0.0004495461471378803,0.0004548260476440191,0.0004581508692353964,0.0004573469050228596,0.0005080369301140308,0.0004778511356562376,0.000466745812445879,0.00047107995487749577,0.00046882894821465015,0.00047551211901009083,0.00047176796942949295,0.00048069097101688385,0.00047678197734057903,0.00048572616651654243,0.00048456108197569847,0.0005005269777029753,0.0005035409703850746,0.0005051789339631796,0.0005002089310437441,0.0005069440230727196,0.0005148961208760738,0.0005167329218238592,0.0005147270858287811,0.0005187829956412315,0.0005180039443075657,0.0005228191148489714,0.0005224000196903944
0.9289300171263591,0.25477242409753664,1.0,0.5120954120066017,0.06410970557880447,0.01661947248888387,0.01004904906714944,0.007922870937028871,0.005198177032040389,0.0007646420463808397,0.0003437624502960794,0.00031478741918334187,0.0001485342135334161,7.632483053808092e-05,7.447623951619617e-05,2.3931804559245698e-05,1.866584494452306e-05,8.409376477047989e-06,3.5729262480613807e-06,2.619353091237328e-06,2.2316298871658847e-06,1.3653914285065843e-06,1.3606096751633581e-06,1.3318689618200089e-06,9.150566901460102e-07,6.14744218425794e-07,5.983256048506379e-07,5.425734600548094e-07,4.545363332739168e-07,2.9263428487935857e-08,2.8154203435258048e-08,2.2174299151533668e-08,1.913795820237222e-08,9.230945910995619e-09,0.00044579897075891495,0.00045365490950644016,0.0004506711848080158,0.00045707100071012974,0.0004506369587033987,0.0004558819346129894,0.0004588018637150526,0.00046171597205102444,0.00046578701585531235,0.0004652200732380152,0.00047473120503127575,0.00047331606037914753,0.0004884758964180946,0.00048075616359710693,0.000482901930809021,0.00048220716416835785,0.000479305163025856,0.0004924859385937452,0.0004901019856333733,0.0005071121267974377,0.000505178002640605,0.0005008301232010126,0.0004954130854457617,0.0005168351344764233,0.000514201121404767,0.0005218531005084515,0.0005155350081622601,0.0005171271041035652,0.000523177906870842,0.0005241730250418186
0.6633152793727001,0.51585943798612,1.0,0.5123309919144958,0.11342302717968743,0.038785644010219944,0.013003971532904496,0.010291087649579088,0.003011362447134782,0.0020936161790706897,0.0017643090818826518,0.0002478478401277802,0.00024770722749212193,9.661114818548579e-05,7.873421620851502e-05,7.076990845879094e-05,6.89695496019588e-05,7.064696971092209e-06,3.179566303647129e-06,3.077593701473375e-06,3.0214097487564896e-06,1.9280190276157935e-06,1.8724501492640123e-06,1.1509364097763515e-06,9.359922124912101e-07,3.735800199729085e-07,3.668855259253618e-07,3.626747897092519e-07,3.3610787604322704e-07,1.1134748915268239e-07,1.1127839126217975e-07,7.735776210836337e-08,7.223050800046757e-08,6.40599176297506e-08,0.0004446979146450758,0.0004596260841935873,0.0004531389568001032,0.0004668750334531069,0.0004666170570999384,0.00046980916522443295,0.00045932806096971035,0.0004702419973909855,0.0004644738510251045,0.00046782102435827255,0.000469353049993515,0.0004679979756474495,0.0004723158199340105,0.0004926971159875393,0.0004954959731549025,0.0004808430094271898,0.0004804548807442188,0.0004832169506698847,0.0005014599300920963,0.0004926971159875393,0.0005087361205369234,0.0005036168731749058,0.0005077079404145479,0.0005147699266672134,0.0005157210398465395,0.0005152281373739243,0.0005179469007998705,0.0005274591967463493,0.0005233120173215866,0.0005331349093466997
0.9246191784832176,0.6200809066532622,1.0,0.5116360131651163,0.12780162754391053,0.01221415862676246,0.008759212410821324,0.005441383165553107,0.00346612578285697,0.000725166815403049,0.0005689554437954492,0.0003097976222916901,0.00013953422419452075,9.780446384707856e-05,6.872028973791135e-05,6.481079897917045e-05,3.20342689160679e-05,3.3606038506150355e-06,3.30520519898748e-06,3.3051665065137305e-06,3.0298005935274175e-06,1.8353100982163354e-06,1.739215955940489e-06,1.6359795714825523e-06,1.3123172971779981e-06,1.119755050862154e-06,4.257047951346417e-08,3.905494101054642e-08,3.622784812952414e-08,3.138194589886287e-08,2.5976723888166276e-08,1.5652837492450446e-08,1.5448504914832617e-08,1.4248192487166976e-08,0.0004458511248230934,0.00045259809121489525,0.0004521349910646677,0.0004518851637840271,0.0004493030719459057,0.00045907008461654186,0.0004537350032478571,0.00046060094609856606,0.00046193203888833523,0.0004709570202976465,0.0004705239553004503,0.00046712998300790787,0.0004750338848680258,0.0004748918581753969,0.00048673199489712715,0.0004804919008165598,0.00048287189565598965,0.0004927441477775574,0.0005034178029745817,0.0004920358769595623,0.0005206770729273558,0.0004931718576699495,0.0005083200521767139,0.0005164500325918198,0.0005162509623914957,0.0005260750185698271,0.0005193769466131926,0.0005172509700059891,0.0005551672074943781,0.0005330790299922228
0.40006655641787603,0.13349583509185126,1.0,0.5107235349714756,0.13066610904202675,0.13020969154146694,0.025359134646138117,0.015375208642086276,0.0034912725305504947,0.0033986868827740576,0.0013324603179660681,0.0012864500780856033,0.00022533770794109592,0.00011589605715178901,0.00011257852917729448,3.793482338455579e-05,3.766672309541398e-05,3.477296263112235e-05,9.20923759434645e-06,7.218287246636451e-06,6.545701071230674e-06,3.879661819295531e-06,1.5624290049434745e-06,8.426903647997788e-07,8.007816251823962e-07,7.926044883824172e-07,5.929029984625041e-07,1.5413043731309963e-07,1.3406066567222867e-07,8.015285182828151e-08,7.213851633865248e-08,6.349523764344151e-08,3.4425743630256365e-08,2.9200472807045804e-08,0.0004457850009202957,0.0004520260263234377,0.00045525399036705494,0.00045351311564445496,0.0004555110353976488,0.0004538500215858221,0.00045995600521564484,0.0004722289741039276,0.0004670259077101946,0.0004683558363467455,0.00047010905109345913,0.0004720790311694145,0.0004778429865837097,0.0004820318426936865,0.00047833798453211784,0.0004770939704030752,0.0004964119289070368,0.000497171189635992,0.0004924279637634754,0.00051905307918787,0.0004941120278090239,0.0004901229403913021,0.000495328800752759,0.0005153459496796131,0.0005151990335434675,0.0005192907992750406,0.0005143319722265005,0.0005245830398052931,0.0005198689177632332,0.0005329251289367676
0.5303450176108518,0.37436783362757076,1.0,0.5105082110967487,0.1023601120332136,0.06750706823183004,0.015627426796079855,0.014980630677311257,0.0033191497544154845,0.0026275434013827955,0.002087532652444475,0.0006303110400083835,0.00010008169634269568,7.05497558248259e-05,5.2924323457008814e-05,4.909448375338726e-05,4.761978389538551e-05,9.195946971947952e-06,6.940984817935811e-06,5.910102699059014e-06,4.266483007005691e-06,4.241901508125538e-06,2.896593591437909e-06,1.2426199465477981e-06,4.4082817078286675e-07,4.380662677000032e-07,4.193983195456625e-07,4.1787385304699267e-07,4.178555318420541e-07,2.437254165734158e-07,2.4346935518825443e-07,2.3512105940004496e-07,5.3477036069320225e-08,3.011510412857414e-08,0.0004459631163626909,0.00045313499867916107,0.00046516302973032,0.00045648403465747833,0.00047097099013626575,0.00045414199121296406,0.00045502185821533203,0.0004608819726854563,0.00046272692270576954,0.00046578911133110523,0.00048020598478615284,0.0004724799655377865,0.0004727398045361042,0.0004769931547343731,0.0004775160923600197,0.0004851680714637041,0.00048251100815832615,0.00048437900841236115,0.0004919599741697311,0.0005015479400753975,0.0004886079113930464,0.0005334860179573298,0.0004964368417859077,0.0005186968483030796,0.0005131438374519348,0.0005131650250405073,0.0005202989559620619,0.0005182919558137655,0.0005238230805844069,0.0005488391034305096
0.8198851218197009,0.511305953412695,1.0,0.5109815469477326,0.1110645774147599,0.022821148431379973,0.011030162498352581,0.007838949529477522,0.0038327109413321134,0.0013267126702213997,0.0009408571806293718,0.00024572887572326817,0.0002352024157953078,0.00010169548380789211,8.476372455477634e-05,7.816248738487333e-05,7.169736208504324e-05,2.763787086244137e-06,2.611316470160187e-06,2.611087299401738e-06,2.25701830338498e-06,1.507458616389595e-06,1.313896261251087e-06,1.251847736530651e-06,8.395592775836728e-07,7.85471427608203e-07,4.680527789161053e-08,4.1327604076412236e-08,3.8837018379688975e-08,3.815183466606219e-08,3.683344811296756e-08,3.638043939186872e-08,3.617915555988355e-08,8.926424015164703e-09,0.00045372406020760536,0.00044533400796353817,0.0004481980577111244,0.00045011681504547596,0.0004524469841271639,0.00046764989383518696,0.0004531650338321924,0.00046305288560688496,0.0004625029396265745,0.0004673560615628958,0.0004990589804947376,0.0004729209467768669,0.0004902409855276346,0.00047487509436905384,0.00048074196092784405,0.0004852479323744774,0.00048197899013757706,0.0004970559384673834,0.0005159759894013405,0.0004897199105471373,0.0005091389175504446,0.0005042438860982656,0.0005116548854857683,0.0005159249994903803,0.0005087719764560461,0.0005127470940351486,0.0005206749774515629,0.0005155021790415049,0.0005249569658190012,0.0005244719795882702
0.8654318556221002,0.386373936264664,1.0,0.5111339229624718,0.08999233035107473,0.021688903232067142,0.01121830708282942,0.008487932226059335,0.004887341369021894,0.0011623394721586738,0.0006054797728813107,0.00025836882067975167,0.0002119674167724638,8.874990215127236e-05,8.653255157612348e-05,6.281737438360984e-05,6.108900638651058e-05,3.333800692225509e-06,2.500740617120801e-06,2.3962621791297718e-06,2.395936940240133e-06,1.6171889045541187e-06,1.4015289700658088e-06,9.265483143633637e-07,8.655692559669393e-07,5.487768226198636e-07,4.198796072543371e-07,3.773298190384329e-07,3.358019828117961e-07,6.98266655550426e-08,6.494069444233428e-08,5.899069034270215e-08,5.877519524351865e-08,3.3103540242553386e-08,0.00046322401612997055,0.00048190890811383724,0.00045056710951030254,0.00044511002488434315,0.00047417497262358665,0.0004512309096753597,0.0004534567706286907,0.00045763514935970306,0.0004638151731342077,0.00046246289275586605,0.00046921195462346077,0.00047272793017327785,0.0004765479825437069,0.00047699688002467155,0.0004788849037140608,0.0004888728726655245,0.000478795962408185,0.000478438101708889,0.0005033460911363363,0.0004868959076702595,0.0005148840136826038,0.0005035619251430035,0.000525620998814702,0.0005262799095362425,0.0005158300045877695,0.0005176858976483345,0.0005195429548621178,0.0005187680944800377,0.0005269160028547049,0.0005242910701781511
0.660461145310457,0.4305023101095705,1.0,0.51222800090909,0.10099742588588406,0.04372996727387075,0.013208735189739897,0.011343650545728473,0.0036039947988740447,0.0021987504367285025,0.0016134182571489253,0.00039637345594826774,0.00024375880700880804,9.63270444245118e-05,9.606372752090626e-05,7.987699551878989e-05,7.837844349923271e-05,4.734468507504792e-06,3.685663392314434e-06,3.469118439726379e-06,3.170867650543767e-06,2.1751773707170276e-06,1.6467646728073454e-06,8.682504830763341e-07,7.613742743635269e-07,5.800516201122377e-07,3.2601028030041935e-07,3.1229418565409995e-07,2.8831277238246514e-07,1.0667139132657538e-07,1.0631438134787302e-07,9.626863141362186e-08,7.155063638718578e-08,4.045190616156078e-08,0.0004446771927177906,0.00044934218749403954,0.00045954599045217037,0.00044959899969398975,0.00046600704081356525,0.0004539419896900654,0.0004575371276587248,0.000473925843834877,0.000464647077023983,0.0004694471135735512,0.0004749319050461054,0.00047642108984291553,0.0004763540346175432,0.00047455402091145515,0.0004810369573533535,0.0004861231427639723,0.0004806048236787319,0.00048090796917676926,0.0005195650737732649,0.0004903250373899937,0.000506542157381773,0.0005004368722438812,0.0005131629295647144,0.0005134460516273975,0.0005146239418536425,0.0005152130033820868,0.0005098299589008093,0.0005187159404158592,0.0005282987840473652,0.0005297989118844271
0.8668420624138758,0.3460008672380144,1.0,0.5112985901068896,0.08244301076410504,0.02227512453761069,0.011082774639928314,0.00866462069161041,0.005003984545578133,0.0012093180022037205,0.0005762560530919311,0.00032162371002962016,0.00021628895333687106,9.251603199596623e-05,9.11816903585121e-05,5.5422924251776505e-05,5.505143630051523e-05,4.89732263568306e-06,2.5670312449990826e-06,2.2684419571446845e-06,2.2680940670534886e-06,1.5848487613428334e-06,1.477280885711267e-06,1.1578663884585085e-06,8.698292690206047e-07,5.377786070919769e-07,5.1626040704956e-07,4.6898557464079123e-07,4.125733257977671e-07,4.731181629564813e-08,4.471409951736919e-08,4.0293010021217704e-08,3.996713309428597e-08,2.5514790129869507e-08,0.00044145993888378143,0.00044800504110753536,0.00046669598668813705,0.00045017502270638943,0.00045930990017950535,0.0004583830013871193,0.00045810011215507984,0.0004580321256071329,0.000460146926343441,0.00046323309652507305,0.0004713900852948427,0.0004757440183311701,0.0004749190993607044,0.0004757889546453953,0.0004781580064445734,0.0004886069800704718,0.0004960959777235985,0.0004846840165555477,0.0005042839329689741,0.0005069731269031763,0.000506710959598422,0.0005076548550277948,0.0005242410115897655,0.0005140779539942741,0.0005027148872613907,0.0005327130202203989,0.0005328378174453974,0.000527805183082819,0.0005230021197348833,0.0005294941365718842
0.8286478479269953,0.13885138675082975,1.0,0.5112054808996618,0.042092308580428096,0.030148863859642553,0.0075028767138082715,0.007495073850448675,0.003716062760516913,0.002396434781166229,0.0007111858865039711,0.0006936766059091375,0.00028296883211098285,0.00014298480697356677,0.00013784723155307904,1.5189463057470394e-05,1.1501675818259372e-05,8.97661349181053e-06,2.6445434041405924e-06,1.3995699738024669e-06,8.76651318083511e-07,8.479526367841725e-07,8.107578596735139e-07,8.098310549568985e-07,3.3662085423265775e-07,3.0466190098975603e-07,2.3805557714555205e-07,2.2812432263288802e-07,2.0377383802938755e-07,4.671650330018438e-08,4.268482873715217e-08,4.241957138903212e-08,4.074581561645729e-08,1.7077734084920298e-08,0.00044536497443914413,0.00044862600043416023,0.0004505689721554518,0.00046937097795307636,0.00045118690468370914,0.0004571599420160055,0.0004802369512617588,0.0004598970990628004,0.00046082003973424435,0.0004639490507543087,0.0004758879076689482,0.00048492499627172947,0.00048262509517371655,0.0004730930086225271,0.00048205209895968437,0.00048542791046202183,0.000485413009300828,0.0004892719443887472,0.0005040930118411779,0.0005050338804721832,0.0005097340326756239,0.0005129431374371052,0.0005089279729872942,0.0005254480056464672,0.0005277120508253574,0.0005167699418962002,0.0005153170786798,0.0005153641104698181,0.0005384529940783978,0.0005335870664566755
0.09321821266746044,0.07304127476175892,1.0,0.51157869794406,0.2903811390721132,0.2898189369471873,0.026660682882644646,0.018973298378882602,0.0018699597132139875,0.0017449649856219125,0.0016721572373955733,0.0007496876677611609,0.000622607289308627,4.192340351465964e-05,4.0282729269296886e-05,3.9927782119956736e-05,3.5741756663613685e-05,3.555565711248833e-05,1.0063906019213325e-05,4.808266964008668e-06,4.795958845222959e-06,2.4167712942382303e-06,1.5274110449465759e-06,1.145659470640011e-06,1.1454952091138511e-06,8.495388757761024e-07,7.559173764920923e-07,7.101420836545499e-07,1.8641388064162942e-07,1.8487149610692215e-07,5.573972975556505e-08,5.572527948320199e-08,5.5276538816802915e-08,3.2491343753505074e-08,0.00044537102803587914,0.00045311683788895607,0.0004497780464589596,0.0004488150589168072,0.00045439600944519043,0.0004534809850156307,0.0004606880247592926,0.0004578838124871254,0.0004621329717338085,0.0004631688352674246,0.00047807488590478897,0.000472094863653183,0.00048528402112424374,0.0004785319324582815,0.0005326189566403627,0.00048476201482117176,0.0004993679467588663,0.0005268959794193506,0.0004950820002704859,0.0005021949764341116,0.0005024049896746874,0.0005046690348535776,0.0005105361342430115,0.0005252799019217491,0.0005139869172126055,0.0005147738847881556,0.0005127228796482086,0.0005160809960216284,0.0005302559584379196,0.0005312061402946711
0.8817194232747706,0.20976066061341314,1.0,0.5115870980080217,0.05429924430218586,0.021935352993833687,0.009106684053986402,0.007997894694185114,0.004606721250549304,0.0013986092982535467,0.0005503611651718714,0.0005166830825969451,0.00022440783056340064,0.00011379717298325608,0.00011086199547063955,2.716121190660312e-05,2.1392895421997543e-05,1.1179786265238673e-05,4.077611991761829e-06,2.5978098546057737e-06,2.157446284395687e-06,1.5867219400146193e-06,1.5653772180749902e-06,1.5444974901383618e-06,8.402455438504185e-07,6.126148108125561e-07,6.089304401488199e-07,5.585372423916583e-07,4.721501383201521e-07,2.242015442220611e-08,2.2391086548433924e-08,2.2262177576980793e-08,2.197219260659602e-08,1.73567095440301e-08,0.00044815102592110634,0.00045317993499338627,0.000448854872956872,0.00045543001033365726,0.00045249215327203274,0.0004548639990389347,0.000458188122138381,0.00047524087131023407,0.0004630698822438717,0.0004648680333048105,0.00047380104660987854,0.00047155003994703293,0.0004763989709317684,0.0004798141308128834,0.000481204129755497,0.0004988498985767365,0.00048174289986491203,0.0004855289589613676,0.000493491068482399,0.0005198789294809103,0.0005210640374571085,0.0005031779874116182,0.0005136129911988974,0.0005123189184814692,0.0005035069771111012,0.0005186498165130615,0.0005129359196871519,0.0005203590262681246,0.0005391270387917757,0.0005271390546113253
0.8757460163596469,0.295327576076733,1.0,0.5116438949480653,0.07244594363060854,0.022037787667779366,0.010630049897519924,0.00861567437739057,0.005046392310038403,0.001229053441239912,0.0005338586233471726,0.0003941731249158473,0.00021481945457099824,9.698281880465617e-05,9.573019738887828e-05,4.287124499714389e-05,4.269544087952746e-05,7.391369806466788e-06,2.9746791118925557e-06,2.2594914671963297e-06,2.243954730012151e-06,1.6034243182097562e-06,1.5818917129753475e-06,1.4695641627461692e-06,9.217873085642398e-07,6.116266764591334e-07,6.116167071900988e-07,5.593845204213351e-07,4.848992840506322e-07,1.6771492703002135e-08,1.6267600772746118e-08,1.4649556875352886e-08,1.4383259772404577e-08,1.069120431698565e-08,0.0004559778608381748,0.0004799892194569111,0.0004552209284156561,0.0004528588615357876,0.00046885781921446323,0.0004573240876197815,0.0004583250265568495,0.00046162097714841366,0.0004594409838318825,0.000464749988168478,0.00047130114398896694,0.0004702580627053976,0.00047673098742961884,0.0004724299069494009,0.0005004010163247585,0.0005052201449871063,0.0004823708441108465,0.000487881014123559,0.0005022338591516018,0.0005026161670684814,0.0005045200232416391,0.0005056520458310843,0.0005290720146149397,0.0005290640983730555,0.0005173629615455866,0.0005131750367581844,0.0005180421285331249,0.0005225818604230881,0.000534923980012536,0.0005301481578499079
0.9590263840124423,0.9443692191577738,1.0,0.5110273889731616,0.1649889703932826,0.00288219416892535,0.0017325774939852081,0.0009281530337052098,0.0003527437361632046,0.0002674927517133522,0.00025412145455077495,0.00014767306162346538,7.557807022621765e-05,6.520121604113025e-05,1.6947428656735367e-05,1.3727394622869251e-05,1.0926286352624658e-05,5.144860807097031e-06,2.17847702302796e-06,2.139681654986904e-06,2.0555799164097978e-06,1.7178285141414613e-06,1.4428349576063789e-06,1.4273446093497363e-06,1.0444602550904316e-06,1.1977638586837454e-07,8.946547499174772e-08,8.4728829253382e-08,7.436739971109218e-08,5.34202338907326e-08,5.119418361516371e-08,1.4435582701960035e-08,8.345052011386007e-09,8.246459047701452e-09,0.00044613704085350037,0.0004518160130828619,0.00045419507659971714,0.0004582279361784458,0.0004533149767667055,0.00045353779569268227,0.00045951385982334614,0.00046270620077848434,0.0004612340126186609,0.0004860609769821167,0.0004701819270849228,0.0004697251133620739,0.0004732268862426281,0.0004872919525951147,0.0004786148201674223,0.0004846220836043358,0.0005079179536551237,0.00048582605086266994,0.0005055121146142483,0.0004967851564288139,0.0005023910198360682,0.0004948589485138655,0.0005150639917701483,0.0005104420706629753,0.0005148530472069979,0.0005127131007611752,0.0005184910260140896,0.0005072909407317638,0.0005250240210443735,0.0005286219529807568
0.9469162284239805,0.10600249251994287,1.0,0.5093584309797734,0.02904043901103081,0.012232290650621537,0.005738083632568305,0.005125577273992666,0.0032355602450696986,0.0008052601566269182,0.0003686513823555845,0.00036558885015399725,0.00014309652048038,9.319039950922862e-05,8.649943875269267e-05,3.1477937043950385e-05,1.883262133440383e-05,1.1238244287015799e-05,5.996465733851307e-06,4.787037572887831e-06,2.899058091838693e-06,2.39818341628708e-06,2.229439514924474e-06,7.012797110569158e-07,6.041591209572767e-07,4.495658111616231e-07,3.350916025964155e-07,2.8954224733434003e-07,2.1952693383437526e-07,9.527649637626981e-08,6.800497216403936e-08,6.587505881189532e-08,5.522817700824204e-08,2.506542780983982e-08,0.00044086086563766,0.000447757076472044,0.00045061996206641197,0.00045187119394540787,0.00046080886386334896,0.00045402999967336655,0.0004573140759021044,0.00046023912727832794,0.00046547502279281616,0.00046782498247921467,0.00046846899203956127,0.0004730760119855404,0.0004903802182525396,0.0004940389189869165,0.00048390915617346764,0.00048608495853841305,0.0004790478851646185,0.000485018128529191,0.0004887809045612812,0.0004891029093414545,0.0005096849054098129,0.0005079461261630058,0.0005116749089211226,0.0005266941152513027,0.0005099249538034201,0.0005146309267729521,0.0005246379878371954,0.0005195538979023695,0.0005225520581007004,0.0005277050659060478
0.3155367459028393,0.12972810690490555,1.0,0.5127392769791186,0.16065920456207664,0.1605009826686174,0.029175432068554087,0.01740028871431061,0.0023641509696074128,0.0022055313807090903,0.001148339970310122,0.001136963976466893,0.00024318664602787673,0.0001452170135092394,0.00014150265276266426,6.589840450753165e-05,6.579519060368231e-05,6.5375193115626e-05,9.249056293687543e-06,7.657425943662768e-06,7.56830250003485e-06,3.8126065425127518e-06,2.476890101888481e-06,1.055096334282155e-06,1.0288137430395446e-06,9.131651048858932e-07,8.191463289670278e-07,1.811193229613654e-07,1.2840980645085706e-07,1.0744026648372028e-07,9.580707880835434e-08,8.923151291595617e-08,4.224683787717044e-08,1.8996789332664418e-08,0.0004465891979634762,0.00046548619866371155,0.00046334112994372845,0.0004510160069912672,0.0004517149645835161,0.0004563680849969387,0.0004514711908996105,0.000475072069093585,0.0004636270459741354,0.00046765198931097984,0.0004745200276374817,0.0004737300332635641,0.0004753239918500185,0.00048426096327602863,0.0004959129728376865,0.0004892859142273664,0.00048096291720867157,0.0004973202012479305,0.0004951620940119028,0.0005140379071235657,0.0004899410996586084,0.0005181231535971165,0.0005101358983665705,0.0005140851717442274,0.0005239169113337994,0.0005289439577609301,0.0005345440004020929,0.0005333509761840105,0.0005268820095807314,0.0005312410648912191
0.4979675587786656,0.15816786365205648,1.0,0.5115067628212273,0.10016461112684535,0.09780186628953487,0.018855001804790127,0.014134475022393532,0.004120057469691942,0.003919841463607557,0.001430212860932378,0.0013080291632235868,6.800444074866438e-05,3.3204858623725704e-05,3.185041837592385e-05,1.0594904823987102e-05,1.0380661359446207e-05,6.212932609506972e-06,2.72485073888733e-06,2.3100584147077835e-06,1.8244266946395498e-06,1.273536177102191e-06,4.728323886488624e-07,4.592842589286139e-07,2.899232673064943e-07,2.881712013275464e-07,1.524512501054595e-07,7.84534190259545e-08,5.580695724074876e-08,4.3553482752610917e-08,3.512691632918139e-08,3.4828544686105476e-08,3.150996434949046e-08,1.0826505502088086e-08,0.0004599429666996002,0.00044975499622523785,0.0004742848686873913,0.000453572953119874,0.00046680308878421783,0.000455592991784215,0.00045525701716542244,0.0004594030324369669,0.0005057759117335081,0.0004685299936681986,0.0004731819499284029,0.0004791810642927885,0.00047855288721621037,0.00047204596921801567,0.0004769018851220608,0.0004995311610400677,0.0004799279849976301,0.000492599792778492,0.0005044420249760151,0.0005076960660517216,0.0005072969943284988,0.0005050189793109894,0.000502175185829401,0.0005170230288058519,0.0005103959701955318,0.00053167506121099,0.0005228410009294748,0.0005170579534024,0.0005528558976948261,0.0005291611887514591
0.5218871538506332,0.1969798253189875,1.0,0.5106895710341632,0.09330729765977007,0.08710109373919549,0.01635161428324027,0.01452013526893899,0.004008893826029369,0.0035633751768938595,0.0015391317971768324,0.0012853891352327194,1.5221066376349182e-05,1.4784185278657037e-05,7.283758884118645e-06,7.237571113465134e-06,6.903352534096644e-06,3.0432056883852698e-06,2.1447978503114415e-06,1.8134721327683607e-06,1.1315520933272557e-06,1.053122697957408e-06,7.417808744548461e-07,4.1902048893077743e-07,8.848342340750441e-08,7.96128381103124e-08,7.867769235609737e-08,4.512425271247611e-08,3.528088553384072e-08,3.51164829560207e-08,3.446044153381439e-08,3.413733306236319e-08,8.578823003607255e-09,6.4581730348274805e-09,0.00044130883179605007,0.00045323302038013935,0.0004523650277405977,0.0004510891158133745,0.0004494171589612961,0.0004584901034832001,0.0004530111327767372,0.0004621001426130533,0.00045871990732848644,0.00047017005272209644,0.000472458079457283,0.00046909996308386326,0.0004717470146715641,0.00047507602721452713,0.0004791109822690487,0.0005018759984523058,0.00048271892592310905,0.0004937080666422844,0.0005011660978198051,0.0004896491300314665,0.0005073428619652987,0.0005030161701142788,0.0005079968832433224,0.0005146078765392303,0.0005096320528537035,0.0005163319874554873,0.0005238950252532959,0.0005195459816604853,0.0005271669942885637,0.0005294540897011757
0.20230861884209816,0.05477410739043609,1.0,0.5113387810997665,0.23507686643619458,0.23404543586843873,0.04157857300136914,0.011654603682015314,0.0011252381683525667,0.0007659303387972547,0.0007630751131816127,0.00046618206240678134,0.0001730758252084453,0.000123180223639464,0.00011339576220014562,8.583301506645983e-05,8.36006771934043e-05,8.359388042573726e-05,2.1780510522004184e-06,1.9463160632260695e-06,1.5840485074339586e-06,1.4902672738021907e-06,1.3797769359027154e-06,7.157185030128056e-07,6.154070230122695e-07,5.821987123894065e-07,4.891134091609796e-07,1.1550488137968754e-07,1.054153342248123e-07,1.0463324197914013e-07,6.9614279013528e-08,6.579131358920723e-08,4.184020322189769e-08,3.708401543476489e-08,0.00044245505705475807,0.0004471519496291876,0.00045119994319975376,0.0004510311409831047,0.0004491701256483793,0.0004578791558742523,0.00045595807023346424,0.00046206405386328697,0.000462888041511178,0.0004906500689685345,0.0005063370335847139,0.00048345490358769894,0.00048595108091831207,0.00047739804722368717,0.00048096105456352234,0.0004837249871343374,0.0004938379861414433,0.0004870758857578039,0.0005024608690291643,0.0004895520396530628,0.0004926510155200958,0.0005055321380496025,0.0005341628566384315,0.0005068972241133451,0.0005117710679769516,0.0005190467927604914,0.0005135820247232914,0.0005217909347265959,0.0005289830733090639,0.0005284731741994619
0.3720784115160254,0.07183486973360864,1.0,0.512256643967703,0.15299868855656748,0.15265197222851629,0.03438256040470415,0.011630058613023669,0.0038481295566889723,0.0038380245445856194,0.0009444222592728404,0.0009376521682411975,0.0002841636276895019,0.00016483937514700283,0.00015201621587583976,4.634585253997447e-05,4.1183806445919926e-05,3.8168389533366085e-05,2.169200760419794e-05,1.1679004448927764e-05,7.929019108528028e-06,6.7150129173830125e-06,2.7358854766497097e-07,1.9572043214027068e-07,1.384961442796371e-07,1.2368350202265424e-07,1.1421397329199255e-07,3.9754820108475516e-08,3.4730985552462596e-08,2.5770425088737377e-08,2.3219705964961682e-08,2.1136208523931295e-08,9.664721604524426e-09,6.623595779428188e-09,0.0004696429241448641,0.00048591289669275284,0.00047541200183331966,0.000454803928732872,0.00045525096356868744,0.00047033210285007954,0.00045758113265037537,0.0004758820869028568,0.0004627578891813755,0.00047073583118617535,0.0004728180356323719,0.00047076912596821785,0.0005115368403494358,0.0004791179671883583,0.0004848339594900608,0.0004817880690097809,0.0004822241608053446,0.00048394501209259033,0.0004909059498459101,0.0005041088443249464,0.0005022960249334574,0.0005043100100010633,0.0005100569687783718,0.0005188791546970606,0.0005162160377949476,0.0005137969274073839,0.0005165659822523594,0.0005233329720795155,0.0005271218251436949,0.0005312350112944841
0.9796216811242879,0.4230863863003276,1.0,0.5114024940412492,0.09793381550824962,0.012481987226265224,0.010742827231806354,0.00730786546511984,0.005450555270164445,0.0003098068637296769,0.00019727403077127729,0.00012771241936771442,5.39756134874198e-05,3.904840276579111e-05,3.796306495362532e-05,3.669662784307044e-05,2.1554854493196192e-05,4.536300230943302e-06,2.3138425340989107e-06,2.126971268328263e-06,1.9589248177203225e-06,1.837355418908461e-06,1.4536107395009874e-06,7.044234784294085e-07,5.375216579857108e-07,4.831790225846857e-07,1.1581962501318611e-07,1.0880429115352755e-07,1.0374840378964348e-07,1.0372385806769795e-07,8.67741976699272e-08,5.8573610466112464e-08,5.803816093642869e-08,3.160550767177883e-08,0.00044759013690054417,0.0004464241210371256,0.0004521869122982025,0.0004682568833231926,0.00044793495908379555,0.0004574568010866642,0.00047209695912897587,0.00046368385665118694,0.0004763440228998661,0.0004703470040112734,0.0004700259305536747,0.0004762290045619011,0.00047635193914175034,0.0004761382006108761,0.0004813589621335268,0.0004945229738950729,0.0004928281996399164,0.0004931949079036713,0.0005007628351449966,0.0005048760212957859,0.0005073049105703831,0.0005103149451315403,0.0005105410236865282,0.0005134718958288431,0.0005142651498317719,0.0005173748359084129,0.0005151568911969662,0.0005228549707680941,0.000526021933183074,0.0005406469572335482
0.3235734372493335,0.23771437537097728,1.0,0.5120493362192065,0.13999978107942937,0.1343540970444135,0.02286454598215701,0.021897926204192248,0.0021805501259520824,0.001981153982850494,0.0016863099097387188,0.0009783230415472037,0.000268671807425069,8.62223910359405e-05,6.842424949654772e-05,3.431853017057154e-05,3.2453202146655435e-05,3.159166774732961e-05,1.4082109062158905e-05,1.325677089244745e-05,1.2407225282874363e-05,4.040787105863263e-06,3.771776004093848e-06,1.5013505056611398e-06,1.3003694299415276e-06,1.244576884276e-06,9.688410783217235e-07,9.640165748206096e-08,7.883776477291421e-08,5.9465525946087265e-08,5.943439853748262e-08,5.599544617481021e-08,1.6031868886158642e-08,8.408036411739506e-09,0.0004444378428161144,0.0004511559382081032,0.0004459850024431944,0.0004554560873657465,0.00045108795166015625,0.000456416979432106,0.0004721088334918022,0.0004598759114742279,0.00046011502854526043,0.0004682140424847603,0.00047186180017888546,0.0004691649228334427,0.0004764031618833542,0.0004773139953613281,0.0004826360382139683,0.0004809920210391283,0.00048308586701750755,0.0004975050687789917,0.0005017798393964767,0.0004898998886346817,0.0004926219116896391,0.0005170870572328568,0.0005110329948365688,0.0005141808651387691,0.0005346471443772316,0.0005332799628376961,0.0005326180253177881,0.0005328189581632614,0.0005214840639382601,0.000512650003656745
0.8518678557465443,0.24097716026311733,1.0,0.51136749307625,0.06150269835041704,0.025528893948303426,0.009835864854995846,0.008673431797532235,0.00472313440728969,0.0016141591559389928,0.0006431725506555287,0.0005551675405139362,0.00024846514184002645,0.00011774102409089932,0.0001159532442836678,3.616452079010282e-05,3.4559838152726476e-05,1.0631058982565807e-05,3.3684577603433123e-06,2.0633590974625733e-06,1.9959078141946003e-06,1.714558529227882e-06,1.7070212494343272e-06,1.6772940734889746e-06,8.239883444969608e-07,6.38755934930162e-07,5.839352900380152e-07,5.446343427895433e-07,4.761089667594783e-07,4.0456966861054154e-08,3.685579380671926e-08,3.614093156324103e-08,3.45131298673614e-08,1.0535279851123356e-08,0.0004613648634403944,0.0004565140698105097,0.00044751795940101147,0.00045632291585206985,0.0004572588950395584,0.00047188717871904373,0.00045582791790366173,0.00045981910079717636,0.00046242401003837585,0.00046194507740437984,0.00047540594823658466,0.0004851899575442076,0.00048086117021739483,0.00047786696814000607,0.00047899200581014156,0.0004944070242345333,0.0004822260234504938,0.0004942780360579491,0.0004927408881485462,0.0004893899895250797,0.0005084129516035318,0.0005038508679717779,0.0005116078536957502,0.0005151480436325073,0.0005120469722896814,0.0005135789979249239,0.0005163340829312801,0.0005195580888539553,0.0005241569597274065,0.0005304459482431412
0.5651481126958872,0.5482638418332653,1.0,0.5150671182200313,0.12080577462732925,0.048798583877828816,0.01496207426912504,0.012085245894162055,0.002680383790203305,0.0025725599227703283,0.0024397899377560386,0.0002715930484773792,0.00017594321378231186,8.250487292005835e-05,2.7637509777354508e-05,2.5136794898307602e-05,2.5125297454144223e-05,9.014666979734986e-06,4.4901602025136485e-06,4.490160002744802e-06,4.3657773844464e-06,1.5775190821260958e-06,1.5013811749877669e-06,1.3003831672562354e-06,1.1426528919618125e-06,3.5715624632167483e-07,2.490270816794792e-07,2.2842422855446535e-07,1.5840226493207958e-07,1.3132989843741512e-07,1.2259457437428995e-07,1.0964015735091444e-07,7.695020573989534e-08,7.666822826267375e-08,0.0004794490523636341,0.00045973085798323154,0.00044687604531645775,0.00044980808161199093,0.0004519119393080473,0.00045831012539565563,0.0004669199697673321,0.00045944401063025,0.0004618221428245306,0.0004658049438148737,0.0004722950980067253,0.0004697211552411318,0.0004894849844276905,0.00047540711238980293,0.0004801021423190832,0.00048361183144152164,0.0004845019429922104,0.0004848239477723837,0.0005119049455970526,0.0005062869749963284,0.0005064259748905897,0.0005039810203015804,0.0005110569763928652,0.0005121410358697176,0.0005168737843632698,0.0005139689892530441,0.0005222349427640438,0.0005207590293139219,0.0005454667843878269,0.0005285879597067833
0.4527717451128178,0.08773778308263547,1.0,0.5156240470241755,0.12146097479574233,0.1214460497695359,0.027147281912530907,0.01192768574416278,0.004677531659801379,0.004673775729043548,0.001068146565719285,0.001065040421006639,0.00019894795437569066,0.00011142562568376796,9.92807557828542e-05,3.290566215581235e-05,2.8520007326676136e-05,1.7895452805493405e-05,1.4951196752451636e-05,9.954894512482205e-06,6.024300411243571e-06,5.4410534614019975e-06,1.258210562072375e-06,1.0989706869178565e-06,3.3440390748083875e-07,3.2899548546699746e-07,1.4520494801034183e-07,1.122932634550751e-07,8.191241531439302e-08,7.79915066044826e-08,6.00975373547419e-08,6.008196968484172e-08,5.011278669040128e-08,2.1361441510582636e-08,0.00044697895646095276,0.00047029880806803703,0.0004476499743759632,0.0004668289329856634,0.0004518479108810425,0.0004703029990196228,0.0004563750699162483,0.00045968289487063885,0.0004817869048565626,0.00046818493865430355,0.00047086202539503574,0.0004868519026786089,0.0004783628974109888,0.00047915102913975716,0.0004823158960789442,0.0004792839754372835,0.0004813468549400568,0.0004849990364164114,0.0005007919389754534,0.0005186011549085379,0.000502200098708272,0.0005043011624366045,0.0005260768812149763,0.0005169350188225508,0.0005133110098540783,0.000520023051649332,0.0005195799749344587,0.0005208668299019337,0.0005268380045890808,0.0005281041376292706
0.2216971483768232,0.1933853598265559,1.0,0.5111330351792276,0.18213692427996525,0.1804808057896643,0.02720869162506809,0.025481230040215457,0.0008049662946247205,0.00073315164726432,0.0007009753881027231,0.00045646669866415316,0.0001546814451958245,4.4372070719096785e-05,4.1843019485346434e-05,2.665097595408712e-05,2.5432322053047113e-05,2.495460592008679e-05,7.499724900892081e-06,7.056583336256214e-06,6.725279263177165e-06,1.905406552340409e-06,1.821109572618601e-06,9.022333027399715e-07,8.762782905615849e-07,6.310879065036387e-07,6.122830799049452e-07,2.7472281238337934e-07,8.093650595695459e-08,7.556678197129223e-08,7.476796879517144e-08,7.237153297019922e-08,4.716115596010163e-08,3.583307379295882e-08,0.0004498339258134365,0.0004489470738917589,0.0004759239964187145,0.0004558488726615906,0.00046616303734481335,0.00045730103738605976,0.0004678349941968918,0.0004619639366865158,0.00046412693336606026,0.00046540494076907635,0.0004723439924418926,0.0004745880141854286,0.00047567393630743027,0.0004739551804959774,0.0004760168958455324,0.0004853080026805401,0.0004831021651625633,0.0004884980153292418,0.000500950962305069,0.0005043470300734043,0.0005064501892775297,0.000505097908899188,0.0005130569916218519,0.0005179469007998705,0.0005159010179340839,0.0005165718030184507,0.0005235038697719574,0.000527641037479043,0.0005274689756333828,0.0005267320666462183
0.902369920263142,0.7964666482835426,1.0,0.5115193310193717,0.1494530818478734,0.009143061849704011,0.005626650254719636,0.003205042627758104,0.0015019353176882163,0.0007215862812137947,0.0006538089776553182,0.00034870390883364887,0.00016430467036872038,0.00012885752907085214,4.255281212262584e-05,3.573334221572881e-05,7.401821209916802e-06,6.98608713568285e-06,3.236693750946532e-06,3.1637299538436694e-06,3.0226179289616364e-06,1.7341577425424582e-06,1.4156335087228664e-06,1.3198689167433775e-06,1.2919901453917832e-06,5.741240759858113e-07,1.7531060143291995e-07,1.7518569936357485e-07,1.5032088178898698e-07,1.2621480365244036e-07,1.1305939334007375e-07,6.580634238011532e-08,6.54699789686916e-08,2.31950283958233e-08,0.00044433213770389557,0.0004647728055715561,0.00045058480463922024,0.00047158380039036274,0.0004675609525293112,0.00045698112808167934,0.000455198111012578,0.0005014350172132254,0.00046439608559012413,0.0004707148764282465,0.00047114305198192596,0.00047536101192235947,0.0004894949961453676,0.0004986899439245462,0.0004817340523004532,0.0004796958528459072,0.0004797938745468855,0.0004993688780814409,0.0005304969381541014,0.0005057090893387794,0.0005047880113124847,0.0005044629797339439,0.0005119720008224249,0.0005137389525771141,0.0005131419748067856,0.0005144828464835882,0.0005249141249805689,0.0005238901358097792,0.0005265618674457073,0.0005385901313275099
0.9051863233669755,0.510877149270329,1.0,0.511065169936046,0.11147632660108851,0.015860679926893117,0.010376796531989039,0.006963473653472343,0.004354982054240476,0.0008364543951449372,0.0005592896185274727,0.00021615525588281647,0.00015685405982892003,7.923070860024352e-05,6.603627999662936e-05,6.565020242038401e-05,5.107469775790669e-05,3.6532867585822948e-06,3.4188916853870854e-06,3.4118214490157894e-06,3.319778039602938e-06,2.3261481664741153e-06,1.980585686908264e-06,1.576840832214401e-06,1.2755154982367366e-06,1.0866262115376984e-06,1.5547183976804324e-07,1.3399136606485914e-07,1.32740080007827e-07,9.901020832962909e-08,8.706009891236172e-08,7.10962044999806e-08,7.108459918870223e-08,3.670990834310727e-08,0.00044213305227458477,0.0004546060226857662,0.00045745493844151497,0.0004600358661264181,0.0004512250889092684,0.0004740490112453699,0.0004558579530566931,0.0004616000223904848,0.00046235090121626854,0.00046787713654339314,0.00047274213284254074,0.00047594914212822914,0.00047332700341939926,0.0004737901035696268,0.0004810551181435585,0.0004951159935444593,0.00048504816368222237,0.0004907359834760427,0.0005051980260759592,0.0005036331713199615,0.0005282131023705006,0.0005173760000616312,0.0005074299406260252,0.000510666985064745,0.0005302829667925835,0.0005159399006515741,0.0005198961589485407,0.0005195389967411757,0.0005210521630942822,0.0005353779997676611
0.6403750099176652,0.5461394934009635,1.0,0.5116960399318486,0.11820378754993711,0.039812797214527164,0.013258378063129978,0.010363834028011339,0.002727416505393903,0.0021914309343286404,0.0019551893380875913,0.00026750877853087205,0.00023840100246184034,9.89462470588951e-05,6.199462025231818e-05,5.668324700599839e-05,5.552348350737751e-05,8.602431168588448e-06,3.798824853495622e-06,3.747812089111657e-06,3.6070023921347703e-06,2.0409152034197137e-06,2.0368943784038946e-06,1.428378367405839e-06,1.1371993901358673e-06,3.548950503153133e-07,3.474738839397949e-07,3.473205300829513e-07,3.13340114505317e-07,1.206712538379607e-07,1.204710351214118e-07,8.112740227943717e-08,8.111799503623991e-08,7.595612111425516e-08,0.0004647939931601286,0.0004522560629993677,0.0004554041661322117,0.0004696671385318041,0.00044722389429807663,0.00045978999696671963,0.0004549010191112757,0.0004574940539896488,0.00046229991130530834,0.0004699788987636566,0.00047579407691955566,0.00047230394557118416,0.00047392514534294605,0.0004753679968416691,0.00047852681018412113,0.0004776811692863703,0.0004836651496589184,0.0004895192105323076,0.0005024808924645185,0.0004916260950267315,0.000506561016663909,0.0005057880189269781,0.000523348106071353,0.0005156358238309622,0.0005123291630297899,0.0005286838859319687,0.0005440621171146631,0.0005296031013131142,0.0005255269352346659,0.0005302641075104475
0.39272541391242954,0.31332541109448,1.0,0.5109898429363966,0.11913247452898515,0.10278320504089153,0.019815544133823793,0.019805978328777573,0.0027491766355829702,0.0025309627147971966,0.0022440337975778023,0.0008078061389028173,0.00020242051892537945,8.498682097974446e-05,3.3956306231660674e-05,1.8432012959328224e-05,1.5291058337864423e-05,1.526113848554223e-05,1.2146665202110294e-05,1.1094242818724558e-05,9.907660148668057e-06,4.125646443087377e-06,3.1778924162987325e-06,1.421994917470407e-06,1.0072307520705e-06,9.593572006816161e-07,6.175372479840858e-07,4.011539469139642e-07,2.9385191440235924e-07,2.434760216183181e-07,2.428743589594503e-07,2.399809471868674e-07,5.091371692058526e-08,2.9902480661589774e-08,0.00044527999125421047,0.000452839070931077,0.0004567541182041168,0.0004516681656241417,0.00046022795140743256,0.00045718299224972725,0.0004684331361204386,0.0004574230406433344,0.0004623360000550747,0.00046701799146831036,0.0004720559809356928,0.0004738578572869301,0.00047635193914175034,0.0004922610241919756,0.0004972119349986315,0.00048107095062732697,0.0004816481377929449,0.0004862351343035698,0.000488850986585021,0.0005039679817855358,0.0004940771032124758,0.000503739807754755,0.0005107519682496786,0.0005182540044188499,0.0005126660689711571,0.0005165899638086557,0.0005181450396776199,0.0005182789172977209,0.0005280969198793173,0.0005312000866979361
0.75350056344561,0.13528192851118992,1.0,0.5120859479065984,0.050013305897882436,0.04329398076912249,0.009050947985497156,0.00866478249858169,0.0039605618463245985,0.003318831297657995,0.0008931966805940019,0.000858206444332884,0.0002870119500594671,0.00013954229294366164,0.00013495174371200955,1.2583100714526193e-05,1.2267947598572814e-05,1.0142436643444324e-05,2.414541841137797e-06,2.1414113899576403e-06,2.06891248613779e-06,1.2867619691341964e-06,1.249107364518014e-06,6.446489632226441e-07,5.931944294491198e-07,5.474193659455378e-07,2.3480087250387563e-07,1.713129684111874e-07,1.2835565701258404e-07,1.2831071043363798e-07,9.684379341543469e-08,9.590315800220603e-08,8.153242556643547e-08,1.7516907808476802e-08,0.0004579569213092327,0.00046016997657716274,0.0005160849541425705,0.00045386399142444134,0.0004524111282080412,0.00045297713950276375,0.0004553641192615032,0.00046281004324555397,0.0004667129833251238,0.00048098783008754253,0.0004789200611412525,0.00047281687147915363,0.0004760150332003832,0.00047562201507389545,0.0004778909496963024,0.00047939992509782314,0.0004842509515583515,0.0005110849160701036,0.0005069540347903967,0.0005046119913458824,0.0004924128297716379,0.0005041288677603006,0.0005201660096645355,0.0005148120690137148,0.0005129319615662098,0.0005167198833078146,0.0005313139408826828,0.0005139980930835009,0.0005391009617596865,0.0005246731452643871
0.48055989079891825,0.2597982456263064,1.0,0.5114039878826588,0.10186832218898895,0.08932642005386894,0.01679275495666729,0.016491660456478707,0.003518355316424951,0.002923268215179627,0.001821742033105315,0.0011618447564110668,7.581435923847003e-05,5.8598791560817296e-05,2.7870754272291716e-05,2.466416578157266e-05,2.299530562480122e-05,1.3110835708418181e-05,8.082175815673289e-06,6.848769451796733e-06,4.895595923549959e-06,3.953962489542836e-06,2.9351650343806357e-06,1.351911610378325e-06,5.350374957877537e-07,5.047326641901406e-07,4.041056085604897e-07,2.5235440399913343e-07,2.0443882506626595e-07,1.7720568423579777e-07,1.7587143973213727e-07,1.7552198335075176e-07,1.7540341303335793e-08,1.568027716558929e-08,0.0004418629687279463,0.0004605150315910578,0.00045473501086235046,0.00047493400052189827,0.00044960295781493187,0.0004529939033091068,0.0004618389066308737,0.0004646189045161009,0.0004660270642489195,0.00046909088268876076,0.0004888959228992462,0.0005079270340502262,0.0004739370197057724,0.0004779521841555834,0.00047422200441360474,0.0004829671233892441,0.00048251706175506115,0.0005151040386408567,0.0005029081366956234,0.0004933981690555811,0.0005076129455119371,0.0005044729914516211,0.0005073188804090023,0.0005417449865490198,0.0005151550285518169,0.0005161738954484463,0.0005167010240256786,0.0005215001292526722,0.0005256240256130695,0.000526792136952281
0.9496030429007936,0.6690374301236321,1.0,0.5118211989756674,0.13462387992949154,0.0097608132561593,0.007706476964799885,0.004622678644918151,0.003122993176027272,0.000595101871349068,0.0004920618105131505,0.0003234104322328563,0.00012178139056578237,0.0001032583241105802,7.599434851025258e-05,6.567480153730469e-05,1.732212025003841e-05,3.1409034988266072e-06,2.5268117367239755e-06,2.5189355094106315e-06,2.263238029350869e-06,1.1863535718818441e-06,1.1814547367838146e-06,1.165469354089681e-06,1.0290520885976288e-06,8.062187761237223e-07,4.9400356676558176e-08,4.625835863604923e-08,4.550545739946629e-08,2.1312026209354593e-08,2.1302255936785554e-08,1.9513428521305704e-08,1.9056269780358304e-08,1.1593105000155472e-08,0.0004443440120667219,0.0004473798908293247,0.0004499470815062523,0.00045515294186770916,0.000451505184173584,0.00046808202750980854,0.00045382208190858364,0.000457902904599905,0.0004599429666996002,0.0004717819392681122,0.0004749919753521681,0.00047893496230244637,0.0004801349714398384,0.0004733060486614704,0.0004758050199598074,0.00047764088958501816,0.00048217293806374073,0.0004845880903303623,0.0004884849768131971,0.0005012569017708302,0.0004923499654978514,0.0005252689588814974,0.0005104499869048595,0.0005168530624359846,0.0005216589197516441,0.0005207720678299665,0.0005157080013304949,0.0005229481030255556,0.0005267781671136618,0.0005270799156278372
0.7891420398689263,0.28131517387388294,1.0,0.5119077749550343,0.07122472636132848,0.032997416460553715,0.010799084942738202,0.009763196681668048,0.004639821101578164,0.0020114630564386678,0.0008769708477430337,0.0006354918055312896,0.0002768520670912718,0.00012196039530233946,0.0001215172346838016,5.436336851066717e-05,5.434480587159087e-05,9.804185491164396e-06,2.718918827074094e-06,2.1450163591601815e-06,1.9772557301970633e-06,1.9557447550195398e-06,1.896847787896839e-06,1.7751476829717248e-06,8.010845076284227e-07,7.603342740073188e-07,3.867933723897617e-07,3.7894929069306174e-07,3.559265015206642e-07,8.967135714211513e-08,8.172983270050563e-08,7.807268380133526e-08,7.323490111462163e-08,1.000379862307501e-08,0.00044868909753859043,0.0004519140347838402,0.0004478488117456436,0.00045334803871810436,0.0004525200929492712,0.0004551820456981659,0.00046787201426923275,0.00046480889432132244,0.0004605059511959553,0.00046919495798647404,0.0004744790494441986,0.0004789959639310837,0.00048623979091644287,0.0004771898966282606,0.0004764359910041094,0.00048090890049934387,0.0004841550253331661,0.0004947909619659185,0.0005032229237258434,0.0005074869841337204,0.0005031228065490723,0.000500089954584837,0.0005087691824883223,0.0005117091350257397,0.0005311761051416397,0.0005207709036767483,0.0005237751174718142,0.0005219089798629284,0.0005250859539955854,0.0005397601053118706
0.9100896741301989,0.1810098506701724,1.0,0.5108037439640611,0.047488188475641735,0.018282333761616264,0.0083535737806241,0.007267256256337086,0.004412132570049021,0.0011394601087941349,0.0004708626065637177,0.0004636448902114537,0.00019298417721890147,0.00010656015553664062,0.00010243403425112098,2.5494442923755233e-05,1.2580385486218533e-05,1.1707297511229845e-05,4.9069977477473e-06,3.4243670945344634e-06,2.4238328598027605e-06,1.7124434415474e-06,1.6419840441902701e-06,1.3310899529670357e-06,8.167265683712955e-07,5.805728234208318e-07,5.729756882940425e-07,5.182310958588131e-07,4.239652855139301e-07,3.501669408685777e-08,3.040917478390627e-08,2.962093771915634e-08,2.433675127977535e-08,2.3385437561298344e-08,0.0004690659698098898,0.0004758969880640507,0.00044972985051572323,0.0004568598233163357,0.0004530621226876974,0.0004515859764069319,0.00045852293260395527,0.0004608838353306055,0.0004631201736629009,0.0004817941226065159,0.0004700389690697193,0.00047574215568602085,0.00047723017632961273,0.0004766171332448721,0.0004913508892059326,0.000486103817820549,0.0004930479917675257,0.000489827012643218,0.0005139450076967478,0.0005060301627963781,0.0004891250282526016,0.0004922719672322273,0.0005104471929371357,0.0005194500554352999,0.0005293311551213264,0.0005307630635797977,0.000522012822329998,0.0005140048451721668,0.0005247818771749735,0.0005270650144666433
0.6471187880735663,0.41965859280950113,1.0,0.5122608209494501,0.09994386665599034,0.04613634248949597,0.013401017705309532,0.011728320163879953,0.0036106547994055518,0.0022679458118470682,0.0016577726191489388,0.0004348788578575202,0.00023408956562235718,9.403415899654328e-05,9.403310692828006e-05,7.784053017598199e-05,7.645409966728507e-05,5.134592458723344e-06,4.206914210806646e-06,3.938450803560186e-06,3.4902217567397945e-06,2.4846803907062136e-06,1.8216658408704073e-06,9.89221078170532e-07,7.934739198733891e-07,6.373257648154118e-07,3.436514994159808e-07,3.294250572774795e-07,3.0558156654254284e-07,1.2096634921445145e-07,1.2059316420270434e-07,1.1153612276464146e-07,7.83926566743003e-08,4.16980751720451e-08,0.00044342014007270336,0.00045216502621769905,0.000450200866907835,0.00045844283886253834,0.00045184907503426075,0.0004562621470540762,0.00045408401638269424,0.000454918947070837,0.00048056477680802345,0.00046777212992310524,0.0004702559672296047,0.00047242408618330956,0.0004766439087688923,0.0004888731054961681,0.00048319902271032333,0.000482799019664526,0.0004830900579690933,0.0004969548899680376,0.0005143422167748213,0.0005035190843045712,0.0005058739334344864,0.0005048711318522692,0.0005114548839628696,0.000511836027726531,0.0005125929601490498,0.0005043181590735912,0.0005222701001912355,0.0005320550408214331,0.0005220049060881138,0.0005282640922814608
0.5739842081524886,0.15624123976064241,1.0,0.5124660858418792,0.0826806616140734,0.07919864020162898,0.015455098993126306,0.012483695447346269,0.004378842461484438,0.004113361553006207,0.0013178971578879115,0.0012103504674434227,7.27097489728957e-05,3.546396256062749e-05,3.227582956224229e-05,8.188460934876363e-06,8.060359256190503e-06,7.663384915098199e-06,2.478533043769526e-06,2.3441955379076654e-06,2.0035292298209477e-06,1.2071200863717882e-06,1.1801826324732325e-06,5.312275286923772e-07,3.640878853776438e-07,3.3875133511451246e-07,2.4367792846170953e-07,1.36683215559142e-07,8.451012173196397e-08,6.491248567217347e-08,4.9120562620318557e-08,4.5700810480195464e-08,2.7493373587511545e-08,1.7549699700315295e-08,0.00044614914804697037,0.0004503149539232254,0.0004557159263640642,0.0004543829709291458,0.00045182998292148113,0.000467261066660285,0.0004566118586808443,0.00045817485079169273,0.00046185683459043503,0.0004656000528484583,0.0004697018302977085,0.0004750438965857029,0.000494134146720171,0.0004823820199817419,0.0004968110006302595,0.0004889301490038633,0.00048374803736805916,0.000497743021696806,0.0004867191892117262,0.0005079479888081551,0.0004873489961028099,0.0005033838097006083,0.0005251041147857904,0.0005153121892362833,0.0005142060108482838,0.000519230030477047,0.0005201969761401415,0.0005157638806849718,0.0005224619526416063,0.000524644972756505
0.3694710461812528,0.27420240229339987,1.0,0.5125104309991002,0.1251083887692763,0.11467359840202808,0.020708220726752314,0.020514813718544366,0.0026056426039734923,0.00236044040061911,0.0020044411425416027,0.0009650496801107136,0.000236004364640606,8.690182107249785e-05,5.097973219252255e-05,2.513702278552618e-05,2.2585902475027778e-05,2.2469471934112962e-05,1.3582295785714511e-05,1.2491055175654132e-05,1.1325758602643794e-05,4.366668412983831e-06,3.701912743895546e-06,1.5221997060936772e-06,1.1656015769556242e-06,1.164500365976785e-06,8.000848466982426e-07,3.1234709589535465e-07,2.1054289779799123e-07,1.80594641010446e-07,1.8057332076317712e-07,1.7825191410899676e-07,4.7127210818423155e-08,2.18351440409187e-08,0.0004435188602656126,0.00045086699537932873,0.0004512218292802572,0.00045481789857149124,0.0004519149661064148,0.0004575669299811125,0.00046641496010124683,0.0004586190916597843,0.0004830118268728256,0.00047190580517053604,0.00047049717977643013,0.0004875569138675928,0.00047273305244743824,0.00048224511556327343,0.00048164394684135914,0.0004807370714843273,0.0004964859690517187,0.00048282789066433907,0.000505827134475112,0.0005053691565990448,0.0005053400527685881,0.0005022508557885885,0.0005119079723954201,0.0005239059682935476,0.0005195389967411757,0.0005129040218889713,0.0005071619525551796,0.000521533889696002,0.0005215681158006191,0.0005284270737320185
0.1781341437417363,0.10095119929811347,1.0,0.5108771459199488,0.2296913057738423,0.22960872061961313,0.032344588901365504,0.019566371120552765,0.0012300255622524142,0.0008410592715784664,0.0008212701345804255,0.00041004218608415736,0.0002208391704560814,0.00010869754355498278,0.0001026167328405131,8.649592102182032e-05,8.314001607996453e-05,8.285364121717724e-05,5.030919865819398e-06,2.603133273360033e-06,2.375006982805902e-06,1.5534161774028946e-06,3.877601439210951e-07,3.877594573820271e-07,3.7845115814926353e-07,3.256180430502896e-07,2.0944576172126117e-07,1.984961734509316e-07,5.444665625509229e-08,5.418627203213667e-08,3.536993491154261e-08,3.5079271319122994e-08,3.506742962046866e-08,2.942925241754412e-08,0.0004410820547491312,0.00045045209117233753,0.00045371195301413536,0.0004576430656015873,0.0004530949518084526,0.00045975297689437866,0.0004552688915282488,0.0004617141094058752,0.00046210107393562794,0.00047942716628313065,0.00046973000280559063,0.0004741700831800699,0.0004752720706164837,0.0004914908204227686,0.00047993496991693974,0.00047941412776708603,0.0004791559185832739,0.0004991211462765932,0.0005016541108489037,0.0004896752070635557,0.0005028548184782267,0.0005234959535300732,0.0005076760426163673,0.0005119340494275093,0.0005126181058585644,0.000515130115672946,0.0005175929982215166,0.000515929888933897,0.000532875070348382,0.0005251110997051001
0.8359210809168424,0.18645529319457765,1.0,0.5129285717848688,0.050777490292572086,0.028411206467374255,0.008661541737852082,0.008282401098177327,0.004241783459130916,0.0020234465975858935,0.000709887452226036,0.0006665097054869,0.0002705411878252955,0.00013358946773526186,0.00013029001725468686,2.5762735763951103e-05,2.2366760600552568e-05,1.1663290425181773e-05,3.3972916384170773e-06,1.8191509966554076e-06,1.5531431996251877e-06,1.4643515164248372e-06,1.4253967399004505e-06,1.4181002340886086e-06,6.204481975598058e-07,5.361572024075915e-07,4.37141267703899e-07,4.147224615731448e-07,3.67396428035746e-07,6.362151678606378e-08,5.803062292224501e-08,5.756051477459863e-08,5.544727127267751e-08,2.0653552147956883e-08,0.0004408550448715687,0.00045088701881468296,0.0004557650536298752,0.00046744896098971367,0.00046467711217701435,0.00045156804844737053,0.0004735710099339485,0.0004618570674210787,0.00046472204849123955,0.0004690950736403465,0.0004727630876004696,0.00047504203394055367,0.0004768690560013056,0.0004747849889099598,0.0004823110066354275,0.000482301926240325,0.00048174383118748665,0.00048028118908405304,0.0005123619921505451,0.0005067139863967896,0.0005019011441618204,0.0005038378294557333,0.0005026292055845261,0.0005083770956844091,0.0005172910168766975,0.0005144441965967417,0.0005190868396311998,0.000520321074873209,0.0005251199472695589,0.0005285718943923712
0.6587589892067757,0.5597228457776922,1.0,0.5119574458803982,0.11967444443518399,0.03702940687067923,0.012813246796200706,0.009805807322136206,0.0026828934001772438,0.0021001485100400233,0.0018679594721521372,0.00029561445587072667,0.0002502727407571877,0.00010809181459253192,6.274831065954621e-05,5.761665157124058e-05,5.622431477513921e-05,8.10140922519686e-06,3.5755221151111186e-06,3.540113486398386e-06,3.2936896619826827e-06,2.0145311828392455e-06,2.014412869900533e-06,1.50249398754309e-06,1.1139362845190941e-06,3.307878484132928e-07,3.305988683391102e-07,3.300478671546993e-07,2.998197746419882e-07,1.156019880727989e-07,1.155703096740029e-07,7.673212480286403e-08,7.655509649477957e-08,7.213680850849688e-08,0.00044373911805450916,0.0004504709504544735,0.0004546060226857662,0.00045219692401587963,0.00045131100341677666,0.00048208911903202534,0.0004542109090834856,0.0004581629764288664,0.0004583850968629122,0.0004675821401178837,0.0004674019291996956,0.00048868078738451,0.00047995802015066147,0.0004795999266207218,0.00047637918032705784,0.0004822078626602888,0.0004830779507756233,0.00048474688082933426,0.0005035558715462685,0.0005018929950892925,0.0004929830320179462,0.0005021370016038418,0.0005134569946676493,0.0005093659274280071,0.0005234298296272755,0.0005279779434204102,0.0005190551746636629,0.0005169110372662544,0.000525997020304203,0.0005229630041867495
0.9074151865936734,0.0954834119592175,1.0,0.5104619381017983,0.027769022840707334,0.017637822389955985,0.005303339353215875,0.005205731086905585,0.0028987794261699255,0.0014814904978593274,0.00045880376175716275,0.0004588036280973136,0.00021117131535224295,0.00011755594173195752,0.00011096566208078833,1.7619459217334886e-05,9.265971038005626e-06,6.009055232908525e-06,3.905847927247878e-06,3.1054892152929693e-06,2.2466903133860047e-06,1.632913495854148e-06,1.5996313548916946e-06,7.03938343197779e-07,5.939448561893109e-07,4.494694743163176e-07,3.3572439484697524e-07,2.8743190818379896e-07,2.1453644365631554e-07,1.0245470468530705e-07,7.183053059460857e-08,6.83662200837342e-08,5.69244054027183e-08,2.7581845705930402e-08,0.0004690850619226694,0.0004548670258373022,0.00046542007476091385,0.0004539208021014929,0.0004572321195155382,0.0004564190749078989,0.0004760660231113434,0.0004609529860317707,0.00047637405805289745,0.00046585011295974255,0.000468383077532053,0.00047278497368097305,0.00047198799438774586,0.00047358707524836063,0.00048076314851641655,0.0004923429805785418,0.00048367097042500973,0.0005095358937978745,0.0004994750488549471,0.0005174200050532818,0.0004906479734927416,0.0005062131676822901,0.0005134101957082748,0.0005084020085632801,0.0005147559568285942,0.000514195067808032,0.0005366229452192783,0.0005177240818738937,0.0005198461003601551,0.0005423850379884243
0.8870390203305527,0.38524706089044636,1.0,0.5124578680843115,0.08987422927768139,0.019663092140791365,0.011127116700075167,0.008265632507572337,0.005018026074455649,0.0010022406532338853,0.0005107392620541062,0.00021788861335735374,0.00018802168253632961,7.911316583767289e-05,7.683785602205597e-05,5.6722395950869467e-05,5.4729233417509426e-05,3.176095567491192e-06,2.7043294847731064e-06,2.6304547349813673e-06,2.629487185099231e-06,1.7653582305230015e-06,1.5013281980957225e-06,9.95817321334356e-07,9.664108464668106e-07,6.349292025197171e-07,4.355925351679915e-07,3.8787085103691153e-07,3.4461903482581976e-07,8.090044813676624e-08,7.384245823037269e-08,6.845758060917579e-08,6.845145995705217e-08,3.656321081442062e-08,0.00044580898247659206,0.000450576888397336,0.00045068003237247467,0.00045461393892765045,0.0004548241849988699,0.0004549880977720022,0.00045376899652183056,0.00046115810982882977,0.0004591851029545069,0.0004786758217960596,0.0004719020798802376,0.0004730189684778452,0.0004901080392301083,0.00048210611566901207,0.0004778557922691107,0.0004791559185832739,0.0004970210138708353,0.0004844130016863346,0.0005009770393371582,0.0005012601613998413,0.0005211709067225456,0.0005043079145252705,0.0005262820050120354,0.0005140439607203007,0.0005088108591735363,0.0005156579427421093,0.0005164728499948978,0.00052870181389153,0.0005249159876257181,0.0005230838432908058
0.6268162361303028,0.4274291908485037,1.0,0.5126977940090001,0.1020066140405801,0.048463908925298366,0.013764878609898168,0.012091574696505628,0.0034677978585688956,0.0023242825667751997,0.0017767161233964023,0.0004101462195738942,0.00021766635098449742,8.729570693455097e-05,8.727685252513056e-05,7.417331887720193e-05,7.278610120106248e-05,6.242747430505048e-06,4.553103301094898e-06,4.2045232048716274e-06,3.763758572467619e-06,2.7400330450301577e-06,2.044954040392661e-06,9.594957236169995e-07,8.047971535318655e-07,6.144362118571562e-07,3.896752637551037e-07,3.798146275096356e-07,3.5721450190899455e-07,1.415494924255882e-07,1.4133339536104334e-07,1.2819714575978772e-07,8.17140536113219e-08,4.9440028866680333e-08,0.0004434890579432249,0.00045327190309762955,0.00044806208461523056,0.00046449387446045876,0.0004616111982613802,0.0004756390117108822,0.0004566248971968889,0.00045901909470558167,0.00046136113815009594,0.0004708250053226948,0.00047334516420960426,0.00046872603707015514,0.0004844081122428179,0.0004847780801355839,0.0004842439666390419,0.0004764050245285034,0.00048191403038799763,0.0004879850894212723,0.0005043800920248032,0.000504910945892334,0.000506402924656868,0.0005059859249740839,0.0005227799993008375,0.0005238188896328211,0.000514160143211484,0.0005095938686281443,0.0005191578529775143,0.0005221569444984198,0.0005252908449620008,0.0005243259947746992
0.5093003132248218,0.020368473684377664,1.0,0.5128610120154917,0.1163731352668772,0.11418780206854887,0.03175679483334508,0.008644096740152906,0.007131154354223599,0.006603328270804859,0.0003379158845705361,0.0003308429692579623,0.0001629408625228644,8.309102275819596e-05,7.692232840974729e-05,3.382381456342812e-05,2.3734748185080483e-05,1.981420791911634e-05,1.5242349589254013e-05,8.666919218423431e-06,3.90287228012829e-06,3.6217999217308317e-06,4.78206994284277e-07,2.8580992727746284e-07,2.469232971411969e-07,2.0221151349884506e-07,1.3744232736645868e-07,1.3065692606515682e-07,9.302804832285257e-08,8.776955708425166e-08,5.220809531066451e-08,5.12197752634012e-08,4.621899059809685e-08,2.786986843689457e-08,0.0004441819619387388,0.00045005115680396557,0.00044804904609918594,0.000450588995590806,0.00045680394396185875,0.0004686429165303707,0.0004603790584951639,0.0004562460817396641,0.00046262587420642376,0.00046914187259972095,0.00048657599836587906,0.0004679409321397543,0.0004772299434989691,0.0004756979178637266,0.00047587999142706394,0.00048214802518486977,0.00047989701852202415,0.0004859599284827709,0.00048581790179014206,0.0005030499305576086,0.0005121040157973766,0.0005201420281082392,0.000513517064973712,0.0005107128527015448,0.0005176630802452564,0.0005209131632000208,0.0005168239586055279,0.0005145629402250051,0.000517573906108737,0.0005256200674921274
0.8559708001741249,0.7092740111422482,1.0,0.5121655920520425,0.13886186642783405,0.014269974355907778,0.007880988500714408,0.0048137273078169875,0.002144426308446788,0.0010224988290215957,0.0008955568124932399,0.00039207232919068126,0.00020617327426441473,0.00013649075352923043,4.601777837012365e-05,4.460599973521607e-05,2.5781924856090454e-05,4.7013059256322e-06,3.5511484694046845e-06,3.5322956855855085e-06,2.988865197881001e-06,1.5014737522677742e-06,1.484757374277457e-06,1.4581702024754817e-06,1.2219112373390619e-06,1.0008835531875316e-06,1.074214578480017e-07,1.0117814506364067e-07,9.531934169162169e-08,9.387603688371756e-08,8.288637688299785e-08,6.238163186428443e-08,6.129727457039589e-08,2.9595816966283867e-08,0.00044679921120405197,0.0004602328408509493,0.0004488371778279543,0.0004505869001150131,0.00045184302143752575,0.00046266987919807434,0.00046924990601837635,0.0004557310603559017,0.00048602581955492496,0.00046631693840026855,0.00047316192649304867,0.0004686980973929167,0.00047706998884677887,0.00047209393233060837,0.0004811990074813366,0.00048256595619022846,0.0004810909740626812,0.0004980030935257673,0.0004903050139546394,0.000491791870445013,0.0005003889091312885,0.0005016347859054804,0.0005097030662000179,0.0005078830290585756,0.0005130779463797808,0.0005132339429110289,0.0005208530928939581,0.0005161729641258717,0.0005449161399155855,0.0005218249280005693
0.4156781931122342,0.2499867540285089,1.0,0.5129918542224914,0.11538522227562739,0.10633443379684607,0.019166286957494057,0.01847748377198229,0.0030646298755310354,0.0026506443893760164,0.0018580896111554579,0.0011688872574894386,0.00017267390202736635,7.680373364844742e-05,5.2161169196969184e-05,2.6245358440642395e-05,2.4196185487289787e-05,2.3475655175282308e-05,1.0907367192357613e-05,9.750642328853436e-06,8.351198465094578e-06,4.35483763794882e-06,3.75242683105323e-06,1.5359472100360122e-06,1.0869241290654057e-06,1.0816240791902958e-06,7.539008689616098e-07,2.9650900538241705e-07,1.8546104327628282e-07,1.7326514358476465e-07,1.7059296768602136e-07,1.7020092565773273e-07,4.678990003479767e-08,2.1437842743416412e-08,0.00044884998351335526,0.0004548449069261551,0.0004489750135689974,0.0004505219403654337,0.0004539741203188896,0.00045553804375231266,0.0004593899939209223,0.00045938300900161266,0.0004643769934773445,0.0004698019474744797,0.0004772299434989691,0.0004721290897578001,0.00047397403977811337,0.0004759619478136301,0.00047758384607732296,0.0005070779006928205,0.00048336293548345566,0.0005136649124324322,0.0005008440930396318,0.00051868986338377,0.0005016310606151819,0.0005059519317001104,0.0005108132027089596,0.0005110108759254217,0.0005199429579079151,0.0005190230440348387,0.0005184300243854523,0.0005170931108295918,0.0005242908373475075,0.0005277758464217186
0.4509247473159945,0.20737287523938142,1.0,0.5174000097904354,0.10890858196210627,0.1033941657084631,0.018804233234195458,0.01661318851416697,0.0035212690486235362,0.003126526935678735,0.0016566890528036222,0.0013138462523716117,0.00012558602798749767,5.595414099650107e-05,4.8940029456592475e-05,1.9423238095993507e-05,1.8708001063858024e-05,1.8592850166823694e-05,6.180687588095867e-06,5.715417601059188e-06,5.043270061241175e-06,2.5713753553075065e-06,2.455907118502796e-06,9.982095677532782e-07,7.745892314409313e-07,7.702111806225576e-07,5.407025405681868e-07,1.9161884491177174e-07,9.796241233792876e-08,9.455010387756627e-08,8.35787390687521e-08,8.265927630941153e-08,3.9896991075540506e-08,2.1654759468096404e-08,0.00044425390660762787,0.00045218179002404213,0.0004451819695532322,0.0004521668888628483,0.00044979085214436054,0.0004562549293041229,0.0004584218841046095,0.0004577080253511667,0.00046524801291525364,0.00048342603258788586,0.0004718389827758074,0.0004722760058939457,0.00048748706467449665,0.0004727488849312067,0.0004815231077373028,0.00048166303895413876,0.0005041379481554031,0.0004974231123924255,0.000486861914396286,0.0004989528097212315,0.0005074068903923035,0.0005046660080552101,0.0005096439272165298,0.0005126120522618294,0.0005256738513708115,0.0005340699572116137,0.0005179480649530888,0.0005170679651200771,0.000525384908542037,0.0005240000318735838
0.6387555557684373,0.24887972814787895,1.0,0.5123838868457824,0.07720292793975261,0.058224051555595006,0.012437046491024843,0.012437000363938005,0.004228273656411652,0.003053689261353517,0.001378147675551316,0.0010192485835072561,0.00020102965967191416,8.913119682949946e-05,8.812355020562537e-05,4.094736223761627e-05,4.0827056071639845e-05,9.888210443179548e-06,4.649722992933053e-06,4.589122124110638e-06,3.728541795884275e-06,2.6303265691401e-06,1.7391342580817467e-06,1.7373049172908493e-06,9.916049010440864e-07,9.769081745358287e-07,2.776213797075189e-07,1.8488531555784217e-07,1.4080160677609287e-07,1.4008891533778624e-07,1.2655946178184137e-07,1.2589564643370497e-07,1.2555068933893218e-07,1.4804488099663748e-08,0.0004437530878931284,0.00045121507719159126,0.0004574779886752367,0.0004519301000982523,0.0004520940128713846,0.00046801590360701084,0.0004574970807880163,0.00045878603123128414,0.0004608798772096634,0.00046817888505756855,0.00047496915794909,0.00047508999705314636,0.00047367997467517853,0.00047324085608124733,0.0004928139969706535,0.0004803161136806011,0.0004837310407310724,0.00048439321108162403,0.0005025728605687618,0.000506791053339839,0.0005046101287007332,0.0005069880280643702,0.0005080669652670622,0.0005114639643579721,0.0005140709690749645,0.0005160840228199959,0.0005430858582258224,0.0005311679560691118,0.0005239089950919151,0.0005437019281089306
0.96201436381886,0.7068391738460283,1.0,0.5136772969271988,0.13954408811883423,0.008325728620602695,0.006883839157380316,0.004038105422270476,0.0028027167636689113,0.000526060019536693,0.0004492351698544155,0.0003210719049156124,0.00011587088570697539,0.00010618501362415099,8.005428578283139e-05,6.620025426661362e-05,8.874590882813973e-06,3.6909218727369113e-06,2.1278693867666293e-06,2.0802072654504568e-06,1.8169822515844439e-06,8.994970556627022e-07,8.498823176257662e-07,8.286405358798407e-07,8.129795614812269e-07,5.336712826278519e-07,1.1511903568857211e-07,1.1158076380077515e-07,9.978116095568197e-08,5.8682008949572153e-08,5.454650195721891e-08,2.869910750328433e-08,2.820230024575618e-08,1.194674483886953e-08,0.00044474308378994465,0.0004519058857113123,0.00045218481682240963,0.00045243394561111927,0.00045760604552924633,0.00046744593419134617,0.0004725849721580744,0.0004591851029545069,0.00046361214481294155,0.0004662550054490566,0.0004756469279527664,0.00047421897761523724,0.0004757549613714218,0.0004752820823341608,0.0004859550390392542,0.00048118806444108486,0.0004828020464628935,0.0004851589910686016,0.0004876721650362015,0.0005074709188193083,0.0005069042090326548,0.0005065759178251028,0.0005116038955748081,0.0005313470028340816,0.0005129869095981121,0.0005170530639588833,0.0005176442209631205,0.0005106159951537848,0.0005268598906695843,0.0005272261332720518
0.8988168923369179,0.725750234719247,1.0,0.5122939860448241,0.14120780093905447,0.011144443683182991,0.007092433455789491,0.00418517022732454,0.0022086184329483437,0.0008016008741271813,0.000695075219891605,0.00036010457765112407,0.00016794323593177484,0.00012331474928798845,5.4741311746295204e-05,4.949002013828091e-05,1.8122768046976072e-05,5.623562455477839e-06,3.5344341453116184e-06,3.4941440156130065e-06,3.0744003757042756e-06,1.484489226217892e-06,1.4192384026073835e-06,1.3906975260972165e-06,1.3105827925370969e-06,9.297801979723965e-07,1.2049481415074786e-07,1.2039935398133182e-07,1.0713222450687574e-07,9.607176455171075e-08,8.624124725874591e-08,5.845379339752186e-08,5.831176752560525e-08,2.0952671076557584e-08,0.00044464715756475925,0.0004502381198108196,0.00045019201934337616,0.00046609085984528065,0.00045477296225726604,0.000458315946161747,0.00045301392674446106,0.00045817019417881966,0.0004669521003961563,0.00046231900341808796,0.00047368300147354603,0.000470997067168355,0.00047824298962950706,0.00048631802201271057,0.0004783610347658396,0.00048058899119496346,0.0005025600548833609,0.000483113806694746,0.0005009910091757774,0.0005016499198973179,0.0005088630132377148,0.0005075589288026094,0.0005140171851962805,0.0005122509319335222,0.0005141799338161945,0.0005155450198799372,0.0005187198985368013,0.0005191699601709843,0.000518058892339468,0.0005265718791633844
0.6994237103223125,0.48431558868548197,1.0,0.5119678101036698,0.10798821125732096,0.036188451988329484,0.012571439909432835,0.00999556844730135,0.003409388276094161,0.0019586051794020717,0.0015111236296262713,0.0002763525035260075,0.0002612693626064146,0.00010188511928914546,9.357922191129536e-05,8.14676025483479e-05,7.920934507536102e-05,4.400798464072888e-06,2.148030094979641e-06,2.046007631002016e-06,2.0343690872473338e-06,1.3922490251013327e-06,1.3034091292966691e-06,7.419132089724659e-07,6.254132378395125e-07,2.982699224662464e-07,2.8576472599563135e-07,2.7683150308117077e-07,2.574777534648374e-07,7.555816074562402e-08,7.521342095720979e-08,5.550318088281529e-08,4.894954941921871e-08,4.053133594205955e-08,0.000443844823166728,0.0004533841274678707,0.00045145582407712936,0.00045253802090883255,0.0004512800369411707,0.0004698769189417362,0.0004583168774843216,0.00046305498108267784,0.0004636230878531933,0.0004815300926566124,0.0004737558774650097,0.00047331606037914753,0.0004881990607827902,0.00047611212357878685,0.0004797838628292084,0.0004788399673998356,0.0004893029108643532,0.0005098059773445129,0.0004838639870285988,0.0004991181194782257,0.0005026881117373705,0.0005035749636590481,0.0005093070212751627,0.0005067780148237944,0.0005114830564707518,0.0005148840136826038,0.0005193529650568962,0.00051670684479177,0.0005255788564682007,0.0005255569703876972
0.8068344471904552,0.10413468760722522,1.0,0.5100410899613053,0.03922889645651358,0.03444481023630658,0.007337793017944091,0.006991306383900054,0.0034806263057081174,0.0029636298975331534,0.0007100623630654501,0.0007002144559235421,0.0002954518038597553,0.0001476674065024356,0.0001417864172556253,4.62827226862767e-06,4.142079835143002e-06,3.8149742948326775e-06,9.134024152597558e-07,6.661291112076299e-07,5.313321162395009e-07,3.6918505866062424e-07,3.5914822521060426e-07,1.946962665208479e-07,1.6123860968652692e-07,1.5057753726147703e-07,5.857299679123335e-08,4.7882493202420936e-08,4.222000134181501e-08,4.035378954193468e-08,3.0251011050604e-08,2.9826237860514176e-08,2.571734021153381e-08,6.172656434425614e-09,0.00045832409523427486,0.00046829693019390106,0.0004654189106076956,0.0004555080085992813,0.00045259296894073486,0.000488549005240202,0.00045688310638070107,0.0004598109517246485,0.0004708189517259598,0.0004664650186896324,0.00047824298962950706,0.0004707430489361286,0.00047077680937945843,0.0004901790525764227,0.00048528797924518585,0.00048083788715302944,0.0004980980884283781,0.0004954650066792965,0.0004874980077147484,0.0005028140731155872,0.0004935679025948048,0.0004890060517936945,0.0005087458994239569,0.0005110250785946846,0.0005152430385351181,0.0005177631974220276,0.0005086041055619717,0.000539212953299284,0.0005344098899513483,0.0005267870146781206
0.723678336574694,0.5523585814504327,1.0,0.5122926670592278,0.11769446089930995,0.030546841792059482,0.011802556215055321,0.008714972616684639,0.002975672069078405,0.0017867536599864633,0.0014832994189778622,0.0002911897332191645,0.0002641077263681506,0.00011327516656960598,7.840299258335802e-05,7.2169514594918e-05,6.89103258986573e-05,5.000551061433981e-06,2.389202297039177e-06,2.3664436737992703e-06,1.7803098938976052e-06,1.6383089555727688e-06,1.6335418383163332e-06,1.3536562132196896e-06,7.381370709160278e-07,4.348284776774948e-07,2.704221554450824e-07,2.635448107469497e-07,2.4963119354897156e-07,8.132266994249017e-08,8.017383151098967e-08,5.072141897420025e-08,5.039260395692589e-08,4.793017259516741e-08,0.00044265203177928925,0.00045113801024854183,0.00044943601824343204,0.0004519589710980654,0.00046997005119919777,0.0004618291277438402,0.00046996306627988815,0.0004582921974360943,0.0004661520943045616,0.00047847512178122997,0.00047380104660987854,0.0004978049546480179,0.0004745468031615019,0.00047406088560819626,0.0004748168867081404,0.00047636404633522034,0.00048616016283631325,0.0004836630541831255,0.00048798019997775555,0.0004919308703392744,0.000499111833050847,0.0005056101363152266,0.0005195250269025564,0.000514832092449069,0.0005374178290367126,0.0005111589562147856,0.0005146660842001438,0.0005180779844522476,0.0005248289089649916,0.000523765105754137
0.8846100026502804,0.1750049622898383,1.0,0.5120055710431188,0.04654217995022956,0.021574990154840715,0.008170387701038975,0.007450114036649392,0.00423020845034025,0.001485766189089742,0.0005555656637739213,0.000541345842493742,0.00022815406772945385,0.00012038671898442467,0.0001161472318338215,2.368748301060708e-05,1.4338520972970034e-05,1.1378450682989048e-05,4.412942488586631e-06,2.871505006643039e-06,2.097489108001525e-06,1.523309980852697e-06,1.478102303417638e-06,1.3418296507389513e-06,7.390092980864932e-07,5.404038877599177e-07,5.403988493701457e-07,4.921155543300228e-07,4.0811294840909216e-07,2.8482167919954854e-08,2.6800095170027318e-08,2.6797737341854952e-08,2.4941350980655012e-08,2.3815648080199733e-08,0.0004429379478096962,0.00046402704901993275,0.0004509659484028816,0.0005003579426556826,0.000454906839877367,0.0004551950842142105,0.0004523869138211012,0.00045954505912959576,0.0004622521810233593,0.00046961591579020023,0.00047321617603302,0.0004730678629130125,0.0004774578846991062,0.00047743599861860275,0.0004787819925695658,0.00048117805272340775,0.00049947714433074,0.000497153028845787,0.0004854700528085232,0.0004977569915354252,0.0005038999952375889,0.0005080630071461201,0.0005283909849822521,0.0005110399797558784,0.0005146639887243509,0.0005183359608054161,0.0005202880129218102,0.0005191389936953783,0.0005230901297181845,0.0005280731711536646
0.19006088660813114,0.06162399837761201,1.0,0.5132953650318086,0.23883835154275587,0.23801354805417008,0.03952533487726629,0.013135954447481928,0.0012611814353891077,0.0008376955641103895,0.0008218217021962113,0.00046048104836864345,0.00021373137229470943,0.00012126146827554757,0.00011259365499541135,9.194999319930294e-05,8.856878457055342e-05,8.85488548663986e-05,3.108871216352373e-06,1.8161814840321282e-06,1.7789015248859266e-06,1.4000962890845639e-06,1.3739628555239758e-06,6.895177166338453e-07,5.671887761119409e-07,5.024949328380725e-07,4.576942257285959e-07,1.7224920022371427e-07,1.2455907752475752e-07,1.2455904149323071e-07,5.409778886237869e-08,5.169383515956176e-08,3.29247932200388e-08,2.3960499254130743e-08,0.00047065597027540207,0.0004560309462249279,0.00044805603101849556,0.0004572679754346609,0.0004488159902393818,0.00046300492249429226,0.0004563520196825266,0.00046100420877337456,0.0004635599907487631,0.00047223386354744434,0.000492593040689826,0.0004726278129965067,0.00047951587475836277,0.000491421902552247,0.000482301926240325,0.0004757570568472147,0.0004914610181003809,0.0004932261072099209,0.0005133489612489939,0.0004918090999126434,0.0005033749621361494,0.0005179210565984249,0.0005135270766913891,0.0005221150349825621,0.0005082129500806332,0.0005165839102119207,0.0005265232175588608,0.0005324010271579027,0.000523438211530447,0.0005729040130972862
0.4493539410331321,0.11348493310171182,1.0,0.5126713539939374,0.11836894974355518,0.11820188272235475,0.024642989138579343,0.013349614469072209,0.0042325530534370465,0.00421177860873318,0.001239126062640019,0.0012156625697454524,0.00018139042574348566,9.786948517968693e-05,8.995608446485653e-05,2.873772860149936e-05,2.6822987182975635e-05,1.8460321881797843e-05,1.0763647643399893e-05,7.657276266807394e-06,5.251828444286594e-06,4.320775804323245e-06,9.873633844279897e-07,9.83398834526221e-07,4.6925259323977124e-07,4.6855418450520876e-07,2.6607132490910785e-07,1.3489342135482494e-07,1.0416854376823871e-07,8.228176372247876e-08,6.705654559460438e-08,6.609449208119979e-08,4.8673401604320276e-08,2.3401960407400974e-08,0.0004441861528903246,0.00046209897845983505,0.0004480669740587473,0.000457417918369174,0.0004510139115154743,0.000464373966678977,0.00045644701458513737,0.00046065193600952625,0.00046396092511713505,0.0004698699340224266,0.00047370605170726776,0.0004735609982162714,0.00047391909174621105,0.0004778229631483555,0.00048116291873157024,0.0004800220485776663,0.0004814139101654291,0.0005075428634881973,0.00048780813813209534,0.0004941120278090239,0.0004910139832645655,0.0005074429791420698,0.0005127969197928905,0.0005101962015032768,0.0005156500265002251,0.0005137729458510876,0.0005185820627957582,0.0005193238612264395,0.0005223029293119907,0.0005246049258857965
0.9758945922813234,0.6845269785858117,1.0,0.5132237370125949,0.13692971675630605,0.008261648800096258,0.007215373336455245,0.00428807784382669,0.0031327114245637906,0.0004785439516069854,0.0004099253470458029,0.00031890555252845335,0.00010866305855870477,0.00010438497723679135,8.672695009699561e-05,7.064688981361046e-05,7.392312402069253e-06,2.12558860335532e-06,1.416674481773852e-06,1.3999438730366644e-06,1.2414962750136963e-06,6.120301905527053e-07,6.083937331499819e-07,6.083888675593041e-07,5.757898899068074e-07,4.118402283254269e-07,5.8048839178853115e-08,5.478575281642807e-08,5.122482937182451e-08,2.4232273902929263e-08,2.356841402675017e-08,1.577672625849432e-08,1.5227076056863038e-08,9.2184587500426e-09,0.0004441018681973219,0.0004477680195122957,0.0004503810778260231,0.0004536481574177742,0.00044962787069380283,0.00045500905252993107,0.0004687879700213671,0.00046139699406921864,0.0004669530317187309,0.0004700531717389822,0.00048812199383974075,0.00047576497308909893,0.00047472002916038036,0.0004815300926566124,0.0005101868882775307,0.00048310006968677044,0.0004982699174433947,0.0004857350140810013,0.0004863250069320202,0.0005141159053891897,0.0005103710573166609,0.0005047298036515713,0.0005116928368806839,0.0005148749332875013,0.0005138760898262262,0.000515233026817441,0.0005140979774296284,0.0005181329324841499,0.0005270089022815228,0.0005310128908604383
0.9762008643580892,0.03275723026369526,1.0,0.5123915050644428,0.00949918737923027,0.005330035536852505,0.002036126190812343,0.0019434850464621263,0.001200333155468183,0.0004393005164835042,0.00016850624906456687,0.00016245212429461417,7.44438849661959e-05,4.8854893830275925e-05,4.451547892451293e-05,1.5414062746749726e-05,1.1335790957223533e-05,3.64171868713366e-06,2.9919356157758197e-06,2.6518450898912287e-06,1.8533790337464238e-06,1.5992925423283592e-06,1.537005627552815e-06,3.808942687893338e-07,3.7166214779859467e-07,3.0966427137970297e-07,1.5185280025896004e-07,1.330528606364357e-07,1.158018666277397e-07,1.1311147259547722e-07,8.087344711658889e-08,7.276086453015474e-08,6.475754334998966e-08,2.4349028100975143e-08,0.00044578383676707745,0.0004541559610515833,0.00044643599539995193,0.0004722699522972107,0.00045281415805220604,0.0004538120701909065,0.00045552290976047516,0.00046069687232375145,0.0004657059907913208,0.0004691390786319971,0.0004684119485318661,0.00047551398165524006,0.0004769759252667427,0.00048535107634961605,0.00047952798195183277,0.00048417109064757824,0.0004957490600645542,0.00048078689724206924,0.0004994689952582121,0.0004991630557924509,0.0005097079556435347,0.0005055628716945648,0.0005104108713567257,0.0005098879337310791,0.0005147741176187992,0.0005187890492379665,0.000513989944010973,0.0005169960204511881,0.0005263718776404858,0.000527271069586277
0.7729970261914273,0.06716276395770027,1.0,0.5139514228794724,0.04231611406086408,0.04184677621330617,0.008991519627548909,0.006611897347916075,0.003865764644929381,0.0038449640564990053,0.0006470107740342772,0.0006417087968848397,0.00029592116842842153,0.00014361345086363105,0.00013835475643578297,1.1875972724118193e-05,6.017390420761786e-06,5.8391619028069564e-06,3.152231613946502e-06,1.989484379509709e-06,1.5956921795718433e-06,1.0972543441484002e-06,1.0959479658385342e-06,8.045949686476933e-07,4.1179472076590655e-07,3.1832828787026383e-07,3.0238005522783426e-07,2.6084930297652313e-07,1.9917115107890662e-07,7.037333065648178e-08,4.952311923768036e-08,4.005957552568703e-08,3.478601289885835e-08,3.39369767186312e-08,0.0004568828735500574,0.00045078108087182045,0.000451067928224802,0.0004576919600367546,0.00045124394819140434,0.00045441603288054466,0.0004554081242531538,0.0004602649714797735,0.0004677439574152231,0.0004684391897171736,0.00046769087202847004,0.00047070300206542015,0.00048543093726038933,0.00047363899648189545,0.00048099993728101254,0.0004816281143575907,0.0004798250738531351,0.0004993269685655832,0.0004898800980299711,0.0004946428816765547,0.0005032250192016363,0.0005053349304944277,0.0005141519941389561,0.0005124849267303944,0.0005656080320477486,0.0005147729534655809,0.0005193809047341347,0.00051902886480093,0.0005410248413681984,0.0005284661892801523
0.8461815293449878,0.0706507157711106,1.0,0.5129683860577643,0.02996435460736981,0.027790024876586054,0.005891077071248297,0.005357645724452915,0.0029089918372926273,0.0026625802167759105,0.0005448169455315389,0.0005430160233702787,0.0002821452616011093,0.00014157796080491964,0.00013599966200041088,5.43046197065672e-06,4.777738416797083e-06,4.744176541981547e-06,1.2124870719211115e-06,9.268964419602213e-07,6.547600544874333e-07,4.438965421029063e-07,4.337895399911572e-07,2.0106976935912214e-07,1.948403431714962e-07,1.7114614167557365e-07,7.979999724425516e-08,6.547373346565767e-08,5.2048383344932486e-08,5.176901261074362e-08,3.70366401163046e-08,3.570462291938031e-08,3.058920766898918e-08,9.836229488622878e-09,0.00044485204853117466,0.00045046303421258926,0.0004549340810626745,0.0004552050959318876,0.0004527561832219362,0.0004550719168037176,0.000460159033536911,0.0004637190140783787,0.00046370597556233406,0.00046978495083749294,0.00047123408876359463,0.0004755959380418062,0.0004731400404125452,0.0004791710525751114,0.00047961389645934105,0.0004952638410031796,0.0004829110112041235,0.0004956119228154421,0.0004996058996766806,0.000502477865666151,0.0005166428163647652,0.0005196998827159405,0.0005293220747262239,0.0005119170527905226,0.0005298519972711802,0.0005331919528543949,0.0005164421163499355,0.0005206840578466654,0.0005261639598757029,0.0005268938839435577
0.9591705390670483,0.8876811765900013,1.0,0.512337583117187,0.15954551351178287,0.004143697853518606,0.003012985531179019,0.0015990616207473168,0.0008752707796564353,0.00035463384834089247,0.0003286939721875729,0.00021390637518093258,9.412087263731886e-05,8.535154021971753e-05,4.083147340798586e-05,3.1946223126957064e-05,1.2057575622625386e-05,6.902187426235265e-06,2.7122420469550575e-06,2.5633911782823795e-06,2.5521291270354775e-06,2.1592998051233456e-06,1.7114262372254766e-06,1.4997591887802664e-06,1.085720956095384e-06,3.018977012430252e-07,2.841727242705112e-07,2.770740441358647e-07,2.3285150607760083e-07,1.6038488891782532e-07,1.4710751952111854e-07,2.7339064703022895e-08,2.624030904606386e-08,1.2611948420782738e-08,0.0004451749846339226,0.0004525270778685808,0.00045759999193251133,0.00045356317423284054,0.00045627285726368427,0.0004534658510237932,0.0004815279971808195,0.00046386104077100754,0.00046032899990677834,0.0004688519984483719,0.00046675605699419975,0.0004704832099378109,0.000484023941680789,0.0004870248958468437,0.0004757500719279051,0.00048182206228375435,0.00048148492351174355,0.0005090190097689629,0.0004986559506505728,0.0005014319904148579,0.0005035249050706625,0.0005181659944355488,0.0005124099552631378,0.0005147990304976702,0.0005150230135768652,0.000519721070304513,0.0005667759105563164,0.0005150889046490192,0.0005287420935928822,0.0005254689604043961
0.8169480642561467,0.6858673025688188,1.0,0.5122716480400413,0.13571814515312136,0.017687689726850104,0.008776470156625159,0.00557526669093292,0.0021871783799424648,0.001235030252763678,0.0010880397750065616,0.0004108866591527703,0.0002354830959063127,0.00014392540607028727,4.4634327231439096e-05,4.461261994348868e-05,3.3540553121686305e-05,3.410002142976027e-06,3.22875167503197e-06,3.2223979642693455e-06,2.4896693749852917e-06,1.5067289719152607e-06,1.506579584382394e-06,1.4627903236255899e-06,9.89616861470013e-07,9.37399514017765e-07,1.2880410862498695e-07,1.1717998484818462e-07,1.1666510021529354e-07,8.925740984733049e-08,7.90101515365721e-08,5.928420347928595e-08,5.803138399070971e-08,3.6822565653598106e-08,0.00044480711221694946,0.0004497820045799017,0.0004473188892006874,0.0004505149554461241,0.0004531031008809805,0.0004600340034812689,0.00045866286382079124,0.00045878090895712376,0.0004783698823302984,0.00046530808322131634,0.00047061918303370476,0.00048566097393631935,0.0004716950934380293,0.0004802430048584938,0.0004878861363977194,0.0004803691990673542,0.0004957218188792467,0.0004842029884457588,0.0004992848262190819,0.0005240407772362232,0.0005023409612476826,0.0004926661495119333,0.000511030200868845,0.0005113380029797554,0.0005099428817629814,0.0005173659883439541,0.0005151571240276098,0.0005293991416692734,0.0005396350752562284,0.0005399780347943306
0.8966069121474339,0.15627397711707924,1.0,0.5115813100710511,0.042011233546808795,0.019863951896031004,0.007576274371292095,0.006948309310944574,0.004005523356762272,0.0013972276679317362,0.0005216079712497474,0.0005162205798747881,0.0002167612511313013,0.00011844434440074632,0.00011339237940868386,2.337767197878444e-05,1.1338713454347324e-05,1.1113201515228539e-05,4.739595203773665e-06,3.2694686050460203e-06,2.2358086827595834e-06,1.5975231164323497e-06,1.5350483431603997e-06,1.1873043366269968e-06,7.133644852589714e-07,5.14085963862571e-07,5.053472272267277e-07,4.547407319729036e-07,3.682774025967317e-07,4.072873953307398e-08,3.247152743767302e-08,3.2399640543286095e-08,2.685214257841584e-08,2.58603625539092e-08,0.0004657281097024679,0.00046439399011433125,0.00046772416681051254,0.00045776297338306904,0.0004531990271061659,0.0004570691380649805,0.0004583909176290035,0.0004579080268740654,0.0004617469385266304,0.00046687712892889977,0.0004879510961472988,0.00047332607209682465,0.00047397613525390625,0.00047783716581761837,0.0004785258788615465,0.000480931019410491,0.000480082118883729,0.000498489011079073,0.0005035989452153444,0.0004884221125394106,0.0004922179505228996,0.000506063923239708,0.0005277388263493776,0.0005137671250849962,0.0005112069193273783,0.0005170351359993219,0.000520849134773016,0.0005146469920873642,0.0005425738636404276,0.0005402029491961002
0.08434489443831128,0.06527723447865985,1.0,0.5116635428275913,0.3000662949089593,0.29932240493445567,0.02566069234851279,0.0177555031574628,0.0019299352136163907,0.0018012770178789802,0.0017214165952224975,0.0007996283687559407,0.0006585896325041372,3.9265192489596756e-05,3.867739046777926e-05,3.763015109529379e-05,3.275144910007098e-05,3.273676153248746e-05,1.0864432004399567e-05,3.569219685314728e-06,3.5467721004448127e-06,2.1189484872838085e-06,1.2950351422767685e-06,8.864089881743273e-07,8.830656734853672e-07,6.654478565087613e-07,6.108847652021888e-07,5.559316680313325e-07,2.04249281278439e-07,2.0287917529768436e-07,4.470467193326463e-08,4.401640987685691e-08,4.356384378030895e-08,2.3009794093163204e-08,0.0004457719624042511,0.0004696771502494812,0.00044883787631988525,0.0004682790022343397,0.0004485109820961952,0.0004537820350378752,0.00046070804819464684,0.000458297086879611,0.00046540494076907635,0.00047645089216530323,0.00047512585297226906,0.00047112698666751385,0.0005018510855734348,0.0004826758522540331,0.0004827489610761404,0.00048342812806367874,0.0004796849098056555,0.0004952899180352688,0.00048491405323147774,0.0004985339473932981,0.0004919460043311119,0.0005032008048146963,0.0005315069574862719,0.0005158509593456984,0.0005160300061106682,0.0005143729504197836,0.000520756933838129,0.000519861001521349,0.0005269430112093687,0.00052992207929492
0.6880617331012702,0.47178572016302656,1.0,0.5112757899332792,0.10635173100999469,0.03811882972568662,0.012772157432220651,0.01035266496228878,0.0034485738688220277,0.0020237946618692775,0.0015492828134009173,0.0002931407047597206,0.00025782216760341015,9.985823952821313e-05,9.455306245423754e-05,8.147481611024812e-05,7.946332699732793e-05,4.5590617580019275e-06,2.4864337626823946e-06,2.356216730386967e-06,2.3509890126164934e-06,1.5463271187589077e-06,1.373115749547862e-06,6.996422068613952e-07,6.675309236805677e-07,3.6069885980627964e-07,3.025791613825676e-07,2.9281790168422036e-07,2.714242441500685e-07,8.294246003706159e-08,8.26503771756784e-08,6.481276594586345e-08,5.4594529683046157e-08,4.178957781554516e-08,0.00044325506314635277,0.0004556458443403244,0.00044889701530337334,0.00045740697532892227,0.00045112986117601395,0.00045659090392291546,0.0004906640388071537,0.0004595560021698475,0.0004624899011105299,0.0004667360335588455,0.0004669991321861744,0.00047164689749479294,0.0004753770772367716,0.00047947000712156296,0.00048437085933983326,0.0004940179642289877,0.00048752804286777973,0.0004946619737893343,0.0004870879929512739,0.0004924698732793331,0.0005050061736255884,0.0005034720525145531,0.0005156430415809155,0.0005124402232468128,0.0005146299954503775,0.0005170691292732954,0.0005158800631761551,0.0005219930317252874,0.000528017058968544,0.0005245010834187269
0.9973107425466341,0.3502978422487649,1.0,0.5131831909529865,0.08496226196885684,0.0119914685397207,0.010884432641474795,0.007605871656266347,0.005838154418003289,7.198168513898468e-05,4.950115326464895e-05,3.8882426338814395e-05,1.2496055516958828e-05,1.1027053953721454e-05,1.1023426580429923e-05,1.016258418565154e-05,5.60417093438585e-06,1.948484888636309e-06,8.688605731443321e-07,7.547395818769486e-07,5.892149613500362e-07,5.870894639095363e-07,4.5927539303571825e-07,1.5933586297451616e-07,1.026813191419543e-07,9.985614580528612e-08,3.803734574646685e-08,3.7864273730743495e-08,3.3897707765014396e-08,2.9543378428300387e-08,2.4496285952717372e-08,1.547839888037283e-08,1.5153708360109044e-08,8.013125942727722e-09,0.0004417230375111103,0.00044901599176228046,0.0004640030674636364,0.0004537450149655342,0.0004631360061466694,0.00045720813795924187,0.00045503396540880203,0.0004571720492094755,0.0005029391031712294,0.000463366974145174,0.0004840979818254709,0.0004741549491882324,0.00047299801371991634,0.0004913359880447388,0.00048102415166795254,0.0004936708137392998,0.0004855250008404255,0.0004862640053033829,0.0004852740094065666,0.0004846861120313406,0.0005579241551458836,0.0005042250268161297,0.0005216819699853659,0.0005134360399097204,0.0005260750185698271,0.0005151859950274229,0.0005198470316827297,0.0005236670840531588,0.0005318750627338886,0.0005226228386163712
0.9399825937049925,0.627446090107383,1.0,0.5122814639471471,0.12898756233492112,0.01118672441202903,0.00851800031665835,0.005243963184428517,0.003491249653583911,0.0006485255401143976,0.0005149152386983296,0.0003111740085256228,0.00012601456263840616,9.712959537647953e-05,7.221248658887498e-05,6.564073453094953e-05,2.6327789322466065e-05,2.9478464718109355e-06,2.9018896358602017e-06,2.9014797908939156e-06,2.6913477568582493e-06,1.6504147549796352e-06,1.5646314751865467e-06,1.4558743892324456e-06,1.1835100530015822e-06,1.001296485824099e-06,4.634012950019167e-08,4.331889271154756e-08,3.821422751932223e-08,3.5120557011462746e-08,2.8896801065459705e-08,1.6643509317666865e-08,1.636938197301013e-08,1.5848762778366354e-08,0.00044542807154357433,0.0004520728252828121,0.00044666207395493984,0.00045478902757167816,0.0004512779414653778,0.00045928778126835823,0.00045532407239079475,0.0004766499623656273,0.00046070688404142857,0.00046176696196198463,0.0004720180295407772,0.00047150999307632446,0.00047348299995064735,0.00047760503366589546,0.0005078250542283058,0.0004837219603359699,0.00048751896247267723,0.0004815401043742895,0.0004879338666796684,0.0005033679772168398,0.0005005230195820332,0.0005049579776823521,0.0005097491666674614,0.0005125901661813259,0.0005086241289973259,0.0005154581740498543,0.0005240479949861765,0.0005197068676352501,0.0005536179523915052,0.0005275588482618332
0.7980395012720187,0.25858987104909514,1.0,0.5132913889829069,0.06659849922939061,0.03240138732367231,0.010395414033314584,0.00954742715197579,0.0046149868815409095,0.002040608013953863,0.0008393474308941199,0.0006617894608721348,0.000277015209918248,0.00012484565728400034,0.0001240625611157594,4.7172422142726674e-05,4.694804711952176e-05,1.0869194905094003e-05,2.8724390104100775e-06,2.0390986756335227e-06,1.9734678829518473e-06,1.9662456358823123e-06,1.9130752466857267e-06,1.795525184629651e-06,8.013612040336722e-07,7.548478400813906e-07,4.2012818114963436e-07,4.101648025916046e-07,3.8236044235884673e-07,9.414547168130821e-08,8.47442134227112e-08,8.21187088950875e-08,7.683813044427471e-08,1.1064574514757574e-08,0.00044612609781324863,0.0004498870112001896,0.00044389301910996437,0.00045142206363379955,0.00045584607869386673,0.000457181129604578,0.00045734900049865246,0.0004765570629388094,0.00046436511911451817,0.0004939690697938204,0.0004812099505215883,0.00046825804747641087,0.00047087203711271286,0.00047561805695295334,0.00047748000361025333,0.000479414826259017,0.0004790590610355139,0.0004935378674417734,0.0005034098867326975,0.0005035360809415579,0.0005047828890383244,0.0005088418256491423,0.000514291925355792,0.0005240400787442923,0.0005135871469974518,0.0005141331348568201,0.0005267329979687929,0.0005198949947953224,0.0005207250360399485,0.0005320820491760969
0.8242389461001263,0.5508316650302666,1.0,0.5131315409671515,0.11711152370408666,0.021256078955982565,0.010605964744260135,0.007295975512774366,0.0035145927258910877,0.0012769079423870697,0.0009619398184994588,0.00027536882982393354,0.0002294106984395457,0.000105963332735457,7.733306596739313e-05,7.425777116113575e-05,6.568270766465596e-05,3.294607216473057e-06,3.155994530457074e-06,3.1559540010933784e-06,2.6131234811541528e-06,1.7550568540218296e-06,1.6046944403197418e-06,1.5843543494219233e-06,1.0155367004364161e-06,9.720784199551632e-07,4.448114494984907e-08,4.4330265100951156e-08,4.429196940874609e-08,2.486305250186863e-08,2.4820788749768574e-08,2.4453223627056647e-08,2.440525351461807e-08,8.22579272604692e-09,0.0004450799897313118,0.00044719409197568893,0.0004488411359488964,0.0004512588493525982,0.00045146397314965725,0.00045614992268383503,0.00047172908671200275,0.00046433904208242893,0.00045955111272633076,0.0004654000513255596,0.0004693621303886175,0.00047493400052189827,0.00047431187704205513,0.0005025789141654968,0.00047848885878920555,0.0004845340736210346,0.0004816169384866953,0.00048669101670384407,0.0004897648468613625,0.0005015400238335133,0.0005068171303719282,0.0005068201571702957,0.0005140388384461403,0.0005132260266691446,0.0005132078658789396,0.0005173180252313614,0.0005194500554352999,0.0005360671784728765,0.0005242349579930305,0.000527563039213419
0.9203623612948049,0.10176845917980593,1.0,0.5128307349514216,0.028595758425582055,0.01580617584999425,0.00551166720947827,0.005253120649391297,0.003045444308100971,0.0012441112458032623,0.00043300294804101883,0.0004327990915483896,0.00019018222948310722,0.000110155239692479,0.00010349789485716729,2.252748069622722e-05,1.2276039906414857e-05,8.074065455590407e-06,4.723597949120371e-06,3.7219142018380193e-06,2.506941916013368e-06,1.8914033565127136e-06,1.8249855309909982e-06,7.580672271486507e-07,6.329119893634625e-07,4.7380097587452405e-07,3.611752409334939e-07,3.1104391378047603e-07,2.3412865525598525e-07,1.0193185901470018e-07,7.192805509340483e-08,6.902382700637828e-08,5.741746181174653e-08,2.793480057378218e-08,0.0004573841579258442,0.0004562400281429291,0.0004508271813392639,0.00045029795728623867,0.0004670100752264261,0.00046149292029440403,0.0004565119743347168,0.0004639481194317341,0.0004751039668917656,0.00046529900282621384,0.00048208911903202534,0.00048692384734749794,0.00048689497634768486,0.00047758501023054123,0.00048053101636469364,0.0004919059574604034,0.0004853189457207918,0.0004864470101892948,0.0004892239812761545,0.0005008080042898655,0.0004959490615874529,0.0005042559932917356,0.0005121640861034393,0.0005247071385383606,0.0005136358086019754,0.0005165720358490944,0.0005193920806050301,0.0005174560938030481,0.0005205399356782436,0.0005349130369722843
0.07031113856445537,0.018231072988983632,1.0,0.5139896080363542,0.33623314688110856,0.33389702462389353,0.02977399500704757,0.0058116879094769714,0.0023381510078584722,0.0019963960847342306,0.0008204438831289558,0.0005628658386711128,0.0005614137978150698,0.00012589750813722078,0.000122490319035656,8.469232484152467e-05,6.281440991363877e-05,5.8785359169321e-05,4.83936751792491e-05,2.610606111328038e-06,2.4721466590643232e-06,1.7884652050422322e-06,1.2944110816243985e-06,8.452526872802745e-07,6.334644362705286e-07,6.142156857199397e-07,5.332545652903459e-07,4.400967427691305e-07,3.6995642579952585e-07,3.678691793007815e-07,5.0488112518328065e-08,4.6903367272116965e-08,3.513097154715495e-08,3.299854180526429e-08,0.0004380738828331232,0.00046598585322499275,0.00044751912355422974,0.00045291706919670105,0.0004675488453358412,0.00046343100257217884,0.0004582339897751808,0.00047197798267006874,0.0004629881586879492,0.00046466290950775146,0.000466720899567008,0.0004872400313615799,0.000475945882499218,0.0004750210791826248,0.00047692214138805866,0.0004837641026824713,0.0004859119653701782,0.0004829671233892441,0.0004925190005451441,0.0004937499761581421,0.0005059270188212395,0.0005012911278754473,0.0005205599591135979,0.0005108339246362448,0.0005009958986192942,0.0005137280095368624,0.0005146590992808342,0.00052104820497334,0.0005262850318104029,0.000520945992320776
0.8771753663789165,0.5195860575716703,1.0,0.5123093740548939,0.11259585340984749,0.017770277116223195,0.010480748109172518,0.007112127751913052,0.004106527919800167,0.0009992166741221787,0.0006869202615055856,0.00023111521404721108,0.00018673360264417956,8.878709343580589e-05,7.199970376023376e-05,7.035151579496336e-05,5.865940532200301e-05,3.5357361064246513e-06,3.4462504652006724e-06,3.4457200592220136e-06,3.242705998816364e-06,2.1544324783600207e-06,1.8611392143810803e-06,1.598767992429492e-06,1.24665372757817e-06,1.0827885764691013e-06,1.2595853197130455e-07,1.0895190437209186e-07,1.0616078995327131e-07,7.616253519563565e-08,6.885502395176932e-08,5.978338058481472e-08,5.970148495557905e-08,2.7006647971277184e-08,0.00044275098480284214,0.0004451340064406395,0.0004477151669561863,0.0004531040322035551,0.00047664507292211056,0.0004591778852045536,0.0004590169992297888,0.00047577102668583393,0.0004634200595319271,0.00046375999227166176,0.0004698620177805424,0.0004689800553023815,0.0004751740489155054,0.00047728302888572216,0.0004768720827996731,0.0004749479703605175,0.0004929450806230307,0.00048341602087020874,0.0005038678646087646,0.0005002620164304972,0.0005027318838983774,0.0005256049335002899,0.0005206000059843063,0.0005164139438420534,0.0005231371615082026,0.0005195499397814274,0.000514154089614749,0.0005372508894652128,0.000539660919457674,0.0005169440992176533
0.18290318398668237,0.06834789039562739,1.0,0.5127797960303724,0.2399419358060328,0.23929705393487474,0.037757168882309525,0.014483743795518025,0.0013384999626082817,0.0009003058611808826,0.0008622378817779139,0.00045385338678164013,0.00023913429625112357,0.000120112335015123,0.00011215143249710065,9.454839165491369e-05,9.062255570682723e-05,9.057720327638407e-05,4.709928718070935e-06,2.0890660929165247e-06,2.0865960466936564e-06,1.472913135972995e-06,1.2454460978529554e-06,6.207637620922009e-07,5.189268213738913e-07,4.264108460983799e-07,4.1329441521173763e-07,2.119249274352864e-07,1.2930343761785267e-07,1.2913184013871099e-07,4.312711321456258e-08,4.172771183420076e-08,2.8877301377506393e-08,1.4748154150605497e-08,0.00044451700523495674,0.0004558099899441004,0.0004514949396252632,0.00047355517745018005,0.00045244302600622177,0.000458060996606946,0.0004953441675752401,0.00046334206126630306,0.00046370900236070156,0.0004662820138037205,0.00048282905481755733,0.00046850391663610935,0.0004750490188598633,0.0004768078215420246,0.00047589116729795933,0.00047859083861112595,0.0004767791833728552,0.00048230215907096863,0.0004907280672341585,0.0005168570205569267,0.0005197001155465841,0.0005001649260520935,0.0005102630238980055,0.000532940961420536,0.0005176539998501539,0.0005269527900964022,0.0005302520003169775,0.0005225078202784061,0.0005240719765424728,0.0005274550057947636
0.952200725408912,0.31388665631323565,1.0,0.513211116194725,0.07683228797849918,0.01469281827683562,0.010741464724960164,0.007918742587918479,0.005535426418573873,0.0004746983605251459,0.00020943395229619592,0.00015363476741538781,9.81360852693238e-05,4.50638070738272e-05,4.404368658571507e-05,2.075898504942746e-05,2.0620729064571466e-05,3.618180308249353e-06,2.1242025895807134e-06,1.8601495492152644e-06,1.8039418719706135e-06,1.0214924403753207e-06,9.600276617641296e-07,9.04058879039165e-07,7.783148689691094e-07,5.061948156161328e-07,4.227248919438387e-07,3.779701402076407e-07,3.2235493353803255e-07,4.4867659263577213e-08,4.068639176495511e-08,4.0339071285303687e-08,3.920016892682578e-08,1.8623195569352426e-08,0.0004456120077520609,0.00046248617582023144,0.00045924587175250053,0.0004522888921201229,0.0004812278784811497,0.00045370799489319324,0.0004611699841916561,0.0004646158777177334,0.0004638601094484329,0.0004660340491682291,0.00047141313552856445,0.0004692128859460354,0.0004786718636751175,0.00047540897503495216,0.0004900058265775442,0.0004817880690097809,0.00048122392036020756,0.0004891571588814259,0.0005015588831156492,0.0005015099886804819,0.00050749396905303,0.0005052450578659773,0.0005271551199257374,0.0005254019051790237,0.0005117449909448624,0.0005121859721839428,0.0005171080119907856,0.0005574200768023729,0.0005384241230785847,0.000524250091984868
0.741690365045119,0.24277898546082055,1.0,0.5123974508605897,0.06676943121599578,0.041223410482468324,0.010647218489321137,0.010390999597561752,0.0044267771970301585,0.0025651234433102187,0.0010345690973503957,0.0008242040297527562,0.00027862037525145636,0.0001242613618573696,0.00012396457121313856,4.493198802311616e-05,4.487150489583224e-05,1.2226070133718546e-05,3.3044618493921185e-06,3.009163047366535e-06,2.760685085722688e-06,2.2419029358278466e-06,2.005628653374327e-06,1.864788288637405e-06,9.712053889780742e-07,9.70760898867799e-07,2.6752567618315764e-07,2.5731413055016237e-07,2.5731355278397334e-07,1.4849939426421015e-07,1.3145627986065638e-07,1.2949391984270795e-07,1.2329589595643478e-07,6.864141074745891e-09,0.00046060490421950817,0.00045087188482284546,0.00045804516412317753,0.00045392895117402077,0.0004511759616434574,0.00046164495870471,0.0004590169992297888,0.00046326289884746075,0.00046247895807027817,0.00047096586786210537,0.0004687700420618057,0.00048235291615128517,0.00048568821512162685,0.00048824516125023365,0.00048138201236724854,0.0004951758310198784,0.0004806129727512598,0.00048794690519571304,0.0004894779995083809,0.0005009910091757774,0.0005056308582425117,0.0005075139924883842,0.0005096339154988527,0.000511873047798872,0.0005188679788261652,0.0005147710908204317,0.0005342292133718729,0.0005243618506938219,0.0005275181028991938,0.0005291160196065903
0.5905374085857233,0.16969693224186544,1.0,0.5115228740032762,0.0793210201757818,0.07415148433238261,0.014364510150475579,0.012447479423482016,0.004322921627866498,0.00393020099015389,0.0013311112375932349,0.0011955070408474942,0.00010596373638099489,4.8215672752670946e-05,4.725697449154598e-05,9.794732756521746e-06,9.780986503083081e-06,8.928750342207033e-06,2.3571736010384463e-06,2.3395232156352512e-06,2.31935028960882e-06,1.1439389811457447e-06,1.0943825121623262e-06,5.143948899314519e-07,5.133584002230642e-07,4.863993005377447e-07,2.8150532830678186e-07,1.6236998132784114e-07,9.822294116296794e-08,8.326071243106534e-08,6.190481438211518e-08,6.0513556257554e-08,5.073450074772367e-08,1.715116530186886e-08,0.000460407929494977,0.00044603412970900536,0.00046647596172988415,0.00045044603757560253,0.0004497189074754715,0.0004586570430546999,0.00045881117694079876,0.0004735670518130064,0.0004667178727686405,0.00048504583537578583,0.00046803196892142296,0.0004689539782702923,0.0004765142221003771,0.0004793808329850435,0.000484667019918561,0.00048025790601968765,0.0004793789703398943,0.0004870309494435787,0.0005301919300109148,0.0005073482170701027,0.0005050459876656532,0.0005020028911530972,0.0005116770043969154,0.0005127720069140196,0.000518422108143568,0.0005120928399264812,0.0005344080273061991,0.0005319190677255392,0.0005204859189689159,0.0005308210384100676
0.521997387045736,0.3201047658865469,1.0,0.5112449370790273,0.09835015802093186,0.07410598954526798,0.015545715533781113,0.01545787287162745,0.003523081277896456,0.002747520497125617,0.001929439464628388,0.0008972269093595665,8.250810370512213e-05,7.162201608240288e-05,4.5253146899294244e-05,4.2380029569190376e-05,4.090822832024846e-05,9.697497167166396e-06,7.955692755462953e-06,6.760007700411903e-06,4.52966105491473e-06,4.512591791342513e-06,2.995423411408316e-06,1.5228293513864955e-06,3.765970941992256e-07,3.6482576927276946e-07,3.507872642960508e-07,3.404212815511048e-07,3.3677716059351646e-07,2.291529110912664e-07,2.2913074650671035e-07,2.2621361788043032e-07,4.3084590028935373e-08,2.073843671201321e-08,0.0004762329626828432,0.00044527510181069374,0.0004488960839807987,0.0004533969331532717,0.00045101181603968143,0.0004746729973703623,0.0004735609982162714,0.0004580931272357702,0.00046713300980627537,0.0004785158671438694,0.00046623521484434605,0.0004725279286503792,0.0004763898905366659,0.0004740380682051182,0.00047978293150663376,0.0004779729060828686,0.0004963709507137537,0.00048171193338930607,0.0004964910913258791,0.0005043661221861839,0.0005164998583495617,0.000501187052577734,0.000511478865519166,0.0005190200172364712,0.0005178581923246384,0.000511055113747716,0.000519908033311367,0.0005225169006735086,0.0005266901571303606,0.0005376720800995827
0.30324861814784576,0.15424362209507125,1.0,0.5108790560625494,0.15988657237330098,0.15922486665891064,0.027219310634317144,0.01942652680808808,0.0020987216073997724,0.001860517019245078,0.0011724198445708938,0.0011122584941579757,0.0002350296152800385,0.00012691340297475942,0.00012632007736854616,6.491313646175302e-05,6.426812138478859e-05,6.406124351319987e-05,8.685373565304013e-06,8.639863616700496e-06,8.54867650534426e-06,3.531558181898894e-06,3.298668562783357e-06,1.399748158598271e-06,1.3266730865558837e-06,1.1812185720598959e-06,1.0374216955355644e-06,1.796077002636087e-07,1.1131455298757763e-07,9.885022588720527e-08,8.951564437714907e-08,8.561187010978138e-08,3.862389479709317e-08,1.4260595950883658e-08,0.0004658559337258339,0.00045035802759230137,0.00046204403042793274,0.0004555399063974619,0.00045566889457404613,0.00045436504296958447,0.000457054004073143,0.0004571338649839163,0.0004681251011788845,0.0004648161120712757,0.0004939029458910227,0.0004730250220745802,0.000496668042615056,0.000477795023471117,0.00048137293197214603,0.00048417807556688786,0.0004780010785907507,0.00048143090680241585,0.000486103817820549,0.0005032739136368036,0.0004953430034220219,0.0005184500478208065,0.0005093289073556662,0.0005107859615236521,0.0005433461628854275,0.0005136372055858374,0.0005124190356582403,0.0005207790527492762,0.0005199171137064695,0.0005365149118006229
0.5819987254559883,0.2010161486775599,1.0,0.511381123913452,0.08177002766156095,0.07317256987293587,0.014095374585703943,0.013190708762303095,0.004194670084959419,0.003588150001752849,0.0014340006628374758,0.0011999767262188996,0.00010404109927866626,4.6937997345218885e-05,4.6477052859120525e-05,1.643415628977249e-05,1.636122920995207e-05,7.119488264673338e-06,2.7902059725279057e-06,2.6881885012766084e-06,2.2991912139293927e-06,1.448337793023847e-06,8.288459119788321e-07,7.896324762891663e-07,5.258951146141304e-07,5.154988284512324e-07,2.1370033941805004e-07,1.267378733719751e-07,8.476954851029622e-08,7.736039733414539e-08,6.466545123175783e-08,6.466534182784729e-08,6.46083053604965e-08,1.207111428572356e-08,0.00044649001210927963,0.00045277317985892296,0.00044794310815632343,0.0004506909754127264,0.0004530339501798153,0.0004520190414041281,0.00045817182399332523,0.0004621250554919243,0.0004652158822864294,0.0004882211796939373,0.0004973530303686857,0.0004678440745919943,0.0004753759130835533,0.0004794411361217499,0.0004838251043111086,0.00047866883687675,0.00047546415589749813,0.0004882910288870335,0.0004905869718641043,0.0004995388444513083,0.0005036750808358192,0.0005031300242990255,0.0005164709873497486,0.0005142088048160076,0.0005259329918771982,0.0005254778079688549,0.000521284993737936,0.0005199799779802561,0.000535822007805109,0.0005252030678093433
0.439097561302376,0.1803420983749422,1.0,0.5122901150025427,0.11363490114843477,0.11056960526124104,0.020361026964515715,0.01625685365784033,0.003559661734209979,0.0032814899873161493,0.0015530739318681149,0.0013453008256150002,0.00015311815343368293,6.710508784284395e-05,6.6543836905653e-05,2.2674846313596626e-05,2.2567919209177348e-05,2.1920403551743712e-05,5.142832832038563e-06,5.136036785342748e-06,5.067238329683656e-06,2.13140843024784e-06,2.037143264503864e-06,8.526281701005155e-07,8.213655374496537e-07,8.211442905763347e-07,5.728269202879934e-07,1.7922223782035557e-07,1.0263826046937281e-07,7.231932517280423e-08,5.272778686475617e-08,4.788647107589269e-08,4.486092862295841e-08,2.549141984068412e-08,0.0004583960399031639,0.00044606695882976055,0.00045580300502479076,0.00045396597124636173,0.0004516430199146271,0.00045018596574664116,0.00046075484715402126,0.00047476496547460556,0.00046803103759884834,0.00046374695375561714,0.0005234337877482176,0.0004704559687525034,0.00047543621622025967,0.00047439313493669033,0.0004817880690097809,0.0004778618458658457,0.00048218504525721073,0.0004931590519845486,0.0005024929996579885,0.0005000240635126829,0.0004905511159449816,0.0005071258638054132,0.0005078238900750875,0.0005269520916044712,0.000515640014782548,0.0005146309267729521,0.000520613044500351,0.0005251471884548664,0.0005194251425564289,0.0005260861944407225
0.7466009640551217,0.019422788058740426,1.0,0.5137465090956539,0.05037080304987904,0.04936549422433831,0.01296356813758398,0.006309905296085038,0.0052773485003341355,0.0049799562732656425,0.0003910661462029503,0.0003868525920175614,0.00028025758560620606,0.00012913548238944125,0.00012808283559753977,3.912146354014241e-05,2.618951274722231e-05,2.5514935261488572e-05,1.0630463469612006e-05,6.246277998157369e-06,1.8663967840615308e-06,1.2946011775321235e-06,1.2406531327970579e-06,1.0478171469395646e-06,4.756880588804982e-07,3.7161176845416026e-07,3.57881029418839e-07,3.1927555868641985e-07,2.404749887261467e-07,1.0088706646050095e-07,7.041635655284072e-08,5.781092304194886e-08,5.507401969267278e-08,5.5001270168952835e-08,0.00045810313895344734,0.0004505540709942579,0.0004487759433686733,0.0004757610149681568,0.00045200809836387634,0.00045831804163753986,0.0004943590611219406,0.00046261283569037914,0.0004674699157476425,0.0004999041557312012,0.000519945053383708,0.000472815940156579,0.00047412700951099396,0.00047615193761885166,0.0005119710694998503,0.0004793440457433462,0.0004809540696442127,0.0005004601553082466,0.0005098271649330854,0.0005009588785469532,0.0004895210731774569,0.0005044699646532536,0.0005114939995110035,0.0005108811892569065,0.0005158488638699055,0.0005138518754392862,0.0005320780910551548,0.0005331721622496843,0.0005395109765231609,0.000525415875017643
0.37128048750862697,0.052282010821323,1.0,0.5162123881746083,0.15838747980353216,0.15745561367617494,0.03767187088134284,0.009892585638555867,0.004220944055781701,0.004145849001559347,0.000775856848121061,0.0007545619377637221,0.0003007098758643283,0.00017011427746617595,0.00015705422419183519,4.683303543025688e-05,3.634308122090628e-05,3.386480974649025e-05,2.619150970334367e-05,1.2764767664929134e-05,8.103689363613233e-06,7.106322380052282e-06,2.909698229371511e-07,2.811956944330205e-07,1.0626610903371709e-07,1.058046672157136e-07,7.032226320349408e-08,3.6391848467814765e-08,2.7034822952328394e-08,2.201848711468485e-08,1.5794980110895992e-08,1.4717208266452419e-08,9.738213002042305e-09,8.726363775248298e-09,0.0004467570688575506,0.00044880202040076256,0.00045014102943241596,0.0004519689828157425,0.00045398902148008347,0.0004524141550064087,0.00045600999146699905,0.0004597669467329979,0.00046497094444930553,0.00046358187682926655,0.0005409799050539732,0.00047225295566022396,0.0004890118725597858,0.0004791452083736658,0.00047928793355822563,0.00048000714741647243,0.00047999201342463493,0.00048554688692092896,0.000491119921207428,0.0005056669469922781,0.0005097591783851385,0.0005045211873948574,0.0005310468841344118,0.0005091768689453602,0.0005137911066412926,0.0005120248533785343,0.0005148840136826038,0.0005195159465074539,0.0005347810219973326,0.0005316310562193394
0.53471671742271,0.013972719418462565,1.0,0.5126069968100637,0.10948786245123646,0.10694856676732901,0.030414188362246623,0.008606047159471397,0.00749603248099262,0.006861917623103696,0.00023234583074202138,0.00022723219292306062,0.00011374141224480991,5.7937844630062754e-05,5.361033935510672e-05,2.547834748948771e-05,1.8373907253581315e-05,1.5419384846824767e-05,1.079340033769248e-05,6.3035376327381824e-06,2.6313670434605283e-06,2.4646636317588206e-06,4.061015581450968e-07,2.4991547506871544e-07,1.9474625980952397e-07,1.6301388783861632e-07,1.0631405245288647e-07,1.015026037794365e-07,7.57195735997969e-08,6.980560847301184e-08,4.303000374677854e-08,4.210433692381742e-08,3.8062909887284736e-08,2.1819491210940323e-08,0.00044423993676900864,0.00045083207078278065,0.00045440602116286755,0.00045473198406398296,0.00045071495696902275,0.0004689078778028488,0.0004708380438387394,0.00045671104453504086,0.00047742389142513275,0.00046385894529521465,0.0005005011335015297,0.000474466010928154,0.0004721290897578001,0.0004796849098056555,0.00047792005352675915,0.00048106699250638485,0.0004784769844263792,0.0004931488074362278,0.00047984207049012184,0.0005016808863729239,0.0005037139635533094,0.0005135210230946541,0.0005078730173408985,0.0005101819988340139,0.0005137668922543526,0.0005157859995961189,0.0005184479523450136,0.0005279718898236752,0.0005262850318104029,0.0005498970858752728
0.5106606317398971,0.30495551374919483,1.0,0.5096805419307202,0.09880913258935793,0.077858828649597,0.01580298867175496,0.01579180989919502,0.0035235784919369585,0.0027903014164961915,0.0019129294693270653,0.0009689294943494081,7.116776590037637e-05,6.899248563684639e-05,3.870786755694981e-05,3.754786925159988e-05,3.6001265981622466e-05,1.037293666764826e-05,8.189087745545106e-06,6.920123552855408e-06,4.622958524184259e-06,4.501045656158801e-06,3.0287297071699116e-06,1.518498486856054e-06,3.752019718416367e-07,3.480558566323305e-07,3.480400205427882e-07,3.2012732230962344e-07,3.098921877294662e-07,2.23961312885147e-07,2.2395474617611215e-07,2.2185818709716936e-07,3.156017041787891e-08,1.7550511111595174e-08,0.00043480214662849903,0.0004462620709091425,0.0004554318729788065,0.0004518351051956415,0.000457647955045104,0.0004530958831310272,0.00045879604294896126,0.0005137310363352299,0.00046526012010872364,0.0004672899376600981,0.0005088169127702713,0.000489444937556982,0.000509215984493494,0.0004804041236639023,0.000478857196867466,0.0004808870144188404,0.00047651398926973343,0.00048526981845498085,0.0004960140213370323,0.0005149999633431435,0.0004934698808938265,0.0004923241212964058,0.0005177040584385395,0.0005262529011815786,0.0005250610411167145,0.0005042420234531164,0.0005172579549252987,0.0005200719460844994,0.0005237190052866936,0.0005398748908191919
0.6135939377161109,0.2284364717174271,1.0,0.5095311067998409,0.07844369416904641,0.06443124447125893,0.012975372027619222,0.01282520855846619,0.004200070717970153,0.003285168978800894,0.0014159249981457827,0.001107122390309855,0.00016270445547458825,7.302644392668091e-05,7.198345308237792e-05,3.058858524692762e-05,3.0475840966874306e-05,9.196777216419288e-06,4.1817428814764265e-06,4.077908956135422e-06,3.3293168211478085e-06,2.2887922263891087e-06,1.4048939333035294e-06,1.3990879515393329e-06,8.251285161648229e-07,8.115810419530333e-07,2.6990420346195467e-07,1.720209609871569e-07,1.242559374930728e-07,1.2013038761527293e-07,1.0621462010953155e-07,1.0595360693700775e-07,1.0547310192736996e-07,1.495817285927658e-08,0.00044329301454126835,0.0004627350717782974,0.0004945001564919949,0.0004501079674810171,0.00045853806659579277,0.0004533720202744007,0.0004674759693443775,0.0004594731144607067,0.00046487688086926937,0.0004636931698769331,0.000529223121702671,0.0004673500079661608,0.0004737519193440676,0.00048447493463754654,0.0004782569594681263,0.00047514308243989944,0.00047721294686198235,0.00048263208009302616,0.0004890160635113716,0.0005039249081164598,0.0004946929402649403,0.0005023458506911993,0.0005099598783999681,0.0005207119975239038,0.0005141010042279959,0.0005167711060494184,0.0005158630665391684,0.0005354671739041805,0.0005248959641903639,0.0005442609544843435
0.3792659505862729,0.18674621766978972,1.0,0.5099667399190366,0.12963742732449082,0.12692940575155942,0.02247090832189635,0.01826773035656634,0.002938377763055536,0.0026574413565545506,0.001538143940233137,0.0012942844639745076,0.00022345338615339404,9.57411631734608e-05,9.447383123266488e-05,3.956510103883222e-05,3.905885619381574e-05,3.863052762487748e-05,8.872532549235095e-06,8.776573790992842e-06,8.496178873066068e-06,3.382787476252523e-06,3.3590127210650947e-06,1.3515434156789644e-06,1.2493163516667991e-06,1.232085530794563e-06,9.355689071663879e-07,1.4575881581978063e-07,8.598647847092073e-08,5.3287727932017724e-08,4.12009638585775e-08,3.3472860979033853e-08,3.306399655235998e-08,2.4123360251709412e-08,0.0004462110809981823,0.00044911704026162624,0.0004771379753947258,0.0004551869351416826,0.0004578600637614727,0.0004537729546427727,0.0004581159446388483,0.0004536290653049946,0.0004629869945347309,0.0004624458961188793,0.0004980291705578566,0.0004724061582237482,0.0004905590321868658,0.00047817197628319263,0.0005033120978623629,0.00048427097499370575,0.0004790180828422308,0.0004844821523874998,0.0004893208388239145,0.0004858500324189663,0.0004946722183376551,0.0005038538947701454,0.0005073349457234144,0.0005187299102544785,0.000516057014465332,0.0005301921628415585,0.000519168097525835,0.0005210461094975471,0.0005221881438046694,0.0005243511404842138
0.23686060312728807,0.02983210801298508,1.0,0.5101030920632184,0.22698434535724354,0.22496000924721302,0.04822140329414583,0.006711373378004617,0.0011018352798536283,0.001093519585618035,0.0005083185993650101,0.00034574347331485587,0.00012019923629572164,0.00011424311220681591,0.00010391164431251746,5.0957332665240386e-05,5.0796996853328954e-05,5.078949723619395e-05,1.4017104835062508e-05,4.592598227941681e-06,2.973452698878447e-06,2.8666319053291865e-06,1.0581954838677322e-06,7.454272781059093e-07,7.264551949716439e-07,7.246676146338809e-07,5.599211063377951e-07,1.60201646460733e-07,1.310649100313293e-07,1.161090261506539e-07,1.139055714860634e-07,1.0294916317034097e-07,7.462882880390135e-08,7.019866173001591e-08,0.00044383201748132706,0.0004515829496085644,0.000458176014944911,0.00045658298768103123,0.00045660510659217834,0.0004905590321868658,0.0004528078716248274,0.0004611941985785961,0.00047776708379387856,0.00046376814134418964,0.0005067149177193642,0.0004662470892071724,0.00047930399887263775,0.0004749419167637825,0.0004787601064890623,0.0004860260523855686,0.00047822901979088783,0.0004845040384680033,0.0004873399157077074,0.0004871189594268799,0.0005083240102976561,0.0004930167924612761,0.0005109980702400208,0.0005147201009094715,0.0005145210307091475,0.0005141450092196465,0.0005189548246562481,0.000518562039360404,0.0005227418150752783,0.0005269912071526051
0.9019546901817942,0.8313621258830283,1.0,0.5092396440450102,0.15325325027525125,0.00829561860569882,0.004897235915915887,0.002763354514133107,0.0011623302827805232,0.0006844059177152573,0.0006320942224772309,0.00033478024737424844,0.000162942091909877,0.00012985915956220583,3.3766165392336696e-05,2.7367052530219734e-05,8.232423152988054e-06,7.296792769306476e-06,3.102728445098641e-06,3.0359041470559274e-06,3.015718073181315e-06,1.9366917966920754e-06,1.5486465498191474e-06,1.4797381699757765e-06,1.3366286432328808e-06,3.886658435505856e-07,1.6269140561467534e-07,1.6245245565286482e-07,1.3761742740969766e-07,1.1337752698196128e-07,1.0146616036532056e-07,5.5452510992944844e-08,5.494507718098912e-08,1.9149528443983858e-08,0.00046953209675848484,0.00045008212327957153,0.00045250006951391697,0.0004702410660684109,0.0004555659834295511,0.0004516399931162596,0.00045953597873449326,0.000473580090329051,0.00046397303231060505,0.0004667190369218588,0.0005215690471231937,0.0004699749406427145,0.00046989903785288334,0.0004753300454467535,0.00047564785927534103,0.0004800360184162855,0.0004741039592772722,0.0004867939278483391,0.0004875240847468376,0.0005002720281481743,0.0005215140990912914,0.0005037919618189335,0.0005102269351482391,0.0005139419808983803,0.0005139289423823357,0.0005264219362288713,0.0005132951773703098,0.0005195960402488708,0.0005508300382643938,0.0005284270737320185
0.5758336185818038,0.5673605590140585,1.0,0.5140334030147642,0.12283055948447064,0.04620496982839074,0.01458747605796666,0.011557067473707175,0.0026175121420271975,0.0025335394587216765,0.002413345390755169,0.00033284737853901,0.0001958985148220176,9.968334743264323e-05,2.5050407159514413e-05,2.2604852477960956e-05,2.2590636187468363e-05,9.459918201306602e-06,4.898872158015037e-06,4.894728658541017e-06,4.719326022073291e-06,1.7642879520383167e-06,1.5829070031708345e-06,1.472690118630646e-06,1.2830998924889626e-06,4.0095103541434125e-07,2.6458094602846935e-07,2.3653579463885548e-07,1.618624128363257e-07,1.5588750531735924e-07,1.4461100984544085e-07,1.3627622157036478e-07,8.075488025255951e-08,8.073408906962772e-08,0.00044383807107806206,0.0004434220027178526,0.00046536093577742577,0.0004554560873657465,0.0004529340658336878,0.0004511461593210697,0.00046215089969336987,0.0004557690117508173,0.00046050501987338066,0.000464858952909708,0.0005365058314055204,0.00047432584688067436,0.0004830118268728256,0.0004881590139120817,0.0004822509363293648,0.0004971600137650967,0.0004785310011357069,0.0004938871134072542,0.0005012410692870617,0.0005161911249160767,0.000490271020680666,0.0005165091715753078,0.0005033479537814856,0.0005149440839886665,0.0005144460592418909,0.000511897960677743,0.0005136609543114901,0.0005210989620536566,0.0005220358725637197,0.0005296990275382996
0.911987647571481,0.10963534576855039,1.0,0.5130162539426237,0.030758360145743652,0.01716758733012653,0.005851189097464426,0.005590157823719671,0.003200498480808696,0.0013481755560208984,0.00046221676845575795,0.00046221071111890986,0.0002025304953821404,0.00011514700096461332,0.00010862457683107402,2.1701234314515264e-05,1.1069553295370309e-05,8.353593921746198e-06,4.623314521692384e-06,3.554548406572538e-06,2.394101941990353e-06,1.7654615484900623e-06,1.7056095264767811e-06,8.060607397150989e-07,6.299437782238759e-07,4.658334085188568e-07,3.791216781652904e-07,3.288300813341874e-07,2.498907476795916e-07,8.972363429566036e-08,6.333567164007087e-08,6.103089543140283e-08,5.01622074834747e-08,2.7442593976649988e-08,0.0004427439998835325,0.00045033986680209637,0.00045017688535153866,0.0004561890382319689,0.00045324512757360935,0.0004501389339566231,0.0004533580504357815,0.00045865890569984913,0.0004638440441340208,0.00046835606917738914,0.0005375540349632502,0.00047476706095039845,0.0004781549796462059,0.0004767070058733225,0.0004745209589600563,0.00048186606727540493,0.0004783910699188709,0.0004991479218006134,0.0004913948941975832,0.0004894961602985859,0.0005019400268793106,0.0005054729990661144,0.0005150111392140388,0.0005124250892549753,0.000525331124663353,0.0005155459512025118,0.0005156230181455612,0.0005299490876495838,0.0005241900216788054,0.0005307621322572231
0.33427341171438174,0.1489778241795211,1.0,0.520264205057174,0.14987960651319462,0.14924773534540894,0.026702540858002374,0.018042905026772405,0.0025454117196726726,0.0023515332627513518,0.0012747030168130823,0.0012137302687195617,0.0002473896816224393,0.0001294898003808874,0.00012843150921059747,5.781155933689645e-05,5.761813216098003e-05,5.704900822356995e-05,8.747921595981774e-06,8.334155619657684e-06,8.334099793755821e-06,3.664390558447667e-06,2.9654609132309742e-06,1.2390171744398671e-06,1.2020659795551535e-06,1.115495090194326e-06,9.459027925396343e-07,1.3050305354731372e-07,1.185664110743867e-07,8.505338032226027e-08,8.339856406613073e-08,7.548739481584406e-08,2.8895325733580924e-08,1.9736592612305618e-08,0.00044227996841073036,0.0004500090144574642,0.0004564030095934868,0.000453790882602334,0.00045334501191973686,0.0004684259183704853,0.0004723810125142336,0.0004791370593011379,0.0004752790555357933,0.00046954001300036907,0.0005325889214873314,0.00047033512964844704,0.0004781519528478384,0.0004799149464815855,0.00047907885164022446,0.00047630700282752514,0.0005018010269850492,0.0004814921412616968,0.0004910789430141449,0.0004871359560638666,0.0005016899667680264,0.0005059819668531418,0.0005131138022989035,0.0005102171562612057,0.0005277080927044153,0.0005058131646364927,0.00052816909737885,0.0005193618126213551,0.0005400269292294979,0.0005408178549259901
0.4147542241619748,0.32717085847590577,1.0,0.5257386520970613,0.11513473797239447,0.09572384612045412,0.019026683172458536,0.018961091250582564,0.0028679204323825173,0.002604107431808463,0.002283685163655188,0.0007745247629410317,0.0001649193289997529,8.164048749231503e-05,2.867614867946331e-05,1.8788559653274783e-05,1.5588277582092122e-05,1.3769790422638132e-05,1.0931968479021532e-05,9.793584287953567e-06,8.444381580626743e-06,4.280388579780827e-06,3.181947881357616e-06,1.4337501672793586e-06,9.453727917462727e-07,8.749485804286206e-07,5.735893810326311e-07,4.258848125574095e-07,3.346870177174847e-07,2.687407178211576e-07,2.6804104825678407e-07,2.6455528871788995e-07,4.327697830020592e-08,2.6159348132583623e-08,0.00045787286944687366,0.00046031689271330833,0.0004520281217992306,0.0004668931942433119,0.00045302603393793106,0.0004573259502649307,0.00045300298370420933,0.00046676513738930225,0.0004619448445737362,0.0004684631712734699,0.0004910910502076149,0.00047461013309657574,0.0004759321454912424,0.00048110797069966793,0.0004801410250365734,0.0004811000544577837,0.0004777750000357628,0.0004964941181242466,0.0005003060214221478,0.0005002759862691164,0.0005019400268793106,0.0005081598646938801,0.0005107109900563955,0.000514328945428133,0.0005076120141893625,0.0005288301035761833,0.00052045495249331,0.0005207431968301535,0.0005234051495790482,0.0005388320423662663
0.17491695277071884,0.15130782147521116,1.0,0.5108955090399832,0.2138395505062408,0.2135805182531043,0.02872289087501751,0.025308072906690692,0.0005121551107512188,0.0003648197157280044,0.00036137218007491217,0.0001594464762520069,9.302709307577952e-05,4.233982428611848e-05,4.046416293343556e-05,3.45825347042748e-05,3.334590306673206e-05,3.285070373919727e-05,2.8938606066585325e-06,1.971620919703703e-06,1.7295875125656462e-06,1.301848714609685e-06,7.628601013644542e-07,4.75630479731588e-07,4.119643522663869e-07,4.1053065597342864e-07,2.743884622494653e-07,1.1199423235004924e-07,3.780000026295139e-08,3.654907286564326e-08,3.130453149659133e-08,3.106471345057902e-08,3.1048692092168325e-08,2.99017727788361e-08,0.00043795700185000896,0.0004466420505195856,0.00045290496200323105,0.00045108282938599586,0.0004650009796023369,0.0004543871618807316,0.00045623909682035446,0.000458716182038188,0.0004630798939615488,0.0004644729197025299,0.0005159240681678057,0.000519867055118084,0.00046908785589039326,0.00048308190889656544,0.0004762359894812107,0.0004837911110371351,0.0004832819104194641,0.0004847259260714054,0.000502157025039196,0.0005027579609304667,0.0005042741540819407,0.0004966321866959333,0.0005120320711284876,0.0005226940847933292,0.0005118430126458406,0.0005160709843039513,0.0005489159375429153,0.0005239348392933607,0.0005233138799667358,0.0005257369484752417
0.9056173970674878,0.2786165592081724,1.0,0.5116021260619164,0.06902745910167848,0.018967229450976304,0.01038840876602742,0.008256752486558447,0.0051664384069722786,0.0009728595385365385,0.0004185610523547243,0.0003429517375359749,0.00017979220132748576,8.49887957680755e-05,8.348254553858962e-05,3.187640700286393e-05,3.0664804450446e-05,7.5473145298233095e-06,3.2180927933289983e-06,2.4208626420647665e-06,2.3025570580821377e-06,1.4560807098020152e-06,1.4457185015397055e-06,1.424434817149774e-06,9.666169753948248e-07,6.389819614820537e-07,6.284608365774609e-07,5.70506301581696e-07,4.858212585175564e-07,2.324474824776331e-08,2.144979287439616e-08,2.075988306261573e-08,1.9896004805522225e-08,7.614321466983335e-09,0.0004476869944483042,0.0004502418451011181,0.0004576900973916054,0.00045525399036705494,0.0004568970762193203,0.00046294298954308033,0.0004586540162563324,0.00046120304614305496,0.0004608768504112959,0.0005158849526196718,0.0005306280218064785,0.000474574975669384,0.00047577708028256893,0.00047485786490142345,0.0004777568392455578,0.0004900179337710142,0.0004806017968803644,0.0004954270552843809,0.0004910312127321959,0.000495278974995017,0.0005015470087528229,0.0005060869734734297,0.0005064320284873247,0.0005168470088392496,0.0005139049608260393,0.0005202488973736763,0.0005213250406086445,0.0005220579914748669,0.0005240021273493767,0.0005248668603599072
0.5363197772226286,0.23783538488179112,1.0,0.5106500259134918,0.09120240842602162,0.07942068222515157,0.01517866251109614,0.014747709084461613,0.003914156489381361,0.0032226402750265403,0.0016338256485530667,0.0011954388118274879,5.5438728232028025e-05,4.2518635066629006e-05,2.8473711023609388e-05,2.316580635327067e-05,2.248712528291297e-05,5.256365007206177e-06,5.099092038333117e-06,4.369876095866816e-06,2.6942781443646486e-06,2.6913683435803648e-06,1.6534722320636746e-06,1.1063609733630331e-06,2.3286197266568204e-07,2.2702279780607778e-07,1.2207697423966183e-07,1.1886078364837598e-07,1.1799810455070721e-07,9.998704404329424e-08,9.994802004258094e-08,9.993902954191047e-08,3.9870955798788534e-08,1.5415064042602402e-08,0.0004741339944303036,0.0004499319475144148,0.00045542395673692226,0.00045105000026524067,0.00045681698247790337,0.0004696070682257414,0.00045407190918922424,0.0004861720371991396,0.0004855361767113209,0.00046381796710193157,0.0005014340858906507,0.00047605205327272415,0.00047020893543958664,0.00047712912783026695,0.0005054979119449854,0.0004793531261384487,0.0004946170374751091,0.0004855149891227484,0.0004887408576905727,0.00048757297918200493,0.000507415970787406,0.0005238000303506851,0.0005129480268806219,0.0005175240803509951,0.0005202319007366896,0.0005201022140681744,0.0005199371371418238,0.0005232880357652903,0.0005359700880944729,0.0005310410633683205
0.9701365112382403,0.4591960956920653,1.0,0.5106898790691048,0.10395207019947736,0.012588556676751966,0.0105276814575515,0.007055860259880603,0.005168433310524261,0.0004116149730317572,0.00027092752336182953,0.0001683838492670887,7.27993360821084e-05,5.162459933245544e-05,4.886591031495819e-05,4.7182851272288605e-05,2.723454035407445e-05,4.755076263072828e-06,2.638690903823131e-06,2.4736612388979874e-06,2.389813304600506e-06,2.158885038719439e-06,1.7327344700953734e-06,9.719260056032568e-07,7.412459090054619e-07,6.636608535035107e-07,1.3787222754524719e-07,1.299347965508462e-07,1.2294988589896004e-07,1.2294980882518534e-07,1.0343290373825847e-07,6.889842762972934e-08,6.855721327934996e-08,3.8077417733162134e-08,0.0004691679496318102,0.0004525179974734783,0.00045761605724692345,0.0004525391850620508,0.00046114716678857803,0.0004584530834108591,0.00045492383651435375,0.0004596139770001173,0.00045976205728948116,0.00046664196997880936,0.0005026659928262234,0.0004756900016218424,0.00047424412332475185,0.0004805091302841902,0.0004805601201951504,0.0004825738724321127,0.0004939290229231119,0.00048474804498255253,0.0005067251622676849,0.0005040140822529793,0.000492611201480031,0.0005099100526422262,0.0005098329856991768,0.0005145440809428692,0.0005137268453836441,0.0005160667933523655,0.0005221320316195488,0.0005214279517531395,0.0005230249371379614,0.0005279670003801584
0.7904132683455726,0.24148906062179398,1.0,0.5096944260876626,0.06368289299745608,0.033936529189003244,0.010152974305208128,0.009566476256025679,0.004528798753304054,0.0021889578729778125,0.0008648821706057287,0.0007122768014037344,0.0002810453621335976,0.0001281167272209874,0.00012715517305091238,4.286724026230295e-05,4.2484995995632894e-05,1.171897786825317e-05,2.958102855289915e-06,2.0859834130262e-06,2.0369129953746564e-06,1.9901817293615807e-06,1.912459177471801e-06,1.7902194754040138e-06,8.072805417947398e-07,7.828862549514863e-07,3.8438066372097033e-07,3.797451974736487e-07,3.5968361164531393e-07,1.0996618064502714e-07,9.795005194087181e-08,9.591731894396553e-08,8.990501841928623e-08,1.2621392097177824e-08,0.00046389619819819927,0.0004476839676499367,0.0004508690908551216,0.00045413803309202194,0.00047169788740575314,0.00048051285557448864,0.000450473977252841,0.0004579119849950075,0.0004623581189662218,0.00046542007476091385,0.0005334329325705767,0.00047401199117302895,0.0004904048983007669,0.0004802797921001911,0.0004766751080751419,0.0004796499852091074,0.0004781510215252638,0.0005061521660536528,0.0005083540454506874,0.0005056289955973625,0.0005076031666249037,0.0005073228385299444,0.0005132958758622408,0.0005142670124769211,0.0005313230212777853,0.0005125119350850582,0.0005201150197535753,0.0005374900065362453,0.0005259050521999598,0.0005295600276440382
0.4603955870930234,0.13064525602570232,1.0,0.5099191649351269,0.11279093850870593,0.112145469639435,0.02253543338821487,0.01393671835232444,0.004121608968391178,0.004052544413497275,0.001329421690134814,0.0012767596591043969,0.00015108697239689161,7.847130802751395e-05,7.353744346245012e-05,2.3624660224301838e-05,2.266146866427818e-05,1.5523600959055634e-05,7.611467445251825e-06,5.785455796817728e-06,4.264732277815258e-06,3.256712427705838e-06,8.771697806572334e-07,8.686128894480837e-07,4.976797404053888e-07,4.969575059003842e-07,2.874975617557038e-07,1.3751151212754908e-07,1.0417618431232238e-07,7.871252875155013e-08,6.389760996516893e-08,6.269706428204008e-08,4.896440756535797e-08,2.2162390685628594e-08,0.0004551659803837538,0.0004500357899814844,0.00045182392932474613,0.0004590628668665886,0.00045467098243534565,0.00045664887875318527,0.00045477086678147316,0.0004624540451914072,0.000463348813354969,0.0004939560312777758,0.0004960710648447275,0.00047182291746139526,0.0004858949687331915,0.0004894060548394918,0.00047925906255841255,0.0004807179793715477,0.0004834150895476341,0.0005006629507988691,0.0005039619281888008,0.0005033400375396013,0.0005033530760556459,0.0005095850210636854,0.0005116339307278395,0.0005157599225640297,0.0005136090330779552,0.0005311479326337576,0.0005192349199205637,0.00051739695481956,0.0005208100192248821,0.0005281521007418633
0.4116556951297361,0.18771592244975877,1.0,0.5101292899344116,0.12035990312013753,0.11716603908739734,0.021140570777742382,0.017272845135707256,0.003270781393258541,0.0029760308177087923,0.0015768697309555353,0.0013297690366820057,0.00018829204071543174,8.094851587642233e-05,7.946740402543473e-05,3.0285895979068264e-05,2.9948527293425545e-05,2.9554335812680352e-05,7.1538136839737954e-06,7.0697422569543844e-06,6.841137315224546e-06,2.823541086843573e-06,2.80211950991779e-06,1.1349972859497653e-06,1.0503957957679703e-06,1.0489552034468635e-06,7.601368611372918e-07,1.8562955959399024e-07,1.0069625845360221e-07,7.222471587231365e-08,5.4765882239446094e-08,4.953082660809592e-08,4.383628780977162e-08,2.7077623766065655e-08,0.0004708340857177973,0.00044587207958102226,0.00045392499305307865,0.00045029493048787117,0.0004554479382932186,0.00047074793837964535,0.00046392204239964485,0.00045920396223664284,0.00046286103315651417,0.0004664449952542782,0.0005103170406073332,0.00047065806575119495,0.0004723209422081709,0.00047459686174988747,0.0004840628243982792,0.00048357504419982433,0.0004791291430592537,0.0004882081411778927,0.0004896840546280146,0.0005029540043324232,0.0005172269884496927,0.0005150940269231796,0.0005161981098353863,0.0005262189079076052,0.0005112779326736927,0.0005276941228657961,0.0005180020816624165,0.0005188561044633389,0.0005237490404397249,0.0005308729596436024
0.8774270792163887,0.12201493186283818,1.0,0.5108191368635744,0.03524343589863658,0.022486586889841162,0.006482072058902645,0.006374245426280173,0.0034143681479683607,0.001820246115199729,0.0005652086052667906,0.0005618866464904904,0.0002463792801159256,0.0001314137602135791,0.0001253510103481997,1.654929019116324e-05,7.866324355065978e-06,7.84869049285719e-06,3.6493260509760206e-06,2.534890740531314e-06,1.7184039619869598e-06,1.2100887715560181e-06,1.178473010984824e-06,8.168342810020631e-07,5.068479395826913e-07,3.7049948401971297e-07,3.516304487473774e-07,3.114172224443838e-07,2.4538724756560924e-07,4.92561681722122e-08,3.5402613764674917e-08,3.346106899853239e-08,2.729587950243769e-08,2.3747321503138193e-08,0.00044197216629981995,0.00044891820289194584,0.0004672328941524029,0.000450249994173646,0.0004578111693263054,0.0004644379951059818,0.0004567778669297695,0.00046312715858221054,0.0004625020083039999,0.00047310302034020424,0.0005114958621561527,0.0004837659653276205,0.0004966428969055414,0.0004730219952762127,0.0004917611368000507,0.000479171983897686,0.00048097805120050907,0.0004919371567666531,0.0004958889912813902,0.0005024869460612535,0.0004919229540973902,0.0005058010574430227,0.0005135959945619106,0.0005101549904793501,0.0005143329035490751,0.0005129689816385508,0.0005181720480322838,0.0005230309907346964,0.0005228191148489714,0.000542395981028676
0.7631870823952438,0.24526584310929966,1.0,0.5105706360191107,0.06581592134694408,0.03783684835607982,0.010453009145236922,0.01003575746053662,0.004478063914604513,0.002390819141374298,0.0009615107507906402,0.0007703445628047286,0.00028246488626802957,0.00012677975816538455,0.00012626067783542367,4.5357059949908535e-05,4.522131764918189e-05,1.1945298109904443e-05,3.0783225241798664e-06,2.57375195015439e-06,2.4066732164118876e-06,2.139543721396903e-06,1.98573882223357e-06,1.8479442655960436e-06,8.962099420290299e-07,8.93705954653435e-07,3.0680753393390404e-07,3.0650000818707223e-07,3.0170855367457874e-07,1.3304984740486046e-07,1.1828674610186475e-07,1.1609405143864964e-07,1.0969837154291124e-07,9.92188742360127e-09,0.00044071394950151443,0.00045177992433309555,0.0004541610833257437,0.0004534891340881586,0.0004645627923309803,0.0004570318851619959,0.0004561799578368664,0.000459145987406373,0.0004619890823960304,0.0004675548989325762,0.0004956328775733709,0.0004972338210791349,0.0004763379693031311,0.00047635589726269245,0.0004802329931408167,0.0004817238077521324,0.000490264967083931,0.0004894479643553495,0.0005094979424029589,0.000491483137011528,0.0005037628579884768,0.0005049838218837976,0.0005228929221630096,0.000517962034791708,0.0005148709751665592,0.0005119978450238705,0.0005402900278568268,0.0005082711577415466,0.0005198221188038588,0.0005270398687571287
0.7333448483633508,0.557886678499744,1.0,0.5110080149024725,0.11840341390775143,0.029354868489231783,0.011614931541156863,0.00848314415545762,0.002972800359599204,0.0017357349155391359,0.0014374455604996789,0.0002976292098792255,0.00026382927582442616,0.00011498908845323033,7.766349630179668e-05,7.189749066060376e-05,6.826861103755687e-05,4.670474019159465e-06,2.3831556368015315e-06,2.3675784454521407e-06,1.6728516182154305e-06,1.6253409327772209e-06,1.6138490534007451e-06,1.389472027130911e-06,7.182462940791051e-07,4.884037269869177e-07,2.5292458593183527e-07,2.4569750448834767e-07,2.3392182185412985e-07,7.68434410022979e-08,7.535921191159041e-08,4.736147553312224e-08,4.7150891655378374e-08,4.523223009493651e-08,0.00044451793655753136,0.00045569613575935364,0.00045249098911881447,0.00044900993816554546,0.0004497789777815342,0.00045834085904061794,0.00045083207078278065,0.0004586449358612299,0.00048547517508268356,0.0004666917957365513,0.0005335269961506128,0.0004959970247000456,0.00048097199760377407,0.0004753598477691412,0.00047747488133609295,0.00048236502334475517,0.00048214406706392765,0.0004998259246349335,0.0005158251151442528,0.0005066581070423126,0.0005069079343229532,0.0005197240971028805,0.0005099570844322443,0.0005167308263480663,0.000500593101605773,0.0005133540835231543,0.0005142050795257092,0.0005198910366743803,0.0005349460989236832,0.0005287558306008577
0.6813895353038614,0.23436663249506084,1.0,0.5100938298273832,0.07075098140605407,0.05156764144843906,0.011466938251093092,0.011461119176938041,0.004315647531471711,0.002991916070750673,0.0012249041059975325,0.0009689322449295597,0.00024233946082937891,0.00010693410021616358,0.00010693299881019929,3.9864035259887054e-05,3.986220664870025e-05,1.2135347400108344e-05,3.995492212082776e-06,3.982378148349554e-06,3.5346772969010614e-06,2.4001746758718875e-06,1.873295151801138e-06,1.7658763863276912e-06,1.067778678646714e-06,1.0512346813103795e-06,2.866483782161185e-07,2.0421498241422086e-07,1.7225662090631186e-07,1.6100796228345735e-07,1.408416726040609e-07,1.3985096538831188e-07,1.3679785338245764e-07,5.253233566150022e-09,0.0004410981200635433,0.0004672009963542223,0.00045787100680172443,0.00046743592247366905,0.00045139691792428493,0.0004543461836874485,0.0004541110247373581,0.00046509294770658016,0.0004626649897545576,0.0004639551043510437,0.0005320690106600523,0.0004712310619652271,0.000488505931571126,0.0004895150195807219,0.0004834909923374653,0.00048315711319446564,0.00047680805437266827,0.0004970168229192495,0.0005053100176155567,0.0005097170360386372,0.000506608048453927,0.0005055591464042664,0.0005114029627293348,0.0005177650600671768,0.0005353698506951332,0.000515360152348876,0.0005149189382791519,0.0005203329492360353,0.0005198770668357611,0.0005311940331012011
0.770609332638432,0.3171206618751382,1.0,0.5090228531043977,0.07843620348106013,0.03435003694837948,0.011360916187010033,0.010063331687651826,0.004578656856237794,0.0019988732995290205,0.0009660448598816943,0.0005910374999006177,0.0002768819217315707,0.0001182568992474837,0.00011809183557607413,6.54604429169656e-05,6.533650136162362e-05,7.730469072467941e-06,2.478876183822012e-06,2.2494259258022126e-06,1.8914510730168973e-06,1.8025034153004908e-06,1.7119176051897818e-06,1.6247361205355461e-06,7.517358523998467e-07,7.310123599025514e-07,2.872137886998262e-07,2.843651637154257e-07,2.7206373135222737e-07,7.968338988498063e-08,7.423299565211343e-08,6.960171295269205e-08,6.661426132781373e-08,1.0255129474629614e-08,0.00043939496390521526,0.0004502709489315748,0.00046561192721128464,0.0004487549886107445,0.00045553501695394516,0.00045277178287506104,0.000455969013273716,0.00046791089698672295,0.00047375005669891834,0.0004666391760110855,0.0004977320786565542,0.0004892610013484955,0.0004707709886133671,0.00047204596921801567,0.00047774799168109894,0.00047915196046233177,0.00047987583093345165,0.0004851538687944412,0.0004902691580355167,0.0005033710040152073,0.0005067670717835426,0.0005052660126239061,0.0005132150836288929,0.0005122460424900055,0.0004999730736017227,0.0005134239327162504,0.0005143210291862488,0.0005193760152906179,0.0005322250071913004,0.0005264279898256063
0.36610566221644936,0.04866745484083501,1.0,0.510150718037039,0.1614365516216455,0.1603567605483142,0.038659442062833414,0.009554191460631118,0.004196049459464788,0.004107620407823555,0.0007408620409094414,0.0007145257486241234,0.00030410330369480326,0.00017182291605662915,0.00015892207819711716,4.7620341494315486e-05,3.6247023264202116e-05,3.421950891453917e-05,2.7110578142507355e-05,1.2790222840031004e-05,8.09715148324121e-06,7.113955694748093e-06,4.5101684062835625e-07,4.361759723256764e-07,1.609909024674378e-07,1.604326057887117e-07,1.0882425663515329e-07,5.4918661868797384e-08,4.131079352926206e-08,3.3363177903110174e-08,2.4269392236078028e-08,2.2393238756947192e-08,1.4561377641374155e-08,1.3537279751016472e-08,0.00044692307710647583,0.00044833216816186905,0.00045372918248176575,0.0004460560157895088,0.00045475014485418797,0.000452239066362381,0.0004523289389908314,0.00045573199167847633,0.0004595301579684019,0.0004653511568903923,0.0007455628365278244,0.00047286110930144787,0.0004736150149255991,0.00047674006782472134,0.00047356588765978813,0.000483060022816062,0.0004767270293086767,0.0004855990409851074,0.0005005418788641691,0.0005090131890028715,0.0005043020937591791,0.0005038208328187466,0.0005125799216330051,0.0005438181106001139,0.0005112269427627325,0.0005291090346872807,0.0005142558366060257,0.0005210808012634516,0.0005178879946470261,0.0005293490830808878
0.9896584966717438,0.49347150830638464,1.0,0.510361524997279,0.10991724241443325,0.011244864929893524,0.01012632487627897,0.006626347449260659,0.00505438194457445,0.00034365144700233385,0.00027464404987806337,0.00022550084841532623,6.70447145168421e-05,6.44139328902697e-05,6.23224452027929e-05,5.3084625746925015e-05,1.864166535163576e-05,5.893374486265599e-06,2.669097808652946e-06,2.342324489373588e-06,2.1029496438146136e-06,2.0837693414178963e-06,1.6709155599597088e-06,8.940848647618853e-07,5.313215443293755e-07,5.300554807087657e-07,2.2155618219732022e-07,2.2045424511945672e-07,1.8395113301277417e-07,1.3311986452176136e-07,1.1297762574652175e-07,5.1684743147072875e-08,5.122318303540123e-08,2.8409453025129057e-08,0.0004765051417052746,0.00044948188588023186,0.000448727048933506,0.0004534730687737465,0.00045338599011301994,0.0004516039043664932,0.00046018301509320736,0.0004558749496936798,0.0004622370470315218,0.00046807900071144104,0.0005042811390012503,0.000471252016723156,0.0004914789460599422,0.00047573004849255085,0.0004779398441314697,0.00047790701501071453,0.0004805070348083973,0.0004899948835372925,0.0005011209286749363,0.0005017239600419998,0.0005089989863336086,0.0005190749652683735,0.0005150851793587208,0.0005128928460180759,0.0005118281114846468,0.0005145310424268246,0.0005164919421076775,0.0005173461977392435,0.0005233618430793285,0.000533991027623415
0.7257083957377433,0.2837580958059338,1.0,0.5104194357991219,0.07461853878989369,0.04195499224827177,0.011394941782231728,0.010837261195706344,0.0044358480970141155,0.0024308774964486267,0.0011187366371404235,0.0007666933215490065,0.0002730412983532244,0.00011812826699373772,0.00011812720295791384,5.790894469440143e-05,5.7870078552072446e-05,9.988287628127262e-06,3.549139893098676e-06,3.481951272055135e-06,2.933579773509075e-06,2.337728583074954e-06,1.9883085785291454e-06,1.9416817799524814e-06,1.0056193090065177e-06,1.0047555476428854e-06,2.2333179478718387e-07,2.0917882941512826e-07,2.0872643820826376e-07,1.3232823402572523e-07,1.2105720006988502e-07,1.1834151862830663e-07,1.1641617876507246e-07,5.910732646708673e-09,0.00044773099943995476,0.0004463009536266327,0.00045305793173611164,0.00046514999121427536,0.0004538390785455704,0.0004475940950214863,0.00045863911509513855,0.00046599400229752064,0.0004635488148778677,0.00045972387306392193,0.0004999630618840456,0.0004728301428258419,0.0004992329049855471,0.0004803289193660021,0.0004781079478561878,0.00048278295435011387,0.0004951599985361099,0.00050201709382236,0.0005022149998694658,0.0005053291097283363,0.0005205110646784306,0.0005102558061480522,0.0005136181134730577,0.0005162209272384644,0.000519780907779932,0.0005136721301823854,0.0005248598754405975,0.0005329579580575228,0.0005337500479072332,0.000539964996278286
0.6832766145179413,0.0016308476298648733,1.0,0.5111296479590237,0.0686210862381441,0.06576941438586653,0.01917572166337253,0.007536560285079267,0.007008653677289645,0.00627933848174383,0.0002171865435478506,0.00021127947518673033,0.00019846035787164483,9.064192801253668e-05,9.062717613858695e-05,3.843175538062897e-05,2.652191117586459e-05,2.5362737196128885e-05,1.1739483671238725e-05,6.725562995549816e-06,1.9774409580938763e-06,1.420640743943517e-06,9.400890286390523e-07,8.126678217290531e-07,4.0970471644966224e-07,3.2361260074549766e-07,2.772513775794357e-07,2.4844643796722255e-07,1.7124109437161312e-07,1.1567143281421267e-07,6.991153647188651e-08,6.106776770144309e-08,5.657361353315486e-08,5.3150068622082217e-08,0.0004610999021679163,0.0004450920969247818,0.0004487840924412012,0.00044976710341870785,0.0004565720446407795,0.00045189494267106056,0.00045718811452388763,0.0004585899878293276,0.0004872591234743595,0.0004648989997804165,0.0004976959899067879,0.00047041894868016243,0.0004814770072698593,0.0004750338848680258,0.0004901159554719925,0.0005111941136419773,0.0004865378141403198,0.0005208889488130808,0.0005018298979848623,0.0005060220137238503,0.0004905341193079948,0.0005070648621767759,0.0005076117813587189,0.000515609048306942,0.0005185361951589584,0.0005159128922969103,0.0005144658498466015,0.0005180239677429199,0.0005185941699892282,0.0005287469830363989
0.7241072388175379,0.02448344146761039,1.0,0.5109496461227536,0.05514964120393969,0.054294692610142054,0.014105142578630466,0.00675842092806685,0.005495601865943058,0.0052259155033458045,0.00041815581837520985,0.0004147638146559299,0.0002592028972740232,0.00011967964240839161,0.00011801956726068585,3.213951632895989e-05,2.023748465980488e-05,2.015937229223019e-05,8.93979524394651e-06,4.973769862556469e-06,2.3014115339043185e-06,1.6107247434457076e-06,1.583406008602401e-06,1.2907776775511392e-06,5.517221489923743e-07,4.364201858514849e-07,4.220713450937887e-07,3.709285889406004e-07,2.8094924535276397e-07,1.1982906300494275e-07,8.48804664074709e-08,6.750290584748523e-08,6.414875714636878e-08,6.414554256693861e-08,0.00046748085878789425,0.00045059691183269024,0.00045394292101264,0.0004544381517916918,0.00045757205225527287,0.0004769768565893173,0.00045718508772552013,0.00046253111213445663,0.00045949104242026806,0.0004640999250113964,0.0004998298827558756,0.0004680119454860687,0.00047347997315227985,0.0004887159448117018,0.00048101600259542465,0.00047840713523328304,0.0004815058782696724,0.0004864379297941923,0.0005023789126425982,0.0004942738451063633,0.0005054189823567867,0.0005008878652006388,0.0004985120613127947,0.0005125461611896753,0.0005294790025800467,0.0005186139605939388,0.0005186200141906738,0.0005145829636603594,0.0005434558261185884,0.0005222039762884378
0.9901456140557632,0.2426253685256229,1.0,0.5098291870672256,0.0625950276989467,0.011592970825137744,0.010012600215447668,0.007413727831104581,0.00555192179659805,0.00016070889614547615,0.000159316603328387,0.000154134536600919,4.2214550306508424e-05,3.827208339859243e-05,3.7152422786189304e-05,2.6021097887775797e-05,1.291347532418339e-05,8.202560875240593e-06,3.5330879117767715e-06,2.847024608300546e-06,1.8041318846619904e-06,1.6866860818699256e-06,1.3921948578018233e-06,5.01834829371367e-07,2.9140992905059687e-07,2.1776396777312612e-07,2.153976487599159e-07,2.0335753037529285e-07,1.6781915866525358e-07,4.6164586905715175e-08,4.095238576521868e-08,1.8801361537283444e-08,1.879096117009127e-08,1.447465893100281e-08,0.00047160498797893524,0.00044807884842157364,0.0004544248804450035,0.0004497508052736521,0.0004537289496511221,0.0004537540953606367,0.0004554030019789934,0.0004775619599968195,0.0004654859658330679,0.0004637269303202629,0.0005168889183551073,0.0004730038344860077,0.00047785905189812183,0.0004753740504384041,0.0004768038634210825,0.0004830029793083668,0.0004785561468452215,0.0004874470178037882,0.0004991090390831232,0.0004934340249747038,0.0005158919375389814,0.0005085240118205547,0.0005102730356156826,0.0005139189306646585,0.0005167159251868725,0.0005162761081010103,0.0005150390788912773,0.0005363640375435352,0.000536362873390317,0.0005318860057741404
0.8135265495805395,0.16039680505608056,1.0,0.5108656389638782,0.04718613314050991,0.032261331587135296,0.008217602980154117,0.008175668988457464,0.003969287070261177,0.0024371304007349743,0.0007696122731208842,0.0007354055505882712,0.0002860424784335353,0.00014146773349116399,0.00013737263776922466,1.9987463768478678e-05,1.736410175060736e-05,1.092417373286443e-05,2.8133017678397747e-06,1.451253584792482e-06,1.1806507080666106e-06,1.1761144187238407e-06,1.1255403329953667e-06,1.0763276663206741e-06,4.652369990719564e-07,4.497544605536193e-07,2.7007699573852474e-07,2.656178845607187e-07,2.4783068302417e-07,7.978993882654047e-08,6.93438988325448e-08,6.913090679221135e-08,6.4627875759191e-08,1.8075558086588936e-08,0.0004715179093182087,0.0004515580367296934,0.0004677369724959135,0.00044779619202017784,0.00045419600792229176,0.0004498469643294811,0.00045957183465361595,0.00045766006223857403,0.0004601990804076195,0.0005056529771536589,0.0005420050583779812,0.0004897159524261951,0.00047828606329858303,0.00047544692642986774,0.0004756338894367218,0.0004874670412391424,0.0004818940069526434,0.0005003239493817091,0.0004905089735984802,0.0005060620605945587,0.000496553024277091,0.0005000310484319925,0.0005097677931189537,0.0005238738376647234,0.0005276089068502188,0.0005302710924297571,0.0005153510719537735,0.000518064945936203,0.0005168239586055279,0.0005315241869539022
0.7550263775005784,0.03716066181935718,1.0,0.5108183969277889,0.04687638699950782,0.04671407735915161,0.01126620401903384,0.006315273022367641,0.004631577213859096,0.004544166039655706,0.0005030226998458604,0.0004995356258012889,0.00028696581546875554,0.00013476364198132637,0.00013182234526527248,2.741953211313936e-05,1.700233809602909e-05,1.6966110178012882e-05,7.228904149257339e-06,4.13499150980489e-06,1.945224924382173e-06,1.3824251790666095e-06,1.3804384191895383e-06,1.1274864544330591e-06,4.982602159315927e-07,3.909688771172067e-07,3.838178123379778e-07,3.3960142879324746e-07,2.624522810202187e-07,9.30710681130099e-08,6.865955424868685e-08,5.494458084762375e-08,5.223732608649438e-08,5.21399335238718e-08,0.0004461449570953846,0.00045154010877013206,0.00045447307638823986,0.00045251287519931793,0.0004566810093820095,0.0004535561893135309,0.00045768008567392826,0.0004648489411920309,0.0005304520018398762,0.0004678959958255291,0.0005004429258406162,0.0004778839647769928,0.00047422200441360474,0.0004901119973510504,0.0004746669437736273,0.0004865259397774935,0.00048627681098878384,0.0004980990197509527,0.0005041179247200489,0.0005079521797597408,0.0004902181681245565,0.0005200379528105259,0.000514285871759057,0.0005156130064278841,0.0005146469920873642,0.000520029105246067,0.0005182360764592886,0.0005205499473959208,0.0005206810310482979,0.0005281339399516582
0.5758772585358829,0.3034428973917942,1.0,0.5101250228472054,0.0902601537974748,0.06550718016842137,0.01412282508672776,0.01404101679665463,0.0038627526793159456,0.002814859428540565,0.0016945597530327464,0.0009365397522801251,0.00013935727278888038,7.634167718724354e-05,6.504314069431833e-05,4.931437644022765e-05,4.8462709192985314e-05,6.6767296106619076e-06,6.676466511719382e-06,5.999812047564383e-06,4.12024042179294e-06,3.794176271286189e-06,2.339033304644661e-06,1.689677338517732e-06,6.379133554753489e-07,6.351319036686037e-07,2.5818102850049083e-07,2.455854446663844e-07,2.3950168659277205e-07,1.625530982867871e-07,1.6164536538694068e-07,1.6114222582843917e-07,8.757281716186224e-08,2.7337761378112228e-08,0.00045295502059161663,0.0004504658281803131,0.000451965956017375,0.0004478530026972294,0.0004588938318192959,0.00045461999252438545,0.0004565201234072447,0.000458272872492671,0.00046121515333652496,0.000468255952000618,0.0005006671417504549,0.00047480594366788864,0.00047048297710716724,0.00047028507106006145,0.0004795198328793049,0.0004938559141010046,0.0004797989968210459,0.00048566004261374474,0.0004873368889093399,0.0004913921002298594,0.0005038040690124035,0.0004908060654997826,0.0005413100589066744,0.0005146530456840992,0.0005157040432095528,0.0005131240468472242,0.0005199909210205078,0.0005178619176149368,0.0005179969593882561,0.0005333530716598034
0.48922906718999004,0.07533066244570341,1.0,0.5108985679689795,0.11211186753623523,0.11202004275994933,0.02611116038808238,0.010895177072917326,0.005240731955850851,0.005207516380792306,0.0009502704472663068,0.0009487989643564435,0.00015216584272850883,9.03484903965536e-05,7.53679203829003e-05,3.180872834741109e-05,2.7292585083096926e-05,1.4085207643957553e-05,1.408220226188502e-05,9.814372313831903e-06,5.284743081397319e-06,5.1188197523357136e-06,1.8468883240342329e-06,1.3943513465919723e-06,2.818585626001379e-07,2.7318684345921495e-07,1.1769052295223995e-07,1.055001579769065e-07,9.221384672744558e-08,8.474549952049905e-08,7.145097559829763e-08,6.739906773413102e-08,6.371471815659464e-08,2.2421556595950102e-08,0.0004473950248211622,0.000486970879137516,0.0004509449936449528,0.0004521592054516077,0.00045574503019452095,0.0004534809850156307,0.0004573620390146971,0.00046178698539733887,0.0004614309873431921,0.00047017703764140606,0.0005362769588828087,0.00047031999565660954,0.00047330697998404503,0.0004793088883161545,0.0005009782034903765,0.000482805073261261,0.00048550404608249664,0.00048320507630705833,0.0005000610835850239,0.0005035700742155313,0.0005046520382165909,0.0005038881208747625,0.0005124527961015701,0.0005136060062795877,0.0005157480482012033,0.0005182691384106874,0.0005319479387253523,0.0005188519135117531,0.0005191019736230373,0.0005330860149115324
0.9127369011811262,0.6437583821994626,1.0,0.510804605903104,0.1308908093646528,0.012363418424481295,0.008461721319389994,0.005204830500659896,0.0031487445506725134,0.000778354011012436,0.0006263475772417122,0.0003264285455776937,0.00015210120771971204,0.00010490926626005474,6.624192813113914e-05,6.264226577980099e-05,3.126109415558809e-05,3.8590106417931445e-06,3.51983342908546e-06,3.516437824257577e-06,3.1254423835174557e-06,1.7354809395133548e-06,1.6982456281658986e-06,1.663007945444813e-06,1.3595034795906038e-06,1.1410248250398113e-06,2.636697018465024e-08,2.512942004509007e-08,2.506386799560542e-08,1.2642724025609395e-08,1.2633667671641025e-08,1.2515536491819078e-08,1.2405897226522047e-08,6.702542937793124e-09,0.00045147002674639225,0.0004498900379985571,0.0004658699035644531,0.0004487489350140095,0.00045135593973100185,0.0004583129193633795,0.000460559967905283,0.00046556699089705944,0.00046286918222904205,0.0004689199849963188,0.0005004941485822201,0.0004734399262815714,0.0004802849143743515,0.00047940597869455814,0.00048026395961642265,0.00048498413525521755,0.0004782518371939659,0.0004887150134891272,0.0005033351480960846,0.0005048371385782957,0.0004930419381707907,0.0005079489201307297,0.0005176539998501539,0.0005157049745321274,0.0005141850560903549,0.0005152241792529821,0.0005154369864612818,0.0005249378737062216,0.0005216309800744057,0.000558893196284771
0.43461036073720605,0.18181545292377166,1.0,0.5096483752131462,0.11469988925976847,0.11159485039133665,0.020478474998140102,0.016425529919962295,0.0035128285402060266,0.0032304866508291136,0.0015591585756764292,0.0013441374874141984,0.0001591156580076266,6.95043781381748e-05,6.87865092046912e-05,2.39089065988644e-05,2.376790268535526e-05,2.3189136408527795e-05,5.472192004029712e-06,5.456434243464265e-06,5.361865581588942e-06,2.247732851242376e-06,2.1732808907019027e-06,9.016504324669436e-07,8.610758986055651e-07,8.610157622486236e-07,6.048698620385526e-07,1.8243570673514696e-07,1.0335944771491385e-07,7.318106244650215e-08,5.3724853765127034e-08,4.877047143513333e-08,4.510568263807346e-08,2.6030746612820732e-08,0.00044542993418872356,0.00044480105862021446,0.00045126117765903473,0.0004521410446614027,0.00046483101323246956,0.00045558298006653786,0.0004583820700645447,0.00046930299140512943,0.0004862230271100998,0.00046243309043347836,0.0005393337924033403,0.00046973791904747486,0.0004709239583462477,0.0004741549491882324,0.0004986019339412451,0.00048580789007246494,0.0004776997957378626,0.0004914780147373676,0.0004941129591315985,0.0005147240590304136,0.0004919350612908602,0.0005015330389142036,0.0005244899075478315,0.0005288501270115376,0.0005275639705359936,0.0005363910458981991,0.0005190849769860506,0.000523268012329936,0.0005171168595552444,0.0005327810067683458
0.986590075922091,0.6516987589111125,1.0,0.510813991073519,0.13284164945483426,0.008574392342036392,0.0077616749049780635,0.004697293681204528,0.0035507714902489923,0.0004436639757229433,0.00038250435827707265,0.0003173994288547068,0.00010343294334826855,0.00010196499022640607,9.059698592081383e-05,7.303357411199425e-05,7.482474540596504e-06,9.861793672324396e-07,9.229154566384175e-07,9.096856907239598e-07,8.936418842633672e-07,6.585136812883347e-07,6.020699194150129e-07,5.057234250610292e-07,3.938003519337271e-07,3.468076595997444e-07,4.7549161458460665e-08,4.7539875290037763e-08,3.6139767940001814e-08,3.133034486478901e-08,2.6262597214728886e-08,8.827423146781826e-09,8.711143115958134e-09,8.452151182758254e-09,0.00045889709144830704,0.00044809398241341114,0.0004527720157057047,0.0004509261343628168,0.0004531051963567734,0.00045418692752718925,0.0004556211642920971,0.0004616761580109596,0.00045849988237023354,0.00046729715541005135,0.0005111759528517723,0.000470499973744154,0.0004899650812149048,0.00047310697846114635,0.0004790888633579016,0.0004822090268135071,0.00048123905435204506,0.0004882479552179575,0.0004994778428226709,0.0005106390453875065,0.0005048171151429415,0.0004923620726913214,0.0005093871150165796,0.000510235084220767,0.0005149799399077892,0.0005124991293996572,0.0005205320194363594,0.0005285900551825762,0.0005180118605494499,0.0005304650403559208
0.3231282061454709,0.28677421076029486,1.0,0.5099984831176698,0.13572447972212381,0.12525425699786327,0.022722333389864978,0.022705686796998643,0.0022613576055457545,0.002200401774550466,0.0020812452627607387,0.0007193517585889507,0.0002931793646774903,8.31605270737254e-05,4.0284489360559835e-05,2.3463814808569007e-05,2.221047447776129e-05,1.4857434862710788e-05,1.4361283912154942e-05,1.3834379854240984e-05,1.3269883930359578e-05,2.4879903232486354e-06,2.0982305798508155e-06,8.743172580706344e-07,7.121675000566451e-07,7.116410507528627e-07,4.938558247791333e-07,1.740138716507597e-07,1.2386481058784055e-07,9.933664595588893e-08,9.860891776626893e-08,9.585574593484517e-08,2.6566486394528343e-08,1.512722198521716e-08,0.00044259708374738693,0.00047733099199831486,0.0004666619934141636,0.0004912260919809341,0.0004521168302744627,0.00045262393541634083,0.00045462208800017834,0.0004599860403686762,0.00046340213157236576,0.00046508596278727055,0.0005043321289122105,0.0004647641908377409,0.00047723203897476196,0.00047529488801956177,0.0004828190430998802,0.0004922610241919756,0.00048144813627004623,0.0004974100738763809,0.000500198919326067,0.0004949490539729595,0.0004937550984323025,0.0005079889670014381,0.0005156879778951406,0.0005104800220578909,0.0005165678448975086,0.0005514861550182104,0.0005251721013337374,0.0005157720297574997,0.0005232281982898712,0.0005305991508066654
0.5493180822758392,0.4465966901175078,1.0,0.5104611669667065,0.10896037317474899,0.058382722780334004,0.015462923314132685,0.013784762944414298,0.003046289235290059,0.002559053508247893,0.0022401428180161115,0.0002870466410356064,0.00012950264195465164,5.434306886989261e-05,5.3679123001189175e-05,4.946342168038932e-05,4.8362287589127916e-05,8.312493023478259e-06,4.543998612431016e-06,3.996959176248923e-06,3.5694036750938563e-06,2.9256460830171833e-06,2.2615161712331947e-06,7.135949701599594e-07,6.188340991077455e-07,4.3333027635537804e-07,4.063570077498699e-07,4.0629196923551806e-07,3.9758714657937586e-07,1.8164295423147007e-07,1.81552447062757e-07,1.6098762324567415e-07,7.028421671936626e-08,5.521076890593107e-08,0.0004404177889227867,0.00044831307604908943,0.0004551659803837538,0.00045258295722305775,0.0004549080040305853,0.00046037486754357815,0.00045873899944126606,0.0004625080619007349,0.0004562661051750183,0.0004694738890975714,0.0005319849587976933,0.00047021894715726376,0.00047651398926973343,0.00047174678184092045,0.0004910200368613005,0.0004780660383403301,0.0004800749011337757,0.00048647006042301655,0.0005022040568292141,0.0005061940755695105,0.0004907241091132164,0.0005022101104259491,0.0005251390393823385,0.0005135321989655495,0.0005175841506570578,0.0005196088459342718,0.000518477987498045,0.0005198479630053043,0.0005212321411818266,0.0005269900429993868
0.8996006573833368,0.10927116603275544,1.0,0.5108105230610818,0.031244375000505878,0.019007175652488092,0.0058830111111794325,0.00572867033976182,0.0031808585598516108,0.0015447080879915833,0.0004946448973014106,0.0004942974550634058,0.0002206735339123436,0.00012189480895355817,0.00011544171497311336,1.861927708204845e-05,9.01410782007102e-06,7.410047503243732e-06,4.1076019899426754e-06,3.109412447549943e-06,2.153498464391226e-06,1.5427661133321115e-06,1.5028812165227317e-06,7.796937418426184e-07,5.877489434625366e-07,4.345524259498052e-07,3.6268317461192555e-07,3.1479736742252324e-07,2.396104217278053e-07,8.192637899166545e-08,5.7525556514099374e-08,5.5061911803531686e-08,4.500628684576548e-08,2.6466523640959726e-08,0.0004438140895217657,0.0004529440775513649,0.00045362208038568497,0.00045079179108142853,0.0004781540483236313,0.000450321938842535,0.0004589599557220936,0.0004604489076882601,0.0004886789247393608,0.00047026993706822395,0.000499185174703598,0.00048297084867954254,0.0004898279439657927,0.00047223991714417934,0.0004832739941775799,0.0004935010802000761,0.0004812469705939293,0.0004821009933948517,0.0005055500660091639,0.0004918479826301336,0.0005051949992775917,0.0005091838538646698,0.0005118739791214466,0.0005320541094988585,0.0005160719156265259,0.0005193471442908049,0.0005209930241107941,0.0005197080317884684,0.0005217769648879766,0.0005287728272378445
0.8494618186441611,0.33092077981446666,1.0,0.5095076360739768,0.07959729656415715,0.024405725261738325,0.011046975045836628,0.008912490938840438,0.004928446248949485,0.001377758764256227,0.0006450709546721885,0.00038998704831054936,0.0002353562045583111,0.00010148545129869973,0.0001004299799666583,5.666490968027961e-05,5.6539972453789933e-05,5.990403301882526e-06,2.4880073083581225e-06,2.0447221772026594e-06,2.037498805571634e-06,1.571679895151601e-06,1.5313124924783969e-06,1.285810816683087e-06,8.008847854981721e-07,5.182851953186405e-07,5.168025930989618e-07,4.7544329703460677e-07,4.2038521381028645e-07,3.128638861494917e-08,3.0966863470374106e-08,2.426093882061272e-08,2.226746994297826e-08,1.9722652662148428e-08,0.0004471968859434128,0.0004672049544751644,0.00045740907080471516,0.00045489007607102394,0.0004547447897493839,0.0004580931272357702,0.0004778990987688303,0.0004643700085580349,0.0004591159522533417,0.0004629860632121563,0.000499499961733818,0.00046894606202840805,0.0004732999950647354,0.0004904440138489008,0.00048242206685245037,0.00048750918358564377,0.0004847648087888956,0.0004855890292674303,0.0004891220014542341,0.0005039309617131948,0.0005144102033227682,0.0004952847957611084,0.0005124779418110847,0.0005159059073776007,0.0005150320939719677,0.0005157859995961189,0.0005284689832478762,0.000515559921041131,0.0005178831052035093,0.0005328541155904531
0.32596360277933156,0.2712740727079913,1.0,0.5102941819932312,0.13614620181678916,0.12727229816371255,0.022542934723308247,0.02239095448000419,0.002234115715877854,0.00212311416698703,0.0019510902225326671,0.0008199886975212684,0.00028310906807160475,8.365360496086182e-05,4.7997104794800585e-05,2.4523913540948006e-05,2.2669388550053463e-05,1.9174956159169364e-05,1.4527931369005538e-05,1.3798886305690382e-05,1.30569049090507e-05,3.296318478256559e-06,2.8797490718234566e-06,1.1574653308046455e-06,9.580329109788846e-07,9.467973980127167e-07,6.886608350682776e-07,1.7430726144083027e-07,1.3107320953328775e-07,1.0266058726073103e-07,1.0248310266200516e-07,9.865006488615663e-08,2.6326316262735656e-08,1.309035388868933e-08,0.00044779200106859207,0.0004484090022742748,0.0004560451488941908,0.0004992140457034111,0.0004539000801742077,0.00046497187577188015,0.0004729998763650656,0.0004654098302125931,0.0004666508175432682,0.0004659330006688833,0.0005243159830570221,0.0004730208311229944,0.00048246700316667557,0.0004764969926327467,0.00047970213927328587,0.0004860321059823036,0.00048495386727154255,0.000485521974042058,0.00049187196418643,0.0004906870890408754,0.0005063710268586874,0.0005072320345789194,0.0004976720083504915,0.000518671004101634,0.0005268577951937914,0.0005183471366763115,0.0005169911310076714,0.0005219019949436188,0.0005243699997663498,0.0005421438254415989
0.8444135466592435,0.8026459413930911,1.0,0.5108222989365458,0.14972835324146577,0.012410359484310352,0.0062425858777694215,0.003738959722763306,0.0012540675090004809,0.0009964453728471784,0.0009314943011371017,0.00042216728753558815,0.00022161832174135085,0.00016428373517436183,1.8414338680123304e-05,1.561065874106548e-05,5.299089889025518e-06,5.298086049068573e-06,2.4617283091415394e-06,2.4434499488472236e-06,2.4352099845012387e-06,1.3556380636947393e-06,1.1081369920424507e-06,1.090684429248268e-06,1.0449206567098838e-06,3.981287829736197e-07,9.242303606309967e-08,8.779725525532964e-08,7.575937974705493e-08,7.559061408586085e-08,6.5844823923034e-08,5.392668471388496e-08,4.90482840512585e-08,2.1076164131457276e-08,0.00044565810821950436,0.00044418987818062305,0.0004507021512836218,0.00045056198723614216,0.0004570670425891876,0.00045200297608971596,0.00045624980702996254,0.0004661460407078266,0.0004641851410269737,0.00046494603157043457,0.0005030778702348471,0.00047067110426723957,0.00046921009197831154,0.000479718204587698,0.0004812220577150583,0.0004970110021531582,0.000480766873806715,0.0005017339717596769,0.0005150218494236469,0.0005019679665565491,0.0005085680168122053,0.0005254459101706743,0.0005126039031893015,0.0005120639689266682,0.000515633961185813,0.0005305579397827387,0.000515935942530632,0.0005174879916012287,0.0005212519317865372,0.000537926098331809
0.8820849990955023,0.10736584968653018,1.0,0.5106658858712763,0.031911383727634815,0.021698150206921004,0.00594488929138786,0.005903463015883251,0.0031563447186708075,0.0018277163514236236,0.0005381349310970457,0.0005367076783023634,0.00024339245048594392,0.00013027593441062408,0.00012392000036984518,1.4483740907590039e-05,6.651421311379128e-06,6.055157594594139e-06,3.328461273724668e-06,2.457710107319029e-06,1.7542088987720167e-06,1.220467582427484e-06,1.1987860942465169e-06,6.914431609919682e-07,4.93186135327579e-07,3.6502248197973397e-07,3.150203042528575e-07,2.7371254659548614e-07,2.089098407318337e-07,6.722962539089524e-08,4.686416631448034e-08,4.4223842617722827e-08,3.5944245221093125e-08,2.362050088650236e-08,0.00044757011346518993,0.0004668228793889284,0.00044981297105550766,0.000456690089777112,0.00046333204954862595,0.0004557569045573473,0.0004553929902613163,0.0004591390024870634,0.00045722699724137783,0.00048662908375263214,0.0005012871697545052,0.00046572391875088215,0.00047929096035659313,0.00048007816076278687,0.0004808278754353523,0.0004813589621335268,0.0004784120246767998,0.00048485095612704754,0.0004997709766030312,0.0005011800676584244,0.0005022520199418068,0.0005115661770105362,0.000508422963321209,0.000528393080458045,0.0005165799520909786,0.0005175881087779999,0.0005294040311127901,0.0005316250026226044,0.0005379281938076019,0.0005309858825057745
0.4547692924755936,0.0830827746920515,1.0,0.5101477820426226,0.12164537351163332,0.12159891822624742,0.027560346284057867,0.011642640556925309,0.004788312560677999,0.0047778987419855885,0.0010318631694407018,0.0010302187580805507,0.00020029681712763087,0.00011252333072318309,9.98316016113965e-05,3.353024465384978e-05,2.8593294915334015e-05,1.7689044635727216e-05,1.559668001108098e-05,1.0290928378280125e-05,6.101636877417677e-06,5.5712201404441255e-06,1.3083105495663579e-06,1.1076466184569754e-06,3.1444732271638837e-07,3.069503718537539e-07,1.2790052345634926e-07,1.0990813854428944e-07,7.925566240816535e-08,7.762333364029857e-08,5.8829297823271134e-08,5.867396829696306e-08,5.090913478412681e-08,2.124835121286242e-08,0.00043967505916953087,0.00046574906446039677,0.00045250006951391697,0.00044607394374907017,0.00045224023051559925,0.000457308953627944,0.0004592929035425186,0.0004620249383151531,0.00047550187446177006,0.00047219404950737953,0.0005063700955361128,0.0004696818068623543,0.00047413911670446396,0.00047384598292410374,0.0004784779157489538,0.00048705609515309334,0.0004792329855263233,0.0004890768323093653,0.0005087179597467184,0.0005003369878977537,0.0005235858261585236,0.0004914251621812582,0.0005244659259915352,0.0005134351085871458,0.0005175271071493626,0.0005120029672980309,0.0005202637985348701,0.0005173860117793083,0.0005247208755463362,0.0005345048848539591
0.8748972004725892,0.27370040763478487,1.0,0.5102598429657519,0.06801644733104147,0.022362034282527872,0.010348020723523699,0.008570745985523502,0.004983003642751714,0.0012871406766877113,0.0005431761358791797,0.0004361938872332445,0.00021962908020150136,0.00010183952683053732,0.00010040377305918797,3.871381380418163e-05,3.7939736167502016e-05,8.606997251957781e-06,3.206405388133442e-06,2.2600200697592526e-06,2.211479887148689e-06,1.6233595305693545e-06,1.6199283429345908e-06,1.5668522969176354e-06,9.172415714934033e-07,6.324580300599095e-07,6.296448456042466e-07,5.778983454147849e-07,4.990057089945189e-07,5.8857495872359515e-09,5.765844095903056e-09,4.444391625781179e-09,3.5137148567628204e-09,3.2255994841331025e-09,0.0004438909236341715,0.0004484590608626604,0.00046483404003083706,0.00045063113793730736,0.0004521561786532402,0.0004655360244214535,0.00045387493446469307,0.00045932410284876823,0.0004631080664694309,0.00047044618986546993,0.0004968550056219101,0.00046781497076153755,0.00048228888772428036,0.00048726401291787624,0.00047154491767287254,0.00048020598478615284,0.00048074196092784405,0.000497845932841301,0.0004977420903742313,0.0005026408471167088,0.0005118120461702347,0.0005057698581367731,0.0005101740825921297,0.000499863876029849,0.0005166619084775448,0.0005192209500819445,0.000516548054292798,0.0005157070700079203,0.0005246750079095364,0.00053221988491714
0.3064803773185799,0.03491579182274651,1.0,0.5104419318959117,0.1911447966140005,0.18938320496673167,0.04496228840245438,0.007772117625696723,0.003008020472696424,0.0029385098844514255,0.0005878677288905004,0.0005131478248807999,0.00026883570043525465,0.00016549986926571195,0.0001534542168912753,4.998213037453519e-05,4.1224456456811676e-05,4.1137402312226464e-05,2.787535299060821e-05,1.033567636215322e-05,6.73394609084998e-06,6.011631707334286e-06,1.1008680028353434e-06,1.09001309813158e-06,5.5874654708949e-07,5.533749161061157e-07,3.989319530046669e-07,2.1108406611992196e-07,1.4807212778456711e-07,1.275314142191052e-07,8.731076861524533e-08,7.730953880893175e-08,5.949274634446307e-08,5.9453408499579305e-08,0.00044928514398634434,0.0004502770025283098,0.0004521890077739954,0.0004495910834521055,0.0004527219571173191,0.0004511559382081032,0.0004633020143955946,0.0004763980396091938,0.000457927118986845,0.0004687339533120394,0.0004986310377717018,0.0004726308397948742,0.00048181298188865185,0.0004696580581367016,0.0004831340629607439,0.00048240297473967075,0.00048391101881861687,0.0004928112030029297,0.0004957038909196854,0.000500739086419344,0.000508028082549572,0.0005112909711897373,0.0005104399751871824,0.0005168968345969915,0.0005140521097928286,0.0005157568957656622,0.0005241190083324909,0.0005172539968043566,0.000523171853274107,0.0005299369804561138
0.6601176338820307,0.14228297855659233,1.0,0.5104981258045882,0.0654997304214156,0.06130480075334311,0.012211108036535967,0.010506895296660317,0.004355891901376354,0.004020997264018378,0.001110884415571689,0.0010462779053118758,0.00020470456228979662,9.745441299453377e-05,9.36438903304473e-05,1.2635772117353012e-05,1.2615763398948804e-05,1.2473795939206844e-05,3.552737787680271e-06,3.4832212710179996e-06,3.3343434950500125e-06,1.8645197940338245e-06,1.8551901925843357e-06,8.315460911697692e-07,7.767612334253722e-07,6.997779561273717e-07,4.3123149749562863e-07,2.8667206232543506e-07,1.8463574910970077e-07,1.4832511423954027e-07,1.0692107032129816e-07,1.0253248656076048e-07,7.974598493523671e-08,3.2191826824337353e-08,0.00044119800440967083,0.0004462958313524723,0.00045258901081979275,0.00045502884313464165,0.00045098806731402874,0.0004555031191557646,0.00045722490176558495,0.0004612340126186609,0.00046187499538064003,0.0004867149982601404,0.0005311050917953253,0.0004755249246954918,0.0004763540346175432,0.0004733989480882883,0.0004809480160474777,0.0004865848459303379,0.00047781597822904587,0.00048218294978141785,0.0005035300273448229,0.0005169641226530075,0.0005056869704276323,0.0005134909879416227,0.0005082739517092705,0.0005147571209818125,0.00052674300968647,0.0005166048649698496,0.0005179839208722115,0.0005312049761414528,0.0005212749820202589,0.000526459189131856
0.1323852912543504,0.07755167426146636,1.0,0.5111279049888253,0.2643612051100956,0.2639046065409253,0.03159998872576962,0.01795166101086508,0.0016664772072651432,0.001373661839202168,0.0012025778114184346,0.0004476820413363354,0.00044765100952044875,8.328233617972935e-05,7.941010493652319e-05,7.786686275621347e-05,7.190944571829175e-05,7.17486060272584e-05,1.2373821416190724e-05,5.1641376088150145e-06,5.065561102993054e-06,3.047444925981208e-06,1.6415315863996415e-06,1.0583577754456348e-06,1.0389285248124448e-06,7.623787871801102e-07,7.005666958132897e-07,6.258858951401528e-07,2.3727145733828632e-07,2.3548330827352864e-07,6.448439888720326e-08,6.444680379479539e-08,6.30507025795494e-08,3.636249087125191e-08,0.00045971409417688847,0.0004537699278444052,0.0004628719761967659,0.00045173498801887035,0.0004524700343608856,0.0004785500932484865,0.0004555408377200365,0.00045985402539372444,0.0004749009385704994,0.00046924082562327385,0.0005223599728196859,0.00047199008986353874,0.00047923997044563293,0.0004893001168966293,0.0004751700907945633,0.0004822381306439638,0.00048422510735690594,0.0004859459586441517,0.0005178009159862995,0.0004995879717171192,0.0005069409962743521,0.0005331928841769695,0.0005088949110358953,0.0005136430263519287,0.0005159580614417791,0.0005151759833097458,0.0005176009144634008,0.0005256258882582188,0.0005216249264776707,0.0005310100968927145
0.9441151154965282,0.046561151728786276,1.0,0.5111401011236012,0.014616952764775037,0.010809837238061415,0.002926795212538578,0.002924251400840072,0.0016594136095021154,0.0010307077504879138,0.0002756169610948011,0.0002737797921747011,0.0001484139138269158,8.318637945905422e-05,7.815502553857112e-05,1.1319731208854961e-05,8.47600023360932e-06,3.0532269937370866e-06,2.5664699227541438e-06,2.4364486182643277e-06,2.208080765410035e-06,1.683904160898881e-06,1.6746693475548908e-06,5.828203620154052e-07,5.810360635878639e-07,4.6812530619260064e-07,2.618074522817717e-07,2.246503482308098e-07,1.7452772384013218e-07,1.5076553962353622e-07,1.0592666283154838e-07,9.85639267969637e-08,8.593380547964666e-08,3.362183518314135e-08,0.00044066295959055424,0.00045363791286945343,0.00045990990474820137,0.00045606913045048714,0.0004541210364550352,0.00046729505993425846,0.00045877695083618164,0.0004578011576086283,0.0004602160770446062,0.0004666689783334732,0.0005027689039707184,0.0004637669771909714,0.0004716960247606039,0.00047726393677294254,0.0004779370501637459,0.0004828008823096752,0.0004755349364131689,0.00048567610792815685,0.0005044338759034872,0.0005016250070184469,0.0005104220472276211,0.000507428077980876,0.0005134199745953083,0.0005401759408414364,0.0005170691292732954,0.0005153571255505085,0.0005162621382623911,0.0005161818116903305,0.0005274959839880466,0.0005442940164357424
0.7285936425378988,0.47162381396750275,1.0,0.5101518619339913,0.10549586878619152,0.03345406836990968,0.012229660979465496,0.009632800422376396,0.003649569997044037,0.001839812055610881,0.0013401310901628477,0.00028869738029258066,0.00026660680652763587,0.00010545915109529506,9.873445596396548e-05,8.438225990495114e-05,8.186093107818985e-05,2.5733783537734532e-06,1.2372770557968897e-06,1.174166458909697e-06,1.1522341021580909e-06,8.435088321245788e-07,7.995987597252921e-07,4.861455580589098e-07,3.7487777728195087e-07,1.8455753141646656e-07,1.834218856523858e-07,1.7562188410694057e-07,1.6328772000320117e-07,4.323930121506612e-08,4.2874516995876624e-08,3.133271527671516e-08,2.8004491980274335e-08,2.349882443117035e-08,0.00046501890756189823,0.00045258691534399986,0.0004554460756480694,0.00045397295616567135,0.00045276200398802757,0.00045479112304747105,0.00045712990686297417,0.0004615960642695427,0.00046461494639515877,0.0004955939948558807,0.000562045956030488,0.00046743196435272694,0.0004829058889299631,0.00048577203415334225,0.00048051890917122364,0.0004823841154575348,0.0004833000712096691,0.0004969500005245209,0.000506154028698802,0.0005031540058553219,0.0005211429670453072,0.0004952901508659124,0.0005269518587738276,0.0005134691018611193,0.0005075649823993444,0.0005265120416879654,0.0005214549601078033,0.0005288850516080856,0.0005379379726946354,0.0005291469860821962
0.6685854458209842,0.40021202117659815,1.0,0.5118737439624965,0.09609748646251016,0.044312580358553726,0.013015225171821253,0.011461901043510324,0.0038286640401032504,0.0022328678082148994,0.0015153430452789867,0.000490283000374353,0.0002482141872241042,0.00010109961050049623,0.00010107014979311924,7.970050398752507e-05,7.845773374145742e-05,3.9842886139106275e-06,3.903916256366975e-06,3.731319952534931e-06,3.178422335025763e-06,2.2514786670885143e-06,1.5924326014596303e-06,1.1226894599297303e-06,7.817780834025874e-07,6.92047328967966e-07,2.652513649487233e-07,2.4480147335051697e-07,2.2119176206612516e-07,1.0035439962775523e-07,9.950518693750409e-08,9.627303754638234e-08,7.688817011648891e-08,2.986427426889628e-08,0.0004388829693198204,0.0004750408697873354,0.0004515429027378559,0.00045012799091637135,0.00045557296834886074,0.00045675295405089855,0.00045872898772358894,0.0004628910683095455,0.00046183099038898945,0.00046402099542319775,0.0005428541917353868,0.00047206482850015163,0.0004746639169752598,0.00047096284106373787,0.000499325105920434,0.0005002040416002274,0.000498445937409997,0.0005111370701342821,0.0005047738086432219,0.0005041130352765322,0.0005187999922782183,0.0005090739578008652,0.0005118090193718672,0.000511910067871213,0.000512212049216032,0.000515506137162447,0.000523467781022191,0.0005351859144866467,0.0005249199457466602,0.0005286489613354206
0.44436616263823236,0.3423150062476059,1.0,0.510561411967501,0.11074467993692189,0.08734215910086936,0.01803654917222588,0.017855534359066356,0.003002888186021768,0.002657622751369375,0.002283129069441522,0.0007354263962396831,0.00011502913621823258,7.625633442697463e-05,2.6492283313528487e-05,2.366604648657458e-05,2.1035754042844614e-05,1.229332328167629e-05,9.462105731801605e-06,8.222639615850783e-06,6.63133294374873e-06,4.4364851108924155e-06,3.1836463730633257e-06,1.4011866336161867e-06,7.983043050588309e-07,7.251032355637933e-07,5.180949831218813e-07,4.3336966711814583e-07,3.7573699237536127e-07,2.8373643433247854e-07,2.831198818137266e-07,2.784362571530047e-07,2.3171893129638488e-08,1.4093944513843578e-08,0.00046937307342886925,0.0004485610406845808,0.0004542078822851181,0.0004718839190900326,0.00045392592437565327,0.00045352987945079803,0.00045624212361872196,0.0004570670425891876,0.00047367694787681103,0.0004877629689872265,0.0005161680746823549,0.0004929730203002691,0.0004748809151351452,0.0004747810307890177,0.00048435991629958153,0.00048245000652968884,0.00047734309919178486,0.0004929341375827789,0.0005048059392720461,0.0004902798682451248,0.0005018131341785192,0.0004961669910699129,0.0005049030296504498,0.0005108851473778486,0.0005160309374332428,0.0005156979896128178,0.0005344001110643148,0.0005191590171307325,0.0005233678966760635,0.0005298750475049019
0.42789426317924717,0.16735726931104888,1.0,0.5112322089262307,0.11788785666414064,0.1158016036359125,0.021547948102735758,0.0161372420945063,0.00353606452204224,0.0033157440497132745,0.0014985415097928192,0.001345027041105732,0.00017496869459086053,7.945773270425948e-05,7.945267438851545e-05,2.684015903605233e-05,2.6832152477825833e-05,2.538726653174929e-05,5.5819724815498545e-06,5.4820059199503e-06,5.4800857552262225e-06,2.397330922440874e-06,1.9404300508880696e-06,8.617759792528841e-07,8.597192451717988e-07,8.594236678576185e-07,6.070933060794982e-07,1.7810823586325837e-07,1.1634540965513548e-07,7.267538101374515e-08,5.301681920170624e-08,4.575044444710533e-08,4.504069309804586e-08,2.78490084912113e-08,0.0004399979952722788,0.0004650568589568138,0.00044939504005014896,0.00044928607530891895,0.0004673120565712452,0.0004537389613687992,0.0004538348875939846,0.0004617339000105858,0.00046257907524704933,0.00046545686200261116,0.0005410059820860624,0.000470238970592618,0.0004793689586222172,0.0004767589271068573,0.0004799230955541134,0.0004835610743612051,0.0004776329733431339,0.0004870758857578039,0.000548994867131114,0.0005013549234718084,0.0005057549569755793,0.0004963930696249008,0.0005133538506925106,0.0005108010955154896,0.0005151131190359592,0.0005170279182493687,0.0005339200142771006,0.0005222850013524294,0.0005205410998314619,0.0005335600581020117
0.7935777493916063,0.24592765058913602,1.0,0.5104010300710797,0.06437401708423307,0.033362203950700546,0.010208849166806979,0.00954608142068037,0.004555465008497857,0.002139172001563804,0.0008541979125361843,0.0006965910955703122,0.00027980749242482105,0.00012725205139916285,0.00012632864573322144,4.393167116691721e-05,4.357996707333684e-05,1.1495692846516962e-05,2.940053104595791e-06,2.060963146310364e-06,2.0108622668152864e-06,1.982753428960588e-06,1.913744626291757e-06,1.7949334824907597e-06,8.043200007492374e-07,7.729564581315974e-07,3.984687384041397e-07,3.920254621800631e-07,3.690177640351497e-07,1.0485147529687666e-07,9.368181386571652e-08,9.151012021703666e-08,8.575954085774878e-08,1.2266134909718785e-08,0.00047330697998404503,0.00044939504005014896,0.00045533012598752975,0.00045319320634007454,0.00045401090756058693,0.0004561890382319689,0.0004543289542198181,0.00045970804058015347,0.0004628209862858057,0.00046850903891026974,0.0005011390894651413,0.0004698410630226135,0.0004751121159642935,0.0004904319066554308,0.0004792371764779091,0.0004853159189224243,0.0004927709233015776,0.0004776038695126772,0.0004974859766662121,0.000503086019307375,0.0005171571392565966,0.0005065521690994501,0.0005063668359071016,0.000510095153003931,0.0005388038698583841,0.0005155059043318033,0.0005190030205994844,0.0005090769845992327,0.0005206330679357052,0.000527460128068924
0.9011814192486128,0.5669291870295469,1.0,0.5114501160569489,0.1199840508450548,0.014913489994475483,0.009737042639553222,0.006314846771261791,0.003834519801274519,0.0008547517585035432,0.0006280974260031292,0.00027212629094630614,0.00016100189376681227,9.110622732735943e-05,6.695541176096766e-05,6.681113041137355e-05,4.6593832958980435e-05,3.6607892912163894e-06,3.628193567874638e-06,3.626105161180713e-06,3.375690664188888e-06,2.2053345879139965e-06,1.986060720464416e-06,1.7857138163641416e-06,1.37658442296932e-06,1.2054266329005065e-06,7.852935116428122e-08,6.983363443800242e-08,6.953410984209217e-08,6.158841428196153e-08,5.3745336300788424e-08,4.09048786956406e-08,4.0852210805217546e-08,2.1940782113723905e-08,0.00045092497020959854,0.00045694783329963684,0.0004536779597401619,0.0004527198616415262,0.0004491941072046757,0.0004583441186696291,0.00045458110980689526,0.0004613350611180067,0.00046154484152793884,0.00046849693171679974,0.0005030438769608736,0.00047005387023091316,0.0004789009690284729,0.00047796708531677723,0.0004832360427826643,0.0004846709780395031,0.0004801871255040169,0.00048196385614573956,0.000491840997710824,0.000489506870508194,0.000507658114656806,0.0005086699966341257,0.0005130399949848652,0.0005239241290837526,0.0005188200157135725,0.0005212458781898022,0.0005170421209186316,0.0005213869735598564,0.0005242738407105207,0.0005238368175923824
0.6051768500030782,0.41002971371031194,1.0,0.5109783981461078,0.10075965243422944,0.052697019849539235,0.014118016376385318,0.012755489673329881,0.0034756970447313803,0.0024199159459032432,0.0018429473741597893,0.0004766690699959591,0.00019513635447057794,8.309596838989916e-05,8.179245986937323e-05,6.967043008462989e-05,6.836543192918151e-05,6.798247688922117e-06,5.261482089167175e-06,4.78469343234923e-06,4.046811400615992e-06,3.1954395103600406e-06,2.279880782303951e-06,1.0892546652413179e-06,7.636256990255952e-07,6.328507311116154e-07,4.022419146145389e-07,3.941792922280118e-07,3.765488612644554e-07,1.65549378124283e-07,1.6530818531339065e-07,1.5425567554903142e-07,8.473542090325747e-08,4.7818624674259566e-08,0.0004476390313357115,0.00044350395910441875,0.0004686631727963686,0.00046673393808305264,0.0004531641025096178,0.0004548260476440191,0.00045333406887948513,0.0005085170269012451,0.00047691003419458866,0.00046814209781587124,0.0004981320817023516,0.00047053187154233456,0.00048416899517178535,0.0004724999889731407,0.000475423876196146,0.000490264967083931,0.0004794441629201174,0.0004868190735578537,0.0005000608507543802,0.0005074620712548494,0.0004943921230733395,0.0005086681339889765,0.0005249271634966135,0.0005074199289083481,0.0004999709781259298,0.0005161140579730272,0.000520417932420969,0.0005189140792936087,0.0005211909301578999,0.0005417701322585344
0.9161316879100269,0.3432617180803835,1.0,0.5102703680749983,0.08216679913957642,0.01755533237384581,0.01094021822694349,0.00817100997835124,0.005296760058201473,0.0007973709159228192,0.0003641983230004461,0.00020822475698415032,0.00015427424698865564,6.663853650380695e-05,6.523697215551468e-05,3.975080718798982e-05,3.937083463630626e-05,3.7374992470822614e-06,2.622282285517953e-06,2.444172100824999e-06,2.439403901560838e-06,1.5606133588006934e-06,1.3835643834734826e-06,1.087590144463232e-06,9.69720657620226e-07,6.240451605171074e-07,5.034433617059452e-07,4.492849710554779e-07,3.9066951444919706e-07,6.532805507332576e-08,5.877956549855968e-08,5.7497764352900304e-08,5.7215014866911326e-08,2.913367913884727e-08,0.0004444369114935398,0.00044879806227982044,0.0004495619796216488,0.00045419204980134964,0.0004673479124903679,0.0004536118358373642,0.00045759393833577633,0.00047652912326157093,0.0004759468138217926,0.00046326988376677036,0.0005009109154343605,0.0004728508647531271,0.0004756390117108822,0.0004777538124471903,0.000498626846820116,0.00047915708273649216,0.00048596691340208054,0.0005034930072724819,0.0005042990669608116,0.0004877441097050905,0.0005341791547834873,0.0005137808620929718,0.0005109210032969713,0.0005119438283145428,0.0005116220563650131,0.0005181978922337294,0.0005161091685295105,0.0005302887875586748,0.0005374280735850334,0.0005281008780002594
0.9093013156402705,0.7459443559358149,1.0,0.5114562928210944,0.14371788901995944,0.010031762901465046,0.0065848174442134436,0.003824194114203402,0.0020580211623997657,0.0007363772117297108,0.0006447639595140829,0.00035153498046970594,0.00015843452332183855,0.00012191247166158809,5.519522598683059e-05,4.8251125193400964e-05,1.3210318189447196e-05,6.087670732985428e-06,3.3937093522115938e-06,3.3351725924150884e-06,2.9872844332739384e-06,1.4931111959305208e-06,1.3519137040443181e-06,1.2934929836223672e-06,1.27512748524856e-06,8.059513016716533e-07,1.500921623921888e-07,1.4997959189725138e-07,1.315252249736965e-07,1.0978791401285676e-07,9.882431860265576e-08,6.145534920810576e-08,6.140026489806062e-08,2.1356448443979585e-08,0.0004452918656170368,0.0004448029212653637,0.00045254104770720005,0.00045356201007962227,0.0004665427841246128,0.00045488192699849606,0.00045898091048002243,0.00046022795140743256,0.00046224286779761314,0.00046705687418580055,0.0004956240300089121,0.0004692450165748596,0.00047689187340438366,0.00048015802167356014,0.0004850970581173897,0.00048497202806174755,0.00047961995005607605,0.0004958300851285458,0.0005025160498917103,0.00048557412810623646,0.0005070229526609182,0.000498069915920496,0.0005121440626680851,0.0005285348743200302,0.0005169538781046867,0.0005105859600007534,0.0005215920973569155,0.0005153308156877756,0.0005217199213802814,0.0005249378737062216
0.28592494883694264,0.071587302151916,1.0,0.513277285033837,0.18839761771299354,0.18792384426008013,0.03833993733035662,0.012616877196506886,0.002130592617006875,0.002104953616080593,0.0008626649073044261,0.0008053952296391651,0.00022286892061438475,0.00016979430082561235,0.00015696004187257053,6.964711643149036e-05,6.940273457980199e-05,6.925132716439715e-05,1.6961294637491667e-05,7.659191543394971e-06,5.804442511041714e-06,4.778148600826587e-06,5.431625224156179e-07,4.218413897832973e-07,3.7366544249775994e-07,3.1124884032692974e-07,2.0796466927820706e-07,2.0713419093283877e-07,1.0600390033954097e-07,1.0512525826769118e-07,4.533383817490022e-08,4.5195809804139396e-08,4.5194572730157274e-08,3.530728748467554e-08,0.0004420550540089607,0.00044653494842350483,0.00044850888662040234,0.000452208099886775,0.0004545219708234072,0.00045735412277281284,0.00045815412886440754,0.0004873438738286495,0.0004603089764714241,0.00047139101661741734,0.0005327628459781408,0.0004713130183517933,0.00048521580174565315,0.00047362293116748333,0.00047897198237478733,0.0004801331087946892,0.0004953378811478615,0.0004828008823096752,0.0005020459648221731,0.0005016250070184469,0.0004990980960428715,0.0005341209471225739,0.0005114050582051277,0.0005151138175278902,0.0005154500249773264,0.000519248191267252,0.0005144369788467884,0.0005195299163460732,0.0005237131845206022,0.0005311670247465372
0.5448916538646872,0.41512061061207595,1.0,0.5152277080342174,0.10554195862786972,0.061588859424368786,0.01546754450311687,0.014234613208262038,0.0031846163822745804,0.00257149453492309,0.002159496781156099,0.00043236923412087323,0.00012140467733420795,6.302256651512025e-05,5.681813730461481e-05,5.215678537573418e-05,5.085053747368731e-05,8.513993134916767e-06,5.5614249833442235e-06,4.794309439334176e-06,3.85750305041212e-06,3.5647769990150275e-06,2.5642409218360855e-06,9.102081555041737e-07,5.331169622736146e-07,4.6070140853442037e-07,4.2824423974029007e-07,4.282252264208328e-07,4.2496945117901903e-07,2.144411743411647e-07,2.141919724236236e-07,1.9974061119436495e-07,6.577790219906993e-08,4.505812494063607e-08,0.00044508115388453007,0.0004489319398999214,0.0004614340141415596,0.0004509231075644493,0.00046781706623733044,0.00045182695612311363,0.00045815203338861465,0.0004716198891401291,0.00045920698903501034,0.00046855490654706955,0.0004966841079294682,0.0004730960354208946,0.0004804120399057865,0.00047347601503133774,0.0004819359164685011,0.000479299109429121,0.0004780399613082409,0.0004965539555996656,0.0004980589728802443,0.0005064578726887703,0.0005108749028295279,0.0005012319888919592,0.0005139890126883984,0.0005121249705553055,0.0005278629250824451,0.000515705905854702,0.0005282459314912558,0.0005190088413655758,0.0005189660005271435,0.0005269909743219614
0.4384070905301488,0.272488592117199,1.0,0.5108704741578549,0.1101296377385432,0.09753010737789314,0.018138035266633122,0.017930962690837687,0.003172715045393956,0.002699951175025888,0.001945347666369432,0.0010962410049189112,0.0001363752452594414,7.421552549783944e-05,3.8526649973884614e-05,2.498513375224026e-05,2.2586763945588193e-05,1.856203268778035e-05,1.047268373478739e-05,9.107702720163061e-06,7.340028616544721e-06,4.601509336913324e-06,3.6388579640694004e-06,1.5434948271941826e-06,9.13420640986321e-07,8.893290036982309e-07,6.240213110130965e-07,3.3954198478624047e-07,2.514561088847644e-07,2.180054575778113e-07,2.170163404372529e-07,2.1582269622038502e-07,3.773403500452767e-08,1.8111080525909457e-08,0.00044572679325938225,0.0004529959987848997,0.0004465559031814337,0.0004533079918473959,0.0004597089719027281,0.0004507359117269516,0.00045402301475405693,0.0004624009598046541,0.0004590889438986778,0.000464526005089283,0.0005362171214073896,0.0004850509576499462,0.0004919290076941252,0.00047678989358246326,0.0004780369345098734,0.0005183618050068617,0.00048274407163262367,0.0004851298872381449,0.0004905748646706343,0.0004928470589220524,0.0005056080408394337,0.0005086881574243307,0.0005027239676564932,0.0005268470849841833,0.0005117631517350674,0.0005192980170249939,0.000518403947353363,0.0005332159344106913,0.000522369984537363,0.0005225420463830233
0.5696450909797616,0.21434543694778307,1.0,0.5105245560407639,0.08447512747026802,0.07458125762755266,0.014343175822560611,0.013660518503183054,0.004120603359265952,0.0034590693038099316,0.0014954338501763553,0.0012016601764063327,9.022537934174467e-05,4.3560260259486295e-05,4.0965883206802546e-05,1.923599124596894e-05,1.9032554891383324e-05,5.580087826378351e-06,3.3785490434412818e-06,3.107489652976289e-06,2.2781320925120384e-06,1.78725234793602e-06,9.352584260903925e-07,9.149145542913696e-07,4.5366276380624076e-07,4.5009514360733935e-07,1.6004185874092832e-07,1.0493418910611437e-07,8.261801808114829e-08,7.338760973576185e-08,6.700116227967552e-08,6.693604460977787e-08,6.065023994418568e-08,1.261706157930535e-08,0.0004460110794752836,0.0004622319247573614,0.0004515920300036669,0.0004510181024670601,0.00046359002590179443,0.0004530278965830803,0.00047956383787095547,0.00045874109491705894,0.00046629016287624836,0.00046116113662719727,0.000497475964948535,0.0004727458581328392,0.00047403411008417606,0.00047818897292017937,0.0005103868898004293,0.0004783149342983961,0.00048076314851641655,0.0005001579411327839,0.0004981239326298237,0.0005151049699634314,0.000500500900670886,0.0005077430978417397,0.0005414600018411875,0.000513122882694006,0.0005122239235788584,0.0005147738847881556,0.0005175438709557056,0.0005244400817900896,0.0005237038712948561,0.000523202121257782
0.6440868573366405,0.3973338842065408,1.0,0.5097112900111824,0.09681999892273535,0.04788155171898366,0.013380140312488069,0.011995470318318413,0.00373088207346389,0.002326932983151869,0.0016256922513094027,0.0005149341012867047,0.00023057564585817392,9.558834049495959e-05,9.51281228958937e-05,7.640700695478853e-05,7.518552532174968e-05,4.947743202039597e-06,4.638322295844425e-06,4.359263166771895e-06,3.665544789233136e-06,2.709962247207143e-06,1.8915913558566786e-06,1.205651358148255e-06,8.188977325227374e-07,7.202156681015486e-07,3.2203139892207866e-07,3.035607799529004e-07,2.801616425974925e-07,1.2537917077859664e-07,1.2475435079441442e-07,1.1973345810390016e-07,8.502668939171018e-08,3.661634240157932e-08,0.00044558988884091377,0.0004447479732334614,0.0004558728542178869,0.00044752610847353935,0.00045685400255024433,0.0004515359178185463,0.00045974692329764366,0.0004615040961652994,0.0004630088806152344,0.00047223898582160473,0.0004987688735127449,0.00047345482744276524,0.0004736310802400112,0.0004779938608407974,0.0004936240147799253,0.0004792800173163414,0.0004832320846617222,0.00048778997734189034,0.0004897878970950842,0.0005100579001009464,0.0004954019095748663,0.0005057740490883589,0.00050934380851686,0.0005157629493623972,0.0005149580538272858,0.0005295099690556526,0.0005191010423004627,0.0005249348469078541,0.0005205790512263775,0.0005276300944387913
0.4465811501761877,0.006058117130251728,1.0,0.5107302041724324,0.14204990984313942,0.13870479488337348,0.03999139356161234,0.007878261674940969,0.007156891577859295,0.006448516274915055,0.0003132915548857953,0.0002964479037513749,0.00029574616903276315,0.00013700562890422936,0.000134434677454013,5.742853045447784e-05,3.5190442079721524e-05,3.502074479643152e-05,2.6426789756362023e-05,1.0893737955280619e-05,6.000371743882315e-06,4.938631956299954e-06,2.2772939770876195e-06,1.9734546751329506e-06,2.5099022521458687e-07,1.9215472462367755e-07,1.6975592169311905e-07,1.6402584860166174e-07,1.0479311173218256e-07,9.705760356754185e-08,4.983460819458826e-08,4.486986291810801e-08,4.03352886186218e-08,4.033528698416161e-08,0.0004466129466891289,0.0004539589863270521,0.0004508399870246649,0.0004500180948525667,0.0004529259167611599,0.00045818998478353024,0.0004541100934147835,0.0004737249109894037,0.0004579040687531233,0.00047990400344133377,0.0005020687822252512,0.00047274609096348286,0.0004817820154130459,0.00047953706234693527,0.00047785602509975433,0.0004803938791155815,0.0004966268315911293,0.0005082099232822657,0.0005023060366511345,0.0005089729093015194,0.0005370271392166615,0.0005065221339464188,0.0005126099567860365,0.0005131089128553867,0.0005162719171494246,0.0005145100876688957,0.0005176900885999203,0.000534040154889226,0.0005226850043982267,0.0005535299424082041
0.4306099024808341,0.0819198841853277,1.0,0.5109088360331953,0.1298227393381528,0.1297382387316905,0.029289251633718243,0.01182521455393734,0.004545924115590526,0.004536883147331455,0.0010297725079660648,0.0010294804005685984,0.00023343185495088153,0.0001299460534110628,0.00011775122112219841,3.640080759590119e-05,3.109814142263567e-05,2.273204739047634e-05,1.7334785377204837e-05,1.0874997943643198e-05,6.811311944756642e-06,5.995403760475232e-06,9.413321992753953e-07,8.67172419784298e-07,3.051640895561837e-07,3.016533132113834e-07,1.576956666844755e-07,1.0291764771060359e-07,7.390424174510776e-08,6.585347607734808e-08,4.855876010720321e-08,4.8296344309777315e-08,3.80108270636276e-08,2.0103306886809356e-08,0.00045193987898528576,0.00044938293285667896,0.0004551790188997984,0.0004531550221145153,0.00045830104500055313,0.0004693930968642235,0.0004694859962910414,0.000458710128441453,0.0004649402108043432,0.0004626719746738672,0.0005479599349200726,0.0004840909969061613,0.000475855078548193,0.00047562899999320507,0.00047240592539310455,0.00048020388931035995,0.00048122298903763294,0.0005006659775972366,0.00048806401900947094,0.0005114870145916939,0.0005043200217187405,0.0005203441251069307,0.0005104618612676859,0.0005137010011821985,0.0005328329280018806,0.0005182379391044378,0.0005116499960422516,0.0005253520794212818,0.000521844020113349,0.0005238761659711599
0.6554913685589684,0.30861534260941903,1.0,0.5113318478688598,0.08325167107066707,0.05152883879620198,0.01261256584792208,0.012212251060152208,0.004166902210618284,0.002621985468313471,0.0014130349495838092,0.0008190221673180075,0.00023046398698325948,0.00010078124502124988,9.902477230136925e-05,6.171390098631734e-05,6.12956561956259e-05,7.378759438206873e-06,5.101591637673655e-06,4.995207443446963e-06,3.881384975208068e-06,2.9311592108627154e-06,1.9813165556591848e-06,1.914736818296923e-06,1.0273538307497765e-06,1.0112803788712491e-06,2.325666665095142e-07,1.7395823537695378e-07,1.4344925752404826e-07,1.3308349072047705e-07,1.2722780966382353e-07,1.2688132549599915e-07,1.2039541935467466e-07,1.9939197158747753e-08,0.0004392080008983612,0.00044868700206279755,0.00046879006549715996,0.00045109097845852375,0.00048772082664072514,0.000476436922326684,0.0004531999584287405,0.00046119000762701035,0.00046393717639148235,0.0004669891204684973,0.0005062201526015997,0.00047253607772290707,0.00047177006490528584,0.0004921311046928167,0.0004784781485795975,0.0005306040402501822,0.0004834539722651243,0.000500519061461091,0.0005048129241913557,0.0004946650005877018,0.0005089358892291784,0.0005050159525126219,0.0005111119244247675,0.0005139489658176899,0.0005377219058573246,0.000513704027980566,0.0005186130292713642,0.000520448898896575,0.000523566035553813,0.0005297809839248657
0.9163020339149811,0.5853099045855237,1.0,0.5097939898259938,0.12281576772690052,0.013505470630539357,0.009363402014408623,0.005960441449146813,0.0037563040289842146,0.0007718799343363446,0.000580705730157919,0.00028628391149138446,0.00014585467796493701,9.181013773398176e-05,6.70922861390531e-05,6.564803228812876e-05,3.964661672521074e-05,3.488743778909181e-06,3.4761086611292734e-06,3.473193832227737e-06,3.2454258891437988e-06,2.1108319390530765e-06,1.9259078545850566e-06,1.737738018393795e-06,1.3558158589990573e-06,1.1796016667313952e-06,6.999023605461258e-08,6.392428856739484e-08,6.153180837926626e-08,5.74577910777826e-08,4.9004857636384554e-08,3.3203799908622185e-08,3.313892665199005e-08,2.1069355219119958e-08,0.0004450860433280468,0.0004741551820188761,0.00045094708912074566,0.0004650619812309742,0.00045273895375430584,0.0004564060363918543,0.000454082153737545,0.00046492298133671284,0.00046407803893089294,0.00046806992031633854,0.0004990941379219294,0.00046961219049990177,0.0004881408531218767,0.0004777410067617893,0.0004779440350830555,0.0004777258727699518,0.00048197293654084206,0.0004957080818712711,0.0004999889060854912,0.0005079600960016251,0.0005109920166432858,0.0005206521600484848,0.000506747979670763,0.0005426681600511074,0.0005184770561754704,0.0005178779829293489,0.0005384569521993399,0.0005230698734521866,0.0005253271665424109,0.0005149070639163256
0.8680172944325221,0.31889851884048703,1.0,0.5106510140467435,0.07717774245170332,0.022574947120209677,0.010887576891016026,0.008709077897465748,0.0050295143901768185,0.0012489540278849917,0.0005648019224447913,0.0003693078693173957,0.00021929488852871198,9.61173967733303e-05,9.495652906985877e-05,4.970564312665783e-05,4.969639700888299e-05,6.271700885466192e-06,2.7297309294050255e-06,2.2228404627130833e-06,2.2225338570076925e-06,1.6013820903827745e-06,1.5518007799386737e-06,1.3464056404264979e-06,8.883302164439338e-07,5.707972013837684e-07,5.69527183691485e-07,5.203569764552692e-07,4.5492262944733897e-07,2.973980322557331e-08,2.8684535465592553e-08,2.5223569755646734e-08,2.4713280696746367e-08,1.7994824443835646e-08,0.00044842297211289406,0.0004494129680097103,0.0004754709079861641,0.00044993101619184017,0.0004572898615151644,0.00045698205940425396,0.00045288517139852047,0.0004725828766822815,0.0004665418528020382,0.0004769980441778898,0.0005289169494062662,0.00047220615670084953,0.000471615931019187,0.0004969420842826366,0.00048715202137827873,0.00048220204189419746,0.000482895877212286,0.00048407004214823246,0.0005014128983020782,0.0004922959487885237,0.0005381959490478039,0.0005044529680162668,0.0005235760472714901,0.000513169914484024,0.0005164809990674257,0.0005158029962331057,0.0005206209607422352,0.0005192679818719625,0.0005284170620143414,0.0005273579154163599
0.3158314850884807,0.18145445530144066,1.0,0.510441011050716,0.15031754267091146,0.1485272595682776,0.02500798474554065,0.020361634172104362,0.0021842391723506894,0.0019237961354785717,0.0013311919305175643,0.0011317085822851755,0.00024677241014453127,0.00010850931675733044,0.00010794448751170769,5.468326930191651e-05,5.36877567110182e-05,5.3413031553290605e-05,1.0619120606517914e-05,1.0460422025405472e-05,1.0071440725592039e-05,3.834980354864036e-06,3.8303638153940485e-06,1.579738146075157e-06,1.4637483335671959e-06,1.3448329475829185e-06,1.1289198783049586e-06,9.107355742942239e-08,6.174050599312795e-08,5.2244880683797625e-08,5.0205279409954356e-08,4.8016549713563654e-08,1.8417211126784987e-08,7.188338324872541e-09,0.00045713200233876705,0.0004468369297683239,0.0004517119377851486,0.0004757838323712349,0.0004535629414021969,0.00047494308091700077,0.0004522698000073433,0.00046147708781063557,0.00046043400652706623,0.00047707208432257175,0.00049934396520257,0.0004737619310617447,0.0004790378734469414,0.0004779181908816099,0.0004776830319315195,0.00048507191240787506,0.0004951711744070053,0.0004813361447304487,0.0005171271041035652,0.00048815994523465633,0.0005091878119856119,0.0005068159662187099,0.000522024929523468,0.0005098311230540276,0.0005132660735398531,0.0005294450093060732,0.0005186269991099834,0.0005205878987908363,0.0005215820856392384,0.0005293090362101793
0.4368520075377743,0.20872688343696055,1.0,0.5100876339711249,0.11224145016081596,0.10690534322356736,0.0193072942648025,0.017060012516285965,0.0034018332285593905,0.003018873891374456,0.0016679897839625233,0.0013092642089660475,0.00014719300681037596,6.391904521483597e-05,5.6819739446722826e-05,2.2802792404830703e-05,2.20191156685545e-05,2.199016850076158e-05,7.116634658274487e-06,6.632491024528528e-06,5.948349712784651e-06,2.882382951010213e-06,2.7793703957712564e-06,1.1217799951482671e-06,9.010504466221552e-07,8.991212099773123e-07,6.33728652580582e-07,2.059327076445118e-07,1.0252144054192181e-07,9.87232669091177e-08,8.734305330172732e-08,8.640898183634571e-08,4.36942476767523e-08,2.348795552619882e-08,0.00047841109335422516,0.00045510404743254185,0.00045300601050257683,0.0004523349925875664,0.0004648200701922178,0.0004518099594861269,0.0004533221945166588,0.000464532058686018,0.0004595301579684019,0.0004698901902884245,0.0004968459252268076,0.0004707230255007744,0.00047391001135110855,0.00047598686069250107,0.0004772620741277933,0.00048520718701183796,0.00047699594870209694,0.0004968259017914534,0.0004860169719904661,0.0005172630771994591,0.0004890270065516233,0.0005277511663734913,0.0005140770226716995,0.0005111820064485073,0.0005199748557060957,0.0005131750367581844,0.0005226829089224339,0.0005186020862311125,0.0005326410755515099,0.0005294838920235634
0.5790161097901778,0.5175052443935492,1.0,0.5118559570983052,0.11633719375551987,0.04907099080923866,0.014723011807760956,0.012144610393650142,0.002779535325018139,0.0024759754732336494,0.0022711902613047944,0.00018803072816048677,0.00017961628759759934,6.865137122425245e-05,4.7246931613910176e-05,4.3341633271661764e-05,4.2786687005888654e-05,9.062178688349078e-06,4.039201342669103e-06,3.9578676553031835e-06,3.944467850605164e-06,1.906471052914828e-06,1.8637929668322426e-06,1.1211867319934784e-06,1.0234131608173806e-06,3.7321843014351176e-07,3.262652464286072e-07,3.2425234454980023e-07,2.8616889899609513e-07,1.198750859559284e-07,1.185113914111254e-07,8.344674480211694e-08,8.206601750103579e-08,7.675741653941077e-08,0.0004448608960956335,0.0004505789838731289,0.000481039984151721,0.00046628713607788086,0.0004527219571173191,0.000453802989795804,0.00045472802594304085,0.0004621169064193964,0.00046253600157797337,0.0004844169598072767,0.0005348268896341324,0.00047273794189095497,0.0004786269273608923,0.00047900108620524406,0.0005450909957289696,0.0004970140289515257,0.0004950179718434811,0.0004891320131719112,0.0005033339839428663,0.0005040590185672045,0.0004924680106341839,0.00050761504098773,0.0005127270705997944,0.0005120800342410803,0.0005139850545674562,0.0005147207994014025,0.0005133429076522589,0.0005212409887462854,0.0005369698628783226,0.0005283120553940535
0.4112807526208263,0.40216909914632204,1.0,0.5099995890632272,0.11858536270741611,0.08695892938313488,0.019771264553816916,0.018733520603286074,0.0028995346935622537,0.0028655128460481787,0.002761997802411129,0.0002969887247069295,0.00014546232991681388,5.65431266964521e-05,1.7166047004357974e-05,1.4362875713319018e-05,1.4062315452173504e-05,8.587349695639073e-06,6.364948899616471e-06,6.251918078936308e-06,6.038760378625164e-06,1.159666468618403e-06,8.039154417487877e-07,7.821202762827127e-07,6.914709284473676e-07,3.8783231620049766e-07,2.4771277487593264e-07,2.4414207626923787e-07,1.4721533594483768e-07,1.4091503846622236e-07,1.331195477944527e-07,1.3283738359245375e-07,5.551314513774099e-08,5.259389953768983e-08,0.0004536719061434269,0.0004497829359024763,0.00045608612708747387,0.00044923904351890087,0.00045483000576496124,0.00045758113265037537,0.00045379181392490864,0.00047365808859467506,0.00046427594497799873,0.0004661900456994772,0.0005079330876469612,0.00046910904347896576,0.00047571794129908085,0.00047611212357878685,0.0004769950173795223,0.0004824118223041296,0.00048348703421652317,0.000502200098708272,0.0004903469234704971,0.0005045260768383741,0.0005080259870737791,0.0005028301384299994,0.0005129380151629448,0.0005147741176187992,0.0005170321092009544,0.0005149028729647398,0.0005237360019236803,0.0005191760137677193,0.0005220610182732344,0.0005303220823407173
0.5936131913179654,0.2993703433542988,1.0,0.5108046000823379,0.0878508717883502,0.06263589352353373,0.013704732364009695,0.013608467744634123,0.003955041544837047,0.002818069032814437,0.0016229648906117549,0.0009332484455607478,0.00016064229510531474,8.044112731127495e-05,7.25672153726717e-05,5.114633682495409e-05,5.0456589507392e-05,6.557896196983931e-06,6.286269512898227e-06,5.784546834706744e-06,4.0960171521343816e-06,3.55800091098678e-06,2.1775080089463956e-06,1.7575747339971687e-06,7.631712496946221e-07,7.564500910045625e-07,2.5302379502410426e-07,2.235048507149211e-07,2.094527887485804e-07,1.4888734627318836e-07,1.4688891333529846e-07,1.467744197402003e-07,9.999285599607645e-08,2.6809081630400534e-08,0.00046599493362009525,0.00046214787289500237,0.00045566889457404613,0.0004503759555518627,0.0004558649379760027,0.0004596519283950329,0.0004569829907268286,0.0004627578891813755,0.0005215541459619999,0.000466611934825778,0.0004995840135961771,0.0004695928655564785,0.0004914740566164255,0.00048207794316112995,0.0004808809608221054,0.00047968397848308086,0.0004826621152460575,0.0004832188133150339,0.0005187708884477615,0.0005188039503991604,0.0004936228506267071,0.0005074760410934687,0.0005151629447937012,0.000513473991304636,0.0005285721272230148,0.0005141471046954393,0.0005312641151249409,0.0005171941593289375,0.0005225031636655331,0.0005256428848952055
0.7401462086960039,0.33221277878066235,1.0,0.5099786391947418,0.08216409278782684,0.037858641041691336,0.011763287706641161,0.010534801036744092,0.004430679807189543,0.0021270494960565142,0.0011030077722635763,0.0006090331171286884,0.000275751374460734,0.00011623287606556443,0.00011622565530204489,7.079381676757301e-05,7.045778190410096e-05,6.7409665099904745e-06,2.8253125303862595e-06,2.788201266882251e-06,2.2368062681833346e-06,1.8721426155933787e-06,1.6292721624711312e-06,1.6115286775188372e-06,8.025897653103364e-07,8.023800672482731e-07,1.7268946032187654e-07,1.708129494888258e-07,1.7015394148386784e-07,8.762573317304538e-08,8.242705303725645e-08,7.93786839161361e-08,7.881626166057755e-08,7.939194378958519e-09,0.000444154953584075,0.0004501419607549906,0.00048073288053274155,0.00045093405060470104,0.00045440997928380966,0.00046025984920561314,0.00045760301873087883,0.00046251085586845875,0.0004655490629374981,0.00046905502676963806,0.0004966061096638441,0.0005036098882555962,0.0004750019870698452,0.00047555379569530487,0.00048101204447448254,0.00048426282592117786,0.0004767610225826502,0.0004975318443030119,0.0005033870693296194,0.0005084879230707884,0.0005249590612947941,0.0005047351587563753,0.0005266161169856787,0.0005114700179547071,0.0005268680397421122,0.0005202640313655138,0.0005156819242984056,0.0005257050506770611,0.0005375118926167488,0.0005327588878571987
0.07369583213834008,0.010753717600025525,1.0,0.5104096378199756,0.33828438712920966,0.3356051308980175,0.033174889198090286,0.003821196031831445,0.0026069124554977613,0.0022575256457148555,0.0006040259771203536,0.0005181210223982013,0.0005144697567673277,0.00015504554988765278,0.00015045411279940044,9.548274762968865e-05,6.987206223300394e-05,6.480729905110454e-05,5.842272291922335e-05,2.0681154440775165e-06,1.8999270326096785e-06,1.5958477169851805e-06,1.1704665801580237e-06,7.690339798392085e-07,4.445244695446157e-07,4.4046919075576e-07,3.863339231923244e-07,3.316162169540955e-07,3.0684089343760853e-07,3.041880520000797e-07,2.8746227701617647e-08,2.8711283591345486e-08,1.912124518472406e-08,1.5218999631898786e-08,0.0004430690314620733,0.00044841901399195194,0.00045709102414548397,0.00045296200551092625,0.00045782909728586674,0.00045441207475960255,0.0004826460499316454,0.0004615318030118942,0.00046059186570346355,0.00046615302562713623,0.0004954859614372253,0.00046867900528013706,0.0004857501480728388,0.0004784679040312767,0.0004812499973922968,0.0004810888785868883,0.0004780569579452276,0.0004801021423190832,0.0004874791484326124,0.0005036331713199615,0.0005157729610800743,0.0005091179627925158,0.0005129300989210606,0.000514135928824544,0.0005140642169862986,0.0005187490023672581,0.0005135280080139637,0.0005165999755263329,0.0005380520597100258,0.0005278750322759151
0.301461667988017,0.13789958241196532,1.0,0.510405114851892,0.16411436363374063,0.16384823060732207,0.02873417872267042,0.018430935537858035,0.0021290877725561493,0.0019236676650739124,0.001118847799555327,0.0011009893217021247,0.00023230458261085498,0.00013925648170655917,0.00013681200592429948,6.897603058373048e-05,6.859806553436837e-05,6.837912160312933e-05,8.310782575656253e-06,7.67623203463928e-06,7.67622830678675e-06,3.498284654304407e-06,2.816005709367406e-06,1.2068232189897317e-06,1.1572129744725543e-06,1.0149533354412724e-06,9.130127983591833e-07,2.0275672692337688e-07,1.2629164269302417e-07,1.124208394605191e-07,9.773943747846994e-08,9.276306841108837e-08,4.510280483549204e-08,1.7067676605458972e-08,0.0004398040473461151,0.00045156804844737053,0.00044968118891119957,0.0004556928761303425,0.0004535578191280365,0.00045534688979387283,0.0004533729515969753,0.00047418102622032166,0.00046344497241079807,0.00046358187682926655,0.0004906849935650826,0.0004676450043916702,0.00047535309568047523,0.0004743610043078661,0.0004960449878126383,0.000475914916023612,0.00048141321167349815,0.00048449705354869366,0.0005008219741284847,0.000503577059134841,0.0004884670488536358,0.0005151329096406698,0.0005088369362056255,0.0005155769176781178,0.000530740013346076,0.0005291770212352276,0.0005193429533392191,0.0005112879443913698,0.000523432157933712,0.0005344359669834375
0.6302354949729884,0.023260440121767756,1.0,0.5113240659702569,0.07937934065472185,0.0779003666804888,0.021130298046514763,0.008140615867821336,0.006735419057227758,0.006309208678889694,0.0003565534017286476,0.0003561055798048282,0.00011044817426695141,5.3067026608981645e-05,4.881773591761461e-05,1.3298482028235873e-05,9.574327508916456e-06,5.2935269401651495e-06,3.5566102729886e-06,2.480896527017796e-06,2.4483409129153945e-06,1.9760903136581437e-06,1.9153211083068436e-06,1.4665331291938323e-06,4.1184915625024385e-07,3.548237548903767e-07,3.5401552885670397e-07,2.9075371832377037e-07,2.3434847365916908e-07,1.047776241665476e-07,8.668215307669278e-08,6.352195433378425e-08,6.269032950678474e-08,5.603232669040564e-08,0.00044730212539434433,0.0004499848000705242,0.0004498939961194992,0.00047662993893027306,0.0004544269759207964,0.00045445095747709274,0.00045494595542550087,0.00046096881851553917,0.00047459290362894535,0.0004764900077134371,0.0005071130581200123,0.0004680831916630268,0.00048144394531846046,0.0004850479308515787,0.0004771410021930933,0.00047786091454327106,0.00048086210153996944,0.0005044890567660332,0.0004851238336414099,0.0004909250419586897,0.0004917290061712265,0.0005044261924922466,0.000508839963003993,0.000516373896971345,0.0005161501467227936,0.0005158260464668274,0.0005222819745540619,0.0005469741299748421,0.0005246619693934917,0.0005263350903987885
0.7751913198587196,0.6622129282587018,1.0,0.5111870018299669,0.13258025981530966,0.02168460573638851,0.009726479934916203,0.006447517126848601,0.0022349537593254216,0.001464107141638337,0.0013016723791762091,0.0004202816886206051,0.00025835106393577365,0.0001475498175811876,4.633272222734926e-05,4.576717900728707e-05,3.978104675824476e-05,3.073709665285399e-06,2.7727037081586684e-06,2.7722590011195747e-06,1.8205756425572538e-06,1.577509001149889e-06,1.561818662690575e-06,1.4653361637268171e-06,7.636361238598673e-07,7.460140625552789e-07,1.6686464646982656e-07,1.571580997683523e-07,1.5604285234887512e-07,8.657522753023737e-08,7.954816461827326e-08,5.5113733903745936e-08,5.486129716303402e-08,4.289649133302923e-08,0.0004440699703991413,0.00044755800627171993,0.00044766184873878956,0.0004536558408290148,0.00045503280125558376,0.0004562500398606062,0.0004562379326671362,0.0004581739194691181,0.00046135205775499344,0.00046076392754912376,0.0004921241197735071,0.0004708420019596815,0.00048562604933977127,0.00047091604210436344,0.0004804560448974371,0.00047947000712156296,0.0004796308930963278,0.0005088751204311848,0.0004894169978797436,0.0005149699281901121,0.0004920598585158587,0.0005055309738963842,0.0005065910518169403,0.000514474930241704,0.000513759208843112,0.0005098129622638226,0.0005259159952402115,0.0005166260525584221,0.0005408930592238903,0.000537932151928544
0.29337517279199654,0.23786403643861975,1.0,0.5108112688176334,0.14898809558715942,0.14386264604936733,0.024072812110920272,0.023326418094194952,0.0018467874484805911,0.0017337449333787896,0.001581549801855102,0.0008221351318960105,0.00027804677674313775,7.659246123822333e-05,5.7665421854361886e-05,3.009665553091496e-05,2.8420020645040198e-05,2.6116530845505217e-05,1.3934173219631917e-05,1.3274621308588085e-05,1.2632579212101726e-05,3.2753419091737164e-06,3.0726853485914937e-06,1.2428043494685142e-06,1.1234567901653591e-06,9.984624486473496e-07,8.350914389509555e-07,9.183193501452216e-08,6.427514136871295e-08,3.5368554173539376e-08,3.522205553945168e-08,2.4053026101720983e-08,2.1655123260158133e-08,2.1130923753939038e-08,0.0004428389947861433,0.0004491941072046757,0.0004504069220274687,0.0004493778105825186,0.0004755621775984764,0.0004790830425918102,0.0004602267872542143,0.00047214794903993607,0.00046075996942818165,0.00046475697308778763,0.0004759870935231447,0.0004691779613494873,0.0004753109533339739,0.00047737592831254005,0.0004800118040293455,0.0004829161334782839,0.0004776250571012497,0.0004909180570393801,0.0005143149755895138,0.0005026829894632101,0.0005010080058127642,0.0004936049226671457,0.0005102651193737984,0.0005281618796288967,0.0005301488563418388,0.0005161571316421032,0.0005197250284254551,0.0005156989209353924,0.0005255159921944141,0.0005245858337730169
0.6353342430475842,0.43341975550850664,1.0,0.5110816610977054,0.10246612398477092,0.046924345562054985,0.013625608095320771,0.011842999064975062,0.0034683588687148084,0.0022857956826087,0.0017468817294715654,0.0003895495605028911,0.00022534368504479755,8.913493355409708e-05,8.908695443120336e-05,7.568811807093604e-05,7.425402788480449e-05,6.006390314967418e-06,4.277241990046204e-06,3.97004561967336e-06,3.620517831896347e-06,2.5657711595918547e-06,1.9503376731959826e-06,9.133950473743366e-07,8.072219745395029e-07,5.969589192316584e-07,3.8122498993188094e-07,3.709023073795364e-07,3.471692864973153e-07,1.324917518285068e-07,1.322775166092696e-07,1.1850235829294126e-07,7.93574070050587e-08,4.91855145735565e-08,0.0004430550616234541,0.0004706371109932661,0.00045423582196235657,0.0004476651083678007,0.00045761000365018845,0.00046715582720935345,0.00045696389861404896,0.00048297690227627754,0.000460267998278141,0.00046421983279287815,0.00048815994523465633,0.00047407904639840126,0.00047227111645042896,0.00047525903210043907,0.00048037501983344555,0.0004816788714379072,0.0004962789826095104,0.0004884719382971525,0.0004892728757113218,0.0005032920744270086,0.0005048599559813738,0.0005053221248090267,0.0005085289012640715,0.0005073770880699158,0.0005313612055033445,0.0005269050598144531,0.0005339819472283125,0.0005315651651471853,0.0005233569536358118,0.0005270398687571287
0.6958787682282754,0.5844710947114898,1.0,0.5104455619584769,0.12252217946934425,0.0319362377985955,0.011940444177174533,0.008769085073324277,0.0026087913683286606,0.0019083805876623026,0.0016837037163762664,0.0003395833562382152,0.00026437520496437475,0.0001224207959974216,6.282210884595601e-05,5.8476286784939126e-05,5.630975252551615e-05,6.641646727637266e-06,3.0578041145971024e-06,3.0417945130611856e-06,2.4981572158846204e-06,1.9279197122744337e-06,1.9150853870426063e-06,1.5692730546063594e-06,9.772570465390985e-07,3.6886883854029205e-07,2.885501150213336e-07,2.860399996524455e-07,2.6622459712660804e-07,1.0272073253496271e-07,1.0235118162772725e-07,6.603271119006921e-08,6.557070273008856e-08,6.177044433063845e-08,0.00046367221511900425,0.0004502539522945881,0.0004529249854385853,0.0004692850634455681,0.0004540609661489725,0.00045595201663672924,0.0004576141946017742,0.00045935995876789093,0.0004709360655397177,0.00047252699732780457,0.00048677599988877773,0.00046866200864315033,0.00048709590919315815,0.00047306413762271404,0.0004939979407936335,0.00047897803597152233,0.0004848961252719164,0.0004851329140365124,0.000500040128827095,0.00048822700046002865,0.0004925099201500416,0.0005065379664301872,0.0005071139894425869,0.0005127608310431242,0.000513436971232295,0.0005130269564688206,0.0005199979059398174,0.0005221019964665174,0.0005247490480542183,0.0005326189566403627
0.5544195974459784,0.22190064629382356,1.0,0.5117730018682778,0.08743397950229986,0.07711874259508356,0.014754059301075257,0.014117689931732551,0.0040445792746393325,0.0033814331086524933,0.0015494143731335987,0.0012096669123897361,7.027572685968232e-05,3.922706756452828e-05,3.3138216800834094e-05,1.9803482355013557e-05,1.9443829495270103e-05,4.365943760073628e-06,3.853039619929014e-06,3.4052493317735816e-06,2.221675420381981e-06,2.039238156604764e-06,1.1163699297419611e-06,9.466419686825427e-07,3.355689008805828e-07,3.354501000970645e-07,1.0814052816847713e-07,9.039668140097349e-08,8.49124344283197e-08,7.348427305428139e-08,7.148584791104109e-08,7.140559964810641e-08,4.993162639048929e-08,1.3114481604407017e-08,0.00045643304474651814,0.0004485298413783312,0.00046914699487388134,0.00045457808300852776,0.00045251892879605293,0.0004578479565680027,0.0004556048661470413,0.000458903843536973,0.00045764981769025326,0.0004628200549632311,0.0004825189244002104,0.0004626030568033457,0.00047216983512043953,0.00047633005306124687,0.00048046186566352844,0.00048140203580260277,0.0004838230088353157,0.0004975071642547846,0.0005017798393964767,0.0004904100205749273,0.0005017598159611225,0.0005056809168308973,0.0005069649778306484,0.0005121838767081499,0.0005252398550510406,0.000513915903866291,0.000518652843311429,0.0005184849724173546,0.0005182770546525717,0.0005148530472069979
0.3875005355387683,0.3634678197300196,1.0,0.5112306058872491,0.1206589371930478,0.09697620263269252,0.020428321103714862,0.019948923969302007,0.002779012499078822,0.0027235316447404745,0.0026008526221323264,0.00048165078783355764,0.00020267212619742777,7.549175134467198e-05,2.3107504368037624e-05,1.6617624514209786e-05,1.570825921011595e-05,1.0567573267878872e-05,9.70754562396745e-06,9.381771593422883e-06,8.936877881652772e-06,1.9618667194927033e-06,1.333307829244027e-06,9.684078963963316e-07,7.968266613715052e-07,5.714269063164475e-07,3.392244606646711e-07,3.289200752092011e-07,2.0998334606922225e-07,1.8877507887513317e-07,1.828046915904304e-07,1.8264645847886282e-07,5.991596030277105e-08,5.2258715382681747e-08,0.00045403698459267616,0.00045156804844737053,0.00045684189535677433,0.0004503668751567602,0.00045429705642163754,0.0004585490096360445,0.0004591359756886959,0.00046102399937808514,0.000458023976534605,0.0004615727812051773,0.0004753740504384041,0.0004756399430334568,0.0004747188650071621,0.00047147483564913273,0.00047768489457666874,0.0004776380956172943,0.0004783670883625746,0.0004845780786126852,0.0005028510931879282,0.0005038820672780275,0.0005018808878958225,0.0005033710040152073,0.0005100988782942295,0.0005090311169624329,0.0005182810127735138,0.0005139859858900309,0.0005166491027921438,0.0005218209698796272,0.0005222349427640438,0.0005254258867353201
0.8598500568655341,0.8454578987154283,1.0,0.5112850440200418,0.15444533383561446,0.01033268993353569,0.005160976457532767,0.003055042153344455,0.0009736312365560589,0.0008705020473022803,0.0008248753200961258,0.0003901228023098343,0.00020727294546813287,0.00016039153897026159,1.5944308624872293e-05,1.3201590888170868e-05,1.0992004891347527e-05,6.208012976986316e-06,2.7713083845650124e-06,2.760364543103783e-06,2.6664622674299665e-06,1.8196937089546847e-06,1.5293592249069627e-06,1.5293592090880009e-06,1.2589163829433095e-06,1.6721453038653334e-07,5.562418363496968e-08,5.204839370143186e-08,4.2479408932084303e-08,4.1657248918677767e-08,3.6205752887026515e-08,3.372698005993619e-08,2.6673212078848197e-08,1.2444072382018419e-08,0.00044313701801002026,0.00045893597416579723,0.00045473710633814335,0.0004521850496530533,0.00046680495142936707,0.0004719761200249195,0.0004538060165941715,0.00046702311374247074,0.00045840698294341564,0.00048859603703022,0.0004939609207212925,0.0004715239629149437,0.0004790681414306164,0.00046785990707576275,0.00048160506412386894,0.0004816330038011074,0.0004809540696442127,0.00048306211829185486,0.0004997819196432829,0.000504419906064868,0.0005022480618208647,0.0005088429898023605,0.0005088150501251221,0.0005122411530464888,0.0005174048710614443,0.000510822981595993,0.0005210430826991796,0.0005373130552470684,0.0005227471701800823,0.0005297809839248657
0.6950383878099182,0.3938347561850223,1.0,0.5121967191807926,0.09404811107619514,0.04109957756891188,0.012633411646200543,0.010997716053267699,0.0039881095724413835,0.0021433414306629857,0.0013803474142791525,0.0004893610555661691,0.0002619147338737738,0.0001065653617577169,0.00010655161478526464,8.12002188901032e-05,8.00218491008789e-05,3.24231468121747e-06,3.1712791289374437e-06,3.0961693853110965e-06,2.5965469192305417e-06,1.8161977869362923e-06,1.3048712681958793e-06,1.094549405955789e-06,7.11293316486625e-07,6.589849850516857e-07,1.7741415089144346e-07,1.5588140260093504e-07,1.3575978476112168e-07,7.719261671082145e-08,7.58545045873576e-08,7.515357123409782e-08,6.749027830717467e-08,1.9486494214127757e-08,0.00043943594209849834,0.0004488450940698385,0.00045742583461105824,0.00045073404908180237,0.00045679393224418163,0.0004548558499664068,0.00047712610103189945,0.0004651488270610571,0.0004629991017282009,0.00048618786968290806,0.0005121929571032524,0.0004704908933490515,0.00047624693252146244,0.0004715840332210064,0.0004752229433506727,0.0005096630193293095,0.00048473780043423176,0.0004848460666835308,0.0005155650433152914,0.0004907911643385887,0.0005174379330128431,0.0005074851214885712,0.0005099219270050526,0.0005151641089469194,0.000515487976372242,0.0005212039686739445,0.00052068498916924,0.0005186358466744423,0.0005365950055420399,0.0005272009875625372
0.7923956468500528,0.49882892442682103,1.0,0.5107084261253476,0.10914881466276549,0.025784312491822465,0.01138712330513455,0.008344779348928626,0.003778612963980345,0.0014857629439287998,0.0010590071817693626,0.0002522842451095652,0.0002515326756034927,0.00010488469835369919,9.094682690661159e-05,8.132115253500882e-05,7.660951967369794e-05,2.205244435925572e-06,1.8440583477237772e-06,1.844020721880623e-06,1.4803557334527076e-06,1.0793381588177314e-06,9.567288824702225e-07,9.499005484293564e-07,5.533817411485826e-07,5.445140400770698e-07,4.199249065144285e-08,4.197346589572162e-08,4.1932047304270507e-08,2.4833498349897582e-08,2.4608803581210257e-08,2.4060189275260412e-08,2.3952515503088728e-08,6.1005348783495195e-09,0.00044697895646095276,0.00044858804903924465,0.00046504708006978035,0.00046103401109576225,0.0004573159385472536,0.00045194406993687153,0.0004553960170596838,0.000462142052128911,0.0004624039866030216,0.00046075484715402126,0.0004830420948565006,0.00046916399151086807,0.0004773968830704689,0.0004891958087682724,0.0004819519817829132,0.00048209400847554207,0.00048104184679687023,0.00048439204692840576,0.0004832309205085039,0.0005058820825070143,0.0004873808939009905,0.0005023069679737091,0.0005107899196445942,0.0005113419611006975,0.000518506858497858,0.0005127119366079569,0.0005145138129591942,0.000522966030985117,0.0005239129532128572,0.000539666973054409
0.6824892860020683,0.21671231241323197,1.0,0.511748526012525,0.06840845157054799,0.05237080651400159,0.011293974627312155,0.011281427165611866,0.00430300761245344,0.0031276145331513108,0.0012001392362265318,0.0009959355095368317,0.0002411148610946476,0.00010746876309076031,0.00010736490112866822,3.383044319829704e-05,3.382483290816108e-05,1.2839644785889752e-05,3.7540407379813582e-06,3.7171797999427018e-06,3.4463918798109794e-06,2.2300178392775607e-06,1.7978739697862807e-06,1.5929227442627631e-06,1.032980385414625e-06,1.010973825631146e-06,3.0583682989780334e-07,2.1282428071595988e-07,1.7297899909616156e-07,1.6477050993864843e-07,1.4047448958564312e-07,1.399618775871148e-07,1.3413165924974767e-07,5.8148331655154715e-09,0.00044211791828274727,0.00046600005589425564,0.0004564831033349037,0.0004526199772953987,0.0004509580321609974,0.0004539771471172571,0.00045735016465187073,0.0004596360959112644,0.0004647308960556984,0.00046221609227359295,0.00046930299140512943,0.00047557707875967026,0.0004866519011557102,0.0004747991915792227,0.0004780450835824013,0.0004953800234943628,0.00048687495291233063,0.000494442880153656,0.0004889601841568947,0.0005033849738538265,0.0005057698581367731,0.0005159799475222826,0.0005118320696055889,0.0005084939766675234,0.0005127429030835629,0.0005285560619086027,0.0005416430067270994,0.0005235190037637949,0.0005199199076741934,0.0005196831189095974
0.46560851000693315,0.3873929297643537,1.0,0.5106435790657997,0.11063799690587924,0.07800989180215932,0.017614822837976968,0.016879571093471095,0.002990336915834558,0.002708626922533487,0.0024294375975848744,0.0004973962738163007,7.012281724725274e-05,6.125849242588802e-05,2.458243485858814e-05,2.4534224867404776e-05,2.2677611324516565e-05,8.417846898562336e-06,6.681407467632536e-06,5.720374271637445e-06,4.487354237022885e-06,3.5883392991896417e-06,2.5024551429950578e-06,1.0410141425033067e-06,5.725460034703365e-07,5.18920402112956e-07,4.1622177252822e-07,3.955099476513662e-07,3.7192564376607284e-07,2.539515212259576e-07,2.5243974400836543e-07,2.456473402411374e-07,8.183237501293486e-09,7.996796696238089e-09,0.000441170996055007,0.0004726140759885311,0.0004538481589406729,0.00045815412886440754,0.000454082852229476,0.0004693560767918825,0.0004587590228766203,0.00046958005987107754,0.0004646121524274349,0.00046368991024792194,0.0004749959334731102,0.00047175888903439045,0.00047598499804735184,0.000475690932944417,0.0004798381123691797,0.00048165605403482914,0.0005079540424048901,0.0004805750213563442,0.0004980082157999277,0.0005037859082221985,0.0005038159433752298,0.000506978016346693,0.0005083899013698101,0.0005170369986444712,0.0005148539785295725,0.0005170388612896204,0.0005158199928700924,0.0005215939600020647,0.0005179350264370441,0.0005240601021796465
0.38967118598286565,0.16094742358150937,1.0,0.5117271048948169,0.12983191035746458,0.1284315841335774,0.023614371740865805,0.016948982082645,0.0031801408372866954,0.0029812168235324207,0.0014430911593343518,0.0013199487372984142,0.0002212069484571216,0.00010401347535387568,0.00010385188910583447,3.912961972232017e-05,3.909280736344961e-05,3.786201938437667e-05,7.441779811405198e-06,7.2299834310516325e-06,7.228748442020978e-06,3.147808226111889e-06,2.5228663543745933e-06,1.0717460807092297e-06,1.0608665637977649e-06,1.0468729234666017e-06,7.961211688324451e-07,1.555188443722526e-07,1.2259073324841467e-07,6.84097582181102e-08,5.8317363789998816e-08,4.7241513834205594e-08,3.45157526869329e-08,2.8725667514183246e-08,0.0004419940523803234,0.0004485000390559435,0.00046229385770857334,0.0004686829634010792,0.0004916968755424023,0.0004558390937745571,0.0004605210851877928,0.0004609818570315838,0.00045994692482054234,0.0004643630236387253,0.0004759870935231447,0.0004690559580922127,0.000476212939247489,0.0004721761215478182,0.0004759770818054676,0.00048268213868141174,0.0004847778473049402,0.0004959169309586287,0.0004910149145871401,0.0005030699539929628,0.0005049630999565125,0.0005055039655417204,0.0005059998948127031,0.0005189760122448206,0.0005346720572561026,0.0005266780499368906,0.0005178949795663357,0.0005231760442256927,0.0005215508863329887,0.0005246649961918592
0.8797764560608707,0.474382132911368,1.0,0.5100136918481439,0.1053613206685787,0.018591621407561192,0.010856515828740627,0.007592012820872265,0.004478014024775381,0.000999203510290376,0.000627865933078284,0.00019640310194707198,0.00018707983627882266,8.288951690840025e-05,7.377357397593614e-05,6.869431822271946e-05,6.063199724623014e-05,3.2094714575962918e-06,3.14668337291646e-06,3.1466273905803346e-06,3.069406873364835e-06,2.0815783557703727e-06,1.730724580301586e-06,1.3052414092758293e-06,1.1283463611004532e-06,9.202286681182704e-07,2.1674307708984e-07,1.8811311512204176e-07,1.7685099747216593e-07,9.392086847730317e-08,8.500642865945966e-08,7.524256092924495e-08,7.517904075572745e-08,3.633738221365374e-08,0.00044884602539241314,0.00045471987687051296,0.0004721330478787422,0.00046822894364595413,0.00045204791240394115,0.0004569948650896549,0.0004618570674210787,0.00045964494347572327,0.0004598950035870075,0.00046513299457728863,0.00048812502063810825,0.0004683001898229122,0.0004842979833483696,0.0005003479309380054,0.0004941660445183516,0.0004964340478181839,0.0004828099627047777,0.0004819338209927082,0.0005083249416202307,0.0005056739319115877,0.0005225588101893663,0.0004927588161081076,0.0005139980930835009,0.0005132870282977819,0.0005138949491083622,0.0005166369955986738,0.0005285290535539389,0.0005184770561754704,0.0005231690593063831,0.0005294668953865767
0.7875625625397042,0.2509096288749123,1.0,0.5108659621328115,0.06558094499540114,0.034085264062077944,0.010338591227794028,0.009670672184176807,0.004557675617197051,0.002165016333720931,0.0008765147602494569,0.0007019466297223854,0.0002805352839097258,0.00012666421657628397,0.00012590822925858316,4.581630623906971e-05,4.5578975984411286e-05,1.138172687464111e-05,2.925944349835014e-06,2.1579275727565285e-06,2.0726886255482533e-06,2.019245423123698e-06,1.938752535532958e-06,1.8152890463322278e-06,8.216844122295626e-07,7.971282641290139e-07,3.8123939796316686e-07,3.7680201753056884e-07,3.5744921741791254e-07,1.0865847442050673e-07,9.726305462587344e-08,9.486789795620505e-08,8.906084718770865e-08,1.1525312067854899e-08,0.00044709001667797565,0.000463027972728014,0.00045520905405282974,0.00045062811113893986,0.000453809043392539,0.0004569338634610176,0.00045848311856389046,0.0004602570552378893,0.00045866798609495163,0.00047054514288902283,0.0005258580204099417,0.0004674741066992283,0.0004873329307883978,0.0004938349593430758,0.00047814100980758667,0.00047620804980397224,0.0004823240451514721,0.0004874519072473049,0.0004916759207844734,0.0004985611885786057,0.0005015090573579073,0.0005181350279599428,0.0005261402111500502,0.0005163259338587523,0.0005137419793754816,0.0005143568851053715,0.000512327067553997,0.0005276689771562815,0.0005227450747042894,0.0005268258973956108
0.6316683855799359,0.18786072533752196,1.0,0.5121155900415033,0.07270742891786774,0.06392395937499101,0.012609243032143998,0.011930504577530154,0.00428780169507609,0.0036260931503094332,0.0012878242990851906,0.001123547901481352,0.00017583565540093502,7.889093404052851e-05,7.860924680026643e-05,1.9301668834474255e-05,1.930150184666689e-05,1.1681745159446714e-05,3.2308919801859364e-06,3.2285409884783607e-06,3.158893112849935e-06,1.6950049360342728e-06,1.3783446847734775e-06,9.687571203974656e-07,8.169088050858045e-07,7.833778999369151e-07,3.4430859130320086e-07,2.1230363025139165e-07,1.3663218522577545e-07,1.3210618772819321e-07,1.048371367112414e-07,1.0474103986444668e-07,9.767609147256783e-08,1.6046377113788607e-08,0.0004407090600579977,0.000450256047770381,0.0004527780693024397,0.0004563969559967518,0.00044737011194229126,0.00047529698349535465,0.0004551007878035307,0.0004598759114742279,0.0004603560082614422,0.0004680580459535122,0.0004758548457175493,0.00046791299246251583,0.0004848991520702839,0.0004728361964225769,0.0004839471075683832,0.0004847720265388489,0.0004826269578188658,0.0004981081001460552,0.0004844740033149719,0.0005042110569775105,0.0005046019796282053,0.0005006068386137486,0.0005275520961731672,0.0005117990076541901,0.0005304040387272835,0.0005104381125420332,0.0005167990457266569,0.000519854947924614,0.0005375701002776623,0.0005247280932962894
0.7830883149229926,0.6555941353552872,1.0,0.5109648720826954,0.13172103618563255,0.021275590721538208,0.00971460545653932,0.006425708153952002,0.0023240855044732184,0.0014273598754736526,0.00125506606532299,0.00040734287290206047,0.0002537952012255119,0.00014287450387606658,4.978307010733355e-05,4.9243422219167936e-05,4.2375145322174284e-05,3.129892953968087e-06,2.944096459950284e-06,2.943439196704652e-06,1.9953706283387837e-06,1.6272445784607264e-06,1.6107061744562944e-06,1.5310487434239283e-06,8.227040345451752e-07,8.183602968686126e-07,1.6485698434917583e-07,1.5424104038847353e-07,1.5336029191126633e-07,8.478524078549396e-08,7.733101577295018e-08,5.392601308282316e-08,5.353553407989153e-08,4.196868611619707e-08,0.0004451530985534191,0.00044445297680795193,0.0004643059801310301,0.00045252498239278793,0.00046369386836886406,0.0004566940478980541,0.00045771594159305096,0.00045692198909819126,0.00045991805382072926,0.0004668659530580044,0.00047530815936625004,0.0004891280550509691,0.00047594099305570126,0.0004716899711638689,0.0004798120353370905,0.0004793850239366293,0.00049563217908144,0.0005119298584759235,0.0004954950418323278,0.0004905690439045429,0.0004945930559188128,0.000517131993547082,0.0005096329841762781,0.0005117070395499468,0.0005163829773664474,0.0005168870557099581,0.0005157040432095528,0.0005161878652870655,0.0005194430705159903,0.0005377877969294786
0.9806402751425881,0.2277871909612047,1.0,0.510796028887853,0.059032047053807775,0.011944676940373808,0.009718948355957708,0.007331129291667863,0.005368214697857086,0.00023762499641773093,0.00020356772001187666,0.00020153373534669892,6.143464005356512e-05,4.901557753043811e-05,4.722315716239986e-05,2.822076171623357e-05,1.3099244520897214e-05,9.71400917834143e-06,4.201799167314636e-06,3.3169577855173146e-06,2.092624858195355e-06,1.8475092055556696e-06,1.5725349132044427e-06,6.919960494334549e-07,4.401417238103922e-07,3.101498734484265e-07,3.0903554441642845e-07,2.864810194844673e-07,2.3485095960166214e-07,4.1733736044728975e-08,3.94685430369124e-08,1.7115091430566313e-08,1.6578703809162796e-08,1.5930326623358617e-08,0.0004573720507323742,0.00044769817031919956,0.00045340508222579956,0.0004556740168482065,0.0004544369876384735,0.0004559920635074377,0.0004580479580909014,0.0004613678902387619,0.00045563699677586555,0.00048292498104274273,0.0004824728239327669,0.000469869002699852,0.0004727891646325588,0.0005323949735611677,0.0004822250921279192,0.00048035988584160805,0.00048426399007439613,0.00048223487101495266,0.0004990680608898401,0.0005164940375834703,0.0005051910411566496,0.0005014701746404171,0.0005082541611045599,0.0005150339566171169,0.0005212719552218914,0.0005254559218883514,0.0005287081003189087,0.0005222440231591463,0.0005196870770305395,0.0005292920395731926
0.8586731204838641,0.24298586196281913,1.0,0.5114846138749272,0.0617932244067401,0.024636267012732884,0.009858025598997061,0.008600561952005472,0.004762660923035904,0.001538121396473648,0.0006173055932737245,0.0005334586474134306,0.00024198909371946518,0.00011504580504772009,0.00011323073251120126,3.557450505806087e-05,3.383361674882106e-05,1.0426247061103914e-05,3.42180119196197e-06,2.137302410139928e-06,2.050196232045254e-06,1.6915420355180593e-06,1.6867314939933616e-06,1.6638059670046701e-06,8.454567907703001e-07,6.377732138139013e-07,6.017864622736673e-07,5.587136973492367e-07,4.855192190193747e-07,3.222804647052777e-08,2.9500386191533122e-08,2.9000976273689873e-08,2.7878844192301464e-08,9.345251344621892e-09,0.0004383150953799486,0.00045333500020205975,0.0004576591309159994,0.00045168190263211727,0.00045148679055273533,0.0004567850846797228,0.00047625997103750706,0.0004579508677124977,0.0004577338695526123,0.0004732920788228512,0.00048789591528475285,0.0004748611245304346,0.00047503714449703693,0.0004903438966721296,0.0004942831583321095,0.0004933539312332869,0.0004805529024451971,0.00048647099174559116,0.0005031011532992125,0.000494868028908968,0.0005011549219489098,0.0005071130581200123,0.0005133890081197023,0.0005136360414326191,0.0005191459786146879,0.0005171399097889662,0.0005127880722284317,0.0005234030541032553,0.0005260750185698271,0.0005221569444984198
0.714640161179027,0.15874858019476323,1.0,0.5104523410554975,0.057841019432231085,0.04953127176520677,0.010215269626846308,0.009835973067871826,0.004174361742702744,0.003448032413645044,0.0010290417474636416,0.0009581892482940179,0.0002639800788949244,0.00012477018021350315,0.00012185519706741419,1.7772084139531173e-05,1.7593766815546477e-05,1.2881903981773246e-05,3.1042690981544865e-06,2.900754807993372e-06,2.889801178580306e-06,1.7053002200808761e-06,1.6118783885013179e-06,9.238622140807159e-07,8.198513236247419e-07,7.693007508210024e-07,3.220519080073095e-07,2.229014600118548e-07,1.6099312314737755e-07,1.609414877767399e-07,1.2452728900857132e-07,1.2406535380850145e-07,1.073086805850091e-07,1.8453994892599868e-08,0.0004457850009202957,0.00044541480019688606,0.0004534691106528044,0.0004509841091930866,0.0004628209862858057,0.00048644188791513443,0.0004588360898196697,0.00046076090075075626,0.00045771594159305096,0.000480931019410491,0.0005166600458323956,0.00048444001004099846,0.0004754320252686739,0.0004949099384248257,0.0004807750228792429,0.000479663023725152,0.00047679804265499115,0.0004966938868165016,0.0005004329141229391,0.0005000510718673468,0.0005217399448156357,0.0005005160346627235,0.0005133668892085552,0.0005254121497273445,0.0005137568805366755,0.0005151389632374048,0.0005177001003175974,0.0005194488912820816,0.0005218340083956718,0.0005306960083544254
0.48635842326661893,0.24369675423272685,1.0,0.5108531180303544,0.10054832424626663,0.0899330606543293,0.016753055464809853,0.016165387747406123,0.0036182971966109844,0.003041814047680044,0.0017523375760853692,0.0012153019355332422,6.671942631113594e-05,5.0161893092388525e-05,2.5118228652414635e-05,2.1238518623551767e-05,1.985781260876821e-05,1.1857488135277106e-05,6.997011751495772e-06,5.938012064192363e-06,4.206392765625047e-06,3.3908483038471848e-06,2.5552087067757146e-06,1.1920323844815144e-06,4.641477857863966e-07,4.392956890847043e-07,3.5390021238632833e-07,2.031191883898528e-07,1.5652009904500468e-07,1.4269627815309856e-07,1.4064863210937243e-07,1.406175793097498e-07,1.7073313645411164e-08,1.56965951626798e-08,0.000444123987108469,0.00044500106014311314,0.0004668331239372492,0.0004511422012001276,0.00045412289910018444,0.00045223580673336983,0.00045717298053205013,0.00046226498670876026,0.0004803570918738842,0.00047743902541697025,0.00047176703810691833,0.00047373794950544834,0.0004714371170848608,0.00047998991794884205,0.00048425118438899517,0.00048458296805620193,0.00047947117127478123,0.0005135249812155962,0.000490858918055892,0.0004986531566828489,0.0004972240421921015,0.000505069037899375,0.0005232149269431829,0.0005116520915180445,0.0005196451675146818,0.0005120199639350176,0.0005162698216736317,0.000519575085490942,0.0005198419094085693,0.0005259998142719269
0.5821670682445784,0.41197472401198787,1.0,0.51136588701047,0.10246622050765418,0.05600801254465532,0.014593397415239514,0.01329338219579095,0.003360364366193745,0.002480206783361775,0.0019622367793246847,0.0004656253719644588,0.0001692805951291585,7.5560859308775e-05,7.29572362600399e-05,6.390731790599784e-05,6.259689735913049e-05,7.688850238266953e-06,5.519931718700623e-06,4.9227102629622435e-06,4.101102208314184e-06,3.4262206294619875e-06,2.453038442050702e-06,1.0352172877521676e-06,6.9047289115e-07,5.706387913866937e-07,4.2343870924850656e-07,4.201447349638334e-07,4.0806574698589717e-07,1.878021348297638e-07,1.876121961337726e-07,1.7456584693576907e-07,8.077330876663975e-08,4.9519981991070146e-08,0.000451244181022048,0.00046908087097108364,0.00045114196836948395,0.0004489962011575699,0.00045467098243534565,0.00045710010454058647,0.0004535180050879717,0.00046145496889948845,0.00046854489482939243,0.000476284883916378,0.0004787761718034744,0.00046847411431372166,0.0004824921488761902,0.0004737270064651966,0.00047647603787481785,0.0004810530226677656,0.0004908738192170858,0.0004996589850634336,0.000498610083013773,0.0005004031118005514,0.0005029619205743074,0.0005189001094549894,0.0005072429776191711,0.0005340899806469679,0.000541261862963438,0.0005190391093492508,0.0005214910488575697,0.0005311388522386551,0.000517657957971096,0.000527914147824049
0.9106640422500436,0.22393439169229967,1.0,0.51153580006212,0.057227999430144234,0.018450909175536608,0.00944227734060512,0.007839885042888533,0.00487436817173931,0.0010251995282105036,0.0004381516586643018,0.00041437060416195116,0.00018322918958257872,9.571496203536817e-05,9.308901808348552e-05,2.577922483645519e-05,1.812416097309981e-05,1.0447715434699402e-05,4.196637672163034e-06,2.903564677539925e-06,2.351123948593367e-06,1.5670759913297864e-06,1.5441288494693563e-06,1.4721077455134367e-06,9.133105294695963e-07,6.353032532382833e-07,6.319698625774813e-07,5.748601336342958e-07,4.799080329030812e-07,2.3338460923313778e-08,2.236235007463011e-08,1.8566109873769692e-08,1.4970922406091263e-08,1.4033341594943086e-08,0.0004689791239798069,0.0004492141306400299,0.0004631530027836561,0.00045424699783325195,0.00045228307135403156,0.00045090680941939354,0.00046237395144999027,0.00045935995876789093,0.00045947590842843056,0.00047638616524636745,0.0004847028758376837,0.0004710359498858452,0.0004783580079674721,0.00047717196866869926,0.00048356386832892895,0.0004828129895031452,0.00048417598009109497,0.00048115989193320274,0.0004896610043942928,0.0004973949398845434,0.0005024760030210018,0.0005024150013923645,0.0005114800296723843,0.000514589948579669,0.0005291469860821962,0.0005183489993214607,0.0005189299117773771,0.0005207660142332315,0.0005328089464455843,0.0005215259734541178
0.6331057370646355,0.18964638154812463,1.0,0.5103503481950611,0.07259310841853167,0.0635013982829521,0.01255060558450913,0.011928949015659057,0.0042853241045180575,0.0036024044955764523,0.0012881708362630856,0.0011200334922758677,0.0001783207182417239,7.992155163093567e-05,7.968472692733136e-05,2.000415921219779e-05,2.0004118078157746e-05,1.1723510166302694e-05,3.271830979659069e-06,3.2700133342437646e-06,3.1850402433840163e-06,1.7260098297555757e-06,1.38830664662946e-06,1.0016358220442384e-06,8.291210568042941e-07,7.961942467934624e-07,3.4334600739037963e-07,2.1223947604359187e-07,1.3748430765597362e-07,1.3365027774324524e-07,1.0661056956257737e-07,1.0655122017497176e-07,9.985024285167334e-08,1.5619325005027766e-08,0.00044441502541303635,0.00044859410263597965,0.00045624980702996254,0.00045846798457205296,0.00045673991553485394,0.0004640060942620039,0.0004718299023807049,0.00045882677659392357,0.0004640570841729641,0.0004783119075000286,0.0004824320785701275,0.00047395401634275913,0.00047542620450258255,0.00048120785504579544,0.0004809340462088585,0.00047881389036774635,0.00048266886733472347,0.00048245000652968884,0.00050492980517447,0.0005132809747010469,0.00050213816575706,0.0005041160620748997,0.0005148060154169798,0.0005165380425751209,0.0005180989392101765,0.000517682870849967,0.0005290091503411531,0.0005180670414119959,0.0005200949963182211,0.0005409310106188059
0.10309947008530995,0.006878011034333054,1.0,0.5116051998920739,0.31938621919078375,0.31643718142280974,0.0427527584623086,0.0030381643102369922,0.0027425441845422595,0.0023946753877814217,0.0004783017244709602,0.0004626337840161233,0.00044276341339757956,0.00015889552480768653,0.00015483962998478205,9.41047449693533e-05,6.755535830214548e-05,6.304555033065773e-05,5.6839965849280616e-05,2.974812430612242e-06,2.5410796509676214e-06,2.5012746793194405e-06,1.8545919344121677e-06,1.3450270322271178e-06,4.4524190889166033e-07,3.9188147202328285e-07,3.8849165151580104e-07,3.8470931947587754e-07,3.512306137706161e-07,3.4390776353257953e-07,1.1595795795940367e-07,1.0282974032293108e-07,1.0221279797895037e-07,7.014468750505781e-08,0.00045452103950083256,0.00044666207395493984,0.0004650079645216465,0.0004643830470740795,0.0004550488665699959,0.00045608682557940483,0.00045785587280988693,0.000459024915471673,0.00046209385618567467,0.000496916938573122,0.00048396713100373745,0.00047133397310972214,0.00048273196443915367,0.0004805140197277069,0.0004841829650104046,0.00047822389751672745,0.00048166210763156414,0.0004979581572115421,0.0005010000895708799,0.0004987600259482861,0.0005037169903516769,0.0005214919801801443,0.0005158660933375359,0.0005117380060255527,0.000514098908752203,0.0005123058799654245,0.0005160649307072163,0.0005231539253145456,0.0005165599286556244,0.000527967931702733
0.7037698077660497,0.3553598703559985,1.0,0.5116952441167086,0.08752276743548643,0.041803834762749736,0.012328101109420458,0.011090884241741237,0.0042067741728611585,0.0022252574651704863,0.0012836712045149192,0.0005985550392090743,0.0002654650914988811,0.00011069657068961713,0.00011061424303691669,7.57927251470562e-05,7.510180369629217e-05,5.058325273589302e-06,3.491296205878966e-06,3.4737045579906226e-06,2.774964645403082e-06,2.061055129032789e-06,1.547545709273159e-06,1.5137231987623899e-06,8.40531733261037e-07,8.263314125536355e-07,1.3435079692504932e-07,1.0522347795893529e-07,9.077822500649125e-08,9.043462224487862e-08,8.703490562248198e-08,8.662513143814592e-08,8.480948256175346e-08,1.2865958206458807e-08,0.00044525694102048874,0.000458067050203681,0.0004512639716267586,0.00044911704026162624,0.00045152916572988033,0.00045563606545329094,0.00046011083759367466,0.0004609010647982359,0.0004717879928648472,0.00047279102727770805,0.0004731940571218729,0.00046984595246613026,0.00047389185056090355,0.0004752769600600004,0.00048779300414025784,0.00047874380834400654,0.00048208492808043957,0.0004989628214389086,0.0004837529268115759,0.0005085670854896307,0.0004960158839821815,0.0005026799626648426,0.0005102679133415222,0.0005129419732838869,0.0005189450457692146,0.0005302389618009329,0.0005065069999545813,0.0005215760320425034,0.0005188619252294302,0.000522400951012969
0.22354410083923337,0.16838964864537598,1.0,0.5122380240354687,0.18752431784037954,0.1867557373646885,0.02782097983116558,0.02388280560074314,0.0009124634035009023,0.000681223755314313,0.0006158946415697282,0.0005765183672448302,0.00012289273535087518,7.505292793855733e-05,7.50355364740822e-05,5.1619943658997984e-05,4.9952678757976195e-05,4.995216305062159e-05,6.75614959826559e-06,6.139641546170332e-06,5.652204676418276e-06,2.5119659950527835e-06,2.3799241266878453e-06,1.1206589140481688e-06,1.0512002652683826e-06,8.559968347681693e-07,7.856114185965117e-07,2.442516651009224e-07,8.800760105172936e-08,8.52613755051961e-08,7.447321652693726e-08,7.415577943998802e-08,4.3826983824239976e-08,2.951960876235923e-08,0.00044355192221701145,0.0004527920391410589,0.00046557793393731117,0.00045015010982751846,0.00045317900367081165,0.0004773580003529787,0.00045890198089182377,0.00045900093391537666,0.0004623439162969589,0.0005229921080172062,0.0004784001503139734,0.0004727700725197792,0.00046984688378870487,0.0004760150332003832,0.00048555899411439896,0.0004793531261384487,0.0004934801254421473,0.000513122184202075,0.0004926400724798441,0.0005069170147180557,0.0004892540164291859,0.0005064769648015499,0.000530696939677,0.0005253381095826626,0.000507863936945796,0.00052023702301085,0.0005203059408813715,0.0005208118818700314,0.0005211681127548218,0.0005255888681858778
0.7262286969850658,0.19696645595947704,1.0,0.5119365288410336,0.06104309003879994,0.045678869494871245,0.010230865754040067,0.010228892501059735,0.004270017544291985,0.003007950711553884,0.0010498149803939143,0.0009244841219285455,0.00027247557382610214,0.00012521974061604978,0.00012402503767736483,2.96647711578281e-05,2.9456387082421655e-05,1.3482431960812765e-05,3.2281411136225993e-06,2.924203357883772e-06,2.872991982441739e-06,1.989259483040913e-06,1.7796754274810973e-06,1.4553361192497887e-06,9.231740059522899e-07,9.07132755044299e-07,2.689302855294987e-07,2.1551898652466133e-07,2.004810279266259e-07,1.6519015387146232e-07,1.3831744245974762e-07,1.3801720151604942e-07,1.2701194516563233e-07,8.685518495856043e-09,0.0004680999554693699,0.0004521410446614027,0.00045889406464993954,0.0004483480006456375,0.0004485480021685362,0.0004670449998229742,0.00045543815940618515,0.0004584209527820349,0.0004606309812515974,0.00047700596041977406,0.0004935350734740496,0.00046992581337690353,0.00047834194265305996,0.00047536101192235947,0.00048113917000591755,0.00047603086568415165,0.0004957627970725298,0.0004879420157521963,0.0004907760303467512,0.0005038590170443058,0.0005000110249966383,0.0005220100283622742,0.0005108711775392294,0.0005244798958301544,0.000516560859978199,0.0005197119899094105,0.0005208421498537064,0.0005246330983936787,0.0005194288678467274,0.0005236731376498938
0.5065447783230054,0.48670993414349495,1.0,0.5110978689044714,0.11648041602688115,0.06163284050038032,0.01673672391213178,0.014525443177834732,0.0028699071598238626,0.002773669676187041,0.0026341747650651132,7.021357522530321e-05,6.95191470437806e-05,2.4353356547086206e-05,1.7837692052693762e-05,1.6737545926997845e-05,1.658687929107334e-05,4.92865518338452e-06,2.1166555509763473e-06,2.0576775845487463e-06,2.056535381490454e-06,9.223282402259606e-07,8.715462922333429e-07,4.335785675572054e-07,4.2380696501264624e-07,1.6882628381025028e-07,1.5257879243008904e-07,1.4413033608855296e-07,1.2617617393254706e-07,5.944186247569649e-08,5.81947796644526e-08,4.24171546709332e-08,3.917183951634722e-08,3.717884550393714e-08,0.0004416219890117645,0.00044484203681349754,0.0004514590837061405,0.0004816909786313772,0.00046926410868763924,0.00045445095747709274,0.0004586998838931322,0.00046230503357946873,0.0004696659743785858,0.0004887329414486885,0.0005777119658887386,0.00048507004976272583,0.0004963940009474754,0.00048686214722692966,0.00048059201799333096,0.0004813629202544689,0.00048252404667437077,0.0004855089355260134,0.0005013670306652784,0.0005149990320205688,0.0004927970003336668,0.0005059889517724514,0.0005071309860795736,0.0005130779463797808,0.000511957798153162,0.0005175089463591576,0.0005166931077837944,0.0005353339947760105,0.0005202768370509148,0.0005272510461509228
0.8791134512366384,0.6295165714034375,1.0,0.5103538911789656,0.12866087519341507,0.014876730607118164,0.0090032751957802,0.005676523411547318,0.0030850381912274428,0.0009527797729425119,0.0007649385104063079,0.000330832506696363,0.00018323455653038203,0.00011004050745942525,6.300352418986768e-05,6.243534011942158e-05,4.1372550764155694e-05,4.034369067138211e-06,3.864820022486453e-06,3.8618851232253054e-06,3.331932882885312e-06,1.9071519917023158e-06,1.8527721638399753e-06,1.8320672182233659e-06,1.3965786780403989e-06,1.2297294845075276e-06,1.686673309012558e-08,1.5461689560735583e-08,1.513088215081283e-08,1.4351293364636429e-08,1.2650288891052002e-08,9.61113623066838e-09,9.560857369254422e-09,4.799166369871523e-09,0.00044681993313133717,0.00045188493095338345,0.0004562879912555218,0.00045120203867554665,0.0004538500215858221,0.00045244302600622177,0.0004599320236593485,0.0004583511035889387,0.0004725959151983261,0.00046299397945404053,0.0004755379632115364,0.00047124712727963924,0.0004910931456834078,0.000473987078294158,0.0004863280337303877,0.00048395292833447456,0.00047802506014704704,0.0004841671325266361,0.0004981621168553829,0.0005032690241932869,0.0005063118878751993,0.0005046408623456955,0.0005124430172145367,0.0005162789020687342,0.0005143790040165186,0.0005311951972544193,0.0005204849876463413,0.0005267011001706123,0.0005315619055181742,0.0005233990959823132
0.6091986837159487,0.4348841544214562,1.0,0.5117202480323613,0.10392581550790451,0.05045534130319685,0.014108654409420635,0.012414332143242062,0.0033421535607055203,0.002372499210435579,0.0018852371382276595,0.00037997776498168177,0.00020128596676669854,8.049968002665419e-05,8.046755638927024e-05,6.991560364678035e-05,6.855559575452093e-05,7.145854611017514e-06,4.729061986067951e-06,4.3212377203647695e-06,3.903524629328346e-06,2.891463968209816e-06,2.1961044439710353e-06,9.167892725245388e-07,7.98294769017556e-07,5.810080519017695e-07,4.17087684643937e-07,4.111539798230668e-07,3.905269667021191e-07,1.5721788386250623e-07,1.5708648059893287e-07,1.403723139418857e-07,8.28553764037039e-08,5.5104909342303554e-08,0.00043859705328941345,0.0004493570886552334,0.00044910586439073086,0.0004488381091505289,0.00045391498133540154,0.0004778709262609482,0.000471615931019187,0.0004626030568033457,0.0004625848960131407,0.00046629016287624836,0.000497081084176898,0.0004703549202531576,0.0004758210852742195,0.0004800558090209961,0.0004847149830311537,0.00048144604079425335,0.0004801799077540636,0.0005025779828429222,0.0005006890278309584,0.0004870058037340641,0.0005188309587538242,0.000508659053593874,0.000510005047544837,0.0005155690014362335,0.0005097659304738045,0.0005182758904993534,0.0005309581756591797,0.0005276808515191078,0.0005202069878578186,0.0005394329782575369
0.5920028874488703,0.02553183713845031,1.0,0.5131109780631959,0.08976736917246363,0.08823910610443865,0.02395887491287356,0.00851291023488586,0.006910692869073019,0.00648086895982646,0.00037220802130395845,0.0003721907511013868,4.085231431253558e-05,3.106880472511697e-05,1.8049405541622578e-05,1.3097938757587885e-05,1.3081843205197945e-05,4.978627235775908e-06,4.195565418995089e-06,3.955585485606553e-06,2.4363236180765466e-06,2.2864258801261746e-06,1.8146444071923159e-06,1.3441522348238155e-06,2.879139404352349e-07,2.7214723688617587e-07,2.6647402048780013e-07,2.046941436280581e-07,1.823717264029821e-07,7.998630232662628e-08,7.758379812268353e-08,5.825854604934347e-08,5.825832674433184e-08,3.992306475560363e-08,0.00044176308438181877,0.00045072403736412525,0.0004558810032904148,0.00044788792729377747,0.0004624449647963047,0.0004672580398619175,0.0004619830287992954,0.00046279793605208397,0.0004613148048520088,0.0004649620968848467,0.0004996738862246275,0.0004758089780807495,0.0004749030340462923,0.00047168508172035217,0.0004917229525744915,0.00048438599333167076,0.0004931830335408449,0.0005361167713999748,0.0004903168883174658,0.0004933609161525965,0.0005030499305576086,0.0005030659958720207,0.0005005858838558197,0.0005138979759067297,0.0005072120111435652,0.0005324110388755798,0.0005148479249328375,0.0005225120112299919,0.0005190570373088121,0.0005276079755276442
0.8516418262967486,0.046424044777622187,1.0,0.5118061890825629,0.02729548846564282,0.02693816350144409,0.005795186685945054,0.004551075879193664,0.002814287152342942,0.002790492664549458,0.00045572879135875747,0.0004544822867468556,0.00028119316717897954,0.00013726247811756765,0.000133245623728687,1.795582509008133e-05,1.3796605997361847e-05,1.3578470197650112e-05,4.073567075920193e-06,2.7582995172966358e-06,7.858209817520375e-07,5.691842206983504e-07,5.167130551743965e-07,3.0779992407002663e-07,2.536205979948007e-07,2.333998597732277e-07,9.77961002630842e-08,8.745095321230792e-08,8.06728988952999e-08,7.603633496217157e-08,5.504865305465401e-08,5.3482302039126866e-08,4.6681730545376504e-08,1.4634878325194051e-08,0.0004413060378283262,0.0004534069448709488,0.00044601084664463997,0.00044841901399195194,0.00045418390072882175,0.00045252498239278793,0.00045580300502479076,0.00046179001219570637,0.0004634261131286621,0.00046476302668452263,0.0004933930467814207,0.0004696499090641737,0.000473459018394351,0.0004747919738292694,0.0004976410418748856,0.0004778278525918722,0.00047962693497538567,0.0004865799564868212,0.0004952598828822374,0.0005171119701117277,0.0005038999952375889,0.0005044559948146343,0.0005261099431663752,0.0005150889046490192,0.0005165638867765665,0.0005306380335241556,0.0005189599469304085,0.0005217599682509899,0.0005199939478188753,0.0005260079633444548
0.6149877629496451,0.1981712296224356,1.0,0.5104104550555348,0.07604240141129931,0.06652314341274343,0.013052209391035503,0.01243290849978104,0.004257271812510743,0.003567577940753878,0.0013504454202350328,0.0011471521321151652,0.0001546818406698242,6.879821915270205e-05,6.879811583142856e-05,2.033092868225268e-05,2.0317420391256615e-05,1.0287998905678927e-05,3.2146903645648245e-06,3.2030604188481257e-06,2.990228652726475e-06,1.6909808745459022e-06,1.2033517121834971e-06,9.956609212345403e-07,7.566483237457823e-07,7.333290992714571e-07,3.05390415987507e-07,1.8520880768847485e-07,1.2024141114281937e-07,1.1564367921998373e-07,9.410953620789819e-08,9.410724564698449e-08,9.176231878608455e-08,1.417444307810629e-08,0.00045338808558881283,0.00044693402014672756,0.0004537829663604498,0.000449364073574543,0.0004525040276348591,0.000454324996098876,0.0004748748615384102,0.000461013987660408,0.00046107289381325245,0.0004619271494448185,0.0005272768903523684,0.0004730790387839079,0.00047246296890079975,0.00047418801113963127,0.0004815810825675726,0.00048062996938824654,0.0004972980823367834,0.0005025018472224474,0.0005041749682277441,0.0004928840789943933,0.0004908160772174597,0.0005184870678931475,0.0005268880631774664,0.0005264489445835352,0.0005167771596461535,0.0005154970567673445,0.000517918961122632,0.0005165128968656063,0.0005162619054317474,0.0005268079694360495
0.24074295352419395,0.15074416627609355,1.0,0.5109790631104261,0.1850064633101049,0.18462708558387247,0.028640947002974117,0.021779666198828356,0.00125495126752666,0.000948604111290878,0.0007740723726088076,0.0007675899889915266,0.00014898236602275993,0.00010836512942530183,0.00010738899214916694,7.021428762691404e-05,6.860160489577101e-05,6.859741125680854e-05,6.4910180296855676e-06,6.292383182588928e-06,5.9305704693590725e-06,2.718343739958604e-06,2.706843847667651e-06,1.2458886080270267e-06,1.16234536899485e-06,9.727596750358299e-07,8.888820551969586e-07,2.541029693912643e-07,1.0739157373053332e-07,1.0737217202893664e-07,8.628620988221249e-08,8.602844072867955e-08,4.7767385587640364e-08,2.495160928680702e-08,0.0004481889773160219,0.0004863038193434477,0.000451704952865839,0.00044916989281773567,0.0004540190566331148,0.0004549219738692045,0.0004719449207186699,0.0004572898615151644,0.0004609210882335901,0.00046596000902354717,0.0004706750623881817,0.00047078588977456093,0.0004715230315923691,0.00047534704208374023,0.0005019940435886383,0.00048164394684135914,0.0004790241364389658,0.00048500997945666313,0.0005176318809390068,0.0005031400360167027,0.0005043500568717718,0.0005035079084336758,0.0005149941425770521,0.0005153520032763481,0.0005718849133700132,0.0005143200978636742,0.0005186849739402533,0.0005334930028766394,0.0005244158674031496,0.0005314091686159372
0.3979505662702747,0.24578467649892344,1.0,0.5110971459653229,0.1197079012865349,0.11161973068478616,0.01988468248737987,0.019047808047002318,0.0029206901009255506,0.0025487206836156155,0.0018398260304643486,0.0011607449614596335,0.00019787012811457461,8.144018813373742e-05,5.939561095002256e-05,2.8555409609355982e-05,2.6578918263567474e-05,2.644699366278871e-05,1.1674571366469053e-05,1.059227426891904e-05,9.333824316001393e-06,4.392488621607955e-06,3.899129508900619e-06,1.5766315933740443e-06,1.193582575434572e-06,1.193040568953693e-06,8.38858629120598e-07,2.804661059144578e-07,1.6637887879857773e-07,1.568877042968646e-07,1.542959964781702e-07,1.53903716195669e-07,4.762968204769258e-08,2.1395523427926662e-08,0.00048044510185718536,0.00045017292723059654,0.0004672359209507704,0.00045207515358924866,0.0004785088822245598,0.0004572761245071888,0.0004580260720103979,0.00045983586460351944,0.00045834900811314583,0.000477334950119257,0.00047562294639647007,0.00046860892325639725,0.00046992208808660507,0.00048441486433148384,0.0004881611093878746,0.00048322509974241257,0.0004776099231094122,0.0004909439012408257,0.0004904270172119141,0.000505323987454176,0.0005064790602773428,0.0005191650707274675,0.0005166030023247004,0.0005128670018166304,0.0005129929631948471,0.0005143180023878813,0.0004987998399883509,0.0005184640176594257,0.000524846138432622,0.0005256030708551407
0.9802446252759475,0.22552345828308484,1.0,0.5111366929486394,0.0585108924081871,0.011933257769012967,0.009674513485647056,0.00731051158092386,0.0053463450757191755,0.00024335196362649633,0.00020790934756619205,0.00020577475041333343,6.272409704798884e-05,5.003459776748634e-05,4.816770081809213e-05,2.8754469915081856e-05,1.3448311178653609e-05,9.923548999221795e-06,4.297681111179259e-06,3.392372385646077e-06,2.134176395655494e-06,1.8855501111724614e-06,1.6053582313408244e-06,7.001073625598977e-07,4.4541118573563305e-07,3.1397953305505625e-07,3.1273132251273567e-07,2.8977851489910816e-07,2.3739161212230206e-07,4.1674577962792846e-08,3.952343126185731e-08,1.7391505539893843e-08,1.680069373925898e-08,1.620564540083402e-08,0.0004474818706512451,0.0004642130807042122,0.00045220390893518925,0.00044926395639777184,0.00045301998034119606,0.0004592540208250284,0.0004555089399218559,0.00046230899170041084,0.00046153599396348,0.0004666880704462528,0.00047533283941447735,0.00046996818855404854,0.0004817759618163109,0.00047340081073343754,0.0004917629994452,0.0004836060106754303,0.0004923399537801743,0.0005000240635126829,0.0005018408410251141,0.0005065409932285547,0.0004909581039100885,0.0005219860468059778,0.0005104970186948776,0.0005150719080120325,0.0005133519880473614,0.0005160688888281584,0.000521188136190176,0.0005199210718274117,0.0005386399570852518,0.0005273190326988697
0.5585640667679065,0.12028571515609332,1.0,0.5110428270418197,0.08761423211941194,0.08671466268601895,0.017917687843776682,0.011757073744176592,0.004686060542069434,0.004631610634791159,0.0011885132506763874,0.0011451334276997122,4.294679157326053e-05,3.695689312122648e-05,2.0017810409452956e-05,1.7348746224685482e-05,1.6790495494851496e-05,8.34276082954599e-06,5.41938403196334e-06,4.713916078900034e-06,2.8324007638317123e-06,2.600007941104212e-06,1.9613422547873315e-06,1.2290774241965877e-06,2.6963470226814953e-07,2.455596515040238e-07,2.453553489066158e-07,1.4412143162637925e-07,1.1206164240053569e-07,7.307029448297476e-08,6.827276760915368e-08,5.845255387430873e-08,3.4988686730124106e-08,2.583811988773251e-08,0.000446476973593235,0.0004473789595067501,0.0004528800491243601,0.00045113591477274895,0.00046781892888247967,0.000461268937215209,0.00047549186274409294,0.0004580148961395025,0.0004635090008378029,0.0004659800324589014,0.0004962640814483166,0.00047288695350289345,0.00047599710524082184,0.00047319591976702213,0.000496764900162816,0.0004985898267477751,0.00047598802484571934,0.00048621813766658306,0.00048780604265630245,0.0004910530988126993,0.0005022201221436262,0.000495194923132658,0.0005151880905032158,0.0005179601721465588,0.0005112991202622652,0.0005165098700672388,0.0005279469769448042,0.0005171301309019327,0.0005237851291894913,0.0005274929571896791
0.602640652325785,0.05548598652431469,1.0,0.512090106960386,0.0823397696801816,0.08212291032383925,0.02004635641910653,0.009041002743686619,0.005855008354658823,0.005747556567569382,0.0006963558646335043,0.0006941948616077805,8.350184086169794e-05,5.34387450829524e-05,3.732609532342809e-05,1.915620089870534e-05,1.915445457437961e-05,7.749375756568533e-06,5.700218912567882e-06,5.484922418631953e-06,3.6200790178695474e-06,3.2319468468325858e-06,2.718797899665728e-06,1.924816754072004e-06,4.6624706784958287e-07,4.203713975993986e-07,4.1978047662440627e-07,3.128277854746608e-07,2.6190490949503e-07,1.1639285300424643e-07,1.0601050824293375e-07,7.719235799681773e-08,7.343422295156273e-08,5.653722694499703e-08,0.0004443561192601919,0.0004532469902187586,0.0004551720339804888,0.0004512239247560501,0.0004563620314002037,0.0004587050061672926,0.0004801088944077492,0.00046139792539179325,0.0004604710265994072,0.000469371909275651,0.0004859070759266615,0.00046940799802541733,0.0005003849510103464,0.0005010759923607111,0.0004938740748912096,0.0004825419746339321,0.0004796460270881653,0.000500071095302701,0.0004985111299902201,0.0005025682039558887,0.0004887378308922052,0.0005191520322114229,0.0005262300837785006,0.0005295791197568178,0.0005168849602341652,0.0005125449970364571,0.0005177739076316357,0.0005193690303713083,0.0005250559188425541,0.0005392318125814199
0.9219213207742897,0.5129544505113007,1.0,0.5111950670834631,0.11198906714717144,0.014656295230097694,0.010251345368621828,0.006808232457487742,0.004445373118888386,0.0007369877947739054,0.0004949237072370008,0.00021688356320160803,0.00013724873864869687,7.493032223198986e-05,6.305205384147027e-05,6.304939389389994e-05,4.528618914556872e-05,3.74337854370104e-06,3.314996135969542e-06,3.29546173468239e-06,3.2463669430617974e-06,2.370074771351129e-06,2.0093828970078354e-06,1.5470177230058193e-06,1.2461797117286317e-06,1.066606906913099e-06,1.4896828485890063e-07,1.2941477032560808e-07,1.2940668949390012e-07,1.0777591592463811e-07,9.327565175803129e-08,7.205080848345094e-08,7.205079537882209e-08,3.921237047936669e-08,0.00043861614540219307,0.00044996594078838825,0.00046140304766595364,0.00045194197446107864,0.00046764989383518696,0.0004577359650284052,0.0004612340126186609,0.00046251993626356125,0.0004620521795004606,0.00047824601642787457,0.0004698608536273241,0.0004702408332377672,0.0004737488925457001,0.00047531304880976677,0.00047858781181275845,0.00048265187069773674,0.00047738803550601006,0.0004869569092988968,0.0005029221065342426,0.0005193008109927177,0.0005042608827352524,0.00050331000238657,0.0005145890172570944,0.0005303719080984592,0.0005306650418788195,0.0005116609390825033,0.0005161631852388382,0.0005194621626287699,0.0005216880235821009,0.0005282310303300619
0.35748817539812083,0.27624614103391154,1.0,0.5116530628874898,0.12786601748318482,0.11756208408347177,0.021190262751048104,0.021038684122047405,0.0025031490544522345,0.0023038198598930087,0.0020161720369904668,0.000917016027157505,0.00025119837217606796,8.701178839586876e-05,4.988941514710089e-05,2.449029538714809e-05,2.204622308378083e-05,2.139937583465745e-05,1.3955705570536543e-05,1.2963207115793284e-05,1.1923209712231861e-05,4.106449645391198e-06,3.491075655836471e-06,1.4353652326062602e-06,1.1218578211431352e-06,1.1217396858946083e-06,7.740756805502631e-07,2.883689327555633e-07,1.9614562864585756e-07,1.656842353162168e-07,1.656687285212192e-07,1.6301370361159727e-07,4.374186688232873e-08,2.089494791442134e-08,0.0004376869183033705,0.0004496471956372261,0.0004498441703617573,0.00045161391608417034,0.00045435898937284946,0.0004542260430753231,0.0004532670136541128,0.0004629860632121563,0.00046323519200086594,0.0004605769645422697,0.0004731779918074608,0.0004669248592108488,0.000476679066196084,0.00047493306919932365,0.00047818291932344437,0.00048119714483618736,0.00048338714987039566,0.0004959730431437492,0.0004988599102944136,0.0005051551852375269,0.0005034760106354952,0.0004937101621180773,0.0005099151749163866,0.0005149799399077892,0.0005304152145981789,0.0005156639963388443,0.0005150721408426762,0.0005209650844335556,0.0005245681386440992,0.0005234170239418745
0.48797616488264717,0.14951173948933894,1.0,0.5135106279049069,0.10333631492614732,0.10162543035473753,0.019816802721524654,0.014077748687242464,0.004132492717726976,0.003980416438030088,0.0014025916170478671,0.0013041369376512858,9.152184303796112e-05,4.5874414368838085e-05,4.343411782347779e-05,1.4548468400633464e-05,1.4153472516275778e-05,8.525583861600945e-06,4.0572009454979514e-06,3.3199687559232463e-06,2.516232612327794e-06,1.8534070622931635e-06,6.253361769884015e-07,6.200268564074855e-07,3.6280614120221475e-07,3.612512347715207e-07,1.9247260263059866e-07,9.91203236802593e-08,7.25809968259199e-08,5.675532637909263e-08,4.6287300609300385e-08,4.589240177895353e-08,3.956488373016052e-08,1.4398159456842802e-08,0.00044836499728262424,0.0004504770040512085,0.0004517801571637392,0.000473828986287117,0.00045511615462601185,0.000453081913292408,0.0004551289603114128,0.00045896205119788647,0.00045578996650874615,0.00046749389730393887,0.0004685749299824238,0.0004879198968410492,0.00047524389810860157,0.0004796681459993124,0.0004989111330360174,0.00048245000652968884,0.0004929769784212112,0.00048183207400143147,0.0005015279166400433,0.0005090741906315088,0.0005155040416866541,0.0005054010543972254,0.000516535947099328,0.0005122208967804909,0.0005158102139830589,0.0005168409552425146,0.0005182309541851282,0.0005363349337130785,0.0005199529696255922,0.000524834031239152
0.7173107187064043,0.17446214376057456,1.0,0.5147954931017011,0.05918758775069159,0.04828687309947524,0.01020980963513064,0.010062927603594169,0.004206752020450218,0.003273762484408886,0.0010475824879001934,0.0009553750008981784,0.00026646647301603523,0.00012438630898482526,0.00012232162851046996,2.230894557335971e-05,2.2097918875922642e-05,1.3370662161688783e-05,3.1540255977302595e-06,2.905075175518221e-06,2.9035422239854057e-06,1.806429706642938e-06,1.6562468170791694e-06,1.1358867243614098e-06,8.695416139474678e-07,8.34724227856459e-07,2.975033028039467e-07,2.1239153418080936e-07,1.7061406301630047e-07,1.6486718854037773e-07,1.3220035414391272e-07,1.3218560107434757e-07,1.1786438965287493e-07,1.3519706870984736e-08,0.00046178698539733887,0.0004459258634597063,0.0004509200807660818,0.00045156595297157764,0.0004587338771671057,0.0004568758886307478,0.0004744059406220913,0.0004614409990608692,0.000458060996606946,0.0004634731449186802,0.0005085689481347799,0.0004701889120042324,0.0004725889302790165,0.0004888430703431368,0.0005035880021750927,0.0004999048542231321,0.0004819990135729313,0.0004884779918938875,0.0005060359835624695,0.0005005570128560066,0.000492496881633997,0.0005048250313848257,0.0005142190493643284,0.0005142451263964176,0.0005170621443539858,0.0005147438496351242,0.0005163720343261957,0.0005177219863981009,0.0005227942019701004,0.0005298322066664696
0.4167010235680072,0.05157954440447299,1.0,0.5109278690069914,0.14134633130715207,0.14048261253233707,0.034590338506588124,0.009838359515829963,0.005055512665605512,0.0049307020644330565,0.0007625678702829045,0.0007533671173511835,0.0002771335043957884,0.0001506799051987402,0.00013814388954587267,4.296429684180596e-05,3.0749450983905134e-05,2.5108027803957874e-05,2.3957790516585732e-05,1.2919682647498478e-05,7.576670703177269e-06,6.792567741796024e-06,3.6652345807953764e-07,2.258348949893878e-07,1.4345386955064387e-07,1.1497405460338448e-07,8.089190935564454e-08,7.570354651849835e-08,4.724210184887656e-08,4.647921455185708e-08,2.5412686888747993e-08,2.494768642125803e-08,2.3920482310945507e-08,1.4484543999480917e-08,0.0004419859033077955,0.0004551808815449476,0.0004513980820775032,0.000464920187368989,0.0004696240648627281,0.00046047894284129143,0.00046226615086197853,0.00046355300582945347,0.00047401594929397106,0.00046147615648806095,0.00047764205373823643,0.00047483318485319614,0.0004845249932259321,0.0004791619721800089,0.0004742408636957407,0.0004780050367116928,0.00048175803385674953,0.0004974671173840761,0.0004905241075903177,0.0004892339929938316,0.0005074441432952881,0.0005021148826926947,0.0005109058693051338,0.0005179450381547213,0.0005095440428704023,0.0005118909757584333,0.0005371421575546265,0.0005116770043969154,0.0005373070016503334,0.000530540943145752
0.9373603215787846,0.29047033442889747,1.0,0.5119998301379383,0.07179719563730476,0.01590396862961356,0.010532617677366362,0.008004058689386542,0.005397173458885169,0.0006360268794458889,0.00028276135077596364,0.00023277308378425165,0.00012792365192447794,6.143066687507544e-05,6.01342526968946e-05,2.3651460068520946e-05,2.233074584850305e-05,5.767651932756899e-06,2.7678934209218476e-06,2.215849305650206e-06,2.0670369707288832e-06,1.1734810227814047e-06,1.1582037456941102e-06,1.1507626119951975e-06,8.87476539738667e-07,5.785821664046883e-07,5.337504174785126e-07,4.811165819161314e-07,4.072075753374448e-07,3.7942460363137614e-08,3.534372613314728e-08,3.337580180897245e-08,3.184167441599401e-08,1.3600862177190997e-08,0.0004453388974070549,0.0004506248515099287,0.0004535380285233259,0.00045458716340363026,0.0004570460878312588,0.0004550321027636528,0.00046115415170788765,0.0004661011043936014,0.00045908777974545956,0.00046647689305245876,0.00046970206312835217,0.0004940580110996962,0.00047320593148469925,0.0004813810810446739,0.0004944850225001574,0.0004776730202138424,0.00048115593381226063,0.00048267701640725136,0.0004965618718415499,0.0005065661389380693,0.0005004818085581064,0.0005135911051183939,0.0005232859402894974,0.0005202342290431261,0.0005140388384461403,0.0005223499611020088,0.000517160864546895,0.0005145540926605463,0.000522727845236659,0.0005249169189482927
0.7588642402592863,0.3436673152808569,1.0,0.510970955947414,0.08353194902037835,0.03494297346332414,0.011688772337528922,0.010178301793048976,0.004481784344907635,0.001977100267435116,0.00103486890620175,0.00054507629821616,0.0002758525784743209,0.00011569823184421889,0.00011556594896460844,7.2457298765563e-05,7.203048603849453e-05,5.95643595624096e-06,2.255535746315208e-06,2.1694402522990507e-06,1.732852601312764e-06,1.577996887172962e-06,1.4577359084290085e-06,1.4137283654110797e-06,6.706355187684475e-07,6.621154788289415e-07,2.0221909153949935e-07,2.0159121336882782e-07,1.9560267139230048e-07,6.686812851905757e-08,6.324243469219244e-08,5.906386035111459e-08,5.778388811271494e-08,9.547610049583387e-09,0.00044024595990777016,0.0004446438979357481,0.0004510327707976103,0.00045136199332773685,0.0004536309279501438,0.0004566048737615347,0.00045610498636960983,0.0004620789550244808,0.0004609490279108286,0.00046608992852270603,0.0004735609982162714,0.00047726999036967754,0.00047531817108392715,0.0004769910592585802,0.0004797459114342928,0.00047902902588248253,0.0004830069374293089,0.0004958990029990673,0.000504886033013463,0.0005014701746404171,0.0005025810096412897,0.0005063198041170835,0.0005075668450444937,0.0005285211373120546,0.0005300778429955244,0.0005309730768203735,0.000514620915055275,0.0005150928627699614,0.0005246601067483425,0.0005463510751724243
0.9948231734142234,0.555614525690352,1.0,0.5120264098513871,0.11956921971166973,0.010109571555581941,0.009308508574350944,0.00590622413714401,0.004559385824451543,0.0003815900494493351,0.00032673472794148863,0.0002834474356030416,8.486466837902975e-05,8.442498899693825e-05,8.050787997842393e-05,6.524306460768326e-05,1.3745916616160118e-05,5.023548819767163e-06,2.2429353732938087e-06,1.958250542690956e-06,1.7711003832214602e-06,1.7684322748288654e-06,1.4325497794738125e-06,8.265301082758769e-07,4.7097768255161735e-07,4.6805134172102775e-07,2.3955572417331137e-07,2.3606364536204303e-07,1.9457889127472837e-07,1.2541376390731255e-07,1.0796814096066211e-07,3.631395586793914e-08,3.597230560582322e-08,2.017468887379498e-08,0.00046574603766202927,0.0004497799091041088,0.00045553408563137054,0.0004480360075831413,0.00045360298827290535,0.00045744492672383785,0.0004752401728183031,0.0004660440608859062,0.0004726620391011238,0.00047491397708654404,0.0004743030294775963,0.000474357046186924,0.0004827110096812248,0.0004818991292268038,0.0004742448218166828,0.00047915708273649216,0.0004788509104400873,0.000486619072034955,0.0005052150227129459,0.0004891690332442522,0.0005116190295666456,0.0005102630238980055,0.0005134178791195154,0.0005172709934413433,0.000515062129124999,0.0005347321275621653,0.000516494968906045,0.0005194989498704672,0.0005209480877965689,0.0005255329888314009
0.5632561324703096,0.29455607496639935,1.0,0.5114983899984509,0.09092456175437337,0.06860430623294418,0.01437879110855564,0.014356132369631111,0.0038384550990614905,0.0028670884388852084,0.0017141936244902617,0.0009825360727246395,0.00011967658561873903,7.135093516955625e-05,5.751651156794249e-05,4.480994876938619e-05,4.391718735575479e-05,6.814593989789389e-06,6.7853635202465595e-06,6.00922874793037e-06,4.010996920451377e-06,3.825912222842605e-06,2.3580605683466055e-06,1.631107783195072e-06,5.381189621401014e-07,5.379044247141614e-07,2.416370181262864e-07,2.3647651158416475e-07,2.342049038947568e-07,1.635344926994844e-07,1.6297693576067653e-07,1.6250569661099189e-07,7.743153621698128e-08,2.5587062990965192e-08,0.0004437640309333801,0.00047968397848308086,0.0004558260552585125,0.0004521759692579508,0.0004526509437710047,0.0004572807811200619,0.000457915011793375,0.00045984284952282906,0.0004601019900292158,0.0004815738648176193,0.00048244092613458633,0.0004704338498413563,0.0004791391547769308,0.00047876499593257904,0.00047995406202971935,0.0004927869886159897,0.00047930399887263775,0.000494722044095397,0.0005013300105929375,0.000501386821269989,0.0004926370456814766,0.0005098909605294466,0.0005212079267948866,0.0005195618141442537,0.0005423701368272305,0.0005205969791859388,0.0005157790146768093,0.0005198467988520861,0.0005230200476944447,0.0005222500767558813
0.8366812189776666,0.17175314606842063,1.0,0.5113184659276158,0.04778664775470715,0.028480586129563456,0.00827572326109447,0.00803234633366738,0.004089798424900266,0.0020937486351700384,0.0007058794929495886,0.0006735798474966737,0.0002727177998273663,0.00013630465939372922,0.00013240246238637964,2.2615625576377256e-05,1.861463021792219e-05,1.125270673714688e-05,3.3413215968963032e-06,1.7836269252144324e-06,1.4014617348461945e-06,1.3105305599104245e-06,1.269448746366374e-06,1.2680666991105899e-06,5.49669881886285e-07,4.7503373316206194e-07,3.9411528665772927e-07,3.735119596539764e-07,3.2962260628755354e-07,5.8155666323831185e-08,5.3566150795639785e-08,5.3152691089549366e-08,5.145887989903171e-08,2.1258580723584037e-08,0.0004441679921001196,0.0004486499819904566,0.0004508788697421551,0.0004543750546872616,0.00045292708091437817,0.00046087102964520454,0.0004537911154329777,0.0004583320114761591,0.0004597150254994631,0.00047872401773929596,0.00047540804371237755,0.00047476915642619133,0.00047759711742401123,0.0004756990820169449,0.0004819110035896301,0.0004775780253112316,0.000482761999592185,0.0005000680685043335,0.0004892260767519474,0.000497087137773633,0.0004993218462914228,0.0005065589211881161,0.0005392399616539478,0.0005145808681845665,0.0005032538902014494,0.0005236659198999405,0.0005141340661793947,0.0005391580052673817,0.0005222819745540619,0.0005388478748500347
0.9263916341645574,0.6014675351744795,1.0,0.5133466690313071,0.12522862789057732,0.012529329125345505,0.009042791227643695,0.0056773062765753226,0.003663577418312221,0.0007183738162788442,0.0005520392439763164,0.0002973985129307643,0.00013661207143956546,9.355690116124053e-05,6.854119401275061e-05,6.53363981606105e-05,3.4294023084454494e-05,3.2861209887723175e-06,3.2859430785316834e-06,3.2835643786159246e-06,3.065550827874474e-06,1.965683547872308e-06,1.817315319664333e-06,1.654450880931952e-06,1.3064472638403062e-06,1.1282922518530274e-06,6.15556699899497e-08,5.7277301806859694e-08,5.286414512280045e-08,5.037615149764308e-08,4.227888364728101e-08,2.5880997499844026e-08,2.5776280397082318e-08,1.9232597072504516e-08,0.00046133087016642094,0.0004512679297477007,0.0004504250828176737,0.0004515829496085644,0.00045568589121103287,0.000454555032774806,0.0004538539797067642,0.0004658529069274664,0.0004905650857836008,0.0004645239096134901,0.0004760890733450651,0.00047111185267567635,0.00047268299385905266,0.0004806928336620331,0.0004838199820369482,0.0004928908310830593,0.0004928330890834332,0.0004985148552805185,0.000487996032461524,0.0005022971890866756,0.0005025048740208149,0.0005079410038888454,0.0005115310195833445,0.0005171201191842556,0.0005131331272423267,0.0005179459694772959,0.0005145969334989786,0.0005157280247658491,0.0005213930271565914,0.0005278629250824451
0.5525479397729799,0.041861525406838074,1.0,0.5192220038734376,0.09853827346136647,0.0976885970541881,0.025239466655163936,0.009103184131416198,0.006410986242764412,0.006159974116355773,0.0005786362595707848,0.0005785833516134519,6.282067197539231e-05,5.0206130105751104e-05,3.211565302663996e-05,2.4767124883522243e-05,2.2523552256737303e-05,1.2131041371592382e-05,9.575318651584513e-06,7.392154264394514e-06,3.6434296137595182e-06,3.6347172244837497e-06,2.1149543136926513e-06,1.5094475255596277e-06,2.8047672899750896e-07,2.8034695858239097e-07,2.432485377584202e-07,1.692405083987186e-07,1.6599988734021162e-07,8.686242729362544e-08,8.567066304025505e-08,6.909337308517026e-08,6.909309613820785e-08,3.3648183418270924e-08,0.0004570211749523878,0.0004496099427342415,0.0004628140013664961,0.0004506900440901518,0.0004651669878512621,0.0004574689082801342,0.0004859080072492361,0.00046352995559573174,0.00047225505113601685,0.00046460400335490704,0.0004750131629407406,0.0004878209438174963,0.00047501293011009693,0.00048039108514785767,0.000513812992721796,0.00048178783617913723,0.0004817279987037182,0.00048433803021907806,0.0005017218645662069,0.0005145729519426823,0.0005023370031267405,0.0005184789188206196,0.0005308941472321749,0.0005180188454687595,0.0005202409811317921,0.0005253429990261793,0.0005297248717397451,0.0005189680960029364,0.0005435319617390633,0.0005256540607661009
0.2996468963520691,0.17518539725105875,1.0,0.5180235130246729,0.15700670925751598,0.15561677092332968,0.025853812395838536,0.02071971133866789,0.0019850787524590876,0.001727627966264604,0.001227009455787007,0.0010739601681173442,0.00023832698124846754,0.00011068802431143204,0.00011055091475385639,5.877707085582398e-05,5.770154209234493e-05,5.7506081067476775e-05,1.0196679126204019e-05,1.0067480039520397e-05,9.704514549778268e-06,3.7317693349804715e-06,3.7249973710331463e-06,1.5668271008260678e-06,1.459942316280167e-06,1.3048760217228748e-06,1.1264767675065293e-06,1.517976109789695e-07,7.939890488966554e-08,7.500235093565903e-08,6.886338019179034e-08,6.75686923447834e-08,3.048093146221057e-08,1.0837172809126812e-08,0.00044104503467679024,0.0004474108573049307,0.00045008910819888115,0.0004495170433074236,0.0004500378854572773,0.00045798998326063156,0.00045419693924486637,0.00046428199857473373,0.00046248617582023144,0.00046530202962458134,0.0004827308002859354,0.0004708289634436369,0.0004922628868371248,0.0004912330769002438,0.00048068794421851635,0.0004743121098726988,0.0004808930680155754,0.0005006620194762945,0.00048751686699688435,0.0005046150181442499,0.0005034101195633411,0.0005039691459387541,0.0005153228994458914,0.0005250871181488037,0.0005137249827384949,0.0005171389784663916,0.0005161291919648647,0.0005171410739421844,0.0005194491241127253,0.0005488009192049503
0.05539206171529765,0.03988560271314401,1.0,0.5325992568396032,0.3341903591718188,0.3327142900850384,0.02070648879713681,0.012601299741537658,0.0018549880163805394,0.0017146988832028298,0.001602959763661456,0.0008235992295895587,0.00067800353479291,4.0613269898982076e-05,3.9058469193699156e-05,3.305490603383768e-05,2.5849159433976322e-05,2.418419938467698e-05,1.6066655553355928e-05,2.9906886319313813e-06,2.924774848328447e-06,9.945654147676612e-07,8.268709460741461e-07,7.893278575716748e-07,7.629164014523758e-07,6.282915009990951e-07,5.349118992507314e-07,5.16886392390062e-07,2.1416632010847052e-07,2.1362720770148491e-07,5.956030091577422e-08,5.3456883479161766e-08,4.18046215915575e-08,3.5998744271113086e-08,0.00044249510392546654,0.00045182392932474613,0.0004491580184549093,0.0004516539629548788,0.0004558069631457329,0.00045528216287493706,0.0004574109334498644,0.00046090688556432724,0.0004637220408767462,0.00047453190200030804,0.00047114910557866096,0.0004775039851665497,0.0004895960446447134,0.0004824870266020298,0.0004817289300262928,0.000494884792715311,0.0004850858822464943,0.0004968589637428522,0.0005042830016463995,0.0004899248015135527,0.0005227301735430956,0.0005058711394667625,0.0005116560496389866,0.0005263390485197306,0.0005163680762052536,0.0005120378918945789,0.0005304329097270966,0.0005183620378375053,0.0005202610045671463,0.0005397000350058079
0.8427712776094288,0.621480557535144,1.0,0.5119598947931081,0.1273183659261962,0.01769934943938135,0.009494987064933798,0.006149776454017583,0.002950613099523834,0.0011424068212917819,0.0009299595976759717,0.00034010447830764407,0.0002141119408209557,0.00011746237491380769,6.288695184875606e-05,6.283425262574412e-05,4.8980878936879186e-05,3.7879264887236767e-06,3.766097136741178e-06,3.76390132045884e-06,3.0719853001509036e-06,1.8765790636629478e-06,1.8217634710224676e-06,1.820924569618899e-06,1.2475139582088414e-06,1.1662475066923966e-06,6.757323592013574e-08,6.124172911941519e-08,6.123591780402401e-08,3.495391650158615e-08,3.0425594374709926e-08,2.1050779743342625e-08,2.0760021166760547e-08,1.783958681974171e-08,0.000482161995023489,0.0004486090037971735,0.0004525291733443737,0.0004702359437942505,0.0004599990788847208,0.00046892696991562843,0.0004639490507543087,0.00046477303840219975,0.00046049593947827816,0.00046536093577742577,0.0004760599695146084,0.00047034979797899723,0.00048124208115041256,0.00047752982936799526,0.00047689909115433693,0.0004910288844257593,0.00048250402323901653,0.00048501905985176563,0.0004920419305562973,0.0005041658878326416,0.0005034049972891808,0.0005074008367955685,0.0005104129668325186,0.0005144549068063498,0.0005273658316582441,0.0005201559979468584,0.0005175729747861624,0.0005161750596016645,0.0005264258943498135,0.0005264258943498135
0.8942892694807426,0.2768032873910471,1.0,0.5108655760996044,0.0686174466309409,0.020174817787331295,0.010369900377743269,0.00836673269207885,0.005096271008048125,0.0010896054319479152,0.0004648548697579595,0.000377672703664998,0.00019557096339501602,9.171558385236451e-05,9.021458594688924e-05,3.460362958110627e-05,3.357587657903728e-05,7.958773647672835e-06,3.2442729438895182e-06,2.3882903893706005e-06,2.296486495473638e-06,1.5259060209948661e-06,1.5173761521693924e-06,1.484968590815892e-06,9.585035446289742e-07,6.398930442128907e-07,6.371963401353646e-07,5.803898228437009e-07,4.96395385303328e-07,1.5137159808594774e-08,1.3948650460737453e-08,1.3793663042323319e-08,1.3434000848267185e-08,5.511050656294472e-09,0.0004365199711173773,0.00047183712013065815,0.00045043393038213253,0.00045434292405843735,0.0004557331558316946,0.0004577969666570425,0.00046922592446208,0.00046401191502809525,0.0004599809180945158,0.00046890717931091785,0.0004848390817642212,0.0004759498406201601,0.0004777309950441122,0.0004759049043059349,0.0004816390573978424,0.00048311403952538967,0.0004952270537614822,0.00048032309859991074,0.0005053540226072073,0.000497202854603529,0.0005037840455770493,0.0005078120157122612,0.0005073458887636662,0.0005171848461031914,0.0005157829727977514,0.0005167759954929352,0.0005161450244486332,0.000520156929269433,0.0005209818482398987,0.0005391740705817938
0.06276327793060288,0.0037255080776207317,1.0,0.511086167069152,0.35090214412994375,0.3479242214078814,0.03168791572603211,0.002769216009220018,0.0027326017267066296,0.002412731642072466,0.0004834604234361886,0.00048184381883833104,0.0004643242598787994,0.00018066318064173956,0.00017450410302473923,0.00010281369639019763,7.585087258583562e-05,6.971640017456897e-05,6.770169181186742e-05,9.14994464795146e-07,8.638728873328481e-07,5.579250606845899e-07,4.310091167408496e-07,3.1764182893501414e-07,2.2208295206472407e-07,2.0816551043515495e-07,1.762090878522345e-07,1.6012515508277237e-07,1.2027271692036388e-07,1.1934586469213479e-07,1.211865185776753e-08,1.2094280309300944e-08,8.272189787746426e-09,7.886764355374116e-09,0.000441643875092268,0.00044445996172726154,0.0004617958329617977,0.00045013008639216423,0.0004552400205284357,0.00045328401029109955,0.0004562651738524437,0.0004651921335607767,0.0004632489290088415,0.0004832451231777668,0.0004747901111841202,0.00047465809620916843,0.0004741030279546976,0.0004765859339386225,0.0004817000590264797,0.00047891889698803425,0.00048490287736058235,0.000496857101097703,0.0005151589866727591,0.0005175180267542601,0.0005073181819170713,0.0005060960538685322,0.0005234419368207455,0.000510937999933958,0.0005114730447530746,0.0005211690440773964,0.0005208828952163458,0.0005353351589292288,0.0005207809153944254,0.0005265108775347471
0.5895305945367628,0.45523034765115733,1.0,0.5108300298452377,0.10768682838886585,0.05186386048115398,0.014540639675869561,0.012657246461827587,0.003137338639162402,0.0024229172460809734,0.002043533619845957,0.00029411781129555346,0.0001816986750736346,6.981983491924826e-05,6.964345005260541e-05,6.233359240571776e-05,6.108786034759536e-05,8.145579337905325e-06,4.5339275372427446e-06,4.132675292587695e-06,3.883920482919543e-06,2.794138505667774e-06,2.241191709840459e-06,8.341459043749143e-07,8.06314621490487e-07,5.118387244761464e-07,4.2755368905928635e-07,4.259751374924556e-07,4.0626936910345426e-07,1.6330101945085343e-07,1.6326748025519178e-07,1.3985918132912688e-07,8.239603673763094e-08,6.320213126133765e-08,0.00044015003368258476,0.0004744890611618757,0.000454937107861042,0.0004704459570348263,0.0004534630570560694,0.00045592011883854866,0.00045857392251491547,0.00047674798406660557,0.00046387198381125927,0.0004658170510083437,0.0004718999844044447,0.00047095492482185364,0.00047663808800280094,0.0004792739637196064,0.0004928680136799812,0.0004748620558530092,0.00048201577737927437,0.00048598507419228554,0.0004990589804947376,0.0004858518950641155,0.0005049989558756351,0.0005080560222268105,0.0005263551138341427,0.0005192451644688845,0.0005045169964432716,0.0005192260723561049,0.0005145231261849403,0.0005149010103195906,0.00052606500685215,0.0005248379893600941
0.9912000307762511,0.9395250399796778,1.0,0.5109154540114105,0.16482223684436761,0.001710048385029373,0.0015059995897031167,0.0007800227291527384,0.000536350211942131,0.00014556474564377707,0.00013651514194631077,0.0001079666988373529,4.63577282156994e-05,4.585203592579956e-05,3.216325539732983e-05,2.4999137389880792e-05,9.74807728889976e-06,4.451272778637356e-06,1.9325355124102708e-06,1.7724192739589615e-06,1.7471659241054542e-06,1.7093413113089634e-06,1.4041957227850657e-06,1.087024053289169e-06,6.622505487882072e-07,4.6784881622019875e-07,3.0895757336600073e-07,3.008272508883181e-07,2.4856427163005125e-07,1.6862633705330076e-07,1.5486139203099219e-07,6.3109483548265545e-09,5.274920329211761e-09,4.6635398592083096e-09,0.0004390969406813383,0.00045231799595057964,0.0004534740000963211,0.00045167794451117516,0.00045609218068420887,0.0004563611000776291,0.00045659090392291546,0.00046418793499469757,0.0004618559032678604,0.00046314322389662266,0.0004753528628498316,0.0004731400404125452,0.0004909159615635872,0.0004783810582011938,0.000483277952298522,0.0004774529952555895,0.0004803091287612915,0.0005161201115697622,0.0004877850878983736,0.0004965460393577814,0.0005078620743006468,0.000503686023876071,0.000514692859724164,0.0005168088246136904,0.0005142251029610634,0.0005205350462347269,0.0005314359441399574,0.0005209029186517,0.0005236661527305841,0.0005151620134711266
0.8372102148616549,0.04685702266715508,1.0,0.511126491939649,0.029896040220774224,0.029665244707097714,0.006440127158722201,0.004853025563111624,0.00305524838088328,0.003045672926868511,0.00047856776889936876,0.0004768203558049126,0.0002906126437750923,0.00014095973208882326,0.0001369931897246811,1.943362951879685e-05,1.4297110629701428e-05,1.4053148425342494e-05,4.459636328508291e-06,2.893152527422063e-06,5.093480067466108e-07,4.4369613129511033e-07,3.933588175153825e-07,3.2832152176411644e-07,1.8104606306105637e-07,1.7910811078803056e-07,8.35394338281536e-08,8.291468946917656e-08,8.270285712619035e-08,5.386957311651533e-08,4.1626419353075476e-08,4.1245941606649055e-08,3.685409400652988e-08,1.1555758455797652e-08,0.00044072605669498444,0.00046040909364819527,0.00047473912127316,0.0004636049270629883,0.00045750499702990055,0.0004595059435814619,0.0004693849477916956,0.0004619639366865158,0.0004618109669536352,0.0004670550115406513,0.00047368486411869526,0.0004747551865875721,0.0004797701258212328,0.0004818749148398638,0.00048152380622923374,0.0004775428678840399,0.0004792220424860716,0.0004822600167244673,0.0004933250602334738,0.0005024420097470284,0.0005143149755895138,0.0005073999054729939,0.0005101528950035572,0.0004991111345589161,0.000508233904838562,0.0005349060520529747,0.00052081816829741,0.0005170099902898073,0.0005367039702832699,0.0005253260023891926
0.38491244720104345,0.003207690685184006,1.0,0.5117561130318791,0.16733261661769971,0.1637246694563045,0.046352928740940415,0.006600188581021842,0.006084761252918103,0.005454605630198096,0.00038240234751450616,0.0003636547126544705,0.00035924225717959957,0.00016467105332356897,0.00016183878313885352,7.132476595636372e-05,4.3359476790983115e-05,4.3258821514414944e-05,3.501966359440905e-05,1.188133912783738e-05,7.384247450238957e-06,6.129572409245487e-06,3.494676380576968e-06,2.9869382926341936e-06,4.446931470059187e-08,4.001655023662494e-08,3.378873468791932e-08,1.5166001859110266e-08,1.3438479350395636e-08,1.1257986711007327e-08,1.0052771298664317e-08,9.77095670268699e-09,2.787210295057212e-09,2.7832320503393152e-09,0.0004460571799427271,0.0004492939915508032,0.0004557128995656967,0.00045440602116286755,0.00045225280337035656,0.00045810104347765446,0.00046028592623770237,0.00046610902063548565,0.0004634750075638294,0.0004679369740188122,0.0004757130518555641,0.00048570800572633743,0.0004993721377104521,0.0004806509241461754,0.0004814679268747568,0.00047914590686559677,0.0004954130854457617,0.0004966140259057283,0.0004900228232145309,0.0005007721483707428,0.000507021090015769,0.0005056648515164852,0.0005105279851704836,0.0005189890507608652,0.0005271579138934612,0.0005147119518369436,0.0005177310667932034,0.0005194339901208878,0.0005242649931460619,0.0005433228798210621
0.44305199935834705,0.34450485167754685,1.0,0.5120721908751875,0.11104753068401656,0.0873564098754437,0.01809602294143855,0.017894853671777792,0.002990738522369204,0.002659039047415526,0.0022989930066978134,0.0007206129670278083,0.0001162177454008947,7.600518750812304e-05,2.5934229772589663e-05,2.3034027626824575e-05,2.038739353370464e-05,1.2064978213332524e-05,9.398573786287776e-06,8.185583677173068e-06,6.6373832745198684e-06,4.374550014790069e-06,3.1357786628789394e-06,1.3850901360802613e-06,8.001371821602574e-07,7.242812041441486e-07,5.146669235512569e-07,4.3303107040163917e-07,3.747140241915833e-07,2.829960552917395e-07,2.822719156470194e-07,2.7757557758949033e-07,2.3929549473904675e-08,1.4982994018464227e-08,0.00045002205297350883,0.0004489829298108816,0.00046397699043154716,0.00044985092245042324,0.0004544719122350216,0.0004674240481108427,0.00045415409840643406,0.0004760860465466976,0.0004605220165103674,0.0004721079021692276,0.0004971011076122522,0.00046648504212498665,0.00047812401317059994,0.00047493400052189827,0.0004782220348715782,0.0004746189806610346,0.00048284512013196945,0.00048154499381780624,0.0005206288769841194,0.0004855662118643522,0.000506135169416666,0.0005033400375396013,0.0005053819622844458,0.0005143149755895138,0.0005096180830150843,0.0005210470408201218,0.000518816988915205,0.0005143941380083561,0.0005222409963607788,0.0005250920075923204
0.5428742880953146,0.2573046544550305,1.0,0.5119299630168825,0.09104201468718422,0.07608198954372898,0.014876008357930993,0.014742664343679405,0.0038767042720302116,0.00308627286747586,0.0016728252279344048,0.0011330279581489612,7.543815347295722e-05,5.3743799741286206e-05,3.814713162602639e-05,3.054389070123552e-05,2.9751096022365976e-05,6.126942286431955e-06,6.015558626496784e-06,5.202856007315621e-06,3.276644528782739e-06,3.252916457798057e-06,1.9942891644496345e-06,1.3445701182012212e-06,3.2595600782765755e-07,3.224537628291194e-07,1.6209037936109612e-07,1.6185453860164195e-07,1.6177124729619887e-07,1.2830056048100131e-07,1.281548591290223e-07,1.2812457884220194e-07,5.260294932566338e-08,1.9143854920248836e-08,0.0004439852200448513,0.0004463780205696821,0.0004559748340398073,0.000455562025308609,0.00045274198055267334,0.00045499089173972607,0.00045654503628611565,0.00045891408808529377,0.00046199490316212177,0.0004680640995502472,0.00047305086627602577,0.0004700601566582918,0.0004777249414473772,0.0004806311335414648,0.0004797459114342928,0.00047956896014511585,0.0004799820017069578,0.0004842279013246298,0.0005037051159888506,0.000497936038300395,0.0005045181605964899,0.0005166358314454556,0.0005133140366524458,0.0005125429015606642,0.0005152479279786348,0.0005176679696887732,0.0005161580629646778,0.0005364499520510435,0.000523911090567708,0.0005265860818326473
0.13763478513236937,0.004449024808863,1.0,0.5114860669709742,0.29723132962082477,0.2940589671877307,0.05002005624292451,0.0022932803575228685,0.002213200471147646,0.0019360278232837089,0.0003390811590870569,0.00033651525649438667,0.0003120097856193354,0.00011967791471333708,0.00011710408612617571,6.954840573114029e-05,4.9005515320630605e-05,4.6058608790775724e-05,4.0520348795055716e-05,3.4057059447304455e-06,2.847431554302633e-06,2.6519192297540492e-06,2.0034991037908317e-06,1.546522987110414e-06,4.624130698083126e-07,3.798006598164236e-07,3.79576141272485e-07,3.785778810352542e-07,3.0766559516413355e-07,2.98163327828562e-07,1.3792343497598167e-07,1.2033340730114397e-07,1.2033331362571056e-07,8.656393611540358e-08,0.0004470660351216793,0.00045126909390091896,0.0004532630555331707,0.00046680797822773457,0.00046418304555118084,0.0004584940616041422,0.00047638406977057457,0.0004772560205310583,0.00046414812095463276,0.00046461401507258415,0.00047983089461922646,0.0004722920712083578,0.00048442999832332134,0.00048335688188672066,0.00048303697258234024,0.0004798111040145159,0.0004828500095754862,0.0004952650051563978,0.0005021470133215189,0.0004857429303228855,0.0005060359835624695,0.0004924859385937452,0.0005224361084401608,0.0005140569992363453,0.0005135491956025362,0.0005172630771994591,0.0005175229161977768,0.0005312508437782526,0.00052266800776124,0.0005243800114840269
0.40594439748796973,0.4050267265009778,1.0,0.5122920048888773,0.11947167568274157,0.08769187365687647,0.020025322748083236,0.01892052698327281,0.002913868054745642,0.002894537976359938,0.0028058304121061327,0.00026892239649489806,0.00015466674321688615,5.6157344137546515e-05,2.0829841198996127e-05,1.8621168539009507e-05,1.8538233206534546e-05,1.0193553093046574e-05,6.437748665840355e-06,6.396455525001656e-06,6.272453317326032e-06,9.47617798526469e-07,7.952130340140709e-07,7.646197773903506e-07,7.098548360063289e-07,3.5229496505519965e-07,2.458356437613496e-07,2.2841404187717418e-07,1.2268065372392954e-07,1.2267990471299094e-07,1.1348287291371854e-07,1.1119401498129822e-07,6.194252877695257e-08,5.924754706074505e-08,0.0004428450483828783,0.0004465249367058277,0.00045355106703937054,0.000448764069005847,0.00045958394184708595,0.0004703700542449951,0.00045565213076770306,0.00046656280755996704,0.0004622898995876312,0.00046423799358308315,0.0004719090647995472,0.00048250705003738403,0.00047581992112100124,0.00048028421588242054,0.0004783498588949442,0.0004799710586667061,0.0004854639992117882,0.0005000419914722443,0.0004994559567421675,0.0004974650219082832,0.0005205119960010052,0.0005201639141887426,0.0005147939082235098,0.000517906853929162,0.0005108558107167482,0.0005197329446673393,0.0005420530214905739,0.0005201408639550209,0.0005412290338426828,0.000529994023963809
0.626922015704689,0.18414018669340915,1.0,0.5112696019932628,0.07326112592323901,0.06517186509452257,0.012796559095280565,0.011967389987595245,0.004293640832344488,0.0036816036182947946,0.0012908060549648985,0.0011336071673486426,0.00016803668300526824,7.554207832617068e-05,7.516667701071888e-05,1.766248910470088e-05,1.766196281557128e-05,1.1480079864364888e-05,3.125233966697911e-06,3.122073747548578e-06,3.080595604868336e-06,1.6172492054301282e-06,1.3458411433827254e-06,8.901613057130744e-07,7.821676377964248e-07,7.479380100878479e-07,3.437269188906945e-07,2.103991919254123e-07,1.334314329453935e-07,1.270152728433119e-07,9.962300674742312e-08,9.940921972122657e-08,9.171752090424069e-08,1.6925126563587078e-08,0.0004418708849698305,0.0004448241088539362,0.0004498378839343786,0.0004490441642701626,0.000449218088760972,0.00046102493070065975,0.0004541280213743448,0.0005087819881737232,0.0004627620801329613,0.0004622959531843662,0.0004751579836010933,0.0004687479231506586,0.0004783850163221359,0.00047380197793245316,0.0004807431250810623,0.00048249890096485615,0.00048152683302760124,0.00048490194603800774,0.0004920330829918385,0.000498821958899498,0.000504584051668644,0.0005114939995110035,0.000507695134729147,0.0005418478976935148,0.0005174500402063131,0.0005194370169192553,0.0005119601264595985,0.0005224470514804125,0.0005272820126265287,0.0005305658560246229
0.2014565622473442,0.10293904704739976,1.0,0.5110880711581558,0.21729937138520847,0.21724435480893442,0.03304720010551157,0.018836952855739986,0.0012001901714376786,0.000778057207035925,0.0007704230661743794,0.0005475247371523184,0.00015663524660052572,0.00012522640167062044,0.0001185610430296221,9.06086432212023e-05,8.807680429117071e-05,8.792185623475049e-05,1.87922404422581e-06,1.0952565078357045e-06,8.010244192369414e-07,7.993205486653122e-07,5.549486960078234e-07,2.952590061173646e-07,2.6156530878465236e-07,2.5377278501145095e-07,1.9803290753244096e-07,2.770215032493578e-08,2.736781976986201e-08,2.7321632929460506e-08,2.37404417422422e-08,2.3072017930412867e-08,1.6284008067752916e-08,1.5971350564700584e-08,0.00044220592826604843,0.0004791750106960535,0.00046227313578128815,0.0004543270915746689,0.0004509149584919214,0.0004554030019789934,0.00047090090811252594,0.0004637259989976883,0.0004658550024032593,0.00048481719568371773,0.0004790048114955425,0.00046718097291886806,0.00047784997150301933,0.0004920370411127806,0.0004946780391037464,0.000481192022562027,0.00048593804240226746,0.00048694200813770294,0.0005186351481825113,0.0004971788730472326,0.0004999609664082527,0.0005069510079920292,0.0005127780605107546,0.0005151098594069481,0.000529552111402154,0.000530540943145752,0.0005171890370547771,0.0005213981494307518,0.0005338799674063921,0.000527168158441782
0.4793046827177857,0.0621391841338772,1.0,0.5101602929644287,0.1175924511202855,0.11721910947893886,0.02841194179021868,0.010303730767750126,0.0054995223528726996,0.005408316203455656,0.0008369340113041772,0.0008368561034692888,0.00018097695352403546,0.00010321729256627704,8.907303075312385e-05,3.4836914073720554e-05,2.8158019475726415e-05,1.6628893428491095e-05,1.6575732122986472e-05,1.0847190860379785e-05,5.764908684824323e-06,5.51164664743994e-06,1.6031283898612592e-06,1.1839069433123708e-06,2.7615682679458e-07,2.574554537403368e-07,1.2859306957694435e-07,1.1542463884730434e-07,9.269654039495183e-08,8.48845989672949e-08,6.455515717089816e-08,6.084244633887185e-08,6.026257943048324e-08,2.371502217628324e-08,0.00044150790199637413,0.00044451211579144,0.00047941203229129314,0.000451462110504508,0.00047246599569916725,0.0004727109335362911,0.0004653309006243944,0.00046182097867131233,0.0004683940205723047,0.0004675420932471752,0.00047485390678048134,0.0004720608703792095,0.0004832930862903595,0.00047787814401090145,0.00048470706678926945,0.000508270924910903,0.00047732400707900524,0.00048500392585992813,0.0004941970109939575,0.0005102639552205801,0.000492776045575738,0.0005079619586467743,0.0004989029839634895,0.000511419028043747,0.0005185569170862436,0.0005165569018572569,0.0005170919466763735,0.0005212121177464724,0.000525949988514185,0.0005449368618428707
0.8040337783841548,0.75172632477355,1.0,0.5114089068956673,0.14372065951966626,0.016570470559600613,0.007798832766439968,0.004881186900070435,0.0015761684080156885,0.0012514503419041017,0.001161535506315659,0.00046508753356206317,0.00025163159528117477,0.0001728419699101639,1.9290683275670185e-05,1.889352592731578e-05,1.180738544153956e-05,2.735238040945844e-06,1.8930308194789019e-06,1.8853991290685147e-06,1.6411631375056194e-06,8.291441581437074e-07,7.749020848579759e-07,7.195863476043956e-07,6.289085893048293e-07,4.956982119110322e-07,9.680769400300229e-08,8.814930626415309e-08,8.472977274912279e-08,7.588088010537441e-08,6.671729500635235e-08,5.352216001684335e-08,5.0438888323486796e-08,2.731132130717863e-08,0.00044180615805089474,0.00045516202226281166,0.0004454080481082201,0.00044944602996110916,0.00045215198770165443,0.0004549280274659395,0.00045647588558495045,0.0004591078031808138,0.0004927078261971474,0.0004642361309379339,0.0004726599436253309,0.0004907441325485706,0.0004770061932504177,0.0004826509393751621,0.0004752799868583679,0.00048405607230961323,0.0004794101696461439,0.0005001639947295189,0.0005039309617131948,0.0004989157896488905,0.0004905660171061754,0.0005150290671736002,0.0005097058601677418,0.0005090800113976002,0.0005156011320650578,0.0005161820445209742,0.0005158828571438789,0.0005196679849177599,0.0005224819760769606,0.0005363370291888714
0.6020878260016921,0.422905934358055,1.0,0.5115742210764438,0.10267981794500201,0.052274243784448,0.014219726236903608,0.01270389328908247,0.0033844942120545827,0.0024096933545226435,0.0018913858380338515,0.0004244328137068006,0.00019293723251800017,8.004247717981956e-05,7.944096294295591e-05,6.874443137327786e-05,6.741296025586946e-05,7.163911949326919e-06,5.055328233419068e-06,4.587719358585515e-06,4.000410151288582e-06,3.0988374773943597e-06,2.278158855023308e-06,9.841805527006953e-07,7.672874271031022e-07,5.975269163945805e-07,4.1635232434528796e-07,4.103755048471526e-07,3.923095684655386e-07,1.6645062938037218e-07,1.6628012576384646e-07,1.5203942607986392e-07,8.338239005723947e-08,5.213624726381514e-08,0.00044887885451316833,0.00045097898691892624,0.00045136804692447186,0.0004528961144387722,0.0004479291383177042,0.00045611406676471233,0.0004564039409160614,0.00047431583516299725,0.0004626938607543707,0.00046519702300429344,0.00047109206207096577,0.000469766091555357,0.0004775619599968195,0.0004788478836417198,0.0004830809775739908,0.00048277690075337887,0.0004832679405808449,0.000498815905302763,0.0004931571893393993,0.00048352708108723164,0.0004916749894618988,0.0005043118726462126,0.0005256191361695528,0.0005008638836443424,0.0005135249812155962,0.0005191350355744362,0.0005102329887449741,0.0005224910564720631,0.0005222759209573269,0.0005273239221423864
0.9169565858617845,0.4903984172596335,1.0,0.5114951529540122,0.10832993592817118,0.015424559900131404,0.010504819122450835,0.007095927745590594,0.004592921459246355,0.0007642742856305445,0.0004902297000944687,0.00019370160676001312,0.0001431393534669107,7.207339254774736e-05,6.253577988815759e-05,6.209560518925205e-05,4.818044106644636e-05,3.67259150608852e-06,3.279328789778311e-06,3.265748578756413e-06,3.2330193620780883e-06,2.356004653511444e-06,1.969536912391799e-06,1.4533968970889338e-06,1.2138065412559679e-06,1.015995523161894e-06,1.833160605669506e-07,1.5708306519927546e-07,1.550411058381648e-07,1.1171083167184911e-07,9.74686703518053e-08,7.930215792519893e-08,7.930098045715628e-08,4.2022748025093064e-08,0.0004454271402209997,0.00044854101724922657,0.00045121205039322376,0.00045329704880714417,0.0004506530240178108,0.00045831501483917236,0.00047250022180378437,0.0004681427963078022,0.0004673621151596308,0.0004804620984941721,0.0004716420080512762,0.0004798679146915674,0.000483010895550251,0.0004823240451514721,0.0004830211400985718,0.0004824649076908827,0.0004805540665984154,0.0004876870661973953,0.0005092329811304808,0.000487607903778553,0.0005064439028501511,0.0005067558959126472,0.0004967409186065197,0.0005127231124788523,0.0005106478929519653,0.0005204100161790848,0.0005140840075910091,0.0005372019950300455,0.0005242249462753534,0.0005275148432701826
0.875241809211976,0.8252307170992254,1.0,0.5111887990497053,0.1523949584225129,0.009952648826122784,0.0053644315270901955,0.003111346441293863,0.0011334006657100807,0.0008190785815470819,0.0007634318973694901,0.0003742556039853927,0.00019123380026557317,0.00014726875346270397,2.4658568609819036e-05,2.0138320418078513e-05,7.479397625236473e-06,6.655487877860313e-06,2.9116962269298995e-06,2.8758733195105404e-06,2.8737649486156623e-06,1.7626964827882377e-06,1.4286412319502589e-06,1.401333328837855e-06,1.2797930512050348e-06,3.7946688162820464e-07,1.1324385724591785e-07,1.125375480072131e-07,9.482420063366785e-08,8.749323046203494e-08,7.701001480729363e-08,5.3569692750507e-08,5.1063860123064896e-08,1.8876996894395294e-08,0.0004436769522726536,0.0004457179456949234,0.00045677204616367817,0.0004478171467781067,0.0004492399748414755,0.00047010695561766624,0.00046995491720736027,0.000458909897133708,0.00046690087765455246,0.0004803151823580265,0.00047161499969661236,0.0004709379281848669,0.0004758620634675026,0.0004928421694785357,0.0004978610668331385,0.0004846870433539152,0.00047839898616075516,0.0004967809654772282,0.0005033470224589109,0.0004964291583746672,0.0005033570341765881,0.0005109829362481833,0.0005079340189695358,0.0005339919589459896,0.0005110199563205242,0.0005221969913691282,0.0005286470986902714,0.0005177699495106936,0.0005248389206826687,0.0005272449925541878
0.7196840017403067,0.17778610758077462,1.0,0.5107788781169802,0.059287406135305684,0.04770139980963146,0.010177046733808426,0.01007298832293784,0.004212712473498567,0.0032244523693817,0.001045899686257241,0.0009496660999896205,0.00026818228929507477,0.00012494189700125208,0.00012301133031815916,2.340608886243284e-05,2.3183129496012422e-05,1.3413380049505147e-05,3.1537720854743495e-06,2.887152829693334e-06,2.882664910358354e-06,1.8282967206029702e-06,1.6684301133270482e-06,1.1866480238888019e-06,8.75595450022293e-07,8.446115809936956e-07,2.896425852739602e-07,2.1041970422059519e-07,1.745506820612136e-07,1.6499401921034564e-07,1.3334188465267666e-07,1.3334188463750668e-07,1.195846669527531e-07,1.2508845923178878e-08,0.0004573799669742584,0.00045207003131508827,0.00044885207898914814,0.0004522481467574835,0.00044858804903924465,0.00045820698142051697,0.00045503489673137665,0.000460516894236207,0.00047977594658732414,0.0004639651160687208,0.0004748580977320671,0.0004687570035457611,0.00048244278877973557,0.00047908490523695946,0.00047844601795077324,0.0004964291583746672,0.00048401509411633015,0.0004877790343016386,0.0005071761552244425,0.0005022680852562189,0.000491458922624588,0.0005093461368232965,0.0005077018868178129,0.0005162290763109922,0.0005177960265427828,0.0005371940787881613,0.0005154439713805914,0.0005242719780653715,0.000528187956660986,0.0005248240195214748
0.9575924341941717,0.30266332238142957,1.0,0.511917585041374,0.074642839931332,0.014275397495547952,0.010657994057280558,0.007873767122448982,0.0055582850912674255,0.00042354050004896396,0.00019154218058830546,0.00015484633157755628,8.958423499774137e-05,4.3001756607148194e-05,4.200407878072254e-05,1.7392665012033483e-05,1.650157570720879e-05,4.075346608468584e-06,2.1286282499112145e-06,1.778646996619206e-06,1.6610007163556117e-06,9.024256165667784e-07,8.82187407432249e-07,8.743224387116459e-07,7.260735785289783e-07,4.725108714024676e-07,4.100182488863124e-07,3.681318458448166e-07,3.1179343500281155e-07,3.7837865386987845e-08,3.522155613128738e-08,3.3400353788562466e-08,3.205887440108476e-08,1.502093003576927e-08,0.000443906057626009,0.00046086404472589493,0.0004450250416994095,0.0004476509056985378,0.00045054894872009754,0.00046256696805357933,0.0004580090753734112,0.0004733030218631029,0.0004603720735758543,0.00046708877198398113,0.0004858279135078192,0.0004691220819950104,0.00047815009020268917,0.00047828606329858303,0.00048112799413502216,0.00048313895240426064,0.0004993178881704807,0.0005108718760311604,0.0005011130124330521,0.0004883899819105864,0.000502672977745533,0.0005074171349406242,0.000508513068780303,0.0005141959991306067,0.0005162991583347321,0.0005212628748267889,0.0005163960158824921,0.0005189960356801748,0.0005393191240727901,0.0005291721317917109
0.3783760148053711,0.19972349702103287,1.0,0.5112927360460162,0.12843104417595075,0.12486016648705787,0.02190193473459231,0.01871709726110741,0.0028776070380467545,0.0025692362873777396,0.0015951617455621564,0.00127048275195442,0.00022268360203994407,9.149885010487232e-05,8.777276971642703e-05,3.806746242404021e-05,3.7249038375443e-05,3.702028465558759e-05,9.855222920848565e-06,9.534222497599587e-06,9.017268122827492e-06,3.6360132409951563e-06,3.6273277399329084e-06,1.448278672776662e-06,1.2905149262514414e-06,1.2764469208893667e-06,9.589814479202157e-07,1.5599682380924796e-07,7.4120998717729e-08,5.979858516059654e-08,4.9464699627325445e-08,4.665821581103709e-08,3.4782639249201026e-08,2.2017744717465335e-08,0.0004448089748620987,0.0004479719791561365,0.0004651809576898813,0.0004675670061260462,0.00045242393389344215,0.00045651313848793507,0.0004546358250081539,0.00045761605724692345,0.00046611903235316277,0.00046262703835964203,0.0004933318123221397,0.0004697220865637064,0.0004932601004838943,0.00048021506518125534,0.00048194313421845436,0.00047959410585463047,0.0004808839876204729,0.00048668798990547657,0.0004987800493836403,0.0004895629826933146,0.0005059249233454466,0.0005072900094091892,0.0005101819988340139,0.000508839963003993,0.0005149429198354483,0.0005157708656042814,0.0005203259643167257,0.000518453074619174,0.0005213108379393816,0.0005336368922144175
0.7849619132881778,0.5548254003765684,1.0,0.5114231118932366,0.11769549928013612,0.02458258749810502,0.010984381439886544,0.007749613246015094,0.003258809985917137,0.0014789219295689429,0.0011611557173362924,0.0002885416921711736,0.0002509161840448015,0.00011232752736612109,7.965943070227532e-05,7.498646023785236e-05,6.897783292096953e-05,3.2746172766679574e-06,2.61608909098543e-06,2.615249092557148e-06,1.8776760831556122e-06,1.5412510453465226e-06,1.4667479655309521e-06,1.4496463907705514e-06,7.610786294593975e-07,7.595402461902904e-07,1.3431900327599098e-07,1.2886349744975746e-07,1.2560127534088955e-07,3.911609665570252e-08,3.7624182546029173e-08,2.441543372153352e-08,2.438699985123156e-08,2.360629148484804e-08,0.0004460809286683798,0.0004490369465202093,0.000445991987362504,0.0004497901536524296,0.0004480809438973665,0.0004733609966933727,0.0004785889759659767,0.0004663539584726095,0.00046351109631359577,0.00046542705968022346,0.0004736280534416437,0.0004673709627240896,0.0004709979984909296,0.00047901482321321964,0.00047765299677848816,0.0004804949276149273,0.0004830779507756233,0.0004835817962884903,0.0005070730112493038,0.0005032438784837723,0.000530923018231988,0.0005102129653096199,0.0005091680213809013,0.0005136581603437662,0.0005191629752516747,0.000522382091730833,0.0005180458538234234,0.000524268951267004,0.0005240121390670538,0.0005420809611678123
0.6084503697937579,0.33210118784100473,1.0,0.5128874429501593,0.09025989904618845,0.05763172444518038,0.013622979817065603,0.013198268819158584,0.0038934996332388905,0.002636301691280174,0.0016407874309933863,0.0007931995915541749,0.00018716448854519413,8.852378914107835e-05,8.268980546934454e-05,6.1532586373104e-05,6.068986941076244e-05,6.210682186202407e-06,6.167213089405745e-06,5.720922398356734e-06,4.2323952780615915e-06,3.5483398368472016e-06,2.255045824663295e-06,1.7279266452209646e-06,8.315143623673441e-07,8.118233853330142e-07,2.9099929916224026e-07,2.643478900777949e-07,2.470585661940598e-07,1.5423024484788994e-07,1.5277149378569045e-07,1.5200942018415005e-07,1.0232697706008233e-07,3.032161190949762e-08,0.0004447498358786106,0.0004506718832999468,0.0004499799106270075,0.00044904393143951893,0.0004525987897068262,0.00045755598694086075,0.00045360298827290535,0.00045835901983082294,0.00048418808728456497,0.00046488409861922264,0.00047177099622786045,0.0004724380560219288,0.0004791771061718464,0.00048261601477861404,0.00047626299783587456,0.000477176858112216,0.0004936531186103821,0.000500519061461091,0.0005066809244453907,0.0004984140396118164,0.0005091370549052954,0.0005060741677880287,0.0005123901646584272,0.0005114669911563396,0.000514182960614562,0.0005168430507183075,0.0005183040630072355,0.0005255460273474455,0.0005271558184176683,0.000527392840012908
0.8626641257530911,0.6681664768591647,1.0,0.5118336509913206,0.1336883351159967,0.014961452064533627,0.008531869111000158,0.005305424303679497,0.0025958869799266506,0.0010161680390719208,0.000856264540118355,0.00036570383600373666,0.00019875800359050113,0.0001238745300559039,5.5639960140215706e-05,5.4886646575055353e-05,3.543705035884254e-05,4.336098534310981e-06,3.817573645394227e-06,3.8076153081308194e-06,3.18255584527543e-06,1.7122086615578278e-06,1.7083838967656691e-06,1.7070026817200303e-06,1.3195564824262741e-06,1.151742585534313e-06,7.33722221337876e-08,6.763063466455484e-08,6.554973755169176e-08,6.186124197375943e-08,5.4472742606300186e-08,4.097133275335121e-08,4.0505937840269874e-08,2.1117333355798095e-08,0.0004426739178597927,0.0004520330112427473,0.0004632449708878994,0.0004503140226006508,0.00045279180631041527,0.0004541089292615652,0.0004524979740381241,0.00047267996706068516,0.00046404520981013775,0.00046621798537671566,0.0004741791635751724,0.00048235291615128517,0.0004694480448961258,0.00047697615809738636,0.00047259614802896976,0.0004925241228193045,0.0004819510504603386,0.0004792290274053812,0.0005087088793516159,0.00048736901953816414,0.0005080499686300755,0.0005107379984110594,0.0005126770120114088,0.0005293427966535091,0.0005124660674482584,0.0005180980078876019,0.0005191781092435122,0.0005287050735205412,0.0005253611598163843,0.0005339940544217825
0.26229116071881475,0.09255893873833287,1.0,0.5116422881837934,0.19235669724550292,0.19223715642607814,0.03520942374600913,0.015578178262124468,0.0016806563538549041,0.0015172450847222927,0.0008937624683157197,0.0008427215300896246,0.0001842386751341271,0.00015988454450206356,0.00015013849253732258,8.295763428933378e-05,8.268833107325215e-05,8.267079345647552e-05,9.44254383562219e-06,4.950326176083257e-06,4.437149972530792e-06,3.0144344377147643e-06,9.9394785510899e-07,4.876426117683255e-07,4.575597628834855e-07,3.322493392355922e-07,3.2883660286029275e-07,2.1786638051295183e-07,1.0480121536034405e-07,1.0448259190269986e-07,5.293591837239964e-08,5.1898086462838675e-08,4.207535219326483e-08,2.1007684605851916e-08,0.000444851815700531,0.00044623715803027153,0.0004482581280171871,0.0004623450804501772,0.00045442115515470505,0.0004620861727744341,0.00045800511725246906,0.0004657979588955641,0.0004651658236980438,0.00046523893252015114,0.0004759670700877905,0.0004855820443481207,0.0004792518448084593,0.000477583147585392,0.00047963904216885567,0.0004841671325266361,0.00048027397133409977,0.0004972098395228386,0.0005015230271965265,0.0005035048816353083,0.0005071349442005157,0.0005099200643599033,0.0005121009889990091,0.0005164169706404209,0.0005151950754225254,0.0005159538704901934,0.0005373589228838682,0.0005231229588389397,0.0005212270189076662,0.0005302370991557837
0.2945493537899925,0.18393445246901974,1.0,0.5125038039404899,0.15715178578187808,0.15540892004041224,0.025522381418548828,0.021358029573492046,0.0018925500676328178,0.0016415542822812818,0.00123655392136825,0.0010307159863256437,0.00023926853304773188,0.00010324154794609691,0.00010246551137172548,5.556526238660604e-05,5.428753584792885e-05,5.4077119991612936e-05,1.0921605239805323e-05,1.0633542039248155e-05,1.01519249161933e-05,3.7963708344471263e-06,3.7920688040039844e-06,1.595097890246955e-06,1.4783307669081537e-06,1.3132084130249728e-06,1.1329973412855411e-06,1.5125658904514856e-07,6.726384134896645e-08,6.653571504624325e-08,6.081918367900256e-08,6.056964179313338e-08,2.9523208524302763e-08,1.2619433607315512e-08,0.0004666231106966734,0.0004494590684771538,0.00044539105147123337,0.00044939201325178146,0.00045545492321252823,0.00047136680223047733,0.00045834691263735294,0.00046004285104572773,0.00046154996380209923,0.00046073016710579395,0.00046900706365704536,0.00047158217057585716,0.00048476201482117176,0.0004807279910892248,0.0005040010437369347,0.00048341602087020874,0.0004836439620703459,0.00048032007180154324,0.0004905220121145248,0.000487759942188859,0.00050902902148664,0.0005237329751253128,0.0005010140594094992,0.0005072809290140867,0.0005217220168560743,0.0005296978633850813,0.0005337679758667946,0.0005204959306865931,0.0005217120051383972,0.0005256091244518757
0.4254154747770472,0.2509129289525647,1.0,0.511176880216226,0.11316996379069323,0.10371719409606882,0.01879872222972366,0.01815470906325458,0.003143507534221234,0.0027053291513874354,0.0018570312267149713,0.001175505761480764,0.00015812931999721418,7.383121842672269e-05,4.8359516237897925e-05,2.525371278190159e-05,2.3213763201843394e-05,2.194154780098963e-05,1.0420978096859384e-05,9.241493099735474e-06,7.773511872523971e-06,4.295632529155886e-06,3.6453918081770813e-06,1.5036877494169747e-06,1.018861360028829e-06,1.0100987006980602e-06,7.047795502680617e-07,2.963285174260274e-07,1.9022479011897565e-07,1.770929830607583e-07,1.7433748173192758e-07,1.7398159850216737e-07,4.460388129515067e-08,2.090464089158406e-08,0.0004572689067572355,0.00045105908066034317,0.0004472068976610899,0.00044835708104074,0.0004558609798550606,0.0004569739103317261,0.00045700790360569954,0.0004628710448741913,0.0004657171666622162,0.0004854099825024605,0.0004824970383197069,0.00047030486166477203,0.0004763389006257057,0.0004960298538208008,0.00048815482296049595,0.0004860579501837492,0.0004849070683121681,0.0004972079768776894,0.0005023118574172258,0.0005021651741117239,0.000502296956256032,0.0005071631167083979,0.0005224919877946377,0.0005150157958269119,0.0005148679483681917,0.0005165270995348692,0.0005194870755076408,0.0005237539298832417,0.0005358259659260511,0.0005541860591620207
0.6382067385793626,0.3450279868426147,1.0,0.5131091580260545,0.08965634403481762,0.05198609416802505,0.013182574542728908,0.01247246158052102,0.003968431584033807,0.0025100877868265386,0.0015461462218922138,0.00071385703051829,0.00022025012574882022,9.692337797639409e-05,9.432944306204954e-05,6.849577723240565e-05,6.769514698841105e-05,5.665394955364508e-06,5.426714926283665e-06,5.1668031070178535e-06,3.995383869205829e-06,3.113216556142962e-06,2.0454095451574043e-06,1.6991710582925516e-06,9.198638302997241e-07,8.887099741584714e-07,2.6986637689575656e-07,2.3487048088143358e-07,2.1017227346711426e-07,1.3426227395746598e-07,1.321922062101517e-07,1.317978345011337e-07,1.0493093167691964e-07,2.7940558123826393e-08,0.00044777686707675457,0.00045019201934337616,0.0004507519770413637,0.00045516807585954666,0.00045536598190665245,0.0004714659880846739,0.0004533459432423115,0.00047439709305763245,0.00046598189510405064,0.0004648691974580288,0.0004713160451501608,0.0004728478379547596,0.0004851929843425751,0.00048053497448563576,0.000491943908855319,0.00047899107448756695,0.0004954580217599869,0.0004886919632554054,0.0004935730248689651,0.0005036848597228527,0.0005034629721194506,0.0005090509075671434,0.0005077039822936058,0.0005105079617351294,0.0005107379984110594,0.0005171920638531446,0.0005316280294209719,0.0005227189976722002,0.0005201930180191994,0.0005319279152899981
0.3281435160347943,0.0864841962453845,1.0,0.5116644510999322,0.1663492033960766,0.16621008476452165,0.034358680594291424,0.013515653773588309,0.002842019803355662,0.0028276651100938087,0.0010028719518928358,0.0009944443137597722,0.00026479215986507503,0.00016911861606859797,0.00015783073065421736,5.9647098625068676e-05,5.878690473289585e-05,5.7856203304060425e-05,1.7336428026426742e-05,9.32784186169075e-06,7.309229902138407e-06,5.6239518855961245e-06,8.744948575055214e-07,3.8425357285403564e-07,3.820731822788241e-07,2.992910173106855e-07,2.9846342814166476e-07,1.4705672691158414e-07,8.931232354586856e-08,8.251993432848572e-08,5.553540877652533e-08,5.229985325950638e-08,3.633920567513291e-08,1.8101599457081326e-08,0.00044604018330574036,0.00044430396519601345,0.00045246793888509274,0.0004654990043491125,0.00045565911568701267,0.0004528840072453022,0.0004535689949989319,0.0004822900518774986,0.00046258606016635895,0.0004630188923329115,0.00046968902461230755,0.00047279498539865017,0.00048066210001707077,0.00048110797069966793,0.00047743297182023525,0.0004830840043723583,0.00047887791879475117,0.00048464094288647175,0.0005133489612489939,0.0004972531460225582,0.000504534924402833,0.0005136660765856504,0.0005076550878584385,0.000508730998262763,0.0005132209043949842,0.0005193878896534443,0.0005277700256556273,0.000521794892847538,0.0005261038895696402,0.00052056391723454
0.8638249502637549,0.04115320005240031,1.0,0.5114833929110318,0.024938861214854068,0.02468634683035767,0.005337332038065539,0.004162558491007046,0.002630618031194994,0.0026153702099579183,0.00041783264802846534,0.00041687066722953975,0.00027152836496704855,0.00013234515377510874,0.0001287186023073863,1.9637247224524044e-05,1.5421031567811126e-05,1.50808496165222e-05,4.469282595551478e-06,3.1297632051813874e-06,1.0387936200309053e-06,7.12628146207928e-07,6.506033540319063e-07,3.469366558606262e-07,3.2852630633376104e-07,2.8882938656944534e-07,1.33484756372002e-07,1.1518677823351376e-07,9.60682348263172e-08,9.604741599227084e-08,6.785776608870466e-08,6.519575849651025e-08,5.657509898807055e-08,1.974977851534158e-08,0.00044311489909887314,0.0004493999294936657,0.0004520330112427473,0.0004485480021685362,0.0004577471408993006,0.0004722638987004757,0.00046813185326755047,0.0004862230271100998,0.00046903803013265133,0.0005123661831021309,0.00048605003394186497,0.0004687518812716007,0.00047274003736674786,0.0004998138174414635,0.00047894218005239964,0.0004785810597240925,0.0004813428968191147,0.000503667863085866,0.0004847270902246237,0.0005132430233061314,0.0005017919465899467,0.0005106809549033642,0.0005134220700711012,0.0005268789827823639,0.0005125659517943859,0.0005200370214879513,0.0005172861274331808,0.000517912907525897,0.0005222500767558813,0.0005331770516932011
0.4377683670655096,0.34380644819385064,1.0,0.5113917340058833,0.11183262390504882,0.08855752111888635,0.018278595068648925,0.01808452525919821,0.0029648029142884166,0.002655101010351422,0.002312471858936929,0.0007165702834517423,0.00012423346944979443,7.666128611133057e-05,2.542113474985844e-05,2.161819845079111e-05,1.885691965679692e-05,1.208649501381632e-05,9.56037955832059e-06,8.379110326351611e-06,6.894942833825416e-06,4.311416688824264e-06,3.101253976919206e-06,1.3820205768390636e-06,8.260133251786397e-07,7.464090234246226e-07,5.193692573971547e-07,4.324629936807827e-07,3.683695103214412e-07,2.812258261518282e-07,2.803962940527216e-07,2.759184300302441e-07,2.7942467143657936e-08,1.7789544043132386e-08,0.0004611988551914692,0.00045899488031864166,0.00045263092033565044,0.00045460485853254795,0.00045804609544575214,0.0004517459310591221,0.00045111309736967087,0.00047118612565100193,0.0004581739194691181,0.00046941591426730156,0.0004731409717351198,0.0004707800690084696,0.0004769850056618452,0.0004817259032279253,0.00048295618034899235,0.00048259482719004154,0.00048116990365087986,0.0004844730719923973,0.0004900009371340275,0.000505880918353796,0.0005171720404177904,0.000511466059833765,0.0005141920410096645,0.0005154288373887539,0.0005153839010745287,0.0005138828419148922,0.0005202221218496561,0.0005367840640246868,0.0005227380897849798,0.0005305300001055002
0.7425690617556514,0.24675613927720963,1.0,0.5118385988753289,0.06737286768474617,0.040929322183554766,0.01069675105729686,0.010400192774857325,0.004438107985319895,0.002534295749073465,0.0010337858860541055,0.0008145484707536819,0.00027876929754657446,0.00012400408448582075,0.0001237475889122223,4.6214929518126675e-05,4.616780471830851e-05,1.2045525866151948e-05,3.299821556347026e-06,3.0127627916375253e-06,2.7460540621302778e-06,2.2488192149952493e-06,2.013399401250152e-06,1.8808778967160413e-06,9.709915924534912e-07,9.707953547055714e-07,2.682620419520162e-07,2.596634795154283e-07,2.596093655228906e-07,1.4621108738578527e-07,1.2988037520661416e-07,1.2777422963835193e-07,1.218989795071845e-07,6.831452700764376e-09,0.00044573796913027763,0.0004479191266000271,0.00044779712334275246,0.00045567192137241364,0.0004525240510702133,0.00047641503624618053,0.00045744283124804497,0.0004613290075212717,0.00046393414959311485,0.0004667870234698057,0.0004714250098913908,0.00047310302034020424,0.0004754578694701195,0.00048185884952545166,0.0004901390057057142,0.0004812080878764391,0.0004841829650104046,0.00048763793893158436,0.0004997949581593275,0.0005041779950261116,0.0005047130398452282,0.0005198330618441105,0.0005109210032969713,0.0005177820567041636,0.0005346918478608131,0.0005351179279386997,0.0005230382084846497,0.0005211429670453072,0.0005219110753387213,0.0005312350112944841
0.3396837254695101,0.04233945060917599,1.0,0.5107417129911482,0.17416463916861746,0.17277867460716206,0.041545507502294104,0.00884049911857857,0.0037339511499342192,0.003647162536995085,0.0006746019981942889,0.0006293217488624602,0.0003002085399852572,0.00017442071363089843,0.00016172701990802279,4.975598092589196e-05,3.882655641730082e-05,3.806649039635144e-05,2.8424880292412468e-05,1.2094775040758883e-05,7.785340807119765e-06,6.862511086410812e-06,8.414308988797472e-07,8.146649311822385e-07,3.5003173893344203e-07,3.45912410751501e-07,2.3767607871555396e-07,1.3327717168871817e-07,9.317897545712916e-08,7.929519228508799e-08,5.186446339375256e-08,4.701096658078541e-08,3.49158968059997e-08,3.4065087305089607e-08,0.00045756413601338863,0.00044987606815993786,0.00044911494478583336,0.0004505089018493891,0.00048224302008748055,0.00045769684948027134,0.0004551748279482126,0.0004571909084916115,0.000460790004581213,0.0004665919113904238,0.00047449092380702496,0.0004742711316794157,0.0004889401607215405,0.0004770951345562935,0.0004822371993213892,0.00048068887554109097,0.0004952549934387207,0.0004838739987462759,0.0004984559491276741,0.0004993649199604988,0.0004923648666590452,0.0005031810142099857,0.0005214340053498745,0.0004988601431250572,0.0005091140046715736,0.0005170188378542662,0.0005162649322301149,0.000522055895999074,0.0005239059682935476,0.0005289409309625626
0.5824297349221781,0.2981222918836933,1.0,0.5127771028783172,0.08896858919237291,0.06475137784385206,0.013944826038629008,0.01387909544296175,0.0039116414447497375,0.002837228080074994,0.0016588570831927874,0.0009501562731562275,0.0001459493596541443,7.697069319473205e-05,6.716582562562253e-05,4.900518116548722e-05,4.8243865201712174e-05,6.550398845727411e-06,6.4770134454824415e-06,5.8765647107753645e-06,4.070917140808804e-06,3.6652617461041095e-06,2.2398827207627374e-06,1.7121633322990078e-06,6.843187518929138e-07,6.80516749696084e-07,2.491593360918938e-07,2.2949710564533878e-07,2.204668708021632e-07,1.5397873666060134e-07,1.526209338952782e-07,1.5238057015171265e-07,9.245452309103396e-08,2.680602460570153e-08,0.0004407251253724098,0.00044830702245235443,0.00045057106763124466,0.0004545229021459818,0.0004531817976385355,0.0004658058751374483,0.00045822979882359505,0.00046055298298597336,0.0004654219374060631,0.00047972192987799644,0.0004841310437768698,0.0004733880050480366,0.00047309696674346924,0.0004796797875314951,0.00048106699250638485,0.0004817699082195759,0.00047672213986516,0.00048224208876490593,0.0005000110249966383,0.0004921199288219213,0.0005035989452153444,0.0005096069071441889,0.0005082881543785334,0.000512370839715004,0.0005124940071254969,0.0005165468901395798,0.0005144490860402584,0.0005190959200263023,0.0005477229133248329,0.0005473881028592587
0.6577563235839703,0.6509439234217875,1.0,0.5118807728867978,0.13174343068233924,0.03259824533186198,0.0119303033274687,0.008602514170594416,0.0021945030833340263,0.0021032496968907857,0.0019989940306970014,0.0004996825531416614,0.00027648375840927186,0.00016597421501963146,2.2267170891506145e-05,2.010293298274026e-05,2.0078243683907464e-05,8.315288032336439e-06,4.166128806598995e-06,4.163791046280547e-06,3.915734087481418e-06,1.9419621445306557e-06,1.6896169876235835e-06,1.6303177474807073e-06,1.3480664773183174e-06,3.0250736867090347e-07,2.0125158761205298e-07,1.7759236462025125e-07,1.3483193633536703e-07,1.330881549751677e-07,1.249462814310314e-07,1.1798231306461575e-07,6.524407714476366e-08,6.36734739722361e-08,0.00044254702515900135,0.00047251000069081783,0.00046110618859529495,0.0004527890123426914,0.0004531070590019226,0.00045558391138911247,0.00045346515253186226,0.00045791384764015675,0.00046304590068757534,0.00046681100502610207,0.0004699870478361845,0.0004622361157089472,0.00047683995217084885,0.0004793719854205847,0.0004760259762406349,0.000481409952044487,0.0004768539220094681,0.0005098609253764153,0.0004866579547524452,0.0005155839025974274,0.000491331098601222,0.0005047030281275511,0.000523122027516365,0.0005065461155027151,0.0005123051814734936,0.000516280997544527,0.0005127538461238146,0.0005261348560452461,0.0005208197981119156,0.0005260910838842392
0.9283071330971238,0.59563741801024,1.0,0.5110770370811224,0.12442623251116611,0.012544961773363087,0.009118675325229218,0.005741126850171829,0.0037334225375723223,0.0007088575477409087,0.0005411984923050026,0.00029305840039115525,0.00013433257913507415,9.198184539457071e-05,6.85592721045317e-05,6.540900490275081e-05,3.451923717152502e-05,3.2618650337490555e-06,3.2516246077504775e-06,3.2473720130204267e-06,3.0543632250475883e-06,1.9984558080522698e-06,1.8319289361463657e-06,1.644806695920349e-06,1.294310811559567e-06,1.1209849805473068e-06,6.870806505825687e-08,6.418289241986594e-08,5.917441478539103e-08,5.716763857364243e-08,4.810661819140115e-08,2.9661085681872598e-08,2.957828273633366e-08,2.1123826294994363e-08,0.0004444390069693327,0.00044887210242450237,0.0004485021345317364,0.0004512108862400055,0.000454045832157135,0.0004571909084916115,0.000451462808996439,0.00047235703095793724,0.0004626079462468624,0.0004609711468219757,0.00047176703810691833,0.0004672878421843052,0.0004746601916849613,0.000499611021950841,0.0004819449968636036,0.0004985490813851357,0.0004917129408568144,0.0004832320846617222,0.00048129097558557987,0.0004982580430805683,0.0005045791622251272,0.000508706783875823,0.0005236729048192501,0.0005357088521122932,0.0005132369697093964,0.0005166849587112665,0.000515379011631012,0.0005221690516918898,0.0005325390957295895,0.0005254768766462803
0.8290382557516824,0.21911667408463453,1.0,0.5122114410623908,0.05767402748774028,0.02891890285821924,0.009468740229071924,0.008793419962773535,0.004503428472156172,0.0019362354068012484,0.0007301644497530143,0.0006491228969835858,0.0002689968510308353,0.00012817884384534107,0.00012610794280745304,3.372917853191956e-05,3.2000829897879765e-05,1.1676677595241179e-05,3.259695692477007e-06,1.8360148426366479e-06,1.7841178809752823e-06,1.7262269953755516e-06,1.6947768748582807e-06,1.6516580592141227e-06,7.321294103738147e-07,6.38707969107644e-07,4.882396083589435e-07,4.6531817942990675e-07,4.172143804664535e-07,7.263630956863603e-08,6.525733131980501e-08,6.43383114063024e-08,6.101236059160816e-08,1.6361581767244555e-08,0.00044291606172919273,0.0004503310192376375,0.00045372708700597286,0.00045340112410485744,0.0005063631106168032,0.00045718811452388763,0.00045435200445353985,0.00045850384049117565,0.00046603591181337833,0.0004646959714591503,0.00048741092905402184,0.0004876558668911457,0.0004729628562927246,0.00047958199866116047,0.0004801780451089144,0.00048196082934737206,0.00048417295329272747,0.00048207794316112995,0.0004967981949448586,0.000516548054292798,0.0005017570219933987,0.0005083249416202307,0.0005103580188006163,0.0005092818755656481,0.0005125831812620163,0.0005157890263944864,0.0005204100161790848,0.0005270331166684628,0.0005126169417053461,0.0005375100299715996
0.7834134858339759,0.18894575046218876,1.0,0.5113332299515605,0.054566113554077166,0.0364401174024875,0.009205195748893634,0.009129850320006001,0.0042194332715675235,0.0025677039840273303,0.0008739198304839182,0.0007978109497567446,0.00028798694041705245,0.0001369094540382606,0.00013447162655540887,2.7792847969193463e-05,2.671199030541941e-05,1.256418420683841e-05,2.8824308866471227e-06,1.8527602462697007e-06,1.844972431419994e-06,1.6639434590411159e-06,1.5744825397320292e-06,1.4055105298151495e-06,6.844157177465524e-07,6.833618417044806e-07,2.7453176449776887e-07,2.7435702649678714e-07,2.6936500132655286e-07,1.2424599928197476e-07,1.0627457157609066e-07,1.0579834946232375e-07,9.754983622316271e-08,1.580570238153971e-08,0.0004413540009409189,0.00045074615627527237,0.0004528709687292576,0.0004569289740175009,0.0004726750776171684,0.0004533811006695032,0.00045412383042275906,0.00046200910583138466,0.00048280716873705387,0.00046382099390029907,0.0004669011104851961,0.000515627907589078,0.0004735060501843691,0.00047931401059031487,0.00047892588190734386,0.00048089982010424137,0.0004968489520251751,0.00048026395961642265,0.00048447493463754654,0.0005146469920873642,0.0004936421755701303,0.0005192700773477554,0.0004950719885528088,0.0005112981889396906,0.0005377188790589571,0.0005171790253371,0.0005182600580155849,0.0005310999695211649,0.0005247779190540314,0.0005236458964645863
0.7791037387343669,0.08599897163495285,1.0,0.5123173350002617,0.04187485799157787,0.04006366122803936,0.008334732923634593,0.006993678113149743,0.003689436636058752,0.003531483026180345,0.0007117119619109747,0.000703422416900292,0.00029692046741519964,0.0001459773767367822,0.0001401616025848375,4.811000326467694e-06,1.8333724321955382e-06,1.6637181108301072e-06,1.6378539927697513e-06,1.390938697730884e-06,1.3703890523761819e-06,8.8010477854193e-07,8.801046966800049e-07,5.285545950743488e-07,3.5498207793118184e-07,2.788887091406031e-07,2.3001951942603697e-07,1.8999308306199345e-07,1.3835620938481735e-07,6.732210282712169e-08,4.547856681813294e-08,4.0063005361177546e-08,3.2004765933825325e-08,2.3075765068020857e-08,0.0004417221061885357,0.00045184092596173286,0.0004625660367310047,0.00045333709567785263,0.00045685702934861183,0.00045276200398802757,0.0004546400159597397,0.0004543219693005085,0.0004639360122382641,0.0004627211019396782,0.00046898401342332363,0.0004669490735977888,0.0004732399247586727,0.0004818581510335207,0.00047620595432817936,0.00048344116657972336,0.00047897896729409695,0.00048192916437983513,0.0004943409003317356,0.0004990780726075172,0.0005146339535713196,0.0005063980352133512,0.0005207150243222713,0.0005080301780253649,0.0005164539907127619,0.0005280820187181234,0.0005166549235582352,0.0005173671524971724,0.0005264140199869871,0.0005277669988572598
0.43373497368748204,0.4116443168877235,1.0,0.5130026522092521,0.1162687621437484,0.08143287069616988,0.018938440897360544,0.017796569592711326,0.0029125544744942364,0.0028417252809955808,0.00270828915023304,0.0002856685856621918,9.955566003425696e-05,4.827678331730353e-05,9.410500873735799e-06,6.901264051595369e-06,5.412485951827701e-06,5.3075463728588e-06,5.0292171401663505e-06,4.7625059065134635e-06,4.391765386820844e-06,1.5868305205399612e-06,1.0363575211902782e-06,7.201960247140238e-07,5.721142725331324e-07,3.826443343743098e-07,2.458539913068309e-07,2.4537977175579025e-07,1.8911923134165675e-07,1.5576138313424098e-07,1.507858542630424e-07,1.501253499743556e-07,3.5201611362833007e-08,3.365757697547754e-08,0.0004447048995643854,0.00044850585982203484,0.00045134290121495724,0.00046461494639515877,0.0004524609539657831,0.00045241392217576504,0.00045608682557940483,0.0004577499348670244,0.000476060900837183,0.0004640428815037012,0.00047108298167586327,0.0004673029761761427,0.0004825789947062731,0.0004821999464184046,0.00048569682985544205,0.0004869068507105112,0.00047487905248999596,0.0005203092005103827,0.0005193038377910852,0.0005025479476898909,0.000505212927237153,0.0005067761521786451,0.0005056189838796854,0.0005124139133840799,0.0005121780559420586,0.0005210009403526783,0.0005224328488111496,0.0005194521509110928,0.0005249821115285158,0.0005289108958095312
0.6818167256463189,0.20120449812587282,1.0,0.5123684199061245,0.06668681434042664,0.05337611412625121,0.01120872789051354,0.011117791870170158,0.0042868347838451015,0.003266107337370195,0.0011813823304617553,0.0010158553583802816,0.0002385608151418549,0.00010747330673259412,0.00010705661468333726,2.8535330474846324e-05,2.851061331980654e-05,1.3235987929798694e-05,3.5687849100866796e-06,3.509085576473087e-06,3.3730608324003355e-06,2.0698737137800175e-06,1.7264671974241225e-06,1.401531100379565e-06,9.912123653643688e-07,9.619916864568224e-07,3.2453729626083877e-07,2.1993671456288157e-07,1.691900507918492e-07,1.6574832067711259e-07,1.3762645776000066e-07,1.3749093191226522e-07,1.2881254787723131e-07,9.069026707140819e-09,0.00044423690997064114,0.00044645508751273155,0.0004479058552533388,0.0004481219220906496,0.0004522257950156927,0.0004534411709755659,0.00045937090180814266,0.0004591250326484442,0.00045948103070259094,0.00045974901877343655,0.0004734948743134737,0.00046716793440282345,0.0004890768323093653,0.0004910719580948353,0.00047759898006916046,0.0004828509408980608,0.0004773030523210764,0.000497960951179266,0.0004890118725597858,0.0005014901980757713,0.0005083619616925716,0.0005062720738351345,0.0004985500127077103,0.0005159259308129549,0.0005168439820408821,0.0005207571666687727,0.0005187198985368013,0.0005198358558118343,0.0005397421773523092,0.0005231730174273252
0.35465557605636466,0.16341657754026295,1.0,0.5112028380390257,0.14048973473825557,0.13923254945233104,0.02483178965455555,0.018131663656940356,0.0027485136789757894,0.0025276352032188145,0.0013882442186809068,0.0012659567003585554,0.0002426768071640536,0.00011559170458506309,0.00011552467706719873,4.97068949546076e-05,4.9458681285908635e-05,4.878729199580451e-05,8.635965796494866e-06,8.57200903983974e-06,8.534381713791592e-06,3.5130810777517004e-06,3.1468781929697744e-06,1.2945442516619244e-06,1.2467142505166883e-06,1.1950371005381743e-06,9.645883356047252e-07,1.0923523333823939e-07,1.0649824746724246e-07,6.22524937877299e-08,6.142456447256242e-08,5.169179589135805e-08,2.2283262410768743e-08,2.2231180589547508e-08,0.00044670794159173965,0.0004651099443435669,0.00045023392885923386,0.0004487188998609781,0.0004547550342977047,0.00045906915329396725,0.000459406990557909,0.0004575920756906271,0.00046345009468495846,0.00046755699440836906,0.00047467416152358055,0.00046754698269069195,0.000507876044139266,0.00047860690392553806,0.0004816078580915928,0.00048253382556140423,0.0004767428617924452,0.00048481510020792484,0.0005014389753341675,0.0004977250937372446,0.0004948868881911039,0.0005049589090049267,0.0004940759390592575,0.0005113459192216396,0.0005114390514791012,0.0005193781107664108,0.0005055270157754421,0.0005204400513321161,0.0005227879155427217,0.0005261939950287342
0.8181129185255726,0.2676487350598524,1.0,0.5123343369923532,0.06770312475142742,0.029472343978751862,0.010430634206913867,0.009288126895354219,0.004713521393064168,0.0018303822107505036,0.0007645346511077381,0.0005946892166994585,0.00026735871951411765,0.0001206574192299016,0.00011973242473765374,4.7409585040580996e-05,4.715836533231594e-05,1.0084975662880032e-05,2.8559909786480975e-06,1.917650402313602e-06,1.8969367956935476e-06,1.8611715652181122e-06,1.8441098824193962e-06,1.7338482348426202e-06,7.8797623268864e-07,6.825563656005496e-07,4.909674895648072e-07,4.6876397264975646e-07,4.2509177689569805e-07,6.772878670947995e-08,6.14109084733127e-08,5.8633348861416134e-08,5.423606023930648e-08,9.689818752269963e-09,0.00044901203364133835,0.0004776660352945328,0.00045034103095531464,0.00044917408376932144,0.0004563848488032818,0.0004531589802354574,0.00045847194269299507,0.00046071899123489857,0.0004665751475840807,0.0004645809531211853,0.0005072220228612423,0.00046843686141073704,0.0005020450334995985,0.00047705695033073425,0.0004808360245078802,0.0004977991338819265,0.0004822930786758661,0.0004977148491889238,0.0005008729640394449,0.0005037488881498575,0.0005083279684185982,0.0005237509030848742,0.0005098420660942793,0.0005107640754431486,0.0005197911523282528,0.0005309269763529301,0.0005198449362069368,0.0005209248047322035,0.0005267851520329714,0.0005311188288033009
0.33119940680621107,0.18873255434296254,1.0,0.5116315339691937,0.14410014243763222,0.14179523316763937,0.024120175442511667,0.02006446679533646,0.0023610530297346975,0.0020921726853289037,0.0014253757012349555,0.0011736275147122735,0.0002488779047165184,0.00010458687820515303,0.00010314281287107756,5.017763366987412e-05,4.9202966943342406e-05,4.888371422838199e-05,1.090779682598159e-05,1.068308586274827e-05,1.0238492021917154e-05,3.891631803081493e-06,3.891525692031023e-06,1.5803565900119843e-06,1.4504508359567101e-06,1.3665623762199087e-06,1.1130208557946805e-06,4.5633539534564404e-08,4.5479494108292916e-08,2.892044576720134e-08,2.8918727263196762e-08,2.5082047036765936e-08,9.325526793900018e-09,8.399999171569972e-09,0.00045291194692254066,0.00045103300362825394,0.0004489279817789793,0.0004588689189404249,0.00045796390622854233,0.0004538828507065773,0.00045744283124804497,0.00045778602361679077,0.0004769728984683752,0.00046186894178390503,0.0004674179945141077,0.00047039613127708435,0.0004718988202512264,0.0004956249613314867,0.0004744259640574455,0.0004806159995496273,0.0004792190156877041,0.0004829210229218006,0.0005067267920821905,0.0004890940617769957,0.0005079458933323622,0.0004968668799847364,0.0005099850241094828,0.0005064739380031824,0.0005177161656320095,0.0005215590354055166,0.0005172321107238531,0.0005373919848352671,0.0005182870663702488,0.0005447161383926868
0.4685450294752067,0.031277251274806406,1.0,0.5125169339589775,0.12770414304478153,0.12604653238526153,0.033650194541049554,0.008818629014063332,0.006384882680424251,0.006026620550305429,0.000507306103928535,0.000497691153441767,0.00022926998050290336,0.0001185042763171988,0.00010944792768966003,4.185903638780789e-05,2.820813649069009e-05,2.3123401591804192e-05,2.1018754346867043e-05,1.151085887069062e-05,5.811705266178547e-06,5.3236947752082275e-06,4.834901875742089e-07,2.761556527951949e-07,2.600738495669291e-07,2.0643591682442481e-07,1.512476894004363e-07,1.4019888635796786e-07,9.471998057577389e-08,9.076661634276969e-08,5.2051103825717976e-08,5.1038490217430275e-08,4.575481897608894e-08,2.8846782665094783e-08,0.0004594589117914438,0.0004606370348483324,0.0004529380239546299,0.0004572498146444559,0.000454943859949708,0.0004523950628936291,0.00045642396435141563,0.0004588209558278322,0.0004698128905147314,0.00046721799299120903,0.00047213584184646606,0.00047289906069636345,0.0004720462020486593,0.0004751367960125208,0.0004835110157728195,0.000481282826513052,0.0004826148506253958,0.0005104311276227236,0.0005191301461309195,0.00048680021427571774,0.0005051491316407919,0.0005211341194808483,0.0005247991066426039,0.0005058529786765575,0.000525341834872961,0.0005307940300554037,0.0005313199944794178,0.0005413689650595188,0.0005108800251036882,0.0005296999588608742
0.9324720513360747,0.6459894602030112,1.0,0.5139459129422903,0.1313996783415077,0.011175475783457775,0.008257978131239416,0.005038875014513235,0.0032520493754277327,0.0006813678594138902,0.0005492754723823915,0.0003211304707484956,0.000134055689416243,0.00010163455349309879,7.064780900968775e-05,6.431549124897112e-05,2.570537570623669e-05,3.3777809368791215e-06,3.083597746634512e-06,3.081800903038975e-06,2.7870074813149943e-06,1.5689194266080103e-06,1.5308318845252473e-06,1.4809826508406906e-06,1.2359585530971642e-06,1.0217420007992982e-06,3.439612498270191e-08,3.135833748650447e-08,3.106406087544206e-08,1.6522463077932513e-08,1.493378603722808e-08,1.394362171008184e-08,1.3598674380635158e-08,1.1286339969645018e-08,0.0004410271067172289,0.0004498329944908619,0.0004515738692134619,0.00045268889516592026,0.00045569590292871,0.0004656459204852581,0.00045571988448500633,0.0004624631255865097,0.0004693809896707535,0.00046553509309887886,0.00046985410153865814,0.00046807690523564816,0.0004725849721580744,0.0004789640661329031,0.0004891050048172474,0.00048503116704523563,0.0004929949063807726,0.0004879480693489313,0.0005015430506318808,0.0005153489764779806,0.0005030659958720207,0.0005094381049275398,0.0005090329796075821,0.0005127519834786654,0.0005191031377762556,0.0005163631867617369,0.000518058193847537,0.0005220100283622742,0.0005250610411167145,0.0005254850257188082
0.8299866489848887,0.20418863964200418,1.0,0.5145363141782582,0.05462675880048093,0.029023321265648046,0.009127521309244649,0.00861133034778709,0.004391067958530407,0.001998435412539203,0.0007286561465330935,0.0006652904346740532,0.0002710223067242419,0.0001310991146270806,0.00012853559200810686,3.0069625804662844e-05,2.7730862955659825e-05,1.1844600225778013e-05,3.3128808194874133e-06,1.8001958126395516e-06,1.6828588775278561e-06,1.6277172423884251e-06,1.5907380774691726e-06,1.5621564209304152e-06,6.846658005362018e-07,6.017639848046467e-07,4.6201452001600504e-07,4.407014949537327e-07,3.946142820447727e-07,7.264005572636198e-08,6.535195014031293e-08,6.467131550877803e-08,6.161285414804808e-08,1.8611531589470118e-08,0.00044756894931197166,0.00044911401346325874,0.0004488159902393818,0.0004652028437703848,0.00045755598694086075,0.0004552260506898165,0.00045307609252631664,0.0004599839448928833,0.0004857010208070278,0.0004787540528923273,0.00047962693497538567,0.00047924998216331005,0.0004895192105323076,0.0004827468656003475,0.0004804758355021477,0.00048588309437036514,0.0004770779050886631,0.0004933991003781557,0.0005123349837958813,0.0004880379419773817,0.0005060129333287477,0.0005027148872613907,0.0005099480040371418,0.0005109549965709448,0.0005133938975632191,0.0005174640100449324,0.0005183790344744921,0.0005199098959565163,0.0005234119016677141,0.0005301430355757475
0.15554579993726791,0.12916419610239782,1.0,0.5155135900713503,0.23083062154685047,0.23081262947209896,0.02911438398985129,0.024223162817568908,0.0009053841975098216,0.0007754946243533113,0.0007550291708802127,0.00022765915463752426,0.00022755369101989345,5.212008464766111e-05,4.765101183780728e-05,4.387309512344569e-05,4.21776829196462e-05,4.118511759804166e-05,5.228524272528929e-06,4.338066222361611e-06,4.283675469013306e-06,1.7305397092647602e-06,7.868571836131067e-07,7.822967421452215e-07,7.417158717422607e-07,6.076262753673103e-07,4.105151275428598e-07,3.9837639602507175e-07,6.684989413313757e-08,6.684493400238741e-08,6.679942566229102e-08,6.561343977071223e-08,6.111504315088112e-08,5.1512888666597046e-08,0.0004423570353537798,0.00045410310849547386,0.00044724810868501663,0.00045014312490820885,0.00047786207869648933,0.0004499929491430521,0.00045644002966582775,0.0004546470008790493,0.0004629839677363634,0.0004647399764508009,0.0004701989237219095,0.0004713290836662054,0.00047842878848314285,0.00048300507478415966,0.0004814320709556341,0.0004990049637854099,0.0004774280823767185,0.0004962489474564791,0.0004881429485976696,0.0005027088336646557,0.0005048911552876234,0.0005075691733509302,0.0005087361205369234,0.0005218088626861572,0.0005157049745321274,0.0005109780468046665,0.0005186048801988363,0.000522139947861433,0.0005397240165621042,0.000529217068105936
0.8187018277030144,0.7387594198812473,1.0,0.513480527093634,0.1422443049895508,0.015945249827577595,0.007823639474955006,0.004854735466647404,0.0017130618685205598,0.001186726497851965,0.0010843095525328722,0.0004418224730495517,0.00023883904818248672,0.00016105821012310043,2.8258850801779356e-05,2.7690451780668778e-05,1.7315510889934324e-05,3.519493965616232e-06,2.555342065089554e-06,2.54363143405926e-06,2.1619355793210526e-06,1.1031072882680633e-06,1.05840911612213e-06,9.985013963287456e-07,8.423792153470973e-07,6.874764749907864e-07,1.1553090258620591e-07,1.0599324543922006e-07,1.0177156267395131e-07,9.329148181207816e-08,8.215348284674286e-08,6.43167841434374e-08,6.168714808449657e-08,3.292138396356265e-08,0.00044835894368588924,0.00045058317482471466,0.00045083719305694103,0.0004513449966907501,0.00045226910151541233,0.0004530788864940405,0.00045698508620262146,0.0004634731449186802,0.00046616815961897373,0.0004674619995057583,0.000470360042527318,0.0004739330615848303,0.00047807791270315647,0.0004825571086257696,0.00048012612387537956,0.0004810551181435585,0.000478917034342885,0.000491343904286623,0.0005045558791607618,0.0005051770713180304,0.000493236118927598,0.000521194888278842,0.0005084488075226545,0.0005135498940944672,0.0005196039564907551,0.0005167799536138773,0.000520958099514246,0.0005217550788074732,0.0005220528692007065,0.0005352839361876249
0.5373986255693407,0.4456000297013287,1.0,0.5122258570045233,0.10965544167016728,0.06028948590335812,0.015767577498062044,0.014122397202492554,0.003015924570122511,0.0025973656620942452,0.002302983795053479,0.00027601479395694223,0.00011227080409151228,4.9406206025685e-05,4.807715266405661e-05,4.4771738009868e-05,4.371716421631522e-05,8.098897147317874e-06,4.386688100324923e-06,3.8126482605235416e-06,3.3499900779766447e-06,2.862799276980813e-06,2.1975151805589034e-06,6.633995446591113e-07,5.521611436058625e-07,4.023399152251736e-07,3.8997547264645553e-07,3.8941473129018777e-07,3.837362525685276e-07,1.8188915656399933e-07,1.8175442650422795e-07,1.624090373271433e-07,6.391017398973051e-08,5.0857070373119455e-08,0.0004595641512423754,0.00045098504051566124,0.0005004839040338993,0.00045092892833054066,0.0004529207944869995,0.0004535210318863392,0.0004714410752058029,0.000461529940366745,0.0004633101634681225,0.00046402798034250736,0.0004851899575442076,0.0004959120415151119,0.0004767689388245344,0.00047653308138251305,0.0004833128768950701,0.0004841838963329792,0.00048089399933815,0.0005085482262074947,0.0004997141659259796,0.0005047840531915426,0.0005084769800305367,0.0005048271268606186,0.000512097030878067,0.0005081829149276018,0.0005146230105310678,0.0005140600260347128,0.0005176630802452564,0.0005208891816437244,0.0005234067793935537,0.0005255399737507105
0.9316558618930374,0.5303995394185038,1.0,0.513110380154103,0.11482353719380066,0.013690498594511104,0.009993747257136252,0.00653599802450866,0.004361081564557665,0.0006836977490313234,0.00047589919428461824,0.0002356282558975937,0.00012652714841152903,7.651871544465087e-05,6.366604379416795e-05,6.300763509450845e-05,4.0574323533843584e-05,3.727575066068854e-06,3.2255466401296723e-06,3.1964899369947374e-06,3.1504918505472443e-06,2.3357380313084834e-06,1.9977364840155923e-06,1.5586457316325862e-06,1.227619267980237e-06,1.0661944104107552e-06,1.2829067228648298e-07,1.1514954565030891e-07,1.1337147805893059e-07,1.0575404938552531e-07,9.054274505854608e-08,6.488450608186868e-08,6.488440277903451e-08,3.6972398554874564e-08,0.0004656650125980377,0.0004498939961194992,0.00045107188634574413,0.0004637471865862608,0.00045478809624910355,0.000453075859695673,0.0004547550342977047,0.00045869406312704086,0.000465629156678915,0.0005040869582444429,0.0004802390467375517,0.0004668021574616432,0.0004758599679917097,0.00047732796519994736,0.0004948258865624666,0.0004820539616048336,0.0004787070211023092,0.0004867620300501585,0.0004986501298844814,0.0005032529588788748,0.0005054178182035685,0.0005081410054117441,0.0005233970005065203,0.0005070138722658157,0.0005271360278129578,0.0005178330466151237,0.0005193599499762058,0.0005363160744309425,0.0005237641744315624,0.000543464906513691
0.6459475709168853,0.191922708515344,1.0,0.5122954968828708,0.07076681148029698,0.06078158872195927,0.012149605662094545,0.011702429139411507,0.004285000389220038,0.0035303744263503146,0.0012610163522025631,0.0010945357871522624,0.0001961493895949073,8.805362691224444e-05,8.776182797655475e-05,2.2169350755918523e-05,2.2167796746918183e-05,1.2323161526936838e-05,3.415838940824406e-06,3.408093499469296e-06,3.3110178528015e-06,1.8415308368654224e-06,1.4946393834327702e-06,1.110135862323677e-06,8.891508754442409e-07,8.547304982409091e-07,3.4940037190584744e-07,2.200812505238777e-07,1.467415233967368e-07,1.451942131012698e-07,1.1696411564925628e-07,1.1695286172117392e-07,1.0944829662867482e-07,1.4639066393901948e-08,0.0004402890335768461,0.0004520511720329523,0.0004478180781006813,0.0004654969088733196,0.0004553238395601511,0.00047280010767281055,0.00045585213229060173,0.0004589089658111334,0.0004674659576267004,0.00046362285502254963,0.00048748613335192204,0.00046844896860420704,0.0004739430733025074,0.0004820660687983036,0.00047899014316499233,0.0004752220120280981,0.0004784869961440563,0.0005001518875360489,0.0004909241106361151,0.0004901748616248369,0.000523274065926671,0.0005098669789731503,0.0005046608857810497,0.0005152730736881495,0.000514912186190486,0.0005368120037019253,0.0005421431269496679,0.000521959038451314,0.000525359995663166,0.0005332250148057938
0.6853152424192422,0.11069488330549448,1.0,0.5112616939004511,0.05991695743525858,0.05801261879259864,0.011897627935464585,0.009295005640068328,0.00439427224777096,0.004258642241937405,0.0009569774990925858,0.0009290611648520519,0.00023085633891899783,0.00011276222509347351,0.00010668869843465452,1.0739568947214167e-05,1.0613871515956732e-05,9.739690642260278e-06,3.5995096276201936e-06,3.5949039224028007e-06,3.3328976032935835e-06,2.082732333048187e-06,2.079084168709378e-06,1.0832316776715765e-06,7.33390982435635e-07,6.212075736754167e-07,4.741326150916591e-07,3.469036838195534e-07,2.391058482890066e-07,1.47879892672613e-07,1.0208852136352213e-07,9.043434550015138e-08,6.613628869612326e-08,4.48366984409789e-08,0.00044060894288122654,0.0004670550115406513,0.00045513594523072243,0.0004540691152215004,0.00045547191984951496,0.0004544809926301241,0.00045709009282290936,0.0004736140836030245,0.0004600409884005785,0.00046535604633390903,0.00047170999459922314,0.00046671507880091667,0.0004761680029332638,0.0004954279866069555,0.0004896610043942928,0.0004933378659188747,0.00048212497495114803,0.0005049158353358507,0.0004991751629859209,0.0005057970993220806,0.0005063118878751993,0.0005047698505222797,0.0005090190097689629,0.0005281339399516582,0.0005176498088985682,0.0005181969609111547,0.0005168640054762363,0.000521079869940877,0.0005186370108276606,0.0005284810904413462
0.7399435631818133,0.05520223320807116,1.0,0.5134680930059403,0.04922631186790168,0.04921808849006777,0.011201573456585108,0.006940569972031872,0.004487141880515451,0.004476879955441852,0.0006197970073289567,0.000615115340228026,0.00027752376170379157,0.00013275431961882187,0.00012801128714086187,1.7027379044849312e-05,8.991715431834346e-06,8.402465943188333e-06,4.667789272099627e-06,2.8395886578040186e-06,2.402229475743098e-06,1.6812118730664585e-06,1.6801035985196265e-06,1.255520122217878e-06,5.792168503969893e-07,4.557937874446546e-07,4.379303564871947e-07,3.753032101533324e-07,2.8651666449637536e-07,1.0980895309079643e-07,7.848855680991411e-08,6.131113248233806e-08,5.489007353074067e-08,5.474037147977263e-08,0.0004398101009428501,0.00044813589192926884,0.00045059784315526485,0.00045335711911320686,0.00045543210580945015,0.00045258691534399986,0.00046940194442868233,0.00047434703446924686,0.0004648061003535986,0.0004679339472204447,0.0004723689053207636,0.0004859659820795059,0.00047556101344525814,0.0004837040323764086,0.0004895930178463459,0.00047983299009501934,0.0004836099687963724,0.0004861620254814625,0.0004939620848745108,0.0005035959184169769,0.0005186281632632017,0.0005063249263912439,0.0005088639445602894,0.0005296710878610611,0.0005127701442688704,0.0005186160560697317,0.0005164870526641607,0.0005206388887017965,0.0005200551822781563,0.0005287299863994122
0.7961487586478276,0.141393428077766,1.0,0.5126256749499589,0.04561321841037743,0.03553281845110053,0.008097055462792374,0.0080704047410282,0.003826075981799653,0.0027823618543040374,0.0007992123379924803,0.0007715068949216833,0.0002927200916125616,0.00014464195692852116,0.00013993323767674657,1.4842462549776189e-05,1.3227873906040432e-05,9.645547186935946e-06,2.2581581172324155e-06,1.3376419131651443e-06,1.1246591967821811e-06,9.579619499481398e-07,9.11956194525888e-07,7.443513762102117e-07,3.976029026193792e-07,3.9684419268064424e-07,1.5475759499690995e-07,1.5260714434664657e-07,1.5205219229886078e-07,8.780188114734776e-08,7.177014036361786e-08,7.17678232341578e-08,6.470265131364633e-08,1.3198400161782218e-08,0.0004426331724971533,0.00044729094952344894,0.0004507859703153372,0.000453215092420578,0.00045679998584091663,0.0004520169459283352,0.00045175408013164997,0.00046620890498161316,0.00046573090367019176,0.00046285195276141167,0.0004756439011543989,0.0004704101011157036,0.00047604902647435665,0.000490271020680666,0.00048433197662234306,0.0004846251104027033,0.00047750212252140045,0.0005057540256530046,0.000489820959046483,0.0004962671082466841,0.0005028019659221172,0.0005142358131706715,0.0005086308810859919,0.0005264359060674906,0.0005178758874535561,0.0005169319920241833,0.000520647969096899,0.0005211848765611649,0.0005385421682149172,0.0005275099538266659
0.9444808563227473,0.20773073536958164,1.0,0.5148208350874484,0.05376215269085477,0.014695287671141803,0.00915311094567812,0.007347225144893423,0.004923385813041509,0.0006539662897087009,0.00033647708528120236,0.0003341833366474228,0.00013153547886284966,7.902161149549381e-05,7.597281108405102e-05,2.67629217820401e-05,1.1187511484722989e-05,1.1168712553544862e-05,4.818322761646296e-06,3.5682432672755537e-06,2.4562338845445668e-06,1.789269151448849e-06,1.666338508001932e-06,1.1913831879848427e-06,7.943170757729092e-07,5.510845210169916e-07,5.356414203856901e-07,4.86032995252162e-07,3.978042358843685e-07,3.648549174073594e-08,3.5409282200821626e-08,2.6940912332813083e-08,2.1969677070252205e-08,1.8936321427491405e-08,0.0004411679692566395,0.00046579819172620773,0.0004524081014096737,0.00045270402915775776,0.0004684480372816324,0.0004519890062510967,0.00045905611477792263,0.00046242191456258297,0.00046380702406167984,0.00046690693125128746,0.0004901420325040817,0.00048554595559835434,0.000484782038256526,0.0004755840636789799,0.0004930151626467705,0.0004825470969080925,0.0004812530241906643,0.0004923120141029358,0.0005007539875805378,0.000489972997456789,0.0005158600397408009,0.0005066469311714172,0.0005010489840060472,0.0005113750230520964,0.0005146490875631571,0.0005183429457247257,0.0005168409552425146,0.0005200558807700872,0.0005409310106188059,0.0005285129882395267
0.9643240868848629,0.3062595609368469,1.0,0.5153605779632926,0.07550733896863054,0.013796486590168874,0.01069045496974511,0.007832425699891081,0.005610346784393639,0.0003546334873178077,0.0001612103838180175,0.000129730209736555,7.619331360713461e-05,3.6594016997170174e-05,3.5716358490106187e-05,1.4993055393327936e-05,1.4233658706788846e-05,3.4892244675109602e-06,1.8681063005267894e-06,1.5789667412786554e-06,1.474387961945565e-06,7.927119512141939e-07,7.728401963246868e-07,7.655215948611927e-07,6.48431398823819e-07,4.2229036825654205e-07,3.5892444795443056e-07,3.2190621861908155e-07,2.7277352294429074e-07,3.5361445651399274e-08,3.291045627409541e-08,3.121173583509134e-08,2.999614776967494e-08,1.443532999286801e-08,0.00045327888801693916,0.0004520278889685869,0.0004513501189649105,0.0004544930998235941,0.0004769940860569477,0.0004566260613501072,0.00045994692482054234,0.0004635180812329054,0.00046900799497962,0.00046966993249952793,0.0004813368432223797,0.0004744729958474636,0.00048010307364165783,0.0004858409520238638,0.0004781100433319807,0.0004809470847249031,0.0004808760713785887,0.0004996289499104023,0.0004846451338380575,0.00048815691843628883,0.0005065049044787884,0.0005072031635791063,0.0005137179978191853,0.000512787839397788,0.0005046629812568426,0.0005115109961479902,0.000518046086654067,0.0005246000364422798,0.0005210419185459614,0.0005317989271134138
0.25490090380257047,0.17120494224342575,1.0,0.5208196791354567,0.17432412298788202,0.17333461397611588,0.027160814291591368,0.022483395567450513,0.0013673100709368474,0.0011160061015059815,0.0009153626098566311,0.0008228273277130774,0.00018718499029664337,9.64828672476127e-05,9.647420994892959e-05,5.9579804091768647e-05,5.8033514959913184e-05,5.79997132678021e-05,8.895425931556215e-06,8.543377430647956e-06,8.07742091217106e-06,3.2206084944719534e-06,3.193725336539186e-06,1.430904607105265e-06,1.3400321027937578e-06,1.1191141412283962e-06,1.0143865983155385e-06,2.598505622675331e-07,9.935058610538179e-08,9.895407798594381e-08,8.610285666177968e-08,8.610131383204014e-08,4.801621362287466e-08,2.6022614109662024e-08,0.0004442271310836077,0.00045168912038207054,0.0004492090083658695,0.00045558693818747997,0.0004545571282505989,0.00046397699043154716,0.00046156602911651134,0.00045715016312897205,0.00046356208622455597,0.00046649412252008915,0.0004776220303028822,0.000475945184007287,0.0004780420567840338,0.0004830390680581331,0.00048286793753504753,0.0004775261040776968,0.0004792299587279558,0.0004981858655810356,0.00048780906945466995,0.0004927220288664103,0.000491847051307559,0.0005049130413681269,0.000508239958435297,0.0005063368007540703,0.0005149978678673506,0.000526895048096776,0.0005264931824058294,0.0005467580631375313,0.0005227450747042894,0.0005415140185505152
0.3625188818037357,0.16849271930540444,1.0,0.5272139229346067,0.13718403672965118,0.13564321529241935,0.024184925735693183,0.018106246964223163,0.00282299985941512,0.0025907207871819975,0.0014277230574498742,0.0012806145455310145,0.00023833889627108412,0.00011032902506921125,0.0001103281610680225,4.670177727797914e-05,4.642850775625359e-05,4.575459269027424e-05,8.572979256327713e-06,8.556996432542428e-06,8.490279703467115e-06,3.44186554325187e-06,3.173987840793216e-06,1.2992095770856154e-06,1.2454738090420543e-06,1.2057208600185818e-06,9.558367964962003e-07,1.1519551582509435e-07,1.0257247078344848e-07,5.6539166704385784e-08,5.3398602256511394e-08,4.2918459983155726e-08,2.4033341479329996e-08,2.33308020955017e-08,0.0004419209435582161,0.00045067607425153255,0.00045275199227035046,0.0004665588494390249,0.000453227199614048,0.00045447004958987236,0.0004523938987404108,0.00046318909153342247,0.0004698289558291435,0.00046953908167779446,0.0004709050990641117,0.00047190114855766296,0.0004732520319521427,0.00047998898662626743,0.00048037106171250343,0.0005093319341540337,0.0004829028621315956,0.0005031798500567675,0.0005026508588343859,0.0004974370822310448,0.0004976580385118723,0.0005022769328206778,0.0005281111225485802,0.0005037430673837662,0.0005062401760369539,0.0005128900520503521,0.0005451100878417492,0.0005321009084582329,0.0005179881118237972,0.0005323460791260004
0.785966821450627,0.5914876740795956,1.0,0.5119959448929876,0.12298714971330471,0.023232256550661832,0.010557611541655949,0.0072514017571675225,0.002929306945399124,0.0014502686979674106,0.0011926419085544998,0.00032971835852634767,0.00024969530638244147,0.00012072204121335426,7.006651289172474e-05,6.759260499784928e-05,6.077158574618007e-05,3.5022039815148555e-06,2.9932877178147377e-06,2.993167283421757e-06,2.0995915032045627e-06,1.7221594406049203e-06,1.6677650418893696e-06,1.6311048885446124e-06,8.621098075494101e-07,8.591922970220081e-07,1.5927692155456423e-07,1.5088005942162048e-07,1.479434169375325e-07,5.6478882806916555e-08,5.262611977054182e-08,3.380743944147205e-08,3.367960162965756e-08,3.271304789622657e-08,0.00046831811778247356,0.00044857501052320004,0.0004630829207599163,0.00044693006202578545,0.00046690506860613823,0.0004582679830491543,0.0004568330477923155,0.0004588121082633734,0.00046723801642656326,0.0004651639610528946,0.00047583808191120625,0.00047223898582160473,0.000477655790746212,0.00047919503413140774,0.0004766019992530346,0.0004845559597015381,0.00048428098671138287,0.0004978550132364035,0.0004998620133846998,0.0005042857956141233,0.0005006010178476572,0.0005045770667493343,0.0005087361205369234,0.0005128290504217148,0.0005146369803696871,0.0005100520793348551,0.0005187629722058773,0.0005195238627493382,0.0005212679971009493,0.0005270219407975674
0.5371871543270333,0.4680853814555932,1.0,0.5113577141892165,0.11232604447904039,0.058522833047677185,0.015821539631501572,0.013867314220259096,0.0029250349028980198,0.0026159305408132785,0.0023805365554551367,0.00017711249823001358,0.00011409338564873257,4.242085856867877e-05,4.2182778512594245e-05,3.933268121125511e-05,3.855406199723316e-05,7.78111793615151e-06,3.665969948432181e-06,3.301263663682991e-06,3.136021139229494e-06,2.2728498726133134e-06,1.8771639715910694e-06,6.17576098119216e-07,6.087533712989329e-07,3.532252527140246e-07,3.394928403765549e-07,3.3804687232987134e-07,3.2681510259312135e-07,1.4493342899861368e-07,1.4493340186010046e-07,1.2170090770054772e-07,6.465091032731928e-08,5.559622911663624e-08,0.0004674170631915331,0.0004513850435614586,0.00046374998055398464,0.00045376503840088844,0.0004520921502262354,0.00046583800576627254,0.0004808269441127777,0.0004590169992297888,0.00046441005542874336,0.0004691809881478548,0.00047209695912897587,0.0004691341891884804,0.0004783791955560446,0.00047681014984846115,0.0005015479400753975,0.0004815771244466305,0.00048240297473967075,0.0004843438509851694,0.0005161031149327755,0.000504758907482028,0.0005156199913471937,0.0005183329340070486,0.0005145329050719738,0.0005144020542502403,0.0005309078842401505,0.0005159240681678057,0.0005190409719944,0.0005191660020500422,0.0005212239921092987,0.0005234628915786743
0.19274289079074547,0.14558269210223584,1.0,0.5126330249477178,0.20737814180139805,0.20717954543643147,0.02900902885231029,0.02376938041699792,0.0007393233003213247,0.00044261065060437053,0.0004407526870038832,0.0003653446299849277,8.290838179435695e-05,7.31144429768721e-05,7.130136050629176e-05,5.629549357287278e-05,5.4387354110927694e-05,5.41292558093684e-05,3.876720625531298e-06,2.5872383732120837e-06,1.9871261083473206e-06,1.8301342807739722e-06,1.391453253824462e-06,7.013661940411256e-07,6.232103745997413e-07,5.829103224655124e-07,4.72323991907513e-07,6.38817077064619e-08,5.498055788133556e-08,5.329170297384843e-08,4.257986960290488e-08,4.2539578609497956e-08,3.131979446232613e-08,3.0388349828944806e-08,0.000470475060865283,0.00047647510655224323,0.0004538288339972496,0.0004518739879131317,0.0004505021497607231,0.0004499540664255619,0.0004583881236612797,0.00045664701610803604,0.00046136812306940556,0.0004653739742934704,0.00047098402865231037,0.0004691791255027056,0.00047492701560258865,0.0004788050428032875,0.000480791088193655,0.0004782669711858034,0.00048509309999644756,0.0004837519954890013,0.0004906791727989912,0.0005116788670420647,0.0005034669302403927,0.0005167319905012846,0.0005131859797984362,0.0005102059803903103,0.0005099670961499214,0.0005165289621800184,0.0005191001109778881,0.0005240531172603369,0.0005311369895935059,0.0005222300533205271
0.4436695744827004,0.24955718202655597,1.0,0.5115798800252378,0.10923239967323291,0.09935950844380453,0.01816126435513877,0.017533783074211277,0.0032945117638153213,0.0028122877041784665,0.0018349339364371435,0.001193577646124639,0.0001303107313975285,6.717337190194997e-05,4.148841950046304e-05,2.364696399978688e-05,2.1735673060622665e-05,1.9101264734280584e-05,9.379481331318291e-06,8.20243490777904e-06,6.640123541661621e-06,4.082580713246438e-06,3.376208581130928e-06,1.4181425843225312e-06,8.723571373998801e-07,8.576828769338885e-07,6.066757738527957e-07,2.796048592594521e-07,1.868699391983343e-07,1.7372815585662542e-07,1.707341967407233e-07,1.7051291718043284e-07,3.8097185982850786e-08,1.944462125387286e-08,0.0004605129361152649,0.00044804904609918594,0.00045414804480969906,0.0004658240359276533,0.0004534570034593344,0.0004547489807009697,0.00045901001431047916,0.0004557189531624317,0.000470838975161314,0.00046561798080801964,0.0004753370303660631,0.0004669688642024994,0.00047824415378272533,0.00048223300836980343,0.0004821110051125288,0.0004806967917829752,0.0004845219664275646,0.00048592803068459034,0.0005072019994258881,0.0005037200171500444,0.0004851499106734991,0.0004907799884676933,0.0004983029793947935,0.0005125929601490498,0.0005460879765450954,0.0005188570357859135,0.0005170220974832773,0.0005217320285737514,0.000518101966008544,0.0005273439455777407
0.6735218510617179,0.28170053149863017,1.0,0.5118709958624095,0.0779825210969295,0.050205961004318435,0.012073650929645574,0.0118356193769673,0.004282143142769778,0.00270478905431778,0.001308050268342823,0.0008713572407657409,0.0002419350447754184,0.00010519376892291736,0.0001045261086194812,5.521942843052087e-05,5.505604564896253e-05,9.383648540698563e-06,4.605252342895136e-06,4.590754376386765e-06,3.7089378695215883e-06,2.719075372232987e-06,1.9702056391160003e-06,1.9701642790979533e-06,1.0823949685637506e-06,1.0705474704890108e-06,2.366953031657152e-07,1.7106607519721213e-07,1.4464064469909982e-07,1.4238086614226466e-07,1.3171682789160744e-07,1.3040941748954679e-07,1.3025070004319536e-07,1.2959228186246614e-08,0.000441127922385931,0.00046526198275387287,0.00045385793782770634,0.0004525040276348591,0.00045269494876265526,0.00045978999696671963,0.00045645679347217083,0.0004625080619007349,0.0004712310619652271,0.0004787549842149019,0.0004989898297935724,0.0004700790159404278,0.00047504017129540443,0.0004782630130648613,0.00047967396676540375,0.0004776699934154749,0.0004936240147799253,0.0004982040263712406,0.0005024089477956295,0.0005032229237258434,0.0004881960339844227,0.0004900570493191481,0.0005111179780215025,0.0005181010346859694,0.000530224060639739,0.0005175331607460976,0.0005177690181881189,0.0005381559021770954,0.0005224798806011677,0.0005413559265434742
0.3063462371777058,0.19817903082285326,1.0,0.512820061063394,0.15069350253676617,0.14810406674755774,0.024522014946649115,0.021455393816713405,0.0020185356284275163,0.0017734835315308783,0.0013689542846747208,0.0010496416256319547,0.0002513730095730451,9.710845751231374e-05,9.399386631743915e-05,4.933504402635035e-05,4.7949090595372815e-05,4.762392310393352e-05,1.2049218543339456e-05,1.1588679991527953e-05,1.0983348812131383e-05,3.969476870862836e-06,3.933067108857149e-06,1.6177329898386582e-06,1.4786821596884511e-06,1.3461698147746325e-06,1.1281358697840207e-06,8.173604027394296e-08,3.3563608602275454e-08,3.355941352573734e-08,3.111259542172859e-08,3.1111356937466957e-08,1.6040584225360717e-08,8.18386231524054e-09,0.00044544716365635395,0.00044976104982197285,0.00045595900155603886,0.0004576798528432846,0.0004535180050879717,0.0004939232021570206,0.000456817913800478,0.0004592388868331909,0.00047711306251585484,0.00048267003148794174,0.00047573307529091835,0.0004727419000118971,0.0004927900154143572,0.00047963298857212067,0.0004948540590703487,0.00048185396008193493,0.00048433011397719383,0.0004970110021531582,0.0005048408638685942,0.0004925080575048923,0.0004898661281913519,0.0004976401105523109,0.0005139820277690887,0.0005148821510374546,0.0005141440778970718,0.0005311889108270407,0.0005160740111023188,0.0005395810585469007,0.0005272510461509228,0.0005280328914523125
0.8105606101181794,0.34313762484346555,1.0,0.5122698051854968,0.08230747105475753,0.028579446918019745,0.011321158387086775,0.009392433647118325,0.004718723140253031,0.0016414617012331294,0.0008149964839257907,0.00044826116906420397,0.00026097231766311125,0.00011050737208520406,0.00010979732081024403,6.66375980581389e-05,6.629781236015669e-05,5.78127246521855e-06,1.992084322047525e-06,1.6447724156741555e-06,1.5359856057741733e-06,1.4344423038208804e-06,1.433392723521015e-06,1.235443609601931e-06,6.221636406321231e-07,4.717737389249752e-07,3.844494773149823e-07,3.625646485322905e-07,3.294803447386978e-07,3.707739996139938e-08,3.650817334498912e-08,2.7312481854882002e-08,2.242678755955135e-08,1.7413061381922234e-08,0.00044554611667990685,0.0004483738448470831,0.0004561338573694229,0.00045308913104236126,0.00045786495320498943,0.00045365095138549805,0.0004554111510515213,0.00046379491686820984,0.00046711298637092113,0.0004677330143749714,0.0004737810231745243,0.0004709030035883188,0.00047380500473082066,0.0004776250571012497,0.00048438110388815403,0.0004981379024684429,0.000498433131724596,0.0005066560115665197,0.0005153149832040071,0.000489615835249424,0.0004982398822903633,0.0005010799504816532,0.0005095899105072021,0.0005333391018211842,0.000527787022292614,0.0005212679971009493,0.000530553050339222,0.0005246419459581375,0.0005229630041867495,0.0005533890798687935
0.5188142491538,0.3467524982610628,1.0,0.5117414300329983,0.10097388989605748,0.07213556633975104,0.015770279886402977,0.015468205420274198,0.0033885054475535858,0.0026783429142284974,0.002035731330261127,0.0007677338084926572,8.51078243708817e-05,7.262698961182763e-05,4.722401661320653e-05,4.467194030889585e-05,4.3101295254244e-05,9.91253844921002e-06,7.762301093706734e-06,6.576425873488337e-06,4.551155561276314e-06,4.538242033538521e-06,3.060414204871234e-06,1.4178224931234919e-06,4.1082493596377905e-07,4.0541187299039443e-07,4.0136414391940295e-07,3.934434865129962e-07,3.9075836599167064e-07,2.504609892268058e-07,2.503367238222543e-07,2.4493447597755807e-07,4.2181937394434176e-08,2.1668176414592584e-08,0.00044523016549646854,0.0004442138597369194,0.0004556800704449415,0.00045489310286939144,0.0004563149996101856,0.0004623238928616047,0.0004555089399218559,0.00045935390517115593,0.00046186684630811214,0.0004692389629781246,0.0004749100189656019,0.0004661260172724724,0.0004712378140538931,0.00048392987810075283,0.00048363697715103626,0.0004925890825688839,0.0004934219177812338,0.0004906700924038887,0.0004855298902839422,0.0005126700270920992,0.0005143370945006609,0.0005059011746197939,0.0005140050780028105,0.0005171068478375673,0.0005187192000448704,0.000520004890859127,0.0005109349731355906,0.0005202470347285271,0.0005225029308348894,0.0005253809504210949
0.7521650668644404,0.2978748426431058,1.0,0.5199461111333221,0.07568643034425669,0.0375466394187477,0.011300497276424567,0.010383304869288972,0.004520357156484604,0.002198900663787132,0.0010275745401115521,0.0006770658943500802,0.00027856093086534424,0.00012001761074593225,0.000119966160496901,6.150434057305168e-05,6.145749182151089e-05,9.0844971513239e-06,2.9701659674265724e-06,2.800189123717988e-06,2.3644216914730473e-06,2.0804148437625526e-06,1.890021186772485e-06,1.821496646424377e-06,8.809695562039239e-07,8.77737342204102e-07,2.556225645426315e-07,2.554445961601342e-07,2.515937168632959e-07,1.0764807461108087e-07,9.913096775948575e-08,9.554546998543411e-08,9.27716377840912e-08,7.861334604822982e-09,0.0004393048584461212,0.00047066505067050457,0.0004535370972007513,0.00045120809227228165,0.00045868102461099625,0.00045226304791867733,0.00045564700849354267,0.0004605730064213276,0.0004660198464989662,0.0004747910425066948,0.0004711439833045006,0.00047138892114162445,0.0004757281858474016,0.0004771279636770487,0.0004783840849995613,0.00047851400449872017,0.00048304093070328236,0.000490852864459157,0.0004871808923780918,0.0004980219528079033,0.0005001458339393139,0.0005012720357626677,0.0005286680534482002,0.0005158460699021816,0.0005110441707074642,0.0005195247940719128,0.0005171990487724543,0.0005225460045039654,0.0005205839406698942,0.0005238389130681753
0.3693902235197972,0.001051972560388137,1.0,0.513425410958007,0.17462955962696944,0.17086399391843898,0.048231049130025204,0.006146999192832201,0.0057776914211336156,0.005154383770153047,0.0003945900359485855,0.0003791039777332937,0.000365394289372876,0.00016566097987979328,0.00016319435853897655,7.438921788956983e-05,4.579274529449874e-05,4.5469265713805764e-05,3.648439040452242e-05,1.1532788568791169e-05,7.429174564660773e-06,6.174739882013597e-06,3.839596186116624e-06,3.2605553661240863e-06,7.955782310538634e-08,7.240653473452693e-08,6.319586751579803e-08,4.918364575637006e-08,3.564068657546827e-08,2.9784755173557405e-08,1.842454488736437e-08,1.4756920743107668e-08,1.4631797849694617e-08,1.3662275767221938e-08,0.0004489799030125141,0.0004465780220925808,0.00045231496915221214,0.0004563650581985712,0.000452668871730566,0.00046444800682365894,0.0004599359817802906,0.00045724608935415745,0.000469092046841979,0.00046557397581636906,0.00048778182826936245,0.000516087980940938,0.00047934893518686295,0.0004952759481966496,0.0004855128936469555,0.0004768569488078356,0.00048624398186802864,0.00048447982408106327,0.0004872430581599474,0.0005021870601922274,0.0005036280490458012,0.0005047579761594534,0.0005104411393404007,0.0005117999389767647,0.0005136770196259022,0.0005132490769028664,0.0005249390378594398,0.0005225150380283594,0.0005355710163712502,0.0005252109840512276
0.5506414608194028,0.29004784477359347,1.0,0.5281802569516003,0.09217325175377135,0.07141916103270377,0.014679083154709368,0.014675773285335954,0.003795499882808415,0.002890601372809474,0.0017422395392345334,0.0010107920270841185,0.00010169279482445128,6.764013573638438e-05,5.072533726072201e-05,4.143810597257193e-05,4.045887331414559e-05,7.161107936877814e-06,6.954102023461833e-06,6.066934936932429e-06,3.962122355621592e-06,3.892078757794142e-06,2.426990807157592e-06,1.574144725041601e-06,4.4029136950636696e-07,4.3956271432991515e-07,2.3671945243375616e-07,2.3644759139347147e-07,2.3630363973296822e-07,1.682830340271627e-07,1.680537756757735e-07,1.6750142547494283e-07,6.61304794478026e-08,2.3911642534316527e-08,0.00045168190263211727,0.0004538490902632475,0.00045455293729901314,0.00044959201477468014,0.00045322300866246223,0.0004515738692134619,0.0004822311457246542,0.00046047684736549854,0.00047705601900815964,0.00046818400733172894,0.0004971309099346399,0.0004734499379992485,0.0005060711409896612,0.0004788751248270273,0.0005076229572296143,0.000477201072499156,0.00048192311078310013,0.000484011834487319,0.0005020650569349527,0.000502909068018198,0.0004940631333738565,0.0005057891830801964,0.0005130239296704531,0.0005181371234357357,0.0005332860164344311,0.0005136639811098576,0.0005181438755244017,0.0005223618354648352,0.0005227569490671158,0.0005257551092654467
0.28786140049078257,0.06434898217492935,1.0,0.5205653191078454,0.18983071808202148,0.18916748849219317,0.03963123445065442,0.01169553809267299,0.002210186194962728,0.0022014992047584003,0.000823156266165918,0.0007571328199946386,0.00022724096240032114,0.00016993340635672872,0.00015654400278454681,6.602629152926901e-05,6.539865829672688e-05,6.52433348300059e-05,1.8854838192996747e-05,8.17035701568144e-06,5.953748018251694e-06,5.06723369203569e-06,5.132720018570159e-07,4.809530141971799e-07,4.1040015159223256e-07,3.739399653712083e-07,2.3534508767938892e-07,2.0558666198953246e-07,1.1062294649818821e-07,1.0740485962724206e-07,5.014558860520981e-08,4.886038709820297e-08,4.690385249407201e-08,4.106172948248308e-08,0.0004439100157469511,0.0004648000467568636,0.000452565960586071,0.0004498269408941269,0.0004472078289836645,0.000453221146017313,0.00045439903624355793,0.0004630768671631813,0.00046066800132393837,0.0004660689737647772,0.00047100894153118134,0.0004664359148591757,0.00047531607560813427,0.0004750918596982956,0.0005085750017315149,0.0004756408743560314,0.00048189982771873474,0.0005070629995316267,0.0005007078871130943,0.0005196230486035347,0.0005006601568311453,0.0004999570082873106,0.0005112760700285435,0.0005132840014994144,0.0005146281328052282,0.0005271099507808685,0.0005203220061957836,0.0005223001353442669,0.0005235150456428528,0.0005240838509052992
0.32599104541562474,0.1281622706457105,1.0,0.512154706986621,0.1571164106596898,0.15696343714324562,0.029004165455953124,0.01697879063591545,0.002525226785521225,0.0023871597837395765,0.0011757562844065701,0.0011628754240814358,0.00024887733188368497,0.0001453652108714773,0.00014137777014371306,6.259288439458757e-05,6.256632804064681e-05,6.1958884137275e-05,9.762510078828851e-06,7.803262078954031e-06,7.6247065662302154e-06,3.994101458446825e-06,2.3498088980409644e-06,1.0001415436801168e-06,9.849222468633215e-07,8.875596209030848e-07,7.865309757472509e-07,1.628399516230243e-07,1.2800030804750152e-07,1.0116366300683676e-07,9.337337989250674e-08,8.586609214981776e-08,3.849640579279289e-08,2.0232408624715482e-08,0.00045056315138936043,0.0004444289952516556,0.0004649499896913767,0.0004506711848080158,0.0004494099412113428,0.00046637002378702164,0.00045552593655884266,0.00045841094106435776,0.0004604428540915251,0.00047880085185170174,0.00047354912385344505,0.0004689099732786417,0.0004756520502269268,0.0004898738116025925,0.0004802020266652107,0.0004997558426111937,0.0004968990106135607,0.00048514013178646564,0.0004897729959338903,0.0005103370640426874,0.0005147668998688459,0.0005182749591767788,0.0005128239281475544,0.0005124160088598728,0.0005119799170643091,0.0005166330374777317,0.0005308720283210278,0.0005324201192706823,0.0005234610289335251,0.0005218610167503357
0.6982422739891901,0.3845640671309203,1.0,0.5121300870086998,0.09245137391622471,0.04113175213623699,0.012556285908117684,0.011008518221272336,0.0040514393902429235,0.0021554229739757656,0.001350919685253308,0.0005146918515892929,0.0002632856146788651,0.0001078051619963234,0.00010780516067579172,8.027437258297318e-05,7.921402371357524e-05,3.513896611623868e-06,3.218537776305415e-06,3.1621612302166072e-06,2.605386074015863e-06,1.8506353533788735e-06,1.3380961085687962e-06,1.1940070132675782e-06,7.34591639847858e-07,6.968220179777386e-07,1.5750981140022989e-07,1.3375663641221533e-07,1.1432048020895468e-07,7.814501405964672e-08,7.64261137197934e-08,7.627089022242613e-08,7.055410501404266e-08,1.7069385698080555e-08,0.00047437893226742744,0.0004627760499715805,0.0004506299737840891,0.00045381183736026287,0.00045237597078084946,0.00046326499432325363,0.0004530148580670357,0.0004603059496730566,0.000473555875942111,0.00046974304132163525,0.0004743770696222782,0.0004712750669568777,0.0004824779462069273,0.00048039411194622517,0.00048727099783718586,0.0004791179671883583,0.0004762790631502867,0.00048784189857542515,0.000488238874822855,0.0005972229409962893,0.0005024261772632599,0.0005030760075896978,0.0005100190173834562,0.0005266170483082533,0.0005164649337530136,0.00051530497148633,0.000519581139087677,0.0005227730143815279,0.000524492934346199,0.0005510400515049696
0.7169585958944741,0.7167130081772302,1.0,0.5140679748728871,0.13948433904025628,0.02442937521812268,0.009845430591794864,0.006656041777265141,0.0018181360712017593,0.0017478543073656924,0.0016647053488351728,0.0005448906940925954,0.00029359894841389576,0.00019586529336969175,9.879817350240636e-06,8.829418268051311e-06,8.735578122268374e-06,4.095189331602719e-06,2.013416612439581e-06,2.013128059703893e-06,1.887584627190052e-06,1.065661719300714e-06,9.096801690681903e-07,8.953414020659497e-07,7.369950203674393e-07,1.3940036238644765e-07,8.353773003422684e-08,7.142814844782282e-08,5.855883945766678e-08,5.850080742848131e-08,5.4797806541884547e-08,5.257405355677086e-08,2.8609698424632025e-08,2.605631404872873e-08,0.0004595150239765644,0.0004455719608813524,0.00044777803122997284,0.0004531540907919407,0.0004519668873399496,0.00045554409734904766,0.0004611629992723465,0.00045800721272826195,0.00046017509885132313,0.0004687970504164696,0.00047347601503133774,0.0004662969149649143,0.0004753789398819208,0.0004748529754579067,0.00048503302969038486,0.00047802203334867954,0.0004791431128978729,0.00048752594739198685,0.0004998310469090939,0.0005041861440986395,0.0004885708913207054,0.0005083340220153332,0.0005237089935690165,0.0005160390865057707,0.0005186290945857763,0.0005161168519407511,0.0005165149923413992,0.0005186439957469702,0.0005148628260940313,0.0005275639705359936
0.5686598178483223,0.29462110578767353,1.0,0.5120412339456379,0.09026026613827236,0.0675842312105106,0.014248270187653891,0.014219221222477079,0.0038631046407446336,0.0028651082639255844,0.0016965788678249838,0.0009772264596639277,0.00012673599569589883,7.2605114074184e-05,6.005455587064835e-05,4.5750246788946904e-05,4.490429912944301e-05,6.681160440432494e-06,6.680398056159883e-06,5.957329334638413e-06,4.013534043497234e-06,3.7694205717937288e-06,2.3114942072823657e-06,1.6520693860465152e-06,5.793133497289802e-07,5.784823072525377e-07,2.412789338344554e-07,2.324194471147473e-07,2.2855494791814636e-07,1.5971682831440154e-07,1.589527894611554e-07,1.5857443818400692e-07,8.187604663472044e-08,2.5945212401113094e-08,0.00046018208377063274,0.00044885301031172276,0.00046432786621153355,0.00044744997285306454,0.0004708480555564165,0.00045476597733795643,0.00045653199777007103,0.00046039395965635777,0.0004648489411920309,0.0004670070484280586,0.0004727290943264961,0.00047652097418904305,0.00048480997793376446,0.00047422898933291435,0.00048207398504018784,0.00047810282558202744,0.0004841899499297142,0.00048525608144700527,0.00048672500997781754,0.0004914291203022003,0.0005067840684205294,0.0005068979226052761,0.0005100469570606947,0.0005103959701955318,0.0005149459466338158,0.000518064945936203,0.0005187150090932846,0.0005216740537434816,0.000523516908288002,0.0005261790938675404
0.6137138167259192,0.4267297995769125,1.0,0.5126107551623136,0.10256801334518517,0.050349761859902885,0.014004535098079678,0.012394552512324462,0.0034129411582587005,0.002368279189595434,0.0018417625555708702,0.0004116077590136884,0.000205237747231969,8.325089868282735e-05,8.308716936046535e-05,7.137288577815145e-05,7.001518759434209e-05,6.785994179865056e-06,4.807199186290595e-06,4.4007789824881625e-06,3.904581006518298e-06,2.921927965668357e-06,2.172427712018981e-06,9.664690564781937e-07,7.935509234979199e-07,6.060341699394529e-07,4.069720422623062e-07,3.993107348585985e-07,3.7865114094126454e-07,1.5460285897416104e-07,1.5442431091074962e-07,1.4020259838016265e-07,8.314874250019198e-08,5.1803533419138007e-08,0.00046463985927402973,0.0004507359117269516,0.0004500248469412327,0.00046824500896036625,0.00045322091318666935,0.0004566370043903589,0.0004626291338354349,0.0004644820000976324,0.0004634030628949404,0.0004681709688156843,0.0004749889485538006,0.0004717949777841568,0.0004780481103807688,0.0004835100844502449,0.00048401299864053726,0.00048183114267885685,0.00048059108667075634,0.0005003490950912237,0.0005039719399064779,0.0005042520351707935,0.0005006261635571718,0.0005160800646990538,0.0005092958454042673,0.0005128779448568821,0.0005144448950886726,0.0005179548170417547,0.0005166218616068363,0.0005242940969765186,0.0005380380898714066,0.0005202610045671463
0.5846132122158377,0.009435727627650548,1.0,0.5119602270424366,0.09493293093976564,0.09224450462902473,0.026571739724095468,0.008487964565132254,0.007629941903037978,0.0069325731736591175,0.00014682752969512127,0.00014640675100076068,1.3391049972710395e-05,1.3390954358779606e-05,6.75077702411937e-06,6.7471712781453015e-06,6.493443102532743e-06,3.192354567328426e-06,2.456976173454915e-06,2.0857837073853342e-06,1.0911137900946261e-06,1.0664794275838182e-06,7.472883001539422e-07,5.555800552402086e-07,1.1425081244371728e-07,1.1246457866445237e-07,1.0591912996481251e-07,8.166456967763783e-08,7.70430710551115e-08,3.4751045375942765e-08,3.4746757472055053e-08,2.729774494424526e-08,2.683534694412589e-08,1.6200231318830772e-08,0.000440903939306736,0.00045266421511769295,0.0004737279377877712,0.00045040599070489407,0.0004525650292634964,0.000467746052891016,0.0004612680058926344,0.0004762429744005203,0.00045852502807974815,0.00046456907875835896,0.00046729203313589096,0.00047287694178521633,0.00047475891187787056,0.0004809668753296137,0.000478948000818491,0.0004929890856146812,0.0004971949383616447,0.0005022219847887754,0.0005192740354686975,0.0004935069009661674,0.000501174945384264,0.0005047379527240992,0.0005131680518388748,0.0005183618050068617,0.0005274310242384672,0.0005205068737268448,0.0005174931138753891,0.0005253730341792107,0.0005217278376221657,0.0005235639400780201
0.5744676592713583,0.47499745071437394,1.0,0.5131136998534203,0.1110478284041103,0.05260565470321125,0.014889113739462372,0.01279668244722576,0.002977102128606395,0.002476442103977017,0.0021834663702605984,0.00021307494545830626,0.00016599266223428318,6.0638331789046024e-05,5.863549893047928e-05,5.345258818722755e-05,5.244414100352556e-05,8.575231885517844e-06,4.176143576439745e-06,3.861431383425835e-06,3.7632163414084483e-06,2.4884745131356813e-06,2.1206689926617835e-06,8.260977636937025e-07,8.260517725302123e-07,4.4655682824468186e-07,3.9950518074538036e-07,3.9948920134562893e-07,3.7829909448928857e-07,1.5175109401469257e-07,1.5174239023927296e-07,1.2309845874354471e-07,8.076189813699389e-08,6.797814446120447e-08,0.00044702691957354546,0.0004505531396716833,0.0004504900425672531,0.0004615329671651125,0.0004555750638246536,0.0004533100873231888,0.0004557159263640642,0.0004607490263879299,0.0004600789397954941,0.00046727992594242096,0.00047095585614442825,0.00048287794925272465,0.0004775871057063341,0.0004874651785939932,0.00048536015674471855,0.00048394291661679745,0.00047956802882254124,0.0005006620194762945,0.0005014648195356131,0.0005015379283577204,0.0005311579443514347,0.000515602994710207,0.0005131249781697989,0.000511795049533248,0.0005130621138960123,0.000513044185936451,0.0005171420052647591,0.0005222940817475319,0.0005198640283197165,0.0005250661633908749
0.5979505131197568,0.42915178987916247,1.0,0.5123513189610094,0.10375436612794164,0.05244858095398937,0.014319254565807949,0.01273871651017792,0.0033284914146226433,0.002414778698404092,0.0019288935861994174,0.00039839036435120495,0.0001889530480766137,7.755779073227492e-05,7.716791059081642e-05,6.740028089037067e-05,6.607103225306799e-05,7.434298383299784e-06,4.9815590276582424e-06,4.511283411580579e-06,3.9869245354744575e-06,3.0710869878458522e-06,2.292481502858636e-06,9.37655901618256e-07,7.662975816033725e-07,5.766661683212972e-07,4.233923744344101e-07,4.187469110832229e-07,4.009240449133244e-07,1.6862335169425098e-07,1.6848562274207818e-07,1.5241447319797492e-07,8.282424554728152e-08,5.449801535863889e-08,0.00046781403943896294,0.000450638122856617,0.0004700359422713518,0.0004487100522965193,0.0004652021452784538,0.0004583899863064289,0.0004578439984470606,0.00045809405855834484,0.00045943702571094036,0.00046967994421720505,0.00047197891399264336,0.000467115780338645,0.0004993879701942205,0.00047570490278303623,0.0005002759862691164,0.0004794900305569172,0.00048362906090915203,0.0004883359652012587,0.0004912139847874641,0.0005022960249334574,0.0005013910122215748,0.0005173420067876577,0.0005105000454932451,0.0005156879778951406,0.0005175450351089239,0.0005108930636197329,0.0005330119747668505,0.0005357670597732067,0.0005207271315157413,0.0005230000242590904
0.651705330453108,0.627125975312123,1.0,0.5138330350164324,0.12877748114707754,0.034363623235127976,0.012329707200816567,0.009040884276769218,0.0022946355041265085,0.0021363573361732066,0.0020110951218568172,0.00045008213257833745,0.00026575328652651744,0.00014824069853337595,3.115152708926154e-05,2.856388093466535e-05,2.8467216650958774e-05,8.689976518128303e-06,4.214933681635796e-06,4.214827832164173e-06,3.907419466330606e-06,1.9948349071321944e-06,1.8304039783906053e-06,1.689306611244465e-06,1.3378630500816473e-06,2.5855933801705537e-07,2.1381160628211865e-07,2.0124414389946584e-07,1.551373287908276e-07,1.2661107434260466e-07,1.2161228471632792e-07,1.0652429264045137e-07,6.87483953534998e-08,6.873059540646796e-08,0.00045915902592241764,0.0004504229873418808,0.00045040715485811234,0.00044671609066426754,0.00045369798317551613,0.0004559869412332773,0.00046044192276895046,0.0004584889393299818,0.0004605238791555166,0.00046535697765648365,0.0004737759009003639,0.00047261198051273823,0.0004812469705939293,0.000477928901091218,0.00048351590521633625,0.0004776990972459316,0.0004774690605700016,0.0004969448782503605,0.0005082772113382816,0.0004900339990854263,0.0005011591129004955,0.0005046059377491474,0.0005352778825908899,0.0005164509639143944,0.0005147659685462713,0.0005050271283835173,0.0005160837899893522,0.0005225979257375002,0.0005163038149476051,0.000533960061147809
0.6416456789116327,0.6145639412952608,1.0,0.5126653870102018,0.1273062684813388,0.03603496357303411,0.012672660996514764,0.009416591880524888,0.002357996815911294,0.0021910000587188855,0.0020598317139626544,0.0004270126621218774,0.00025792816257479937,0.00013946359573292915,3.326439947036587e-05,3.0472873801365085e-05,3.036004779124957e-05,9.080609065443648e-06,4.388765519881908e-06,4.388760906162831e-06,4.096785827275499e-06,2.020339366252924e-06,1.8736672589040022e-06,1.7056359109042852e-06,1.363504711385905e-06,2.818940922992455e-07,2.3045975251366245e-07,2.180333467506607e-07,1.6753398941227032e-07,1.3158719925368608e-07,1.2629925625310246e-07,1.0965511295718325e-07,7.32261209550074e-08,7.322378708838421e-08,0.0004456599708646536,0.0004444918595254421,0.00045142509043216705,0.00045120809227228165,0.0004698589909821749,0.00046844989992678165,0.0004558698274195194,0.00047823693603277206,0.0004618419334292412,0.0004679318517446518,0.0004719949793070555,0.0004691320937126875,0.00047680805437266827,0.00047866511158645153,0.0004853149875998497,0.00047485996037721634,0.0004904039669781923,0.0004916870966553688,0.00048705609515309334,0.0004987020511180162,0.0004920628853142262,0.0005039419047534466,0.0005081640556454659,0.0005148190539330244,0.0005162530578672886,0.0005303178913891315,0.0005160078871995211,0.0005206798668950796,0.0005175680853426456,0.0005239269230514765
0.7114058474795725,0.048108528016667984,1.0,0.5123754469677806,0.0559905481529214,0.05591909454499438,0.013302614054997183,0.0073027679995305095,0.005027111216363571,0.004963802713918681,0.0005914077690236275,0.0005874686803892856,0.00024928753104636975,0.00011850870758840953,0.00011393789267857872,1.8411969945677033e-05,1.0107619173442823e-05,8.671853515012633e-06,5.16125295324899e-06,3.134496830516198e-06,2.871349767487154e-06,2.052016815537455e-06,2.0489370894847563e-06,1.5362137688815976e-06,6.439667922515441e-07,5.153278559823806e-07,4.992107649266148e-07,4.236301737444898e-07,3.242741320340237e-07,1.319723600393381e-07,9.607437815979946e-08,7.31482005126039e-08,6.682342977814338e-08,6.67648753652945e-08,0.00044472399167716503,0.0004624580033123493,0.0004543599206954241,0.0004541140515357256,0.00045048492029309273,0.00045370403677225113,0.0004576989449560642,0.0004547550342977047,0.0004630440380424261,0.0004901241045445204,0.000481307040899992,0.00048384489491581917,0.00048032007180154324,0.00047770701348781586,0.0004896419122815132,0.0004922961816191673,0.0004990401212126017,0.0005004119593650103,0.0005073179490864277,0.0005023891571909189,0.0004985879641026258,0.0005021709948778152,0.0005078900139778852,0.0005157238338142633,0.0005175310652703047,0.0005257590673863888,0.0005323460791260004,0.0005206640344113111,0.0005199890583753586,0.0005249071400612593
0.5804068361804202,0.08126469394752245,1.0,0.51261225505732,0.08532095072862067,0.08531097600488403,0.01935423879142049,0.01011404831442889,0.005305103108497671,0.005296979761621425,0.0009251605818138485,0.0009157433559053146,6.375778159290836e-05,5.052812975437113e-05,2.9352964249270053e-05,2.238081246475068e-05,2.1997888163002826e-05,1.0359393274731056e-05,7.0000068597557206e-06,6.2921570673033546e-06,3.7839142325705392e-06,3.4779758694336106e-06,2.717868555651641e-06,1.8327478605275048e-06,4.0781629370800176e-07,3.7323719565367916e-07,3.723687645446284e-07,2.5202785820171425e-07,2.0994435025454723e-07,1.0416829639759881e-07,9.713518868376239e-08,7.39723175323544e-08,6.322011724426736e-08,4.541161392811065e-08,0.000445513054728508,0.00046626501716673374,0.0004509119316935539,0.00045174406841397285,0.0004679560661315918,0.0004508551210165024,0.0004570798482745886,0.00046245590783655643,0.00046419305726885796,0.0004986189305782318,0.0004651709459722042,0.0004683230072259903,0.0004751661326736212,0.00049067591316998,0.00048207095824182034,0.0004819890018552542,0.0004839820321649313,0.000509318895637989,0.0005051491316407919,0.0004895741585642099,0.0004904491361230612,0.0005085060838609934,0.0005106900352984667,0.0005145869217813015,0.0005242889747023582,0.0005198989529162645,0.0005178658757358789,0.0005252470728009939,0.0005365051329135895,0.0005227469373494387
0.5907737486375348,0.3603818603300104,1.0,0.5111688929609954,0.09529131845618262,0.058463255293511804,0.01415607723470331,0.013485125213568394,0.003681149987797243,0.0025685515658289797,0.001781996767681149,0.0006901691620628327,0.0001725511124401426,8.43320625725387e-05,7.743969182865383e-05,6.322487269259765e-05,6.210014090256279e-05,6.735693365041007e-06,6.343036099369547e-06,5.731976632246261e-06,4.304399580337159e-06,3.7543559582549024e-06,2.4621723001366965e-06,1.5010486269318547e-06,7.16407824682473e-07,6.835775433089137e-07,3.5195816144200396e-07,3.413745844145432e-07,3.3037787598937047e-07,1.7887152775861202e-07,1.7837404356973625e-07,1.7444410471159622e-07,8.937496256599677e-08,3.608787023001563e-08,0.00044302409514784813,0.0004512930754572153,0.00044921296648681164,0.00045323092490434647,0.0004571201279759407,0.0004513310268521309,0.00045398296788334846,0.0004573171027004719,0.0004639469552785158,0.0004939010832458735,0.00046950788237154484,0.0004671569913625717,0.0004788909573107958,0.00047696102410554886,0.0005639528390020132,0.00047812890261411667,0.00048313895240426064,0.0004855329170823097,0.0005029730964452028,0.000505759147927165,0.0004851999692618847,0.0005145750474184752,0.0005105461459606886,0.0005139010027050972,0.0005115410313010216,0.0005330250132828951,0.0005129671189934015,0.0005281749181449413,0.0005198430735617876,0.0005240191239863634
0.8918882018418166,0.6571697584241699,1.0,0.5123208679724485,0.1324761247381792,0.01332293395551573,0.008421991523384334,0.005186439754420875,0.0028809220995018327,0.000876314511098276,0.0007194823571501246,0.00034262058499266626,0.00017219408784964073,0.00011278695948693085,6.16173592685302e-05,5.946237715826637e-05,3.3273484660518266e-05,4.307925689618528e-06,3.77278100580658e-06,3.7645026895241207e-06,3.257472521071487e-06,1.74091891764354e-06,1.726983329194891e-06,1.7205544745562744e-06,1.392017907039758e-06,1.1757759060645696e-06,3.863223904643407e-08,3.8111911816925425e-08,3.5972722726127595e-08,3.453109201994163e-08,3.131829870415543e-08,2.4473613337023276e-08,2.444400204565123e-08,8.506470861642147e-09,0.0004408690147101879,0.0004496730398386717,0.0004515368491411209,0.00045286212116479874,0.00045305886305868626,0.0004577289801090956,0.0004573410842567682,0.0004730578511953354,0.00046364590525627136,0.0004791209939867258,0.0004679867997765541,0.00047170696780085564,0.00047289906069636345,0.0004818500019609928,0.00048213591799139977,0.00048255803994834423,0.0004778217989951372,0.00048594106920063496,0.0005042350385338068,0.0004908260889351368,0.000504043186083436,0.0005031460896134377,0.0005117929540574551,0.0005299870390444994,0.0005303630605340004,0.0005146788898855448,0.0005007381550967693,0.0005231769755482674,0.0005214989650994539,0.0005240859463810921
0.5491405768855797,0.5158904004443335,1.0,0.5125811728648841,0.11746506327371753,0.05318426745233952,0.015489685357458483,0.01293666116696633,0.0027782911566307544,0.002617362618799967,0.0024570882081096637,0.0001666840453450453,0.00014320197079454168,5.6343504523834514e-05,3.216460310449108e-05,2.963054720190277e-05,2.942926527541589e-05,8.156215821268185e-06,3.709685838100923e-06,3.677127312738497e-06,3.655005828744555e-06,1.4616864937398705e-06,1.455579841327871e-06,9.636150583311149e-07,8.864784029105098e-07,3.0644072492099503e-07,2.4894769111468477e-07,2.3980986766691586e-07,1.959130541071603e-07,9.983993747288699e-08,9.622189800788355e-08,7.119676622065666e-08,7.028790789366915e-08,6.771818042756066e-08,0.00044162897393107414,0.0004657821264117956,0.0004531641025096178,0.0004508469719439745,0.000448758015409112,0.00046115415170788765,0.0004702520091086626,0.000458309892565012,0.00046412996016442776,0.0004689139313995838,0.0004676119424402714,0.00047305505722761154,0.00047641899436712265,0.00047986884601414204,0.00048394501209259033,0.000483442097902298,0.00048060505650937557,0.0004884828813374043,0.0004864239599555731,0.0005017521325498819,0.0005030219908803701,0.0005031609907746315,0.0005239620804786682,0.0005106769967824221,0.0005171599332243204,0.0005163771566003561,0.0005290969274938107,0.0005396672058850527,0.0005211678799241781,0.0005287881940603256
0.7494776291225896,0.29109816369737496,1.0,0.5124810468405485,0.07461635651572711,0.03818325452353843,0.011242662303294581,0.0104260859961776,0.004511618270528114,0.0022476290414742248,0.0010337311136407326,0.0006995694587228132,0.0002786047245720147,0.00012048914945496677,0.00012044024580619321,5.9693623772733606e-05,5.966772147228557e-05,9.531307162865495e-06,3.069717885073984e-06,2.8952884004232928e-06,2.4633026952520875e-06,2.139736565829168e-06,1.9323409174010512e-06,1.860763092442234e-06,9.0805383136274e-07,9.061196076940966e-07,2.562694443524484e-07,2.555516119199489e-07,2.5274204831702325e-07,1.1448142808453023e-07,1.0499703744655152e-07,1.0159880580660325e-07,9.860542326744836e-08,7.450832008872653e-09,0.0004598239902406931,0.0004744711332023144,0.0004904160741716623,0.0004530779551714659,0.0004516660701483488,0.00045564095489680767,0.0004565790295600891,0.00045397505164146423,0.000461542047560215,0.0004675381351262331,0.0004718990530818701,0.00046659400686621666,0.0004835131112486124,0.00047753192484378815,0.0004816779401153326,0.0004777500871568918,0.0005043409764766693,0.00048561207950115204,0.0005108008626848459,0.0004932698793709278,0.0005032529588788748,0.0005071789491921663,0.0005105070304125547,0.0005080190021544695,0.0005174321122467518,0.0005178130231797695,0.0005183271132409573,0.000517464941367507,0.0005217741709202528,0.0005404739640653133
0.900681699762243,0.854088746632211,1.0,0.5118673860561103,0.15563691831780593,0.0078090533794624335,0.004429451354031772,0.002499702006015296,0.0009553941709574172,0.000662305353256151,0.0006190225058549235,0.0003238687540333661,0.0001625266989347335,0.00013030099239114162,2.720820792013706e-05,2.1681480097274417e-05,1.0454273318092097e-05,7.2989353946585545e-06,3.048302144574923e-06,2.99781086129161e-06,2.9947977089938698e-06,2.0529327638935213e-06,1.6621821976387652e-06,1.6284676388530116e-06,1.3822728019958331e-06,2.6512904173885573e-07,1.3029328743239653e-07,1.3011054254547058e-07,1.0922154629810092e-07,8.942959900903626e-08,7.984849712405347e-08,4.279058497739293e-08,4.208889957103442e-08,1.4370572510223054e-08,0.00044266111217439175,0.00044708396308124065,0.0004535750485956669,0.000450747087597847,0.00045206001959741116,0.00044672400690615177,0.00045835203491151333,0.00045949313789606094,0.0004625690635293722,0.00046836910769343376,0.00047101196832954884,0.0004642040003091097,0.0004792471881955862,0.0004786429926753044,0.00048563117161393166,0.00048438506200909615,0.000481997849419713,0.000496031017974019,0.0005007970612496138,0.0005009409505873919,0.00048765307292342186,0.0005065018776804209,0.0005139510612934828,0.0005194707773625851,0.0005203669425100088,0.0005187711212784052,0.0005155110266059637,0.0005234100390225649,0.0005209529772400856,0.000526926014572382
0.8236744898245643,0.09721263778493949,1.0,0.511671984102577,0.03614789109509515,0.031547993140238775,0.006796633878582849,0.006518248928683633,0.0033047218837300436,0.0027848022950907026,0.0006586230217239298,0.0006523346343414262,0.0002912078842509484,0.00014666288536348022,0.00014065296087182883,3.236237677655956e-06,2.2777276033253052e-06,2.189296180152354e-06,6.643217515880691e-07,3.733174101625638e-07,1.4359292649930446e-07,1.4250320474407563e-07,1.3430282576612768e-07,1.3377515420086608e-07,5.425388111753557e-08,5.13936137205651e-08,3.737539262946496e-08,3.634531892205884e-08,3.308558110008875e-08,9.922241757655263e-09,8.881526636580135e-09,8.855798545910026e-09,8.381230895247806e-09,3.532755324235527e-09,0.00044493796303868294,0.00044955103658139706,0.00045434804633259773,0.0004680750425904989,0.00045093288645148277,0.0004547550342977047,0.00045789615251123905,0.0005051631014794111,0.00046258512884378433,0.00046734604984521866,0.000468638027086854,0.0004661381244659424,0.00047589116729795933,0.00047651096247136593,0.0004938831552863121,0.000476958928629756,0.0004856379237025976,0.0005028240848332644,0.0005014080088585615,0.0005037849768996239,0.0005012089386582375,0.000514189014211297,0.0005105899181216955,0.0005143149755895138,0.0005471750628203154,0.0005139240529388189,0.0005183150060474873,0.0005206880159676075,0.0005238219164311886,0.0005251248367130756
0.7586008971462594,0.536310621924958,1.0,0.511814899975434,0.11505658906396171,0.0277313224129392,0.01147347317853079,0.00836867490873274,0.0032824361494493024,0.0016260944863949697,0.0012756433590133483,0.00027542210576657073,0.00026036595019439645,0.0001107664198975368,8.480958490033245e-05,7.781175214708122e-05,7.343997556694609e-05,3.451519502365855e-06,2.0580320022023175e-06,2.049957999442931e-06,1.3788768097820326e-06,1.3477304734733946e-06,1.3167959428508087e-06,1.227794392255487e-06,5.941423114462356e-07,5.354298006688168e-07,1.8159541019101568e-07,1.7515595499703195e-07,1.6804909033891374e-07,4.884671059693523e-08,4.771049285153271e-08,2.9482257839871854e-08,2.9268899312131598e-08,2.926859633898685e-08,0.00044641015119850636,0.0004456199239939451,0.00045033195056021214,0.0004467212129384279,0.00047439499758183956,0.00044783507473766804,0.00046219700016081333,0.0004575869534164667,0.00046363589353859425,0.0004813140258193016,0.0004653260111808777,0.00048533896915614605,0.00047941203229129314,0.0004764080513268709,0.00048218807205557823,0.0004828060045838356,0.0004857040476053953,0.0004935618489980698,0.0004988389555364847,0.0004850509576499462,0.0004984021652489901,0.0004915951285511255,0.0005084928125143051,0.0005169950891286135,0.0005139629356563091,0.0005177371203899384,0.0005196509882807732,0.0005215900018811226,0.0005340029019862413,0.0005404001567512751
0.9038621959760219,0.8393035720677537,1.0,0.5150084290653467,0.15411213932702197,0.007997219952053592,0.004705106032481363,0.0026470637540399484,0.0010960793374949107,0.0006658850814676223,0.00061695532780332,0.00032797946051291984,0.00016033058296380397,0.00012851171636119664,3.24473233709779e-05,2.6104683953512755e-05,8.942547121944465e-06,7.349934160494568e-06,3.0860242691056403e-06,3.0203476022818665e-06,3.0121816855084037e-06,1.987080920766548e-06,1.5899297805576887e-06,1.5272261359718704e-06,1.34933926837448e-06,3.472776855146018e-07,1.5960581414595986e-07,1.592534836375989e-07,1.3461402019243915e-07,1.0956259033497451e-07,9.813969466010123e-08,5.186339981574841e-08,5.141104980817845e-08,1.7822298900256816e-08,0.00044164108112454414,0.0004490339197218418,0.00045467796735465527,0.0004527210257947445,0.0004544269759207964,0.00045727891847491264,0.0004538979846984148,0.00045821000821888447,0.00046853208914399147,0.0004717041738331318,0.0004690911155194044,0.000481524970382452,0.00048095895908772945,0.0004797570873051882,0.00048244092613458633,0.0004902449436485767,0.00048395711928606033,0.0005004750564694405,0.0005074078217148781,0.0004891681019216776,0.0005018590018153191,0.0005029209423810244,0.0005097261164337397,0.0005310080014169216,0.0005157501436769962,0.0005265900399535894,0.000534469960257411,0.0005237511359155178,0.0005196991842240095,0.0005283320788294077
0.9830054990761883,0.6860475046475483,1.0,0.513794660801068,0.13721405304234396,0.007965039310478393,0.007135497758808443,0.004241237743699257,0.0031640416712291064,0.00045087044603414796,0.0003910498206556566,0.0003179267467512599,0.00010708256567108395,0.0001050512187414307,9.004186388895328e-05,7.239262042041912e-05,4.964059856139579e-06,1.698552101158104e-06,1.056454564057014e-06,1.037930980163905e-06,9.119883936401002e-07,4.468019019681058e-07,4.3827192420159676e-07,4.367724465365251e-07,4.220031640441976e-07,2.9046358592651153e-07,5.388979497503102e-08,5.103022956059957e-08,4.68659264184307e-08,2.246437850800647e-08,2.1575626832738387e-08,1.2560065162983542e-08,1.2076411514577954e-08,7.335592648714272e-09,0.00044628605246543884,0.000447331927716732,0.00045387609861791134,0.00045659602619707584,0.00045064487494528294,0.0004524271935224533,0.0004585909191519022,0.00046264100819826126,0.0004658498801290989,0.0004659139085561037,0.00047113210894167423,0.00047172000631690025,0.0004924249369651079,0.0004933138843625784,0.0004870612174272537,0.00048165302723646164,0.0004955539479851723,0.0004991269670426846,0.0004895948804914951,0.0004902780055999756,0.000502120004966855,0.0005086630117148161,0.0005225411150604486,0.0005157471168786287,0.0005114309024065733,0.0005140970461070538,0.0005131219513714314,0.0005191159434616566,0.0005228039808571339,0.0005440900567919016
0.8956720847092428,0.1559012892539724,1.0,0.5134260281920433,0.04194992925472426,0.01998984440958227,0.007564607480870404,0.0069513496094566985,0.003996782749015715,0.0014113314418263238,0.0005244877748221099,0.0005189596927629934,0.00021806997166081226,0.00011896215565640949,0.00011390068430280298,2.3236944199383493e-05,1.1323153806765978e-05,1.1074964030657839e-05,4.7135383730100865e-06,3.2444443923036337e-06,2.2197677908681768e-06,1.5861628980109007e-06,1.524817982215817e-06,1.1845188762660703e-06,7.091276613136135e-07,5.114094940472209e-07,5.031401535619117e-07,4.528229227064427e-07,3.668430018921862e-07,4.0420573772659604e-08,3.2259333054768206e-08,3.21700172303727e-08,2.6730629283820852e-08,2.5848971686538017e-08,0.00044534308835864067,0.00046357885003089905,0.0004531529266387224,0.0004640889819711447,0.0004529280122369528,0.0004514420870691538,0.000455294968560338,0.0004832819104194641,0.0004622829146683216,0.00046509411185979843,0.0004701979923993349,0.0004729300271719694,0.0004927918780595064,0.0004793910775333643,0.00048716505989432335,0.0004828379023820162,0.00048146583139896393,0.0004970268346369267,0.0004993819165974855,0.0004891538992524147,0.0004916389007121325,0.0005080259870737791,0.0005091808270663023,0.0005178379360586405,0.0004993870388716459,0.0005088420584797859,0.0005152309313416481,0.0005334070883691311,0.0005207760259509087,0.0005288450047373772
0.9686504733772262,0.9674133136983625,1.0,0.5122213950380683,0.16718109921276086,0.0019811585147028197,0.0011038182806170575,0.0006043452749530888,0.00020394208287300935,0.0001880901990114024,0.00017992601809072522,0.00010147347942590388,5.526461537493967e-05,4.7073004481425764e-05,9.707483448040857e-06,8.523164964558967e-06,8.219755259988483e-06,3.689041407389485e-06,1.695797406701989e-06,1.6831347451139867e-06,1.5415427960165201e-06,1.2867036451221672e-06,1.1202675301626113e-06,1.1202646817073695e-06,8.351954036504397e-07,5.038725609934586e-08,2.613497949400176e-08,2.175749611840478e-08,2.1691611057005805e-08,2.0365540264888144e-08,2.0165241830235843e-08,1.703234346850279e-08,1.078688684268461e-08,7.654303013196822e-09,0.0004495088942348957,0.0004441649653017521,0.0004525131080299616,0.0004465770907700062,0.00045098084956407547,0.0004693621303886175,0.0004581890534609556,0.00046194414608180523,0.0004641888663172722,0.00046748598106205463,0.0004745239857584238,0.00047041988000273705,0.00048326514661312103,0.00048086303286254406,0.00048273801803588867,0.0004774881526827812,0.0005113400984555483,0.0005035309586673975,0.0004916558973491192,0.0005050729960203171,0.000498980050906539,0.00050331000238657,0.0005108530167490244,0.0005163899622857571,0.0005119079723954201,0.000511733815073967,0.0005158940330147743,0.0005184500478208065,0.0005216039717197418,0.0005318911280483007
0.49320933286779334,0.2396857008411215,1.0,0.5125823291018605,0.09917694374637917,0.08883033316989178,0.0165700055250506,0.01592474698675838,0.003676659943343518,0.0030948242011416293,0.0017264495272929156,0.001224457872596064,5.752657424187163e-05,4.6320190777760834e-05,2.2794492471253775e-05,2.03456450172967e-05,1.9108410560396763e-05,1.0587221257908124e-05,6.470963292381244e-06,5.478535913021416e-06,3.7873677180884857e-06,3.1682035886994378e-06,2.3517158377582885e-06,1.1290066341340508e-06,3.94041096483862e-07,3.6947981045467426e-07,3.095577264625232e-07,1.8168543985255802e-07,1.4232933894642073e-07,1.3036971186451185e-07,1.2851021537014e-07,1.2850611053736384e-07,1.534430068340713e-08,1.5186522978214868e-08,0.00044397497549653053,0.0004531291779130697,0.00045271613635122776,0.0004539939109236002,0.0004490572027862072,0.0004574749618768692,0.00045835203491151333,0.00045530498027801514,0.00045836297795176506,0.0004592218901962042,0.00048710894770920277,0.00047056982293725014,0.0004914510063827038,0.00048116897232830524,0.00048231217078864574,0.0004813030827790499,0.00048591592349112034,0.000499440124258399,0.0004902968648821115,0.0005015451461076736,0.000501818023622036,0.0005142840091139078,0.0005138691049069166,0.000516883097589016,0.0005230680108070374,0.0005176360718905926,0.0005198121070861816,0.0005235949065536261,0.0005230340175330639,0.0005455650389194489
0.9318239817729504,0.4699899323335527,1.0,0.5125688661355525,0.1051668825058326,0.014752116939311163,0.010602502887581158,0.00719452067672705,0.004839136358153592,0.0006656546462810195,0.00041004714606776024,0.00017079781902539523,0.00012405110302037014,6.348758553776842e-05,5.698881778927269e-05,5.66937497804232e-05,4.316266054626074e-05,3.742410471924335e-06,3.087492313531204e-06,3.060472454112821e-06,3.058555873140501e-06,2.337585775399623e-06,1.9229477175073003e-06,1.301608819677079e-06,1.1150924415718005e-06,9.214260441586371e-07,1.9603760754942382e-07,1.6708008785183508e-07,1.6488050831832456e-07,1.1941583000838614e-07,1.031140612225173e-07,8.300173882697423e-08,8.294989723410201e-08,4.482265639160461e-08,0.000445124926045537,0.000445730984210968,0.00045425910502672195,0.00044778198935091496,0.00045407586731016636,0.00045960210263729095,0.0004558139480650425,0.0004573981277644634,0.0004681479185819626,0.0004703509621322155,0.00047150510363280773,0.0004714988172054291,0.0004791649989783764,0.00047689606435596943,0.000481276074424386,0.000499282032251358,0.0004812378901988268,0.0004974300973117352,0.0005017900839447975,0.0004940570797771215,0.000500556081533432,0.0004954298492521048,0.0005156709812581539,0.0005138181149959564,0.0005159040447324514,0.0005146369803696871,0.0005148279014974833,0.0005392839666455984,0.0005232859402894974,0.0005294138099998236
0.7239272795530837,0.08762291140653711,1.0,0.5111125211697072,0.05207505935265897,0.05111768659552293,0.010767100897244919,0.008023552013670651,0.004257188725258324,0.00420165161299382,0.0008023316809225738,0.0007897509110221995,0.000267538469297535,0.0001305546113286608,0.0001243895172864458,8.398091677771611e-06,6.225713345287979e-06,4.461309717375253e-06,2.992700386655595e-06,2.815838522865123e-06,2.780160586389553e-06,1.813168103534838e-06,1.8107653011601476e-06,1.0947665594245412e-06,6.446671350791968e-07,5.197463523471537e-07,4.4103808010660154e-07,3.512773563114638e-07,2.541365251579858e-07,1.2796562318197675e-07,8.697686691718397e-08,7.312089593538202e-08,5.6511606654333624e-08,4.665734003592188e-08,0.000461057061329484,0.0004531978629529476,0.0004570509772747755,0.0004532730672508478,0.000454918947070837,0.0004516479093581438,0.0004588679876178503,0.0004728089552372694,0.0004630910698324442,0.0004670999478548765,0.00047446112148463726,0.0004683299921452999,0.00048539997078478336,0.00048004603013396263,0.0004833519924432039,0.0004776390269398689,0.0004972980823367834,0.00048390310257673264,0.0005005460698157549,0.0005050799809396267,0.0004891830030828714,0.0005008848384022713,0.0005274030845612288,0.0005329048726707697,0.0005292128771543503,0.0005184640176594257,0.0005183829925954342,0.0005215310957282782,0.0005354820750653744,0.0005286759696900845
0.994348566947032,0.4649998255035127,1.0,0.5124863309320062,0.1053681959991693,0.011410347056794931,0.010393563954996098,0.006887142755382593,0.005295995146728461,0.0002865595451590661,0.00023359101035987998,0.00019858889513907135,5.689940594131052e-05,5.5753385645313785e-05,5.480097933214459e-05,4.61377593346677e-05,1.6597611502287057e-05,6.2004596490231865e-06,2.7110363962956986e-06,2.340797767077889e-06,1.9934138020575814e-06,1.9925161700300146e-06,1.5879238016136156e-06,7.842828062059872e-07,4.426155487588577e-07,4.4171502234986564e-07,2.2421058360016582e-07,2.2226682935660948e-07,1.8592819485693094e-07,1.2510243029883304e-07,1.0617483673921228e-07,4.828146958812003e-08,4.7673375336889246e-08,2.5995948324139144e-08,0.00045018410310149193,0.00044523109681904316,0.00048594502732157707,0.00045032892376184464,0.00046507897786796093,0.00045899394899606705,0.0004569459706544876,0.00045884912833571434,0.0004801810719072819,0.0004842758644372225,0.0004683739971369505,0.0004698729608207941,0.00048245303332805634,0.00047477916814386845,0.00049923500046134,0.0004854609724134207,0.0004778779111802578,0.0004838700406253338,0.0005039290990680456,0.0004903320223093033,0.0005044769495725632,0.0005071819759905338,0.000520964153110981,0.0005170479416847229,0.000513486098498106,0.0005127680487930775,0.000532899983227253,0.0005260698962956667,0.0005230740644037724,0.0005274100694805384
0.8146662660807785,0.8117740782411574,1.0,0.5124282650649548,0.15057915329101995,0.01405026073003914,0.006506281492871903,0.004018444523880182,0.0012054992924856631,0.0011391057858694048,0.0010838841119450771,0.00046603359024110515,0.00025019610800925394,0.00018655334209251404,9.171731352014074e-06,7.984855797931773e-06,7.625881536746901e-06,3.846529989587861e-06,1.798899147665602e-06,1.7975258983092908e-06,1.6915670065966877e-06,1.1197637504207338e-06,9.540711840679426e-07,9.502600293190133e-07,7.712162407486447e-07,9.712550994658988e-08,4.394596917570603e-08,3.71853451235995e-08,3.2217928650552e-08,3.2040680293296453e-08,2.962942964839274e-08,2.918053642213509e-08,1.793210642712186e-08,1.3109920827981931e-08,0.0004434830043464899,0.00045088096521794796,0.0004495750181376934,0.0004760539159178734,0.0004509901627898216,0.00045653898268938065,0.00046016694977879524,0.0004596200305968523,0.0004618479870259762,0.0004691299982368946,0.0004705230239778757,0.00047322106547653675,0.00048203696496784687,0.00048112403601408005,0.0004808851517736912,0.0005017768125981092,0.0004840740002691746,0.000502120004966855,0.00048647006042301655,0.0005024420097470284,0.0005084970034658909,0.0004977558273822069,0.0005112690851092339,0.0005109559278935194,0.0005176281556487083,0.0005138060078024864,0.0005315428134053946,0.0005235150456428528,0.0005194579716771841,0.0005279360339045525
0.8199899477787728,0.6907048130213005,1.0,0.5128664569929242,0.13634393882538587,0.017316612097425996,0.008655150612849086,0.005472929934321989,0.0021547684200163768,0.0012162969438106368,0.00107353709912072,0.000412005689984223,0.00023366529541670394,0.00014449043109907188,4.369346303438848e-05,4.362631859561721e-05,3.2080080686556846e-05,3.4982573211425037e-06,3.2318749375346133e-06,3.2244710520040406e-06,2.5215833178442615e-06,1.4833626280226478e-06,1.4832779430510439e-06,1.440038857643896e-06,1.0016996330237943e-06,9.357410388442826e-07,1.263318014703657e-07,1.1490133018728769e-07,1.1403941824594278e-07,9.064329840709835e-08,8.013213267523522e-08,6.046438294598197e-08,5.9118610779274755e-08,3.641277293827864e-08,0.00044640316627919674,0.0004464280791580677,0.0004476988688111305,0.0004654349759221077,0.00045284698717296124,0.00047411699779331684,0.0004623339045792818,0.00045924889855086803,0.0004658028483390808,0.00046938005834817886,0.0004762490279972553,0.0004961788654327393,0.00047297403216362,0.0004812348634004593,0.0004806800279766321,0.00048544094897806644,0.00048160809092223644,0.0004876281600445509,0.0005014829803258181,0.0005021970719099045,0.0005045910365879536,0.0005005961284041405,0.000510465819388628,0.0005134949460625648,0.0005164090543985367,0.0005191031377762556,0.0005188449285924435,0.0005394460167735815,0.000521891051903367,0.0005304950755089521
0.7602752846863484,0.5643533069491241,1.0,0.513270006980747,0.11916646218091353,0.02651706435701187,0.01118849821978548,0.007978871705304872,0.0030455518007744065,0.0015974470161974686,0.0013001365421913638,0.00030288001922862466,0.00025920076653493493,0.00011616901741741203,7.730391855533863e-05,7.248729008490603e-05,6.76298480292531e-05,3.821851581161149e-06,2.483116509242986e-06,2.478737653984976e-06,1.6411828300179216e-06,1.5860022434406572e-06,1.54938281140813e-06,1.4514650246901817e-06,7.08552522875227e-07,6.456279643630037e-07,1.9938341674783208e-07,1.917668292685131e-07,1.8501819863246677e-07,6.09878982881057e-08,5.879992748929384e-08,3.667788317708847e-08,3.656281607141475e-08,3.6068535644345306e-08,0.0004401539918035269,0.0004610649775713682,0.000451437896117568,0.0004499491769820452,0.00045386399142444134,0.0004711570218205452,0.00045497179962694645,0.00047704181633889675,0.0004683849401772022,0.0004652079660445452,0.0004706371109932661,0.0004865990485996008,0.00047724880278110504,0.0004776341374963522,0.0004948929417878389,0.0004930139984935522,0.0004853180143982172,0.0004954629112035036,0.0004876740276813507,0.0004958040080964565,0.0005033060442656279,0.0004991330206394196,0.0005099109839648008,0.0005176479462534189,0.0005193888209760189,0.0005151750519871712,0.0005323928780853748,0.0005238440353423357,0.0005187359638512135,0.0005335519090294838
0.7269007026541818,0.7052645499070364,1.0,0.5128681948408484,0.13806564695330137,0.024053351787566624,0.00984242382907204,0.006630792963181198,0.001849804197308721,0.0016976514473472323,0.0015998177598898018,0.0005176168872181269,0.00028645023337360445,0.00018458221929638867,1.7263427635977577e-05,1.64566405172018e-05,1.5975973002565484e-05,3.713731033202285e-06,1.8803892782328594e-06,1.8803040535543738e-06,1.5259855189378097e-06,1.1209414797281988e-06,1.0335699144538797e-06,9.724650833148422e-07,6.50213688111443e-07,1.1809573051893737e-07,7.992180424242429e-08,7.890081922820246e-08,7.020367245609427e-08,5.200560888698293e-08,5.1962964231100607e-08,3.964114116389742e-08,2.8126718795958697e-08,2.745084358770921e-08,0.00046019512228667736,0.0004611378535628319,0.0004649979528039694,0.00045114196836948395,0.00046360306441783905,0.0004583830013871193,0.0004580679815262556,0.00046045007184147835,0.0004868120886385441,0.0004729670472443104,0.00047333305701613426,0.0004690189380198717,0.0004890640266239643,0.0004770299419760704,0.00048315292224287987,0.00048067281022667885,0.0005098420660942793,0.0004995260387659073,0.0005017789080739021,0.0004970470909029245,0.0005051931366324425,0.0005021519027650356,0.0005127668846398592,0.0005168349016457796,0.0005119119305163622,0.000512600876390934,0.0005140770226716995,0.0005187978968024254,0.0005240528844296932,0.0005369579885154963
0.6867241995580513,0.24817187821689413,1.0,0.513157970039174,0.07208474943612135,0.0498903937128994,0.011510198437770378,0.011448993461016178,0.004331245581803957,0.002863467273039568,0.0012233785702826015,0.0009301923831128927,0.00024846390606306993,0.00010900914512531605,0.00010897307890244301,4.499941744674826e-05,4.498752697713061e-05,1.1595097974331847e-05,4.095155591330358e-06,4.085421092788428e-06,3.535631839571643e-06,2.4931158623465776e-06,1.9437352159711483e-06,1.8779954269560073e-06,1.0855545776105235e-06,1.072922645956519e-06,2.673337711532829e-07,1.9795715771585906e-07,1.7432251918987892e-07,1.5768491352977848e-07,1.4029627698413963e-07,1.3890488208798312e-07,1.369697191116946e-07,5.571648039768988e-09,0.00046723708510398865,0.0004448050167411566,0.0004503158852458,0.00045189098455011845,0.0004568749573081732,0.00045767100527882576,0.0004600789397954941,0.0004607678856700659,0.0004639620892703533,0.00046892184764146805,0.0004746769554913044,0.00047540897503495216,0.0004974799230694771,0.0004855678416788578,0.0004916249308735132,0.0004894582089036703,0.000482628820464015,0.0004991409368813038,0.0005175089463591576,0.0004975630436092615,0.0005034941714257002,0.0005021488759666681,0.0005116339307278395,0.0005156130064278841,0.0005188561044633389,0.0005135380197316408,0.000520722009241581,0.0005225539207458496,0.0005210619419813156,0.0005305330269038677
0.7918298431946843,0.6709392749216151,1.0,0.51140351081267,0.13373086690414906,0.020066814945277043,0.00935677270742596,0.006099907582359178,0.0022202726233041107,0.0013730881136610636,0.00121541364012579,0.00041735878034398024,0.00025038797460016275,0.00014647770684479377,4.565069104943389e-05,4.546280112163375e-05,3.776744345990771e-05,2.966209305909296e-06,2.9454692339007193e-06,2.94352040587553e-06,2.069405476747021e-06,1.5413511725923497e-06,1.5337736442659602e-06,1.4629907274280192e-06,8.355154094592533e-07,8.349579870106152e-07,1.5145652932354402e-07,1.4023425729551814e-07,1.400986099030303e-07,8.717388565610439e-08,7.857497814559896e-08,5.6489149516536495e-08,5.578860661057567e-08,4.062054630777978e-08,0.0004434669390320778,0.00046102493070065975,0.00044810096733272076,0.00045392708852887154,0.00048078689724206924,0.00047019217163324356,0.0004718420095741749,0.00045932899229228497,0.00046615093015134335,0.0004678070545196533,0.0004798800218850374,0.0004698941484093666,0.00047618988901376724,0.00047963205724954605,0.00048261508345603943,0.0004812979605048895,0.00048139598220586777,0.0005022929981350899,0.0004872330464422703,0.0005027640145272017,0.0005044769495725632,0.0005024650599807501,0.0005263620987534523,0.0005137671250849962,0.0005103149451315403,0.0005392869934439659,0.0005198328290134668,0.0005209599621593952,0.000536738894879818,0.000526482006534934
0.4733610131974654,0.19843933663226232,1.0,0.5115792229771614,0.10400941859692446,0.09884016373189829,0.018210989389422876,0.01579117053941349,0.003726703054033979,0.003342252099653719,0.0016062366180639028,0.0013223320875221046,9.120747177107642e-05,4.156070687534556e-05,3.692767208414336e-05,1.36288634794006e-05,1.3189910487400194e-05,1.3075587458326048e-05,4.219861244971052e-06,3.918532585415241e-06,3.4471567143780987e-06,1.8120990168021978e-06,1.7466442655262945e-06,7.167621276031696e-07,5.517750335938576e-07,5.450272890374096e-07,3.804716793059566e-07,1.486007439427447e-07,7.832892082748917e-08,7.27036791288558e-08,6.202032599961801e-08,6.080123383130376e-08,3.151749596908941e-08,1.7485279950764728e-08,0.0004730541259050369,0.00044813286513090134,0.0004539848305284977,0.00045196409337222576,0.0004527950659394264,0.00045615388080477715,0.00045831501483917236,0.00047388114035129547,0.0004688720218837261,0.00046455184929072857,0.00047050509601831436,0.000470347935333848,0.00047897989861667156,0.0004815477877855301,0.0004827899392694235,0.0004862698260694742,0.0004817219451069832,0.0004862849600613117,0.000490059144794941,0.000525390962138772,0.0004990610759705305,0.0005053810309618711,0.0005075049120932817,0.0005152921658009291,0.0005189150106161833,0.0005162889137864113,0.0005227308720350266,0.0005351351574063301,0.0005223110783845186,0.000526136951521039
0.3328248623150991,0.27073568282942684,1.0,0.5143421611282974,0.13439530905699507,0.12539698988287457,0.02224247619539597,0.022065707268781105,0.0022907459969378464,0.0021566090149395716,0.001955736730907869,0.0008532803227325567,0.00027649379599937183,8.488108934708552e-05,4.979840587192518e-05,2.4938480416666597e-05,2.291194787055062e-05,2.0428250429326603e-05,1.4470822867031159e-05,1.3667617172345026e-05,1.2848726679714628e-05,3.5593240939930652e-06,3.102065127276457e-06,1.2511264141730565e-06,1.025063918538865e-06,1.0177443178357906e-06,7.323762128345979e-07,1.998393557260543e-07,1.4460738689017974e-07,1.1612389436976342e-07,1.1601280063717709e-07,1.125313668139579e-07,3.0412323686601216e-08,1.452847025676807e-08,0.0004614179488271475,0.0004631399642676115,0.0004744690377265215,0.00045758788473904133,0.00046322308480739594,0.0004611171316355467,0.0004556740168482065,0.00045965309254825115,0.00048752292059361935,0.0004674401134252548,0.00047136517241597176,0.00047034607268869877,0.0004837180022150278,0.0004936279729008675,0.0004967779386788607,0.0005042909178882837,0.00048379204235970974,0.0004982170648872852,0.0005017360672354698,0.0005062290001660585,0.0004874949809163809,0.0005179939325898886,0.0005118160042911768,0.0005140230059623718,0.0005135389510542154,0.0005123638547956944,0.0005321002099663019,0.0005331248976290226,0.0005221089813858271,0.0005277120508253574
0.21947342922809088,0.10010542876721051,1.0,0.5162216448225081,0.20959497867058327,0.20952565795251843,0.03388957348408814,0.01780318162738582,0.001264206523928142,0.0008862133016795626,0.0007966211898640966,0.0006555895125950974,0.00014174325401750823,0.00013814908366379885,0.00013058587394151558,9.162247735472046e-05,8.98142428226964e-05,8.97503046362564e-05,1.8770582381518454e-06,1.4918738275511782e-06,1.4881646519002956e-06,8.340620191776634e-07,7.451796666013585e-07,3.5507659798897075e-07,3.2334072163412857e-07,2.6371205693823766e-07,2.5280386278333747e-07,1.0652282725080643e-07,5.418052743115535e-08,5.414718820171845e-08,3.026366549897545e-08,2.9528472372958046e-08,1.8695917470925266e-08,8.137310066981015e-09,0.0004429188556969166,0.0004541731905192137,0.00045527401380240917,0.0004542688839137554,0.00045499391853809357,0.00045707193203270435,0.00046016694977879524,0.00045810197480022907,0.000463646836578846,0.0004671500064432621,0.0004702471196651459,0.00047022197395563126,0.0004895499441772699,0.00047652004286646843,0.0004804530180990696,0.00048061786219477654,0.000482373870909214,0.0005083279684185982,0.0005009369924664497,0.0005063570570200682,0.000491393031552434,0.0004871268756687641,0.0005084790755063295,0.0005114050582051277,0.0005179769359529018,0.0005201699677854776,0.0005165559705346823,0.0005342420190572739,0.0005211089737713337,0.0005290680564939976
0.994861403638609,0.8636000698541542,1.0,0.5117337990086526,0.15747422174912046,0.0034607512360489254,0.003239547691907558,0.0017674091206837967,0.001338347006902001,0.0002547363529431296,0.00023573960428992634,0.00020271984675247784,8.166942366152007e-05,8.163993154254316e-05,6.681571215671017e-05,5.194659277663847e-05,1.3211074378129567e-05,6.160412340002781e-06,2.7784636680759078e-06,2.5082106182757996e-06,2.3957913538879407e-06,2.3737671965277473e-06,1.956705749975233e-06,1.3657440510139226e-06,8.200260508139518e-07,6.873310480215803e-07,4.5873186277149234e-07,4.475563521558206e-07,3.679362178661598e-07,2.4214003469480825e-07,2.196377114372049e-07,8.805931354786194e-09,8.455003532064824e-09,3.9110421455233155e-09,0.00044194795191287994,0.0004601571708917618,0.0004506399855017662,0.00045428285375237465,0.0004819920286536217,0.000470142113044858,0.00045891408808529377,0.00047134794294834137,0.00046949111856520176,0.0004628209862858057,0.0004856300074607134,0.00047485693357884884,0.00048035290092229843,0.00048031704500317574,0.000492344843223691,0.00048500392585992813,0.0004830870311707258,0.0004997937940061092,0.0004977320786565542,0.0004966519773006439,0.0005012848414480686,0.0005076299421489239,0.0005116348620504141,0.0005160178989171982,0.0005262000486254692,0.0005192707758396864,0.0005243199411779642,0.0005083279684185982,0.000522941118106246,0.0005289800465106964
0.251263550706466,0.04334227704126392,1.0,0.5136531728785485,0.2143789457155347,0.21295129866871434,0.04482570624203506,0.00902553113248367,0.001466624836292818,0.0014528750925994211,0.0006472303766754265,0.0004994239232473792,0.00015826507031453985,0.0001426860877258227,0.00013017973104257423,6.24036264121977e-05,6.221989191833384e-05,6.221958562016409e-05,1.6294948175485515e-05,5.840331370141259e-06,3.919615764072246e-06,3.659126104886158e-06,8.909181783302134e-07,7.054587570550172e-07,6.735652739038206e-07,6.734401094580536e-07,4.919833600175195e-07,1.8389336257687815e-07,1.2796713523418628e-07,1.1395261014381016e-07,9.768940756521369e-08,8.912721256646301e-08,6.53066370688386e-08,6.456290281036227e-08,0.0004444709047675133,0.0004500909708440304,0.00046877586282789707,0.00045014312490820885,0.00046054390259087086,0.00045257690362632275,0.0004750231746584177,0.00047635589726269245,0.0004648999311029911,0.0004645739682018757,0.0004705479368567467,0.0004809759557247162,0.00047694495879113674,0.00047589512541890144,0.0004891650751233101,0.0004807291552424431,0.00047893496230244637,0.0004829240497201681,0.0004921387881040573,0.0005101470742374659,0.0004968899302184582,0.000501520000398159,0.0005126451142132282,0.0005139629356563091,0.0005153429228812456,0.0005169340874999762,0.0005071039777249098,0.0005218170117586851,0.0005200640298426151,0.0005479319952428341
0.5814069762923163,0.5137185411670538,1.0,0.5131932098884135,0.11574837430746363,0.04901066723446887,0.01467610919130653,0.012134950571607241,0.002799268982857644,0.002462629974278057,0.0022465178102106394,0.0001849702788579368,0.00018129237631375977,6.829700605250221e-05,4.9766245912065326e-05,4.561138767825392e-05,4.49729830510669e-05,9.042344299560783e-06,4.029398070263792e-06,3.928953218681678e-06,3.9223301204950295e-06,1.973807269243804e-06,1.9094021869099827e-06,1.100216608543046e-06,1.012534817179784e-06,3.843509098641641e-07,3.395145574513432e-07,3.3832183052853913e-07,3.0250650117745355e-07,1.229305151438539e-07,1.219650165494052e-07,8.624036317920657e-08,8.273597786624861e-08,7.657821623313281e-08,0.00044590909965336323,0.00044678617268800735,0.0004441209603101015,0.0004492939915508032,0.00046432786621153355,0.00046082399785518646,0.00046146404929459095,0.0004651211202144623,0.0004689660854637623,0.00047936500050127506,0.00048352801240980625,0.0004769491497427225,0.0004832430277019739,0.00047599500976502895,0.0004812211263924837,0.00047574611380696297,0.0004826460499316454,0.0004902381915599108,0.0005001828540116549,0.0005033749621361494,0.0005046899896115065,0.000501902075484395,0.0005252410192042589,0.0005394150502979755,0.0005132800433784723,0.0005123319569975138,0.0005191860254853964,0.00052069709636271,0.0005207969807088375,0.0005320538766682148
0.28941613355602613,0.11943294144623695,1.0,0.5126954410225153,0.1732859600076561,0.17325940821051208,0.031048272170104106,0.01740897695712116,0.0020166055378967197,0.0018406273260206671,0.0010279833193752499,0.0010279543223390352,0.00022043241916443838,0.00015149642702929115,0.00014607011700486978,7.489430694461765e-05,7.464712164518941e-05,7.450417627279327e-05,8.697824877367822e-06,6.647696289758343e-06,6.546306848464771e-06,3.4575656136126875e-06,2.170126069281285e-06,9.480486321467624e-07,9.105620175059245e-07,7.639556236431379e-07,7.193183313940583e-07,2.2962585807719862e-07,1.2907533058373997e-07,1.2088856713468754e-07,9.306910478807693e-08,8.874359585806757e-08,5.030462790453057e-08,1.8198125470994737e-08,0.0004600540269166231,0.00044776382856070995,0.0004498949274420738,0.0004476949106901884,0.00045408308506011963,0.0004579240921884775,0.000462984899058938,0.0004624968860298395,0.00046919891610741615,0.0004648701287806034,0.0004680599085986614,0.0004820439498871565,0.0004851832054555416,0.00047563412226736546,0.0004835040308535099,0.00047143897973001003,0.00048533594235777855,0.0004995889030396938,0.0005120679270476103,0.0005077891983091831,0.0005169329233467579,0.0005033849738538265,0.0005096630193293095,0.0005094800144433975,0.000518397893756628,0.0005410939920693636,0.0005185948684811592,0.000519817927852273,0.0005401649978011847,0.0005289770197123289
0.31155813839396085,0.22349862107410756,1.0,0.5131098739802837,0.14531183195962777,0.14099454826320526,0.023579436770469267,0.02207491794432811,0.002049352085077503,0.0018445756225196458,0.001546657973368602,0.0009841910810704112,0.00026532532898153495,8.709818604661907e-05,7.574830516526654e-05,3.897808962074311e-05,3.7271312479803124e-05,3.6571038715494914e-05,1.3592361495231931e-05,1.286481862141792e-05,1.2097314906936068e-05,3.993987174174119e-06,3.822841024050604e-06,1.539392240609273e-06,1.3717161730604354e-06,1.2739083093024862e-06,1.0328279836060926e-06,4.559745090717883e-08,4.3461610849308035e-08,2.503247840040297e-08,2.4897666108310796e-08,1.961023084993528e-08,1.007207263385092e-08,1.0024610305275834e-08,0.0004718468990176916,0.0004659269470721483,0.0004733470268547535,0.00047088204883039,0.00045645004138350487,0.0004688550252467394,0.000466655008494854,0.0004612170159816742,0.00046851695515215397,0.000469875056296587,0.00046736886724829674,0.00046985293738543987,0.000481876777485013,0.0004806860815733671,0.0004829671233892441,0.00047924695536494255,0.00048295711167156696,0.0004967439454048872,0.0005069570615887642,0.0004924878012388945,0.0004902081564068794,0.0005214579869061708,0.0005046729929745197,0.0005158409476280212,0.0005181760061532259,0.0005203529726713896,0.0005259579047560692,0.000521722948178649,0.0005182670429348946,0.0005184679757803679
0.959813832936877,0.4924998486780927,1.0,0.5264386020135134,0.10925392413427312,0.012685276134974898,0.010265116345016305,0.006783869673439429,0.004858644183240699,0.0005024182861292151,0.00034123270024224815,0.00020259204987542663,9.026372747762884e-05,6.248288092101687e-05,5.6995689006992715e-05,5.506304348398155e-05,3.152669769825525e-05,4.462284004759878e-06,2.8155020850604847e-06,2.697698959672954e-06,2.6824906474199397e-06,2.2968495900867297e-06,1.8806129625127006e-06,1.2068661957173953e-06,9.252670893855153e-07,8.226745240482579e-07,1.430402697260596e-07,1.345735095553616e-07,1.2697879529038652e-07,1.268277247329313e-07,1.0717318684061711e-07,7.09855160657588e-08,7.083958838501674e-08,4.019276664676882e-08,0.00045736017636954784,0.000450467923656106,0.00047683692537248135,0.0004528921563178301,0.00045664794743061066,0.00045513990335166454,0.00045478506945073605,0.00046317093074321747,0.00046569202095270157,0.00046616303734481335,0.0004659069236367941,0.000488844932988286,0.0004795161075890064,0.00048015383072197437,0.0004799719899892807,0.000476539833471179,0.00047658709809184074,0.0004985090345144272,0.0004879259504377842,0.0004942261148244143,0.0005003220867365599,0.0005037810187786818,0.0005065980367362499,0.0005111030768603086,0.0005146211478859186,0.0005123049486428499,0.000510502140969038,0.0005369731225073338,0.000527047086507082,0.0005241530016064644
0.26056931642547587,0.15805029111884605,1.0,0.5142174300272018,0.17518968098788237,0.1745784730634428,0.02786475471862284,0.02139723220515646,0.001494248427546629,0.0012156078751746065,0.0009298421783876074,0.0008897473987958727,0.00018773581635521595,0.00011211100525116349,0.00011174324706140183,6.779775776980348e-05,6.642451513656982e-05,6.640896780164318e-05,7.972613242616561e-06,7.86241055340496e-06,7.533504616458302e-06,3.148414585587114e-06,3.147897317755569e-06,1.4058704619819929e-06,1.316686059235763e-06,1.1125018901590235e-06,1.0092684649499754e-06,2.564208519940937e-07,1.1007190544441564e-07,1.098274518162618e-07,9.198346416266811e-08,9.15037042536441e-08,4.8970829074332896e-08,2.2021977813536344e-08,0.00044198217801749706,0.00045006396248936653,0.00044800597243011,0.0004478958435356617,0.0004627769812941551,0.0004568339791148901,0.0004540099762380123,0.0004749100189656019,0.00046596000902354717,0.00046407105401158333,0.0004707849584519863,0.00047184410504996777,0.0004753679968416691,0.00047622015699744225,0.0004807810764759779,0.00047708209604024887,0.00048170192167162895,0.0004879219923168421,0.0005019630771130323,0.0004932850133627653,0.000506300013512373,0.0005089230835437775,0.0005211560055613518,0.0005130348727107048,0.0005284680519253016,0.0005176251288503408,0.0005173950921744108,0.0005197739228606224,0.0005208011716604233,0.0005312208086252213
0.7771527494070096,0.11660404556851656,1.0,0.5330254440195858,0.044720162828781156,0.039546148074570804,0.008285410947569532,0.007818775952309811,0.0037528097087144957,0.0032330289154320303,0.0008015088072289892,0.0007826961285970168,0.0002947655540175644,0.00014540627973785,0.0001399282994348962,7.855187560913348e-06,7.630015802826656e-06,6.865212908860107e-06,1.6870774992859913e-06,1.4996616308390185e-06,1.40897930059446e-06,8.893610226113681e-07,8.735462966304843e-07,4.097787644172232e-07,3.990263310957552e-07,3.587086091718097e-07,1.6754224730018604e-07,1.2571173891857392e-07,9.226837465432413e-08,9.071853339358431e-08,6.668135162621756e-08,6.537364809755107e-08,5.496796762117774e-08,1.4597059956010552e-08,0.00044611794874072075,0.0004623590502887964,0.00045568705536425114,0.000457169022411108,0.00045920792035758495,0.0004544940311461687,0.0004558130167424679,0.00046214996837079525,0.0004685658495873213,0.00047793309204280376,0.0004729609936475754,0.00046776304952800274,0.00048376317135989666,0.0004945441614836454,0.0004838618915528059,0.0004783568438142538,0.00048153498210012913,0.0004941059742122889,0.000491023063659668,0.0005054879002273083,0.0004896270111203194,0.0005036820657551289,0.0005106071475893259,0.0005198100116103888,0.0005159049760550261,0.0005160670261830091,0.0005150369834154844,0.0005184190813452005,0.0005190458614379168,0.0005281849298626184
0.5291762192378618,0.06112940236009179,1.0,0.5191914651077241,0.10231048319098818,0.10203318141105054,0.02483010842103053,0.009928408641852621,0.005787337660811517,0.005688561873485384,0.0007945440103561674,0.000794050495494044,9.292824876281154e-05,6.545296019844767e-05,4.67074787870458e-05,2.9203625604067568e-05,2.6122021871606006e-05,1.3314778788176654e-05,1.1707039231863099e-05,8.774623733068766e-06,4.430604808445976e-06,4.4289001755530985e-06,2.2832700365815406e-06,1.62936033067208e-06,2.8211363675964587e-07,2.815205052104808e-07,2.1387803226301177e-07,1.424004454018382e-07,1.422238218895652e-07,8.947766790964816e-08,8.599188711646798e-08,7.28683848754793e-08,7.17080658867526e-08,2.9902567185979435e-08,0.000442001037299633,0.0004516858607530594,0.00045689684338867664,0.0004547580610960722,0.00045131705701351166,0.000471870182082057,0.0004641348496079445,0.00045750802382826805,0.0004699230194091797,0.000467043137177825,0.0004720068536698818,0.00046792696230113506,0.0004903499502688646,0.0004757060669362545,0.00047923787496984005,0.00047680200077593327,0.000478323083370924,0.0004802050534635782,0.0004919751081615686,0.0005201899912208319,0.0005001937970519066,0.000520647969096899,0.0005246920045465231,0.0005291979759931564,0.0005116087850183249,0.0005188079085201025,0.0005191469099372625,0.0005250719841569662,0.000521467998623848,0.0005238580051809549
0.623528754370408,0.29223510613201487,1.0,0.5129730519838631,0.08391622740558781,0.057913936716828984,0.013043318169490626,0.012912942126698924,0.004095050794646414,0.0028040169297333466,0.0015028780181437192,0.000919602209272276,0.00019462575417954623,8.906429098816222e-05,8.52349548182713e-05,5.337645850164469e-05,5.292442561292181e-05,7.330279369115351e-06,5.645701885275844e-06,5.397724623382317e-06,4.038135680793555e-06,3.1916372283041547e-06,2.0058042836015127e-06,1.8640175132600492e-06,9.396470993489847e-07,9.274549636657877e-07,2.5201634469360974e-07,1.937245342454132e-07,1.648810446718678e-07,1.3811467226082518e-07,1.3305462277630575e-07,1.329600831494228e-07,1.1684866882581505e-07,2.32963361840864e-08,0.0004425689112395048,0.00045046210289001465,0.00045510008931159973,0.00045392196625471115,0.0004790800157934427,0.0004577832296490669,0.0004587969742715359,0.00045847496949136257,0.00046730414032936096,0.00047224201261997223,0.000480931019410491,0.0004693439695984125,0.0004791649989783764,0.00047725322656333447,0.0005012969486415386,0.0004749379586428404,0.0004816078580915928,0.0005107792094349861,0.000502666924148798,0.0005050990730524063,0.0005063519347459078,0.0005061519332230091,0.0005130660720169544,0.0005155999679118395,0.000511739868670702,0.0005353090818971395,0.0005128080956637859,0.0005242209881544113,0.000526665011420846,0.0005571090150624514
0.9611723908966826,0.10479768914339516,1.0,0.5124316720757633,0.028715905247953026,0.010416549080161642,0.005766284070939136,0.004976670661516598,0.003288675487789023,0.0005874133712091609,0.0003335397298949622,0.00032656210786652037,0.0001162808344445873,8.369433631842233e-05,7.703556493190502e-05,3.63395151770611e-05,2.2897578746216527e-05,1.2828768455922486e-05,6.607467029445634e-06,5.338218285075242e-06,3.063185333053194e-06,2.679749465586008e-06,2.428280117547159e-06,5.835559019590987e-07,5.200859402635207e-07,3.8834062603880426e-07,2.7840559425437593e-07,2.400658586204235e-07,1.8253965523209352e-07,8.563405265149878e-08,6.134325390123531e-08,5.929163536299562e-08,5.0122547077058785e-08,2.1282383018485602e-08,0.00044672610238194466,0.0004490078426897526,0.0004550938028842211,0.0004557599313557148,0.0004480320494621992,0.00045520602725446224,0.0004627578891813755,0.000458813039585948,0.00048292195424437523,0.00046793208457529545,0.0004845159128308296,0.0004693749360740185,0.0004789619706571102,0.0004750019870698452,0.0004811978433281183,0.000477941008284688,0.00048132892698049545,0.00048390100710093975,0.0005067950114607811,0.0005047498270869255,0.0005036480724811554,0.0005212072283029556,0.0005089771002531052,0.0005172570236027241,0.0005305709782987833,0.0005169811192899942,0.0005212489049881697,0.0005206351634114981,0.0005337090697139502,0.0005269818939268589
0.27256859083478024,0.2641406635814547,1.0,0.5127213969826698,0.15193323611125137,0.14498590071967546,0.025061237665352263,0.024998718301277027,0.0018020021628053049,0.0017980402818973103,0.0017581873258790002,0.0005549524466103995,0.0003096177096647595,6.805702007130303e-05,3.4495334841877174e-05,2.7624366227541706e-05,2.7407540525356892e-05,1.523932593978488e-05,1.3504953142418471e-05,1.3336243270358716e-05,1.3127680681855575e-05,8.188689022502813e-07,8.086925717595082e-07,4.216847792498904e-07,4.2052516778662596e-07,2.513643499410123e-07,2.513380322894423e-07,1.4173824470967264e-07,5.183777695854707e-08,4.707922767961943e-08,4.490637816057069e-08,4.113199872057913e-08,3.221823383732173e-08,2.89611002322781e-08,0.00043818377889692783,0.00044931890442967415,0.0004522909875959158,0.00045333197340369225,0.0004530551377683878,0.00045777298510074615,0.00045899394899606705,0.0004569238517433405,0.0004645930603146553,0.0004966300912201405,0.0004923390224575996,0.00047037587501108646,0.0004754038527607918,0.00047550094313919544,0.0004839941393584013,0.0004812080878764391,0.0004812988918274641,0.0004876710008829832,0.0005234179552644491,0.0004926209803670645,0.0005012289620935917,0.0005069090984761715,0.000506250886246562,0.0005175028927624226,0.0005027661100029945,0.0005137159023433924,0.0005298438481986523,0.000520169036462903,0.000518773915246129,0.0005286538507789373
0.7979341171788689,0.7771794828312787,1.0,0.5128324599936604,0.14664473633533504,0.016205975729203338,0.007423627110462998,0.004653259095302085,0.0014048041971420388,0.0012610333299924068,0.0011897405328867721,0.0004837006212398071,0.0002599489581764471,0.00018572834377035275,8.187648129990117e-06,7.452859898966597e-06,3.1279913083873666e-06,2.4351847328942225e-06,1.2436103556848365e-06,1.2399919102480554e-06,1.2276264125857138e-06,6.148580584297878e-07,5.066100083330597e-07,4.958680197156614e-07,4.930115741004433e-07,2.406024609206814e-07,5.771415340384246e-08,5.0951006961742986e-08,4.67518968144195e-08,4.3655700029524817e-08,3.786758130071117e-08,3.407379013447412e-08,2.8960952100049455e-08,1.5183175727070974e-08,0.00044133514165878296,0.0004496709443628788,0.0004495538305491209,0.00044949515722692013,0.0004491060972213745,0.0004678380209952593,0.0004582109395414591,0.0004595720674842596,0.0004621618427336216,0.00046836305409669876,0.000476449029520154,0.00047219102270901203,0.00047434098087251186,0.00048674200661480427,0.00048430380411446095,0.0004924179520457983,0.000495546031743288,0.0004852989222854376,0.0005011260509490967,0.000494539039209485,0.0005052769556641579,0.0005027609877288342,0.000509908888489008,0.0005117850378155708,0.0005389589350670576,0.0005224649794399738,0.0005123198498040438,0.0005796451587229967,0.0005205250345170498,0.0005327679682523012
0.7468576231363655,0.30234311214228304,1.0,0.5136099162045866,0.07670368154684004,0.0381206617375009,0.011400775333353307,0.010473434436826764,0.0044997015549168825,0.002212159297384941,0.0010513577372102284,0.000676439938957194,0.00027780781686929403,0.0001192494090666189,0.0001192262187465762,6.29459322968101e-05,6.28673468358596e-05,8.799889554018889e-06,3.025253885583737e-06,2.9003585640003594e-06,2.42063091012201e-06,2.0876412245232522e-06,1.8701267632844547e-06,1.814826202135885e-06,8.88308352411908e-07,8.867560278740333e-07,2.3651360828795873e-07,2.3564849115033946e-07,2.3338028368422224e-07,1.0758799894766627e-07,9.939227463605836e-08,9.590942449236464e-08,9.370211531089927e-08,7.608219963136082e-09,0.00044171116314828396,0.0004503028467297554,0.0004592319019138813,0.00045714504085481167,0.00045225583016872406,0.000451480969786644,0.0004546621348708868,0.0004630410112440586,0.00046464893966913223,0.0004657090175896883,0.00048576295375823975,0.00047446577809751034,0.00047680200077593327,0.00048138690181076527,0.00048571592196822166,0.0004911089781671762,0.0004938100464642048,0.0004846809897571802,0.0005060969851911068,0.0005035370122641325,0.000503940973430872,0.0005072399508208036,0.0005102918948978186,0.0005133859813213348,0.0005193001125007868,0.0005156989209353924,0.0005317251197993755,0.0005165340844541788,0.0005221401806920767,0.0005291921552270651
0.8774529147529555,0.04593699710672283,1.0,0.5136236401740462,0.022922033547291405,0.022190197037822518,0.004727581728162636,0.004026834072669781,0.002394292593268541,0.002317402684279502,0.000410980363143573,0.00041054354679817843,0.0002566184984629997,0.00012727741676737026,0.0001231058459418153,1.4111404408074187e-05,1.1884480130780454e-05,1.1819383033895274e-05,3.232105921376372e-06,2.430786899165436e-06,1.3461739429010875e-06,9.039299288881662e-07,8.665706952370259e-07,4.154508567129274e-07,4.1415249134264407e-07,3.5058224437010935e-07,1.797465336758981e-07,1.523565240087457e-07,1.1812665823809135e-07,1.1387321607247143e-07,7.964927973696212e-08,7.578952581231275e-08,6.54282064916307e-08,2.4624944072786308e-08,0.0004405041690915823,0.0004505310207605362,0.0004538919311016798,0.0004508248530328274,0.000454318942502141,0.00045739486813545227,0.00045271310955286026,0.00045541906729340553,0.00046807993203401566,0.0004688580520451069,0.0004674391821026802,0.0004809799138456583,0.00048529100604355335,0.000482065137475729,0.0004810248501598835,0.00047849491238594055,0.00047931610606610775,0.0005066068843007088,0.0005054150242358446,0.0005020501557737589,0.0005034930072724819,0.0005053929053246975,0.0005102378781884909,0.0005247239023447037,0.000513511011376977,0.0005419899243861437,0.000524377916008234,0.0005169508513063192,0.0005201001185923815,0.0005285949446260929
0.6927415002668795,0.5943228447873232,1.0,0.5125946181360632,0.12390750301807688,0.03180317601461331,0.011895210940758842,0.008693135481699659,0.0025262167445260545,0.0019210775149823616,0.0017148646677438211,0.0003582165552374617,0.00026535687080133286,0.0001267900043550734,5.8245844336714236e-05,5.436405335552069e-05,5.2436509361760396e-05,6.837148744566401e-06,3.163286630518419e-06,3.151530236620551e-06,2.6016281925265534e-06,1.9500349560680008e-06,1.928976946531242e-06,1.6031338222527606e-06,1.015301632942077e-06,3.4839108751307685e-07,2.7695135027911983e-07,2.754581799069394e-07,2.5478760931128924e-07,1.0375006632108162e-07,1.0354706762835393e-07,6.759616645458096e-08,6.61511342763214e-08,6.259701853145007e-08,0.0004422268830239773,0.00045164208859205246,0.00046648108400404453,0.0004642119165509939,0.0004477349575608969,0.00045816204510629177,0.00045659090392291546,0.00046167802065610886,0.000531103927642107,0.0004651290364563465,0.00047400384210050106,0.0004700769204646349,0.0004788211081176996,0.00047742784954607487,0.00047989399172365665,0.00047507998533546925,0.0004789938684552908,0.00048465095460414886,0.0005003628320991993,0.000511795049533248,0.0005002659745514393,0.0005167289637029171,0.000508034136146307,0.0005140369758009911,0.0005109680350869894,0.0005271020345389843,0.0005205408670008183,0.0005219359882175922,0.0005203441251069307,0.0005295989103615284
0.8161156015412826,0.037274887993038686,1.0,0.5138366639148444,0.03393856172570617,0.03393626965365668,0.007776599530737874,0.005073934993173623,0.003546646904035535,0.003530501845415038,0.0004636122492669485,0.00046102803054396416,0.0002999882016209119,0.0001426244746029321,0.0001396430944229785,2.781232850464336e-05,1.959906908531567e-05,1.9039155370626272e-05,6.679395246847165e-06,4.216476171752886e-06,5.570126614763336e-07,5.212966922916262e-07,5.010807290698832e-07,4.963368102485972e-07,1.885367029721968e-07,1.7143918083792072e-07,1.4800616648683322e-07,1.4191334801180928e-07,1.2464058487606589e-07,3.3004217900697344e-08,3.2096698051004985e-08,3.148123664199142e-08,3.033910909646744e-08,1.8331821893671998e-08,0.00044582015834748745,0.00045375386252999306,0.0004670398775488138,0.000454962020739913,0.00045146699994802475,0.00045508588664233685,0.00045643001794815063,0.0004634261131286621,0.00046583800576627254,0.0004920768551528454,0.000471858074888587,0.0004776299465447664,0.0004740648437291384,0.00047725997865200043,0.0004819540772587061,0.0004948449786752462,0.0005121959839016199,0.00048272404819726944,0.0005115719977766275,0.0005082259885966778,0.0005052532069385052,0.0005048091989010572,0.0005048899911344051,0.0005194691475480795,0.0005127470940351486,0.0005297800526022911,0.000518671004101634,0.0005238489247858524,0.0005212470423430204,0.0005516810342669487
0.6520484832048667,0.3470309593035903,1.0,0.5125310819130391,0.08901516445066301,0.04974022037712354,0.01297462820008931,0.012165115216256826,0.004019496249240503,0.002459514498048863,0.0014917221351810656,0.0006914009648065195,0.00023268570613140977,0.00010046133994164304,9.878292058990604e-05,7.053259009764e-05,6.976957370848983e-05,5.518014288693016e-06,5.0575268148052144e-06,4.871726496661321e-06,3.8138158450332003e-06,2.8985612170323337e-06,1.9407638859886453e-06,1.6883124072550482e-06,9.376158440495355e-07,9.064391833922378e-07,2.4709219194373116e-07,2.092582051825881e-07,1.8291506841041992e-07,1.2483497188705578e-07,1.2234772579913436e-07,1.2220661686391422e-07,1.0412606527152787e-07,2.5284856721080926e-08,0.00046029710210859776,0.0004518160130828619,0.0004536788910627365,0.00045703002251684666,0.000445519108325243,0.0004544879775494337,0.0004557401407510042,0.00045877485536038876,0.0004646449815481901,0.0004660659469664097,0.00046794209629297256,0.0004725120961666107,0.00048811896704137325,0.0004756369162350893,0.00047942204400897026,0.0004938880447298288,0.0004809419624507427,0.0005106457974761724,0.0005033770576119423,0.0004917029291391373,0.000488664023578167,0.000500096008181572,0.0005115920212119818,0.0005152740050107241,0.000522577902302146,0.0005164619069546461,0.0005151589866727591,0.000524663832038641,0.0005340531934052706,0.0005322140641510487
0.45796101016618085,0.0455806536675446,1.0,0.5148189119063318,0.12811025207700896,0.12711232402142358,0.03233541391439092,0.009482575289361916,0.005782191598239332,0.005579860184723662,0.0006787438939406735,0.0006734176603600594,0.0002314665288781104,0.00012451334863688968,0.0001126444708892051,4.018770428051127e-05,2.8722750645324447e-05,2.1090780749243014e-05,2.0859545935913865e-05,1.206969147863278e-05,6.424604963979157e-06,5.94916027240491e-06,8.658024540212465e-07,5.699317114255914e-07,2.4877622259159967e-07,2.0889848062034723e-07,1.36167411376617e-07,1.2440212605014428e-07,8.604575094858167e-08,8.158133613146672e-08,5.011656766651538e-08,4.8298817715803806e-08,4.698924591406575e-08,2.4840989042575307e-08,0.0004414711147546768,0.000460261944681406,0.0004671378992497921,0.0004540251102298498,0.0004488998092710972,0.00045888288877904415,0.0004547508433461189,0.0004615769721567631,0.0004642659332603216,0.0004719998687505722,0.0004658789839595556,0.000466521130874753,0.0004725388716906309,0.0004791261162608862,0.0004795929417014122,0.0004900821950286627,0.0005030690226703882,0.0004810187965631485,0.00048618600703775883,0.000492471968755126,0.0004874600563198328,0.000506601994857192,0.0005242708139121532,0.00051275291480124,0.0005144509486854076,0.000517039094120264,0.0005284580402076244,0.0005221019964665174,0.0005349270068109035,0.0005255590658634901
0.6410643631152027,0.5460522460754338,1.0,0.5133045190013945,0.11817542244985853,0.03973844705539328,0.01324539724798773,0.010350518085758634,0.0027296064958870084,0.002188106540775652,0.0019508462183984094,0.0002675535995884803,0.0002387998343569027,9.90724004587334e-05,6.225932189288156e-05,5.692126202902029e-05,5.5746984543065765e-05,8.577314543598461e-06,3.7866626389434383e-06,3.7353255624238047e-06,3.5936148558551416e-06,2.0404280994393686e-06,2.036278336871552e-06,1.4273688180882702e-06,1.1346930259727173e-06,3.548214641012555e-07,3.4783969290111586e-07,3.476575905138174e-07,3.1387877064075034e-07,1.2053328278024236e-07,1.2034933816436113e-07,8.099205226863196e-08,8.097676875218433e-08,7.578470124659895e-08,0.0004441339988261461,0.0004537489730864763,0.00045526912435889244,0.0004682291764765978,0.0004512839950621128,0.0004575769416987896,0.0004530521109700203,0.0004582139663398266,0.0004768271464854479,0.0004656040109694004,0.0004649669863283634,0.0004700848367065191,0.0004764681216329336,0.0004741821903735399,0.0004962969105690718,0.0004776120185852051,0.00048595783300697803,0.0004957208875566721,0.0005015411879867315,0.0005332180298864841,0.0005022960249334574,0.0005045318976044655,0.0005144288297742605,0.0005117030814290047,0.00052837491966784,0.0005106551107019186,0.0005151310469955206,0.0005352660082280636,0.0005208889488130808,0.0005230321548879147
0.6680559856867488,0.30886275491526094,1.0,0.5120176710188389,0.08234272029161702,0.04952182876632933,0.012419832075271175,0.011951010680928655,0.004212091015964893,0.0025755778146897136,0.0013651817519306731,0.0007989937295710689,0.00024105508311432402,0.00010436507858812255,0.00010320766522534973,6.28854276279192e-05,6.251870545404253e-05,7.613344362912838e-06,4.809927306886732e-06,4.7512550237739515e-06,3.736520394914454e-06,2.793374837886648e-06,1.954255639092024e-06,1.922323184722653e-06,1.0411542999639563e-06,1.0265682865623632e-06,2.1805320389619574e-07,1.608298156954676e-07,1.329545303824133e-07,1.3078631717715475e-07,1.242033257402967e-07,1.2355411938043143e-07,1.2037303050736042e-07,1.7335816989742105e-08,0.00045649101957678795,0.0004639299586415291,0.0004645839799195528,0.0004503149539232254,0.0004508581478148699,0.0004538439679890871,0.00045563792809844017,0.0004607678856700659,0.0004604100249707699,0.000480887945741415,0.0004616579972207546,0.00047675101086497307,0.00047849491238594055,0.0004808239173144102,0.000483010895550251,0.0004800220485776663,0.00048119109123945236,0.0004962049424648285,0.0004888011608272791,0.000502138864248991,0.0005250489339232445,0.0005086299497634172,0.0005072569474577904,0.0005318471230566502,0.0005193490069359541,0.0005160300061106682,0.0005220479797571898,0.0005190949887037277,0.0005192961543798447,0.000526469899341464


==> data/weak_greedy/rb_evaluation_ntrain_35_P3_H1b_ntest_500.csv <==
cw,cc,gin,fom_time,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,error_dim_18,error_dim_19,error_dim_20,error_dim_21,error_dim_22,error_dim_23,error_dim_24,error_dim_25,error_dim_26,error_dim_27,error_dim_28,error_dim_29,error_dim_30,rom_time_dim_1,rom_time_dim_2,rom_time_dim_3,rom_time_dim_4,rom_time_dim_5,rom_time_dim_6,rom_time_dim_7,rom_time_dim_8,rom_time_dim_9,rom_time_dim_10,rom_time_dim_11,rom_time_dim_12,rom_time_dim_13,rom_time_dim_14,rom_time_dim_15,rom_time_dim_16,rom_time_dim_17,rom_time_dim_18,rom_time_dim_19,rom_time_dim_20,rom_time_dim_21,rom_time_dim_22,rom_time_dim_23,rom_time_dim_24,rom_time_dim_25,rom_time_dim_26,rom_time_dim_27,rom_time_dim_28,rom_time_dim_29,rom_time_dim_30
0.4603955870930234,0.13064525602570232,4.5772667532158335,0.5101233259774745,0.5162742128999245,0.5133197297043741,0.10315069001719439,0.06379207756302319,0.018865703700779512,0.018549576809837754,0.006085117703255366,0.005844069539464046,0.0006915653755916859,0.00035918410931726707,0.0003366004950798274,0.00010813637180096653,0.00010372758709587211,7.105566255792117e-05,3.483971688206473e-05,2.648157447140171e-05,1.952081726805006e-05,1.4906841521390693e-05,4.0150400785820815e-06,3.975872905595754e-06,2.2780129311853347e-06,2.2747070712549323e-06,1.3159530322901264e-06,6.294268757733458e-07,4.768421811361548e-07,3.602882360121735e-07,2.9247640252550984e-07,2.8698118467343826e-07,2.2412315048138443e-07,1.0144317182162111e-07,0.0010661419946700335,0.0006019930588081479,0.0005884600104764104,0.0005966409808024764,0.0006195199675858021,0.0006473240209743381,0.000597315956838429,0.00060795689933002,0.0006198189221322536,0.000612235045991838,0.0006189079722389579,0.0006220579380169511,0.0006205430254340172,0.0006228210404515266,0.0006467310013249516,0.0006303229602053761,0.0006341870175674558,0.0006436980329453945,0.0006457780255004764,0.0006479419535025954,0.0006481340387836099,0.0006520040333271027,0.000655357027426362,0.0006567869568243623,0.0006567200180143118,0.0006585349328815937,0.000661775004118681,0.000683257938362658,0.00068143499083817,0.0007291979854926467
0.4116556951297361,0.18771592244975877,7.806764030238581,0.5088151970412582,0.9396213623612885,0.9146876195130214,0.16503944752638836,0.13484502610530472,0.02553421853167623,0.02323317034058101,0.012310249895993669,0.010381193084095169,0.0014699515306270815,0.0006319459620568642,0.0006203832713312542,0.00023643484335244294,0.00023380108563312617,0.00023072372575591878,5.584813537099556e-05,5.519180957762983e-05,5.3407144749800706e-05,2.2042719006402136e-05,2.187548580843768e-05,8.860655979334432e-06,8.200192108492091e-06,8.188945743472765e-06,5.934209101454862e-06,1.4491661320332973e-06,7.861119305154927e-07,5.63841318617111e-07,4.275443400285101e-07,3.866754947083775e-07,3.422195685949327e-07,2.1138862463998956e-07,0.0004873290890827775,0.0004364380147308111,0.00044391409028321505,0.0004514590837061405,0.0004440019838511944,0.0005057790549471974,0.0004537869244813919,0.00045463000424206257,0.0004560468951240182,0.00046592403668910265,0.0004659190308302641,0.0004581799730658531,0.00047214096412062645,0.00047371594700962305,0.00047165690921247005,0.0004670670023187995,0.0004750499501824379,0.00047485996037721634,0.0004782270407304168,0.0005052809137851,0.0004934739554300904,0.00048217095900326967,0.0005014449125155807,0.0005048511084169149,0.0005046820733696222,0.0005056910449638963,0.000497936038300395,0.0005118129774928093,0.0005173350218683481,0.0005293888971209526
0.8774270792163887,0.12201493186283818,2.0283670742811415,0.5109278749441728,0.07148662496132978,0.0456110524603152,0.013148021537396538,0.012929309546055234,0.006925591930810963,0.0036921272871587108,0.00114645052502089,0.0011397123732171989,0.0004997476195728522,0.00026655534432621036,0.00025425786211911316,3.356803532665403e-05,1.59557933141535e-05,1.5920025368787905e-05,7.4021728055461e-06,5.141688920413567e-06,3.4855540198603783e-06,2.4545042238828948e-06,2.390375856625477e-06,1.6568397601122962e-06,1.0280736692811277e-06,7.515089516907089e-07,7.132356221649318e-07,6.316684380927734e-07,4.97735415966033e-07,9.990959197183968e-08,7.180950070261557e-08,6.78713335678285e-08,5.536606360031376e-08,4.81682806722554e-08,0.00046740903053432703,0.0004458079347386956,0.0004535448970273137,0.0004577719373628497,0.000438959919847548,0.0005051699699833989,0.0004585139686241746,0.00045107502955943346,0.00046134903095662594,0.0004577019717544317,0.00046028196811676025,0.0004652179777622223,0.0004632510244846344,0.00046820100396871567,0.00047009496483951807,0.00046895595733076334,0.0004735490074381232,0.00047921505756676197,0.0004934730241075158,0.00047667406033724546,0.0004745770711451769,0.0004777599824592471,0.0004989410517737269,0.0004935769829899073,0.0004989360459148884,0.0004982389509677887,0.0004973619943484664,0.0005182389868423343,0.0005406140116974711,0.0005242269253358245
0.7631870823952438,0.24526584310929966,1.7629726849502025,0.49846486293245107,0.11603167156949273,0.06670533013637062,0.01842836959858801,0.017692766275712896,0.00789470436290619,0.004214948840896858,0.0016951171899256803,0.0013580964222214065,0.0004979778789511739,0.00022350925065107332,0.00022259412620799797,7.996325776114897e-05,7.972394779265722e-05,2.1059234278523653e-05,5.426998522380133e-06,4.537454383505329e-06,4.242899140578517e-06,3.771957138908894e-06,3.500803303108505e-06,3.2578752646173085e-06,1.579993646719575e-06,1.5755791856520246e-06,5.408933022520383e-07,5.403511427726526e-07,5.319039396553619e-07,2.3456324541319244e-07,2.0853630334244065e-07,2.0467064276248288e-07,1.9339523447187183e-07,1.7492016335940633e-08,0.00046603602822870016,0.0004332209937274456,0.00043591298162937164,0.0004399609751999378,0.0004497149493545294,0.00047267903573811054,0.00044444494415074587,0.00045247399248182774,0.00045401009265333414,0.00045064499136060476,0.00046100805047899485,0.0004565089475363493,0.0004675190430134535,0.0004646499874070287,0.0005267399828881025,0.0004696690011769533,0.00047469092532992363,0.0004745339974761009,0.0004923359956592321,0.0004837489686906338,0.0004933399613946676,0.0004763620672747493,0.000500919995829463,0.0005069629987701774,0.000502187991514802,0.000498682027682662,0.0004971219459548593,0.0004998929798603058,0.0005146719049662352,0.0005176180275157094
0.7333448483633508,0.557886678499744,7.51772531574259,0.4820193210616708,0.890124342204624,0.2206818379817949,0.087317864887567,0.06377394757458002,0.022348696522007643,0.01304877831597053,0.010806320880174386,0.002237494645811893,0.0019833960258991788,0.0008644563812831788,0.0005838528322437941,0.000540505585664257,0.0005132246654523003,3.5111340762803544e-05,1.791590946059261e-05,1.7798804415413652e-05,1.2576038963737665e-05,1.221886668083848e-05,1.2132473888508489e-05,1.0445669039223713e-05,5.399578337796701e-06,3.6716850606144537e-06,1.9014175642123752e-06,1.8470863509957193e-06,1.758560003430004e-06,5.776878803626113e-07,5.665298542553944e-07,3.5605056673951117e-07,3.5446745490352713e-07,3.4004348303435306e-07,0.00045719894114881754,0.00043515500146895647,0.00045484595466405153,0.00043773604556918144,0.00045366992708295584,0.00047782796900719404,0.00044889410492032766,0.00045320705976337194,0.00047920504584908485,0.0004526070551946759,0.00046106905210763216,0.00045809196308255196,0.0004621319239959121,0.0004623999120667577,0.00046691508032381535,0.0004614950157701969,0.0004896270111203194,0.0004742490127682686,0.0004986670101061463,0.0004778449656441808,0.0004824650241062045,0.0004936649929732084,0.0004979100776836276,0.0004987879656255245,0.0005030479514971375,0.0004980340600013733,0.0004979160148650408,0.0005081150447949767,0.0005117029650136828,0.0005214579869061708
0.6813895353038614,0.23436663249506084,5.956830029828744,0.5024600259494036,0.4214515706794435,0.30717967514751,0.06830660212431489,0.06827193888864282,0.025707578813619986,0.01782233549697048,0.007296545562253225,0.005771764693455842,0.0014435749776901736,0.000636988259379779,0.0006369816984916857,0.00023746328234396962,0.00023745238961801128,7.228820180927919e-05,2.3800467982669817e-05,2.3722349734454912e-05,2.1055471858936263e-05,1.4297432585664784e-05,1.1158900816563908e-05,1.0519025490632177e-05,6.360576098156191e-06,6.2620263156198335e-06,1.7075156671017925e-06,1.216473943947621e-06,1.0261034141665835e-06,9.590970659761274e-07,8.389699194162665e-07,8.33068446359586e-07,8.148815768802243e-07,3.1292623475538494e-08,0.0004320289008319378,0.00043549900874495506,0.00043808796908706427,0.00044861703645437956,0.00044572108890861273,0.000468588899821043,0.000463812961243093,0.00044985092245042324,0.0004550169687718153,0.00045382301323115826,0.000473395106382668,0.00045701104681938887,0.0004776130663231015,0.00046329700853675604,0.0004707499174401164,0.00046316999942064285,0.00047035596799105406,0.0004891710123047233,0.00047429604455828667,0.0004785490455105901,0.0004937500925734639,0.000490125035867095,0.0005014659836888313,0.0004981689853593707,0.0004878659965470433,0.0004977940116077662,0.0004996629431843758,0.0005006010178476572,0.0005259549943730235,0.0005223579937592149
0.770609332638432,0.3171206618751382,6.885758320452383,0.49400815600529313,0.5400927407443876,0.2365260527251477,0.0782285231626621,0.06929366989972344,0.03152752454433492,0.013763758453767325,0.00665195143186042,0.004069741382641083,0.0019065419963446158,0.000814288427941661,0.000813151839393041,0.00045074478946980625,0.0004498913578737401,5.3230141732586825e-05,1.7068942303357877e-05,1.5489003282309283e-05,1.3024074965071339e-05,1.2411602892626148e-05,1.1787850897283623e-05,1.11875402670961e-05,5.176271398550086e-06,5.033574440377718e-06,1.977684739059833e-06,1.958069795663023e-06,1.8733651059793188e-06,5.486805613581979e-07,5.111504699554825e-07,4.792605763078587e-07,4.5868970702109973e-07,7.061433933643074e-08,0.00043297698721289635,0.00043752696365118027,0.00043763406574726105,0.0004371380200609565,0.0004419879987835884,0.000474422937259078,0.0004484499804675579,0.00045254197902977467,0.0004507160047069192,0.0004606409929692745,0.0004668380133807659,0.000462281983345747,0.00046461797319352627,0.0004702520091086626,0.0004711470101028681,0.000479241949506104,0.00047414901200681925,0.0004867530660703778,0.0004763829056173563,0.00048042600974440575,0.000489416066557169,0.00047783099580556154,0.0004986010026186705,0.0005096649983897805,0.0004980070516467094,0.0004996169591322541,0.0004929080605506897,0.0005017640069127083,0.000511396094225347,0.0005175569094717503
0.36610566221644936,0.04866745484083501,1.26668697378752,0.5101727030705661,0.20448957703231316,0.20312181974531304,0.04896941167488584,0.012102169868250856,0.005315081191674519,0.005203069263856615,0.000938440296595531,0.0009050804582198865,0.00038520369347605276,0.0002176458495685791,0.00020130452630170184,6.032006625758383e-05,4.591363220687287e-05,4.334540619063371e-05,3.434061618526555e-05,1.6201208662189618e-05,1.0256556307640461e-05,9.011155010621117e-06,5.712971575929194e-07,5.524984233464487e-07,2.039250782466822e-07,2.032178911286659e-07,1.3784626712389992e-07,6.956475289186824e-08,5.232784396431405e-08,4.226070323187489e-08,3.074172363516383e-08,2.836522339238278e-08,1.844470775867692e-08,1.714749554048939e-08,0.0004422580823302269,0.0004318819846957922,0.0004365229979157448,0.0004403139464557171,0.0004427200183272362,0.00047337403520941734,0.0004495249595493078,0.00045614002738147974,0.0004622250562533736,0.0004561709938570857,0.0004645449807867408,0.0004735139664262533,0.0004625408910214901,0.0004669839981943369,0.0004801449831575155,0.00046648597344756126,0.00047041696961969137,0.00047254993114620447,0.0004832780687138438,0.0004942789673805237,0.0004887999966740608,0.00047663599252700806,0.0005044740391895175,0.0004938680212944746,0.000501863076351583,0.0004907799884676933,0.0005113569786772132,0.0005249809473752975,0.0005467080045491457,0.0005238710436969995
0.9896584966717438,0.49347150830638464,4.199671167717217,0.47960439894814044,0.4616162738028782,0.047224735030947144,0.04252723461784552,0.027828480329940477,0.021226742123255614,0.0014432230737194455,0.0011534146976585537,0.0009470294113881956,0.0002815657545053126,0.00027051733675973486,0.0002617337762205051,0.0002229379721994815,7.828886449633173e-05,2.4750234912000946e-05,1.1209333113264583e-05,9.836992626044784e-06,8.83169698800551e-06,8.751146024552352e-06,7.017295901324149e-06,3.754862427492424e-06,2.2313757677018835e-06,2.226058716632567e-06,9.304631080104965e-07,9.258353345680556e-07,7.725342663000681e-07,5.590596532289613e-07,4.744688753130098e-07,2.1705892688427747e-07,2.1512052654861036e-07,1.1931036053427046e-07,0.00043648399878293276,0.0004341650055721402,0.0004590110620483756,0.00043833302333950996,0.00044133595656603575,0.0004796349676325917,0.0004530019359663129,0.0004505349788814783,0.00045611592940986156,0.0004622240085154772,0.0004629049217328429,0.00047910597641021013,0.00046225404366850853,0.0004648269386962056,0.00046554591972380877,0.00047136307694017887,0.00048236199654638767,0.00047204806469380856,0.00048542104195803404,0.00048147200141102076,0.0004971390590071678,0.0004865169757977128,0.0005051350453868508,0.0004947609268128872,0.000503762043081224,0.0004979749210178852,0.0005003780825063586,0.0005197700811550021,0.0005553660448640585,0.0005212370306253433
0.7257083957377433,0.2837580958059338,1.6344055482122721,0.4982003739569336,0.12195695379769309,0.06857147210577827,0.018623956070435585,0.017712479825689523,0.007249974740785971,0.003973039667220175,0.0018284693667292998,0.0012530878185162176,0.0004462602129206707,0.00019306949497512898,0.00019306775590907158,9.464670049882481e-05,9.458317746016658e-05,1.6324912715489733e-05,5.800733931634964e-06,5.6909204768385975e-06,4.794659057951349e-06,3.820796567519766e-06,3.2497025738419354e-06,3.173495476083457e-06,1.6435897779009708e-06,1.642178041399922e-06,3.650147244754746e-07,3.4188303968035825e-07,3.4114364882754414e-07,2.1627799878450232e-07,1.9785656040461754e-07,1.934180359824256e-07,1.90271250026112e-07,9.660534046471682e-09,0.0004481780342757702,0.00043674896005541086,0.00045035802759230137,0.0004390350077301264,0.00044109695591032505,0.0004795190179720521,0.00045200600288808346,0.0004628309980034828,0.0004690720234066248,0.00045713596045970917,0.00047522992826998234,0.00046346697490662336,0.00047308800276368856,0.0004801220493391156,0.0004706500330939889,0.00046537001617252827,0.00047226203605532646,0.0004818360321223736,0.0004780188901349902,0.00048178096767514944,0.0004820349859073758,0.0004922129446640611,0.0005026649450883269,0.0004981500096619129,0.0005050809122622013,0.0005065819714218378,0.0004888919647783041,0.0005062520503997803,0.0005560920108109713,0.0005226049106568098
0.6832766145179413,0.0016308476298648733,7.081736604045125,0.5111525820102543,0.48595645822200856,0.4657616692830095,0.13579741001249343,0.05337193483943309,0.049633439291535825,0.04446862117535262,0.0015380578953466235,0.0014962255931133663,0.0014054439808010983,0.0006419022594776449,0.0006417977905920441,0.0002721635688422011,0.00018782118919803096,0.0001796122243914639,8.313593122495905e-05,4.7628665640932075e-05,1.40037160170794e-05,1.0060603561352986e-05,6.657462889214525e-06,5.755099462495039e-06,2.9014208828087704e-06,2.29173919673522e-06,1.9634212263386296e-06,1.759432229618259e-06,1.2126843297566444e-06,8.19154626410914e-07,4.950950960344956e-07,4.324658523372371e-07,4.006394360528902e-07,3.763947888739064e-07,0.0004402589984238148,0.00043452600948512554,0.00043976190499961376,0.00046348804607987404,0.00047014595475047827,0.00048755703028291464,0.0004483249504119158,0.00044803391210734844,0.00045853201299905777,0.00045637902803719044,0.00046419701538980007,0.00046050804667174816,0.0004638120299205184,0.0004664079751819372,0.0004660689737647772,0.0004705190658569336,0.00047283899039030075,0.0004730250220745802,0.0004775179550051689,0.0004931509029120207,0.0004746480844914913,0.0004898570477962494,0.0004962740931659937,0.0004970310255885124,0.0004915959434583783,0.0005017240764573216,0.000502833048813045,0.0005066220182925463,0.0005406310083344579,0.0005203299224376678
0.7241072388175379,0.02448344146761039,7.333629576793916,0.5106251139659435,0.40444703988277825,0.3981771635886655,0.10344189079954064,0.04956375561048251,0.04030270838637125,0.03832492850117499,0.0030665998773475914,0.003041724178546656,0.001900898033844516,0.0008776861653086599,0.0008655117891061216,0.00023569930752792277,0.0001484142160524802,0.00014784136888395044,6.556114680569568e-05,3.647578577922253e-05,1.6877699699494556e-05,1.1812458629330033e-05,1.1612113147112642e-05,9.466085358734277e-06,4.0461258646045705e-06,3.200543981630076e-06,3.095314899655213e-06,2.720252869020125e-06,2.060377702282442e-06,8.787819636077027e-07,6.224819060902727e-07,4.950413108207797e-07,4.704432248484377e-07,4.704196506988875e-07,0.00044743006583303213,0.00043592590373009443,0.00043942907359451056,0.000441503943875432,0.00044322304893285036,0.00047907407861202955,0.0004478950286284089,0.00044991401955485344,0.0004583139671012759,0.0004600820830091834,0.0004626939771696925,0.00046088697854429483,0.00046706292778253555,0.00046325591392815113,0.0004801629111170769,0.0004705139435827732,0.0004897229373455048,0.0004738379502668977,0.0004799870075657964,0.00048183498438447714,0.0004885069793090224,0.0004914809251204133,0.0004996979841962457,0.0004983179969713092,0.00048726401291787624,0.0005003870464861393,0.0005027280421927571,0.0005090950289741158,0.0005153740057721734,0.0005279260221868753
0.9901456140557632,0.2426253685256229,3.468147150028047,0.49043543194420636,0.2170887669200223,0.0402061287275591,0.034725170901574086,0.025711899048529118,0.019254881756047768,0.0005573621001518876,0.0005525334237862135,0.0005345612538339461,0.00014640627233456714,0.00013273321696455123,0.0001288500692026304,9.024499647968146e-05,4.4785832640301493e-05,2.8447688121117576e-05,1.2253268774122378e-05,9.87390028603553e-06,6.25699485615001e-06,5.849675530907836e-06,4.828336631645687e-06,1.7404370332760413e-06,1.0106525118360712e-06,7.55237479875504e-07,7.470307372079945e-07,7.052738352431965e-07,5.820215354521785e-07,1.6010557074317066e-07,1.420288883613649e-07,6.520587894749253e-08,6.516980918742853e-08,5.020024201652835e-08,0.0004400530597195029,0.00045056501403450966,0.00044922903180122375,0.00044952600728720427,0.00046794500667601824,0.0004835129948332906,0.0004530909936875105,0.0004494449822232127,0.0004521319642663002,0.0004563300171867013,0.0004672299837693572,0.00046360399574041367,0.0004691130015999079,0.00046575500164180994,0.0004754540277644992,0.00048165395855903625,0.00048035208601504564,0.0004901859210804105,0.0004779290175065398,0.0004931309958919883,0.00048271892592310905,0.0004853919381275773,0.00048609497025609016,0.0004988410510122776,0.0005058309761807323,0.000498049077577889,0.0005166539922356606,0.0005012820474803448,0.0005288650281727314,0.0005226769717410207
0.8135265495805395,0.16039680505608056,6.945253079540964,0.5074079709593207,0.32771963650573416,0.22406311255564348,0.05707333240434565,0.05678209021937706,0.02756770324833157,0.01692648742096418,0.005345152009958102,0.005107577664945373,0.001986637404222164,0.0009825292116831907,0.000954087735512691,0.00013881799427873506,0.0001205980811426354,7.587115126606073e-05,1.9539092771223396e-05,1.0079323434431467e-05,8.199917963025716e-06,8.168412286445005e-06,7.817162460051942e-06,7.475368039496805e-06,3.2311886925531224e-06,3.123658544307059e-06,1.8757530756515827e-06,1.8447834205696691e-06,1.7212468077899078e-06,5.541613017587182e-07,4.816109131130038e-07,4.801316276712983e-07,4.4885694482354863e-07,1.2553931532518646e-07,0.0004320039879530668,0.00043456105049699545,0.00043916492722928524,0.00046057591680437326,0.00044532795436680317,0.0004977110074833035,0.00046402099542319775,0.0004493230953812599,0.00046408805064857006,0.0004564619157463312,0.00047345308121293783,0.0004840430337935686,0.0004597629886120558,0.00046237697824835777,0.00046763301361352205,0.0004689829656854272,0.000472158077172935,0.0004778179572895169,0.0004944140091538429,0.00048035290092229843,0.0005153160309419036,0.0005062900017946959,0.0005000629462301731,0.00048794399481266737,0.0005093159852549434,0.0005022129043936729,0.0005023319972679019,0.0005040259566158056,0.0005285829538479447,0.0005209530936554074
0.7550263775005784,0.03716066181935718,5.983858848387035,0.5104071620153263,0.28050168312742263,0.2795304451497978,0.06741537460703759,0.0377897023548736,0.02771470429313996,0.027191648164934742,0.003010016833399345,0.0029891506745233776,0.0017171629340794114,0.0008064066115261085,0.0007888063071429576,0.00016407460986356248,0.00010173959127910449,0.00010152280852990468,4.325674206489061e-05,2.4743205532999867e-05,1.1639951381389115e-05,8.272237140738364e-06,8.260348650249383e-06,6.7467197956604825e-06,2.9815187941263413e-06,2.3395025684786962e-06,2.2967116056556937e-06,2.032127006234985e-06,1.570477400718781e-06,5.569241413428305e-07,4.108490921056432e-07,3.287806262466687e-07,3.1258079351821447e-07,3.1199801029139656e-07,0.00043258501682430506,0.00043822196312248707,0.00043961999472230673,0.00044031604193150997,0.00044307007919996977,0.00048486795276403427,0.00045091507490724325,0.00045349495485424995,0.00044944602996110916,0.00046835001558065414,0.0004600019892677665,0.00046303204726427794,0.00046790391206741333,0.0004660020349547267,0.0004708609776571393,0.00046942499466240406,0.0004902399377897382,0.0004913520533591509,0.0004786689532920718,0.00050881109200418,0.0004939530044794083,0.00048456096556037664,0.0005008309381082654,0.0005013690097257495,0.0005047119921073318,0.0004983419785276055,0.0005060110706835985,0.0005119249690324068,0.0005155679536983371,0.0005199500592425466
0.5758772585358829,0.3034428973917942,8.887102024577654,0.5028256630757824,0.8021511955522207,0.5821689934991459,0.12551098742101935,0.12478394880068616,0.03432867715679053,0.025015942926285447,0.015059725411939309,0.008323124328581418,0.0012384823011475838,0.0006784562738956485,0.0005780450273588899,0.0004382618947131259,0.0004306930409948601,5.9336777248512475e-05,5.933443906133993e-05,5.332094180706966e-05,3.661699699979985e-05,3.371923162293217e-05,2.0787227613059947e-05,1.5016334895498763e-05,5.6692010660588494e-06,5.6444820186818206e-06,2.2944811336065902e-06,2.182542895869334e-06,2.128475919989839e-06,1.4446259649660583e-06,1.4365588524501846e-06,1.4320873974053224e-06,7.78268570222635e-07,2.4295347729088033e-07,0.00043484708294272423,0.00043533090502023697,0.00044089206494390965,0.0004418130265548825,0.0004467408871278167,0.00048318703193217516,0.0004514020401984453,0.0004537549102678895,0.0004554879851639271,0.0004584090784192085,0.0004656200762838125,0.00046482402831315994,0.0004714460810646415,0.00046293495688587427,0.00047216296661645174,0.0004711700603365898,0.0004721019649878144,0.0004743580939248204,0.0004995039198547602,0.00048299599438905716,0.0004991169553250074,0.0005001770332455635,0.0004985500127077103,0.0004888989496976137,0.0005035290960222483,0.0005047079175710678,0.0005074169021099806,0.0005007890285924077,0.0005155110266059637,0.000520882080309093
0.48922906718999004,0.07533066244570341,7.101132265553629,0.5113405139418319,0.7961211999130408,0.7954691400313819,0.1854188035228618,0.0773680934513971,0.037215130786825895,0.036979262595059806,0.006747996134090263,0.006737546939320937,0.001080549775518556,0.0006415765803008414,0.0005351975712204565,0.00022587798719146137,0.00019380825654110624,0.00010002092246518136,9.999958084972525e-05,6.969315590606915e-05,3.752765961196343e-05,3.634941610723924e-05,1.3114998270989608e-05,9.901473337710287e-06,2.0015149349661436e-06,1.939935908984125e-06,8.357359751959221e-07,7.491705815162916e-07,6.548227238351281e-07,6.017890038336116e-07,5.073828332415292e-07,4.786097007363852e-07,4.524466460786989e-07,1.5921843743180367e-07,0.0004311649827286601,0.00044037692714482546,0.000439379015006125,0.0004405779764056206,0.0004403709899634123,0.00047856406308710575,0.00047641200944781303,0.0004648329922929406,0.00045709300320595503,0.00047411699779331684,0.00048263801727443933,0.00045816099736839533,0.0004677930846810341,0.0004866120871156454,0.0004689510678872466,0.00048441800754517317,0.00048066198360174894,0.00047846499364823103,0.00047801306936889887,0.0004851510748267174,0.0004908939590677619,0.00048277596943080425,0.0005057529779151082,0.0004913270240649581,0.0005192960379645228,0.0004955310141667724,0.000512158963829279,0.0005032970802858472,0.0005204550689086318,0.0005159720312803984
0.9127369011811262,0.6437583821994626,8.95196265626209,0.47466425609309226,1.1717296374802881,0.11067686003970077,0.07574901325887555,0.04659344827408757,0.02818744363172188,0.006967796039933753,0.005607040121309499,0.0029221761499548505,0.0013616043314800257,0.0009391438338590712,0.0005929952669095753,0.0005607712239673917,0.00027984814747309913,3.4545719156633464e-05,3.150941741526951e-05,3.1479020087702946e-05,2.7978843501935778e-05,1.5535960560302485e-05,1.520263144324974e-05,1.488718502408704e-05,1.2170224380451533e-05,1.0214411615950455e-05,2.3603613177953375e-07,2.2495762926604405e-07,2.2437080978307596e-07,1.1317719207719906e-07,1.1309612000044524e-07,1.1203861454341234e-07,1.1105712894162048e-07,6.000091727506738e-08,0.0004300739383324981,0.000435982015915215,0.00043911102693527937,0.0004455429734662175,0.0004558420041576028,0.00047639093827456236,0.0004511619918048382,0.00044839095789939165,0.0004512839950621128,0.0004562449175864458,0.0004737520357593894,0.00046397000551223755,0.0004678539698943496,0.00046973710414022207,0.00046814698725938797,0.00047093594912439585,0.00047147402074187994,0.0004746350459754467,0.00047985499259084463,0.0004812560509890318,0.00048558006528764963,0.0004975550109520555,0.0004987290594726801,0.0005023909034207463,0.0005083149299025536,0.000515111954882741,0.0005051289917901158,0.0005198620492592454,0.0005142980953678489,0.000518816988915205
0.43461036073720605,0.18181545292377166,3.983174937833554,0.5109156159451231,0.4568697242717817,0.4445018112700461,0.08156934837763583,0.0654257591178161,0.013992210602266117,0.01286759346459833,0.006210401362747406,0.005353934752875956,0.0006337855011949006,0.0002768480970729714,0.00027398869952816583,9.523335755683471e-05,9.467171430257502e-05,9.236638697337026e-05,2.179669804820849e-05,2.173393213117265e-05,2.1357248608515e-05,8.953113163048936e-06,8.656557978414225e-06,3.5914314043172588e-06,3.4298159386020305e-06,3.42957640501711e-06,2.4093024758319402e-06,7.266733297381468e-07,4.116987626844466e-07,2.914929725168633e-07,2.1399549345645604e-07,1.942613220825412e-07,1.796638266559195e-07,1.036850193012751e-07,0.00043669005390256643,0.0004625279689207673,0.00044635299127548933,0.0004431359702721238,0.000446513993665576,0.0004712550435215235,0.00045246200170367956,0.000453057000413537,0.0004636109806597233,0.00045317201875150204,0.0004670351045206189,0.0004786009667441249,0.00046529993414878845,0.0004652909701690078,0.0004724200116470456,0.00047294003888964653,0.00047403702046722174,0.0005032640183344483,0.0004804630298167467,0.0005009759915992618,0.00048777495976537466,0.0005086360033601522,0.0005056899972259998,0.0005058619426563382,0.0004922290099784732,0.0004941010847687721,0.0005214320262894034,0.0005264610517770052,0.0005263970233500004,0.0005203780019655824
0.986590075922091,0.6516987589111125,7.299301247179523,0.47330449300352484,0.9696512175430673,0.06258707271603263,0.056654803314108285,0.034286961625589016,0.025918150767219046,0.0032384370113238033,0.0027920145394259785,0.0023167940468974786,0.0007549882123840427,0.0007442731803320343,0.0006612946923226213,0.0005330940586070394,5.461683574988106e-05,7.198420285819089e-06,6.7366379439572956e-06,6.640069896722341e-06,6.522961320554058e-06,4.8066897354126116e-06,4.394689713659061e-06,3.691427626378734e-06,2.874467398897099e-06,2.5314535794429606e-06,3.4707565113124517e-07,3.470078685972183e-07,2.6379505131124566e-07,2.286896229215132e-07,1.9169860527520677e-07,6.443401998386745e-08,6.358525658168927e-08,6.169479618584682e-08,0.0004555199993774295,0.0004345820052549243,0.0004525629337877035,0.00045991595834493637,0.0004647979512810707,0.0004759361036121845,0.0004484299570322037,0.00044955802150070667,0.000471245963126421,0.00045629905071109533,0.00046581204514950514,0.0004597599618136883,0.0004665539599955082,0.0004699170822277665,0.00047291803639382124,0.00047158298548310995,0.0004707800690084696,0.00047869503032416105,0.0004819360328838229,0.0005032330518588424,0.0005115550011396408,0.000492330058477819,0.0004932079464197159,0.0004862460773438215,0.0005097669782117009,0.0004902650834992528,0.000504064024426043,0.0005099920090287924,0.0005126340547576547,0.0005180609878152609
0.3231282061454709,0.28677421076029486,2.2242470069881586,0.5084794169524685,0.30188476779695994,0.27859640624002596,0.05054008203419894,0.05050305589983887,0.005029817885864536,0.0048942370612151676,0.004629203546503655,0.001600015996013374,0.0006521033243958644,0.00018496955343887868,8.960265488533033e-05,5.2189319857310415e-05,4.940158137756369e-05,3.3046605024828064e-05,3.194304275723431e-05,3.077107798269704e-05,2.9515499614994336e-05,5.533905028072404e-06,4.666983087144164e-06,1.9446975433076037e-06,1.5840364297820497e-06,1.5828654763102724e-06,1.0984573407157422e-06,3.870498312123006e-07,2.7550593267022845e-07,2.2094923447798414e-07,2.193305870548179e-07,2.132068521936601e-07,5.9090426152751194e-08,3.364667802320904e-08,0.0004464670782908797,0.0004382419865578413,0.0004442440113052726,0.00044227903708815575,0.00044392095878720284,0.00047506100963801146,0.0004528689896687865,0.00045351602602750063,0.0004714519018307328,0.0004809038946405053,0.00046472891699522734,0.00045842898543924093,0.00046715792268514633,0.0004653389332816005,0.00046986702363938093,0.00046840496361255646,0.00046999589540064335,0.0004777210997417569,0.0004949639551341534,0.0005078630056232214,0.0004828789969906211,0.00047933997120708227,0.0004985849373042583,0.0004981980891898274,0.0005101800197735429,0.0004989039152860641,0.0005122879520058632,0.0005087540484964848,0.0005180049920454621,0.0005115850362926722
0.5493180822758392,0.4465966901175078,5.609677782699499,0.4932374620111659,0.6112325845930142,0.32750826287433815,0.08674201737086934,0.07732807842906148,0.017088701042889124,0.014355465609963824,0.012566479396303667,0.0016102391648217115,0.0007264680933719289,0.00030484710607656525,0.0003011225836871448,0.00027747385765010364,0.00027129685020163845,4.6630407428058934e-05,2.5490368062097935e-05,2.242165309444401e-05,2.00232044951952e-05,1.641193182965969e-05,1.2686377017125037e-05,4.003037847714154e-06,3.4714598968874685e-06,2.430843222723301e-06,2.2795318772840435e-06,2.2791670322173715e-06,2.2303357824505005e-06,1.018958446175399e-06,1.0184507304809793e-06,9.030886883483377e-07,3.942718054140157e-07,3.0971462047828744e-07,0.0004346390487626195,0.00043775804806500673,0.0004412329290062189,0.0004405529471114278,0.0004453000146895647,0.00047696090769022703,0.0004455139860510826,0.00045023998245596886,0.00045439100358635187,0.0004498619819059968,0.0004652620991691947,0.00047066190745681524,0.00046335801016539335,0.000467439997009933,0.00046563101932406425,0.00046489399392157793,0.0004834140418097377,0.00047492794692516327,0.0004929830320179462,0.0004845900693908334,0.0004939170321449637,0.0004920740611851215,0.000482379924505949,0.0005003840196877718,0.0004962190287187696,0.0005022060358896852,0.0005105630261823535,0.0005105159943923354,0.000516318017616868,0.0005185750778764486
0.8996006573833368,0.10927116603275544,6.605658692705574,0.509070249972865,0.20638967732023772,0.1255549150726386,0.03886116348584207,0.037841641027489485,0.021011665996156358,0.010203814409141204,0.003267455365662996,0.003265160280823207,0.001457694047540275,0.0008051955043644059,0.0007625685680180056,0.00012299258951077217,5.954411967936106e-05,4.894824470345601e-05,2.7133416795096482e-05,2.0539717371157107e-05,1.4225275854324818e-05,1.0190986392984925e-05,9.927520377474965e-06,5.150390742647639e-06,3.882468916336979e-06,2.870505010245271e-06,2.395761266377504e-06,2.079443970044076e-06,1.5827846707754358e-06,5.411777055874135e-07,3.799942113915001e-07,3.637202116934098e-07,2.972961815734033e-07,1.7482881413556458e-07,0.00043183204252272844,0.00045038596726953983,0.00044135202188044786,0.00044457893818616867,0.0004402060294523835,0.0004736599512398243,0.0004447039682418108,0.00045537599362432957,0.0004593339981511235,0.00045115500688552856,0.00046006194315850735,0.00045918102841824293,0.0004677239339798689,0.000468262005597353,0.0004687129985541105,0.0004640269326046109,0.0004673469811677933,0.0004750369116663933,0.0004912150325253606,0.0004963090177625418,0.00047772296238690615,0.00048353010788559914,0.0005181910237297416,0.000486956094391644,0.0005080290138721466,0.0005185409681871533,0.0005242410115897655,0.0005066560115665197,0.0005375769687816501,0.0005159969441592693
0.8494618186441611,0.33092077981446666,2.7562885222238775,0.4904746129177511,0.2193931149198253,0.06726922041547814,0.03044865052413031,0.024565396479149265,0.013584219828377231,0.0037975006683152275,0.0017780016683843311,0.0010749168250757434,0.0006487096052589087,0.00027972318458276997,0.000276814001065284,0.00015618484015828487,0.00015584047711497855,1.6511279866031247e-05,6.8576659882268366e-06,5.6358442695713354e-06,5.615934573585956e-06,4.332003253983913e-06,4.220739045187365e-06,3.544065596811404e-06,2.2074695391156087e-06,1.4285435343293731e-06,1.424457054816159e-06,1.3104589018333018e-06,1.158702940845779e-06,8.623431761322242e-08,8.535361436660055e-08,6.68701483337718e-08,6.13755748893122e-08,5.436132370022535e-08,0.00043035601265728474,0.0004378979792818427,0.00043885293416678905,0.00044582493137568235,0.0004434259608387947,0.00046024098992347717,0.0004412420094013214,0.000489290920086205,0.00045652990229427814,0.00045265897642821074,0.0004552140599116683,0.00046310899779200554,0.00046737410593777895,0.0004658809630200267,0.00047955894842743874,0.0004737330600619316,0.0004714670358225703,0.00047361000906676054,0.000480733928270638,0.00048453197814524174,0.00048295396845787764,0.0004869380500167608,0.0005034779896959662,0.000496916938573122,0.0005193770630285144,0.0005060660187155008,0.0005221270257607102,0.0005080930422991514,0.000519799068570137,0.0005186849739402533
0.32596360277933156,0.2712740727079913,6.836610685646241,0.5073269989807159,0.9307785781507872,0.8701111536127766,0.15411726841518325,0.1530782386598008,0.015273779376148537,0.01451490500087784,0.013338844264030352,0.005605943491593955,0.0019355064799894152,0.0005719071295663628,0.00032813751952174734,0.00016766044936840913,0.0001549817839988775,0.00013109171017752931,9.93218108353308e-05,9.433761356333636e-05,8.926497562411358e-05,2.253564613259572e-05,1.968772328024369e-05,7.91313984241019e-06,6.549698031639984e-06,6.472885202582044e-06,4.708106022367743e-06,1.191670881139766e-06,8.960965085195949e-07,7.018504726718497e-07,7.006370789682755e-07,6.744320924482931e-07,1.7998279006883822e-07,8.949366443195262e-08,0.00043694907799363136,0.000438150018453598,0.0004369639791548252,0.0004439998883754015,0.00045931502245366573,0.00048069399781525135,0.00048556295223534107,0.0004520990187302232,0.0004797199508175254,0.0004563650581985712,0.0004652569768950343,0.0004634320503100753,0.0004708259366452694,0.0004673220682889223,0.0004867300158366561,0.00046669505536556244,0.00047367101069539785,0.00047235796228051186,0.00047427904792129993,0.0004936499753966928,0.0004850050900131464,0.0005000239470973611,0.000506232026964426,0.0004993979819118977,0.0005058700917288661,0.0005086150486022234,0.0005068520549684763,0.0005311049753800035,0.0005306509556248784,0.0005195989506319165
0.8444135466592435,0.8026459413930911,2.1361729290965394,0.4675103429472074,0.31984565491262,0.026510673970740226,0.013335242959651236,0.007987064542751414,0.002678905063985328,0.0021285796307995318,0.0019898329096971375,0.0009018223311837337,0.00047341505949543926,0.0003509384677701415,3.9336211795294204e-05,3.334706660761668e-05,1.1319772369871004e-05,1.1317627994115238e-05,5.258677374292962e-06,5.219631636050857e-06,5.202029647022605e-06,2.8958773332150425e-06,2.367172244390316e-06,2.3298905518255827e-06,2.232131218657192e-06,8.504719275034545e-07,1.974315862012658e-07,1.8755011832537173e-07,1.618351346857107e-07,1.6147462201020554e-07,1.406559296767934e-07,1.1519672380479273e-07,1.0477561562513347e-07,4.502233074189803e-08,0.0004357930738478899,0.00044864590745419264,0.0004669260233640671,0.00044084794353693724,0.000440579024143517,0.00048242905177176,0.00045051402412354946,0.0004567670403048396,0.00045698892790824175,0.0004552260506898165,0.0004639549879357219,0.0004691019421443343,0.0004647079622372985,0.0004692800575867295,0.0004675589734688401,0.0004634960787370801,0.0004811580292880535,0.0004750349326059222,0.0004746450576931238,0.0004787859506905079,0.0004809359088540077,0.0004833920393139124,0.0005033609922975302,0.0004883980145677924,0.000502520939335227,0.0005013711052015424,0.0005090199410915375,0.00052277697250247,0.0005118190310895443,0.000520054018124938
0.8820849990955023,0.10736584968653018,6.168675591689964,0.5098335329676047,0.196850973897706,0.1338488495662548,0.03667209346707577,0.03641654821251619,0.019470466625035408,0.011274589245570095,0.0033195798144998313,0.0033107755550217054,0.001501409068515554,0.0008036299767859484,0.000764422281607876,8.934549901872849e-05,4.1030460301760045e-05,3.7352302862255156e-05,2.0532197824413964e-05,1.5160816366223605e-05,1.0821145626729515e-05,7.528668591190955e-06,7.394922525268792e-06,4.2652885448381006e-06,3.0423052638732946e-06,2.25170526509374e-06,1.943258051148497e-06,1.6884438927556457e-06,1.2886970406862626e-06,4.147177587259035e-07,2.890898567890733e-07,2.728025518367441e-07,2.217283956039168e-07,1.457072007627487e-07,0.000430078012868762,0.0004383950727060437,0.00046574207954108715,0.0004448859253898263,0.0004436579765751958,0.0004679140402004123,0.00045327399857342243,0.0004552119644358754,0.0004613579949364066,0.00047313293907791376,0.0004670060006901622,0.0004598119994625449,0.0004629779141396284,0.000485458062030375,0.00046890799421817064,0.00047102500684559345,0.0004725318867713213,0.0004919640487059951,0.00047966407146304846,0.0004780299495905638,0.0004826870281249285,0.0004878999898210168,0.0004889820702373981,0.0004924980457872152,0.0005071870982646942,0.0004998719086870551,0.0005085410084575415,0.0005109939957037568,0.000510153011418879,0.0005234939744696021
0.4547692924755936,0.0830827746920515,6.21328776305091,0.5099341169698164,0.7558177106715686,0.7555290706153522,0.1712403623121762,0.07233907610192254,0.02975116383893985,0.02968645978669262,0.006411262803837162,0.006401045602855655,0.0012445017628326255,0.0006991398338424676,0.0006202824686656837,0.00020833305880530606,0.00017765836941016996,0.00010990712457181246,9.690666106029977e-05,6.394049936750381e-05,3.791122575222579e-05,3.4615593928098576e-05,8.128909922991503e-06,6.882127175324329e-06,1.9537516955508705e-06,1.907170982113787e-06,7.946827523994373e-07,6.828908829175467e-07,4.92438227396363e-07,4.822961002347e-07,3.655233442566728e-07,3.6455823714327016e-07,3.1631308715375785e-07,1.3202211164066573e-07,0.0004386360524222255,0.0004410879919305444,0.000442071002908051,0.00044049497228115797,0.000443830038420856,0.00048084708396345377,0.0004544089315459132,0.00046520004980266094,0.00045640498865395784,0.00047084398102015257,0.0004631900228559971,0.0004634360084310174,0.0004679060075432062,0.0004705969477072358,0.0004750950029119849,0.0004864949733018875,0.0004731561057269573,0.0004828859819099307,0.0004796310095116496,0.00048477191012352705,0.0004967660643160343,0.000486428034491837,0.0005234690615907311,0.0004974809708073735,0.0005140330176800489,0.0005144340684637427,0.0005106370663270354,0.0005064469296485186,0.0005139580462127924,0.0005213150288909674
0.8748972004725892,0.27370040763478487,2.4176587229981736,0.49374628404621035,0.1644405571972338,0.05406376724713756,0.025017982567991776,0.020721138794503415,0.01204720222363023,0.0031118668847210347,0.001313214523032921,0.0010545679563882142,0.000530988161575448,0.00024621322038612803,0.00024274205775704508,9.359678964123397e-05,9.172533409047395e-05,2.0808781985914825e-05,7.751993957616253e-06,5.463957238090234e-06,5.346603641681795e-06,3.924729329317665e-06,3.916433888607924e-06,3.7881141239322664e-06,2.2175770841249264e-06,1.529067674191952e-06,1.5222663543582119e-06,1.3971609771033367e-06,1.2064255068622096e-06,1.4229734392028878e-08,1.3939843623982094e-08,1.0745020502896756e-08,8.494964167824867e-09,7.798399994904112e-09,0.00042725703679025173,0.0004393859999254346,0.0004413599381223321,0.0004479320487007499,0.00045420497190207243,0.0004557570209726691,0.0004476530011743307,0.0004500080831348896,0.00047134701162576675,0.0004496359033510089,0.0004673359217122197,0.0004572290927171707,0.00048290600534528494,0.0004653580253943801,0.0005253540584817529,0.0004662310238927603,0.000472700921818614,0.0004864790244027972,0.0004920220235362649,0.00047726300545036793,0.0005048969760537148,0.0004927479894831777,0.0005042880075052381,0.0005084279691800475,0.0005073649808764458,0.0005056600784882903,0.0005107090109959245,0.0005154190585017204,0.0005317600443959236,0.0005282409256324172
0.3064803773185799,0.03491579182274651,3.5312137018681717,0.5106195970438421,0.6749731248441778,0.668752568282241,0.15877144887410527,0.027445008252387437,0.010621963108692447,0.010376506367058065,0.002075886579149944,0.0018120346303100892,0.0009493163089306771,0.0005844154060109115,0.000541879633299878,0.00017649758362269112,0.00014557236548855845,0.0001452649587002512,9.843382842567012e-05,3.649748197471187e-05,2.377900269198755e-05,2.1228356248209305e-05,3.88740016874396e-06,3.849069181665326e-06,1.9730534518048562e-06,1.9540850750380507e-06,1.4087139675338627e-06,7.453829266309557e-07,5.228743246301964e-07,4.503406760952296e-07,3.083129841260119e-07,2.7299650056357113e-07,2.1008160664928407e-07,2.099426967106786e-07,0.0004303299356251955,0.00043647096026688814,0.0004516509361565113,0.000488174962811172,0.0004380259197205305,0.00045368506107479334,0.00044744997285306454,0.00045805994886904955,0.0004544180119410157,0.00045319204218685627,0.00046047603245824575,0.00046855397522449493,0.000478380941785872,0.00046519108582288027,0.00047044793609529734,0.00047040602657943964,0.00048172299284487963,0.0004721590084955096,0.00047435006126761436,0.0004939179634675384,0.00048085302114486694,0.0004811889957636595,0.0004938079509884119,0.0004998429212719202,0.0005215100245550275,0.0005058699753135443,0.0005087240133434534,0.0005104809533804655,0.0005122469738125801,0.0005238769808784127
0.6601176338820307,0.14228297855659233,2.002284755079292,0.5102343570906669,0.13114911168460266,0.12274966796159296,0.024450115464184685,0.021037796275717374,0.00872173594889821,0.008051181521959112,0.002224306929949871,0.002094946299378546,0.000409876824371536,0.0001951314854546923,0.0001875017340155258,2.5300413876483576e-05,2.5260350724506128e-05,2.4976091444253505e-05,7.113592707372e-06,6.974400846128529e-06,6.676305143636235e-06,3.7332995567507075e-06,3.7146190380777972e-06,1.6649920620822958e-06,1.5552971767672675e-06,1.4011547343213558e-06,8.63448254428663e-07,5.739991023727662e-07,3.6969334407870665e-07,2.969891133449069e-07,2.140864305583401e-07,2.052992368912429e-07,1.5967417411509944e-07,6.445720831716396e-08,0.00043266499415040016,0.0004401929909363389,0.0004446499515324831,0.0004418439930304885,0.00044262001756578684,0.0004641120322048664,0.00044949003495275974,0.0004542330279946327,0.0004585270071402192,0.0004548600409179926,0.0004596529761329293,0.0004628110909834504,0.00046378897968679667,0.0004663029685616493,0.0004726719344034791,0.00046834000386297703,0.00046963710337877274,0.00047686591278761625,0.0004937880439683795,0.0004812789848074317,0.0005122500006109476,0.0004945840919390321,0.0005022460827603936,0.0005031140753999352,0.0005036109359934926,0.0005002410616725683,0.0005096129607409239,0.0005218279547989368,0.0005137380212545395,0.0005176799604669213
0.1323852912543504,0.07755167426146636,8.871718706586456,0.5104556099977344,2.34533824867101,2.341287434603477,0.28034621110638175,0.15926208680443008,0.014784517013800128,0.012186741435395127,0.010668932065697932,0.003971709140739324,0.003971433835197172,0.0007388574598469639,0.0007045041134829175,0.0006908129029700743,0.0006379603747953709,0.0006365334502958533,0.00010977706295312714,4.581477630160276e-05,4.494023327064429e-05,2.7036074212113895e-05,1.456320656972631e-05,9.389452564478408e-06,9.21708171212265e-06,6.763610276198947e-06,6.215230778640231e-06,5.552683736993531e-06,2.105005617566724e-06,2.089141660798516e-06,5.720873324484281e-07,5.717537981790164e-07,5.593679840162609e-07,3.2259770753828577e-07,0.000435860943980515,0.00043362798169255257,0.00046542403288185596,0.0004460869822651148,0.0004378400044515729,0.0004505689721554518,0.0004563520196825266,0.00045551499351859093,0.0004557209322229028,0.00046934897545725107,0.0004563910188153386,0.00046181201469153166,0.00047099997755140066,0.000466585042886436,0.00046862801536917686,0.00046874501276761293,0.000467509962618351,0.0004763599717989564,0.0004942379891872406,0.0004952200688421726,0.000488111050799489,0.0004951239097863436,0.0005019479431211948,0.0004903250373899937,0.0005047540180385113,0.0005038379458710551,0.0005119210109114647,0.0005210799863561988,0.0005195779958739877,0.0005196859128773212
0.9441151154965282,0.046561151728786276,7.840646033891862,0.5098618529736996,0.1146063527227132,0.08475610746762122,0.022947965275203833,0.022928020148099318,0.013010874735925266,0.00808141463596356,0.0021610150328775146,0.002146610441669795,0.0011636609648257173,0.0006522349561816157,0.0006127858910199251,8.875400561759964e-05,6.645731762167612e-05,2.3939272134821973e-05,2.01227822339145e-05,1.910333121181014e-05,1.731277970696914e-05,1.3202896488898743e-05,1.313048958642604e-05,4.569688155456889e-06,4.555698103127967e-06,3.670404822310644e-06,2.0527395583942303e-06,1.761403860661704e-06,1.3684101185661377e-06,1.1820992420548186e-06,8.30533503300784e-07,7.728048908153019e-07,6.737765770413472e-07,2.636169057746435e-07,0.0004463030491024256,0.0004633429925888777,0.00044011196587234735,0.00046981300693005323,0.0004370269598439336,0.00046106299851089716,0.0004619229584932327,0.000453948974609375,0.00046136905439198017,0.0004577429499477148,0.0005296809831634164,0.0004582590190693736,0.00048084603622555733,0.00046514603309333324,0.000485636992380023,0.00047809304669499397,0.0004897159524261951,0.000476773944683373,0.00047806999646127224,0.00047972507309168577,0.000489342026412487,0.0005057429661974311,0.0005091049242764711,0.000513702048920095,0.0005081219132989645,0.0005032430635765195,0.0005156360566616058,0.0005081529961898923,0.0005238029407337308,0.0005146460607647896
0.7285936425378988,0.47162381396750275,3.201065589572859,0.48378601495642215,0.33769919541356297,0.10708866709013604,0.03914794693350649,0.030835225963292565,0.011682512934274795,0.0058893590624988015,0.004289847518238639,0.0009241392498546317,0.000853425874321773,0.0003375816596763385,0.00031605546949129397,0.00027011314855128287,0.0002620422096032386,8.237552897108204e-06,3.960605008836825e-06,3.758583849713504e-06,3.6883769378100733e-06,2.7001270956834445e-06,2.5595680732891556e-06,1.5561838171728613e-06,1.2000083508073663e-06,5.907807621081896e-07,5.871454856473552e-07,5.621771690194781e-07,5.226947019978309e-07,1.3841184219979357e-07,1.3724414403880494e-07,1.0029807832269981e-07,8.964421756956048e-08,7.522127967471638e-08,0.0004498339258134365,0.0004396509611979127,0.00044189998880028725,0.00045308296103030443,0.0004385440843179822,0.00047732889652252197,0.0004749929066747427,0.0004558130167424679,0.000450480030849576,0.0004635989898815751,0.0004626839654520154,0.00046786898747086525,0.0004765930352732539,0.0004638540558516979,0.0004679689882323146,0.000472304061986506,0.0004747780039906502,0.00047704996541142464,0.00048115302342921495,0.0005132469814270735,0.0005099959671497345,0.00048698391765356064,0.0005012300098314881,0.000499726040288806,0.0005095029482617974,0.0005075209774076939,0.0005262260092422366,0.0005088720936328173,0.0005206550704315305,0.0005206339992582798
0.6685854458209842,0.40021202117659815,5.306440943273364,0.4916812020819634,0.5099356367103053,0.2351420907167182,0.06906452373766642,0.06082190098502843,0.020316579620447077,0.011848581158435395,0.008041078378576318,0.0026016577869803622,0.001317133925784362,0.000536479112509911,0.0005363227810060203,0.000422926017559359,0.00041633133064175826,2.114239223786748e-05,2.0715901069105514e-05,1.9800028976923664e-05,1.686611042137217e-05,1.1947338584440506e-05,8.45014955700034e-06,5.9574853184084635e-06,4.148459229528465e-06,3.6723082792523354e-06,1.4075407017015493e-06,1.2990245597999591e-06,1.1737410208726307e-06,5.325246946264435e-07,5.280183991436324e-07,5.108671871366312e-07,4.0800253364847046e-07,1.5847300836907202e-07,0.0004481829237192869,0.00043991708662360907,0.00044820900075137615,0.00044877000618726015,0.00044262001756578684,0.0004959009820595384,0.00044714799150824547,0.0004774880362674594,0.00045961595606058836,0.0004728659987449646,0.00046161795035004616,0.0004541429225355387,0.00046519702300429344,0.0004696059040725231,0.00047087797429412603,0.0004688749322667718,0.00047487998381257057,0.0004770839586853981,0.00048114301171153784,0.0004847280215471983,0.00048419402446597815,0.000486313016153872,0.0004959919024258852,0.000500083900988102,0.0005080699920654297,0.0005061200354248285,0.0005230340175330639,0.0005125639727339149,0.0005295489681884646,0.0005349679850041866
0.44436616263823236,0.3423150062476059,4.362319058251522,0.503087489050813,0.483103627888807,0.3810143652345698,0.07868118219910383,0.07789153782983416,0.013099556363673359,0.01159339837793586,0.009959737452067288,0.0032081645842526305,0.0005017937931758538,0.00033265446098240724,0.00011556779239383397,0.00010323884562060779,9.176467076458665e-05,5.362739843876458e-05,4.127672416183631e-05,3.586977750237011e-05,2.892799008256867e-05,1.9353363552160303e-05,1.3888081249045144e-05,6.1124231539482125e-06,3.482458082494355e-06,3.16313166409078e-06,2.260095618103149e-06,1.8904967591805044e-06,1.639084644996463e-06,1.237748857342368e-06,1.23505925816285e-06,1.214627792065229e-06,1.0108320395099914e-07,6.148229033544113e-08,0.0004499700153246522,0.00045533000957220793,0.0004402309423312545,0.00044719595462083817,0.000453579006716609,0.0005024590063840151,0.0004460930358618498,0.00045673002023249865,0.0004529649158939719,0.0004674819065257907,0.0004638959653675556,0.0004608409944921732,0.0004663469735532999,0.0004683970473706722,0.00047720700968056917,0.0004684349987655878,0.00047346309293061495,0.00047915999311953783,0.00048076396342366934,0.0004821849288418889,0.00048238004092127085,0.0004921628860756755,0.000518225017003715,0.0004976580385118723,0.0004968519788235426,0.0005030629690736532,0.0005116380052641034,0.0004981070524081588,0.0005346318939700723,0.0005093129584565759
0.42789426317924717,0.16735726931104888,4.117660713769678,0.510003141942434,0.48542219601645287,0.4768317138831366,0.0887271393649921,0.0664476878011409,0.014560313963761775,0.013653109010414046,0.006170485502812906,0.005538365006106315,0.000720461719847184,0.0003271799843609145,0.0003271591559327823,0.0001105186684156059,0.00011048570012531792,0.0001045361500300533,2.2984668797320996e-05,2.2573040414291294e-05,2.256513382723703e-05,9.871395358913572e-06,7.990032588170392e-06,3.548501097361126e-06,3.540032164794348e-06,3.5388150776413944e-06,2.4998042572575097e-06,7.333892880829304e-07,4.790709195649814e-07,2.992525541424489e-07,2.1830527116284425e-07,1.8838480774435685e-07,1.854622928506307e-07,1.146727693012684e-07,0.0004453150322660804,0.00043533206917345524,0.00044286693446338177,0.00045343698002398014,0.0004464570665732026,0.000487402081489563,0.0004472029395401478,0.00045582104939967394,0.0004561489913612604,0.0004560879897326231,0.0004753770772367716,0.0004639750113710761,0.00047911296132951975,0.0004588689189404249,0.00048507703468203545,0.0004665310261771083,0.00047509302385151386,0.0004736020928248763,0.0004944519605487585,0.0004853509599342942,0.00048383697867393494,0.0004970569862052798,0.0005033499328419566,0.0005185729824006557,0.0005044939462095499,0.0005073049105703831,0.0005118009867146611,0.0005143089219927788,0.0005165820475667715,0.000531038036569953
0.7935777493916063,0.24592765058913602,6.5070515920786205,0.49644878902472556,0.4188850503564519,0.21708958233265466,0.0664295082241651,0.06211684430655977,0.02964264583619546,0.013919702578501308,0.005558309886707187,0.004532754197449792,0.0018207217890645843,0.0008280356636596734,0.0008220270153502188,0.00028586565081748134,0.000283577094135183,7.480306643028774e-05,1.9131077234123357e-05,1.341079352604032e-05,1.3084784519198686e-05,1.2901878860501975e-05,1.2452835021292051e-05,1.1679724781014291e-05,5.233751739512555e-06,5.029667552720343e-06,2.5928566451655597e-06,2.550929914150733e-06,2.4012176325729466e-06,6.822739549335598e-07,6.095923979351641e-07,5.95461076210763e-07,5.580417608349013e-07,7.981636874816165e-08,0.0004317779093980789,0.0004378159064799547,0.00044408906251192093,0.000454592052847147,0.00044231198262423277,0.000488327001221478,0.00044916896149516106,0.0004537820350378752,0.000448681996203959,0.0004580769455060363,0.00046330492477864027,0.0004676219541579485,0.00047206797171384096,0.0004663619911298156,0.00047593493945896626,0.0004991349996998906,0.0004751459928229451,0.00048048002645373344,0.00048071600031107664,0.0004967000568285584,0.00047852308489382267,0.000509622972458601,0.0005101130809634924,0.0005481700645759702,0.0005092940991744399,0.0005227639339864254,0.0005103049334138632,0.0005235809367150068,0.0005170860094949603,0.000524930888786912
0.9011814192486128,0.5669291870295469,2.744133514951714,0.4776143319904804,0.3292522551835747,0.04092460771873701,0.026719745043710677,0.017328782666803825,0.010522434300423655,0.0023455529474749525,0.001723583197351526,0.000746750875285645,0.000441810692656306,0.0002500076518299808,0.0001837345894208453,0.00018333866213389566,0.00012785969861076047,1.0045694584461204e-05,9.956247567742486e-06,9.950516700967861e-06,9.263345887410152e-06,6.0517325546903794e-06,5.450015785818165e-06,4.900237131685413e-06,3.7775314512728065e-06,3.307851620822986e-06,2.1549502267924711e-07,1.9163281490223297e-07,1.908108794700443e-07,1.6900682963311294e-07,1.474843782344166e-07,1.122484481616168e-07,1.1210392051334733e-07,6.020843498227422e-08,0.0004332499811425805,0.0004364621127024293,0.0004633889766409993,0.00045673607382923365,0.0004401169717311859,0.0004872690187767148,0.00044662097934633493,0.00047073792666196823,0.00045675598084926605,0.0004590140888467431,0.00046580994967371225,0.0004584720591083169,0.00047012302093207836,0.0004659829428419471,0.0004720019642263651,0.00046883500181138515,0.0004895169986411929,0.00047815206926316023,0.0004797140136361122,0.00047945696860551834,0.0004986240528523922,0.0004934200551360846,0.0005044239806011319,0.0004984760889783502,0.0005060959374532104,0.0005193189717829227,0.0005037749651819468,0.0005096509121358395,0.0005210069939494133,0.0005229449598118663
0.6051768500030782,0.41002971371031194,3.848141281737221,0.49645532900467515,0.38773737806564856,0.20278557750753498,0.054328121634214736,0.04908492638072546,0.01337497328063689,0.009312178449761644,0.007091921870570825,0.0018342899259757273,0.0007509122612068077,0.0003197650263140915,0.000314748941366147,0.0002681016581331488,0.00026307984085835744,2.6160617580101835e-05,2.024692643421915e-05,1.841217632203918e-05,1.55727020123367e-05,1.2296502689851598e-05,8.77330335083351e-06,4.191605840611444e-06,2.938539574848673e-06,2.4352990186970317e-06,1.5478837126369728e-06,1.5168576026440843e-06,1.4490132151590457e-06,6.370573961548647e-07,6.36129252500407e-07,5.935976286362968e-07,3.260738696693813e-07,1.8401282292591285e-07,0.0004433100111782551,0.0004364560591056943,0.00045609206426888704,0.0004436459857970476,0.00043890695087611675,0.0004888999974355102,0.00044886604882776737,0.0004539779620245099,0.0004670550115406513,0.00045456597581505775,0.0004661900456994772,0.00045400101225823164,0.00046367000322788954,0.00046202505473047495,0.00047331396490335464,0.00046573509462177753,0.00047514098696410656,0.0004805299686267972,0.0004781140014529228,0.0004803070332854986,0.00048259797040373087,0.00048238097224384546,0.0004973579198122025,0.0005001170793548226,0.0005069229518994689,0.0005041910335421562,0.0005078709218651056,0.0005087340250611305,0.0005196799756959081,0.0005202279426157475
0.9161316879100269,0.3432617180803835,3.130083113383165,0.4928719620220363,0.25718891046752024,0.054949649413203946,0.03424379232888027,0.025575940352521215,0.016579299213820155,0.002495837239036672,0.0011399710207494107,0.0006517607956269407,0.0004828912153293806,0.00020858415780376476,0.00020419714490599552,0.00012442333031385027,0.00012323398464617172,1.169868328324792e-05,8.207961502295384e-06,7.6504618197206e-06,7.635536959558144e-06,4.884849518733332e-06,4.330671511233684e-06,3.404247546392737e-06,3.0353062551059315e-06,1.9533132188012287e-06,1.5758195649255574e-06,1.4062993017967777e-06,1.2228280500584515e-06,2.0448224415393175e-07,1.839849304164524e-07,1.7997278476340986e-07,1.7908775483665926e-07,9.119083971811777e-08,0.0004327429924160242,0.00043767609167844057,0.00044227694161236286,0.00045670894905924797,0.0004462840734049678,0.00046061002649366856,0.0004479620838537812,0.0004537190543487668,0.00045439903624355793,0.0004609909374266863,0.00047154398635029793,0.0004535530460998416,0.00046455999836325645,0.0004866400267928839,0.0004694300005212426,0.00046376604586839676,0.00047546601854264736,0.0004949839785695076,0.0004930250579491258,0.000481746974401176,0.00047776999417692423,0.0005018080119043589,0.0004922290099784732,0.0004879829939454794,0.0005053590284660459,0.0005079220281913877,0.000493630999699235,0.000511090038344264,0.0005175650585442781,0.0005322039360180497
0.9093013156402705,0.7459443559358149,7.136197423283776,0.4699513749219477,1.025599229304019,0.07158864056842688,0.04699055727819022,0.027290204183926768,0.014686445316173908,0.0052549331609089275,0.004601162906512017,0.0025086230218290245,0.0011306200370915828,0.000869991466145431,0.00039388402946626515,0.00034432955527995764,9.427143862820833e-05,4.344282019508001e-05,2.4218179933305673e-05,2.3800450060067948e-05,2.131785147379285e-05,1.0655136265439603e-05,9.647523088619867e-06,9.23062129335783e-06,9.099561472218744e-06,5.75142759840308e-06,1.0710873050242383e-06,1.0702839797092948e-06,9.385899735086128e-07,7.834682301572344e-07,7.052298525465003e-07,4.38557507569501e-07,4.3816441480861235e-07,1.5240383576177668e-07,0.0004317190032452345,0.00045369297731667757,0.00044316600542515516,0.00045569799840450287,0.0004589419113472104,0.000463136937469244,0.00044801097828894854,0.00045730092097073793,0.00045346992556005716,0.0004736599512398243,0.00046260200906544924,0.0004558130167424679,0.000468498095870018,0.00046922906767576933,0.0004711579531431198,0.0004860799526795745,0.0004760180599987507,0.0004803290357813239,0.0004836020525544882,0.0004873049911111593,0.00048159295693039894,0.00048524397425353527,0.0005013109184801579,0.0004933400778099895,0.0005106339231133461,0.0005009880987927318,0.0005096739623695612,0.0005146809853613377,0.0005362849915400147,0.0005223670741543174
0.28592494883694264,0.071587302151916,1.32788752578875,0.5110044790199026,0.25017084644940657,0.24954172859123186,0.05091112452050481,0.01675379384364705,0.0028291873586636304,0.0027951416491597447,0.0011455219693465959,0.0010694742787690763,0.00029594485956783393,0.00022546773401602328,0.00020842528165112938,9.248353711297789e-05,9.215902550051568e-05,9.195797348190021e-05,2.2522691572207127e-05,1.0170544910441141e-05,7.707646806301047e-06,6.344843923607749e-06,7.212587367467297e-07,5.601579183270525e-07,4.961856790233539e-07,4.133034510022386e-07,2.761536892760266e-07,2.750509075223653e-07,1.407612582921443e-07,1.3959452048935468e-07,6.019824225747751e-08,6.00149560187835e-08,6.001331336176714e-08,4.688410912628375e-08,0.0004450778942555189,0.00043934094719588757,0.0004452680004760623,0.00044298102147877216,0.00045909301843494177,0.0004655469674617052,0.00045175396371632814,0.00046405394095927477,0.00045372999738901854,0.0004574819467961788,0.0004650680348277092,0.0004620659165084362,0.0004634930519387126,0.0004672649083659053,0.000466585042886436,0.0004732509842142463,0.00048694596625864506,0.00048041401896625757,0.00048519799020141363,0.0004948490532115102,0.0004957950441166759,0.0004999260418117046,0.0004898849874734879,0.0005174520192667842,0.0004939050413668156,0.0005031100008636713,0.0005072869826108217,0.000511575024574995,0.0005183110479265451,0.0005169849609956145
0.5448916538646872,0.41512061061207595,9.904959160297704,0.4966691000154242,1.0453887899068512,0.6100351373276844,0.1532053966134524,0.14099326249047325,0.031543495207647605,0.02547054834934828,0.021389727424148883,0.004282599606142367,0.0012025083708569412,0.0006242359475138383,0.0005627813295732394,0.0005166108290858148,0.0005036724969621984,8.433075430027181e-05,5.508568733836464e-05,4.748743920383301e-05,3.8208410178902715e-05,3.5308970590790005e-05,2.5398701611200727e-05,9.015574609764974e-06,5.280501742742475e-06,4.563228635264475e-06,4.241741703921021e-06,4.2415533776811745e-06,4.2093050544169e-06,2.1240310722315377e-06,2.1215627377508612e-06,1.978422586398177e-06,6.515274080564929e-07,4.4629887273669706e-07,0.0004283880116418004,0.00043317198287695646,0.00044377497397363186,0.00044240907300263643,0.0004416489973664284,0.00048563897144049406,0.00044953508768230677,0.0004553090548142791,0.00046566897071897984,0.0004590089665725827,0.0004799719899892807,0.00046058499719947577,0.0004707709886133671,0.00048353197053074837,0.00047016399912536144,0.0004739760188385844,0.0004739840514957905,0.00047507300041615963,0.00048035301733762026,0.0004869760014116764,0.0004952049348503351,0.0004955059848725796,0.000514633022248745,0.0004999820375815034,0.0005210560047999024,0.0005164730828255415,0.0005111399805173278,0.0005170550430193543,0.0005235100397840142,0.0005207590293139219
0.4384070905301488,0.272488592117199,6.929350901356788,0.5063450030284002,0.7631269045296588,0.6758203374684261,0.12568481102367057,0.12424993248393384,0.021984855859560365,0.018708909108294588,0.01347999660541114,0.007596238595545754,0.0009449919286550016,0.0005142654185162106,0.0002669646767162123,0.0001731307590633482,0.00015651161308163772,0.00012862283793029777,7.25689004866904e-05,6.311046806130713e-05,5.0861633935530195e-05,3.1885472871288144e-05,2.5214923720142554e-05,1.069541726122186e-05,6.329412126975084e-06,6.162472721918315e-06,4.324062623446231e-06,2.3528055403281032e-06,1.7424276193107162e-06,1.510636317079831e-06,1.5037823784800614e-06,1.4955111993066073e-06,2.614723885600802e-07,1.254980409153057e-07,0.00045318505726754665,0.0004434949951246381,0.00044251407962292433,0.0004602570552378893,0.0004431260749697685,0.0004588810261338949,0.0004525849362835288,0.0004496229812502861,0.000458360998891294,0.0004602189874276519,0.00046790100168436766,0.000458506983704865,0.0004683739971369505,0.00047692994121462107,0.0004690759815275669,0.00047326995991170406,0.0004800229799002409,0.00047723890747874975,0.0004797800211235881,0.0004936120240017772,0.00047938001807779074,0.0004942980594933033,0.0005069189937785268,0.000501219998113811,0.0005063229473307729,0.0005043249111622572,0.0005168000934645534,0.0005193119868636131,0.0005181790329515934,0.0005213309777900577
0.5696450909797616,0.21434543694778307,7.384716235551923,0.5085958590498194,0.6238248453299846,0.5507614240700569,0.10592028336621467,0.10087905277648654,0.030429486527462815,0.025544245247763248,0.0110433546325987,0.0088739194143307,0.0006662888236863202,0.00032168016116197187,0.0003025214228171053,0.00014205233684854864,0.00014055001709791342,4.1207365165306136e-05,2.4949625967284e-05,2.2947929285785305e-05,1.6823359050147237e-05,1.3198351435097835e-05,6.906618092376088e-06,6.756384370279725e-06,3.3501707788728766e-06,3.323824915443401e-06,1.1818637200970022e-06,7.749092241219861e-07,6.101106206548186e-07,5.419466733884147e-07,4.947845752157756e-07,4.943036994979902e-07,4.4788481212890803e-07,9.317341880189078e-08,0.0004495219327509403,0.0004469580017030239,0.0004471970023587346,0.00044474692549556494,0.0004433650756254792,0.00045433896593749523,0.00044962402898818254,0.00046413601376116276,0.0004567700671032071,0.00046047300565987825,0.0004683999577537179,0.0004619790706783533,0.00047031790018081665,0.0004656140226870775,0.00047531002201139927,0.0004830840043723583,0.0004789099330082536,0.0004792379913851619,0.00048008898738771677,0.0004901019856333733,0.0004960360238328576,0.00048478401731699705,0.0005052629858255386,0.0005008050939068198,0.0005077830282971263,0.0005190529627725482,0.0005204769549891353,0.000514002051204443,0.000516350963152945,0.0005284500075504184
0.6440868573366405,0.3973338842065408,1.0396082971319551,0.49610140395816416,0.10065487420838269,0.04977805844660869,0.01391010488565323,0.01247059047092634,0.0038786559591924277,0.002419098836153894,0.001690083153043429,0.0005353297641729495,0.00023970835455150796,9.937443188884665e-05,9.88959858544484e-05,7.943335839038185e-05,7.816349594980701e-05,5.14371488555995e-06,4.8220383440192555e-06,4.531926157922173e-06,3.810730776442428e-06,2.817299236572542e-06,1.966514067625677e-06,1.2534051550051543e-06,8.513328770378202e-07,7.487421832007867e-07,3.3478651326277614e-07,3.155843045296862e-07,2.912583673353733e-07,1.303452261337345e-07,1.296956583115793e-07,1.244758956160974e-07,8.839445156131809e-08,3.806665319116434e-08,0.0004369679372757673,0.000433137989602983,0.00045935995876789093,0.00044009811244904995,0.0004391660913825035,0.0004840110195800662,0.0004534610779955983,0.0004531960003077984,0.0004535759799182415,0.0004573309561237693,0.00046012899838387966,0.000456862966530025,0.00046762998681515455,0.00046468398068100214,0.00046511099208146334,0.00047274690587073565,0.00047423201613128185,0.0004740769509226084,0.0004797970177605748,0.00048355304170399904,0.00048687297385185957,0.0004881869535893202,0.0004940439248457551,0.0005010419990867376,0.0005088350735604763,0.000506704906001687,0.0005107639590278268,0.0005145270843058825,0.0005191549425944686,0.0005332429427653551
0.4465811501761877,0.006058117130251728,1.6749864036913586,0.5118733720155433,0.23793166763285328,0.2323286455564601,0.06698504048037406,0.013195981190246482,0.01198769608561017,0.010801177084470285,0.0005247590948249606,0.0004965462081867736,0.0004953708120736446,0.00022948256564872408,0.00022517625692645917,9.619200769935269e-05,5.894351203060232e-05,5.86592713873306e-05,4.426451353713579e-05,1.8246862961919745e-05,1.0050541091032183e-05,8.272141379187044e-06,3.814436450719534e-06,3.305509749933785e-06,4.204052129565498e-07,3.218565498633101e-07,2.84338859954066e-07,2.7474106518225347e-07,1.7552703922941818e-07,1.6257016855955468e-07,8.347229245453414e-08,7.515641049319738e-08,6.756105961455161e-08,6.756105690753833e-08,0.0004570350283756852,0.00043473008554428816,0.00044285599142313004,0.0004388160305097699,0.00046349503099918365,0.0004626999143511057,0.00045081705320626497,0.00045411207247525454,0.00045045209117233753,0.0004531450103968382,0.0004640480037778616,0.00047615193761885166,0.0004657210083678365,0.00048111402429640293,0.0004678549012169242,0.00047414598520845175,0.00047453795559704304,0.0004803539486601949,0.0004781449679285288,0.0004910130519419909,0.0005031028995290399,0.0004885690286755562,0.0005073420470580459,0.0005765949608758092,0.0005217250436544418,0.0005069660255685449,0.0005090710474178195,0.000512129976414144,0.0005310589913278818,0.0005214599659666419
0.4306099024808341,0.0819198841853277,3.480988904084496,0.5107461879961193,0.4519115151339727,0.4516173694604879,0.1019555599459207,0.041163440650674704,0.015824311405181767,0.01579283989498953,0.0035846266739551365,0.0035836098513459293,0.0008125736969419222,0.00045234077005532785,0.0004098906941702002,0.0001267108073423258,0.00010825228523009483,7.913000473762645e-05,6.0342195554613754e-05,3.785574718248356e-05,2.371010130490742e-05,2.0869933968742842e-05,3.2767669354906507e-06,3.0186175669195857e-06,1.0622728059603947e-06,1.0500518327205795e-06,5.489368624468966e-07,3.5825518257562747e-07,2.5725984710645536e-07,2.2923521962634566e-07,1.6903251168792848e-07,1.681190450613709e-07,1.3231528066727806e-07,6.997939463856536e-08,0.000447266036644578,0.00043970905244350433,0.0004450289998203516,0.00044206692837178707,0.00043898995500057936,0.00047975603956729174,0.0004538210341706872,0.00044953206088393927,0.0004548439756035805,0.00047450396232306957,0.0004649979528039694,0.0004610450705513358,0.0004655689699575305,0.0004756809212267399,0.00047240499407052994,0.0004731620429083705,0.00047453504521399736,0.00048054999206215143,0.0004824450006708503,0.0004826870281249285,0.00048660091124475,0.0004855630686506629,0.0005153409438207746,0.0004885849775746465,0.0005216019926592708,0.0005061440169811249,0.000506225973367691,0.0005171039374545217,0.0005210799863561988,0.000525127979926765
0.6554913685589684,0.30861534260941903,9.978837347093593,0.49898652895353734,0.8307548844878918,0.5141979010318954,0.12585874312591297,0.12186406697112691,0.041580839401006806,0.026164366514749796,0.014100445927653806,0.00817288899133347,0.0022997626404740665,0.0010056796516891067,0.0009881520961100055,0.000615832979972539,0.0006116593832352677,7.36314402491319e-05,5.0907953147454354e-05,4.984636257488316e-05,3.8731709335099195e-05,2.924956100925185e-05,1.9771235655734954e-05,1.9106847282946792e-05,1.0251796777894714e-05,1.0091402411675546e-05,2.3207449421003288e-06,1.735900946497573e-06,1.4314568037114705e-06,1.3280185034736669e-06,1.2695856257451486e-06,1.2661281173309663e-06,1.201406315106056e-06,1.9897000164985354e-07,0.0004275409737601876,0.0004400080069899559,0.00043798203114420176,0.00044121500104665756,0.00044905906543135643,0.00046138500329107046,0.0004714539973065257,0.00045021902769804,0.0004545740084722638,0.0004597000079229474,0.0004610419273376465,0.00045750103890895844,0.0004648109897971153,0.0004697610856965184,0.0004658689722418785,0.00047674798406660557,0.0004718309501186013,0.0004812590777873993,0.0004913390148431063,0.00048229400999844074,0.0004958179779350758,0.0004945199470967054,0.0005031139589846134,0.0005044679855927825,0.0005050270119681954,0.0005033629713580012,0.000501104979775846,0.0005102800205349922,0.0005228910595178604,0.0005222490290179849
0.9163020339149811,0.5853099045855237,9.702524247714374,0.47783312702085823,1.1916229643718976,0.13103715626960177,0.09084863508589375,0.0578313276874359,0.03644563092300359,0.007489183779224808,0.005634311427646146,0.0027776765929768913,0.0014151585495990114,0.0008907900875634022,0.0006509645331090247,0.000636951625102219,0.0003846722601222517,3.384962109686916e-05,3.3727028560358015e-05,3.369874736247096e-05,3.1488823375627655e-05,2.0480398073763226e-05,1.8686167660686438e-05,1.6860445259574777e-05,1.3154836246830746e-05,1.144511376408435e-05,6.790819490779665e-07,6.202269452817836e-07,5.97013851652521e-07,5.574855983676887e-07,4.75470810173744e-07,3.2216066885064725e-07,3.2153123440823724e-07,2.044259235091767e-07,0.0004268509801477194,0.0004386589862406254,0.00043693603947758675,0.00045800593215972185,0.00043803697917610407,0.000471514998935163,0.000448090024292469,0.0004543890245258808,0.00045427598524838686,0.0004791209939867258,0.0004634450888261199,0.00047660002019256353,0.00046585698146373034,0.0004685050807893276,0.0004828310338780284,0.00047368102241307497,0.0004732060479000211,0.00048146804329007864,0.0004735169932246208,0.00048019096720963717,0.0004833829589188099,0.0005010400200262666,0.0004978090291842818,0.0005002440884709358,0.0005080431001260877,0.0005086540477350354,0.0005121930735185742,0.0005107639590278268,0.0005242789629846811,0.0005112329963594675
0.8680172944325221,0.31889851884048703,7.746366213867784,0.4922959010582417,0.5978470565904556,0.17487380765184396,0.08433915777945356,0.0674637067788788,0.038960460344217525,0.009674855284276274,0.0043751625295443165,0.002860794001387599,0.0016987385153748743,0.0007445605549439403,0.0007355680485854104,0.00038503811456765537,0.00038496649075316086,4.858289182877774e-05,2.1145495437891733e-05,1.7218936257050543e-05,1.721656117683689e-05,1.2404892123534868e-05,1.202081713538373e-05,1.0429751171154043e-05,6.881331174536662e-06,4.4216041633649925e-06,4.411766141317724e-06,4.030875710866325e-06,3.5239972949425403e-06,2.303754177878781e-07,2.2220093002828418e-07,1.9539102151572504e-07,1.9143813710297434e-07,1.3939450672671284e-07,0.00043099396862089634,0.0004355920245870948,0.0004423549398779869,0.0004421980120241642,0.00043630797881633043,0.0005153260426595807,0.0004540340742096305,0.0004517299821600318,0.00045149202924221754,0.000456001958809793,0.0004642709391191602,0.0004765959456562996,0.00046555500011891127,0.00046933197882026434,0.0004693749360740185,0.0004776839632540941,0.00047245691530406475,0.0004895620513707399,0.00047544902190566063,0.0004769880324602127,0.0004934410098940134,0.0004834989085793495,0.0005016340874135494,0.0004916070029139519,0.0004969980800524354,0.0005101909628137946,0.0005153489764779806,0.0005276369629427791,0.0005258399760350585,0.0005210059462115169
0.3158314850884807,0.18145445530144066,2.687783019149875,0.5094806620618328,0.4040209386712083,0.3992090461484805,0.06721603674222563,0.05472765456992243,0.0058707609572065484,0.005170746585246441,0.0035779550660732166,0.0030417871100922446,0.0006632706935861335,0.0002916494990007483,0.0002901313605462498,0.00014697676266822382,0.00014430104083132197,0.00014356263921856213,2.854189204016996e-05,2.8115344688072336e-05,2.7069847357215635e-05,1.0307595076080512e-05,1.029518681954976e-05,4.245993363615563e-06,3.9342379179665075e-06,3.6146191608324133e-06,3.0342916786650335e-06,2.447859572516695e-07,1.659450813907854e-07,1.4042289784935767e-07,1.3494089141604444e-07,1.2905806147279333e-07,4.950146085673697e-08,1.9320689907843797e-08,0.00045754900202155113,0.00043920089956372976,0.00045767100527882576,0.0004413180286064744,0.000441929092630744,0.0004757760325446725,0.00047325307969003916,0.0004574430640786886,0.00045055500231683254,0.00045449601020663977,0.0004644880536943674,0.0004702740116044879,0.00046686793211847544,0.0004788429941982031,0.0004743479657918215,0.0004718039417639375,0.0004714509705081582,0.0004824940115213394,0.0004963258979842067,0.0004905200330540538,0.00048162403982132673,0.000483647920191288,0.000508163939230144,0.000515374937094748,0.0005080481059849262,0.0005003600381314754,0.0005126569885760546,0.0005126490723341703,0.0005207599606364965,0.0005601979792118073
0.4368520075377743,0.20872688343696055,1.41458410091972,0.5099496390903369,0.15877497086166723,0.1512265988274291,0.027311791498770884,0.02413282246703017,0.004812179199100533,0.004270451009420185,0.0023595118288883324,0.0018520643339058134,0.00020821688719880894,9.041886510844911e-05,8.037630004062938e-05,3.2256467592006094e-05,3.1147890940909093e-05,3.1106942737746676e-05,1.0067078241921025e-05,9.382216354900134e-06,8.414440934714679e-06,4.077373095820681e-06,3.931653173492692e-06,1.5868521443151063e-06,1.2746116347461065e-06,1.2718825674179788e-06,8.964624751210038e-07,2.913091307302444e-07,1.4502520055748342e-07,1.3965236459461563e-07,1.2355409667673231e-07,1.222327739661065e-07,6.180918979971868e-08,3.322568851072756e-08,0.0004443080397322774,0.00043910706881433725,0.0004429059335961938,0.0004450619453564286,0.000444454955868423,0.0004962090170010924,0.0004499730421230197,0.00045811093878000975,0.00045409391168504953,0.000458099995739758,0.0004604170098900795,0.00046388304326683283,0.0004646229790523648,0.00046548794489353895,0.00046947505325078964,0.00048598204739391804,0.00047487602569162846,0.0004925979301333427,0.0004841000773012638,0.000483914976939559,0.000480778981000185,0.0004824720090255141,0.0005115070380270481,0.000496238935738802,0.0005118909757584333,0.0005058659007772803,0.0005149879725649953,0.0005145319737493992,0.0005309740081429482,0.0005181070882827044
0.5790161097901778,0.5175052443935492,7.128699401126431,0.4840533760143444,0.8293328834536811,0.34981234279449963,0.1049559254567575,0.08657527684013452,0.019814471806868288,0.017650484873247867,0.016190632655611395,0.0013404145392307478,0.0012804305218304314,0.0004893949889238854,0.00033680917309357727,0.00030896947514055014,0.00030501343002732465,6.460154778464806e-05,2.879425219917234e-05,2.821444879298773e-05,2.811892561424719e-05,1.3590659050128666e-05,1.3286419802483874e-05,7.99260318328438e-06,7.295604778300003e-06,2.6605619990869038e-06,2.3258468679910304e-06,2.311497495661752e-06,2.0400120585482678e-06,8.545534556687419e-07,8.448320873025815e-07,5.948667575578451e-07,5.850239657286083e-07,5.471805482886331e-07,0.00044626102317124605,0.00043980299960821867,0.0004441079217940569,0.00044601294212043285,0.000443256925791502,0.0004805870121344924,0.00047111196909099817,0.0004531900631263852,0.00045708497054874897,0.00045866507571190596,0.00046549399849027395,0.00045923003926873207,0.0004658550024032593,0.00047037703916430473,0.0004697609692811966,0.00048190203960984945,0.0004929460119456053,0.0004742759047076106,0.00047760806046426296,0.0004843260394409299,0.00048703490756452084,0.00048822700046002865,0.0005022799596190453,0.0004924490349367261,0.0004988089203834534,0.0005018740193918347,0.00054982490837574,0.0005307040410116315,0.0005181299056857824,0.0005172759993001819
0.4112807526208263,0.40216909914632204,2.6103230709080476,0.5007057300535962,0.3095461081471626,0.2269908995902593,0.05160938800585344,0.048900541030090595,0.007568722305505284,0.007479914292024512,0.007209706585432428,0.0007752365199053466,0.0003797036757311524,0.00014759582811719693,4.480892853131384e-05,3.749174583843896e-05,3.670718645455881e-05,2.241575702607595e-05,1.6614572954694503e-05,1.6319525995992175e-05,1.5763115533704234e-05,3.027104139254974e-06,2.098479026210261e-06,2.041586602632829e-06,1.8049625174727737e-06,1.0123676427772342e-06,6.466103718694465e-07,6.372896948367742e-07,3.8427958748528856e-07,3.6783377547308126e-07,3.4748502551019415e-07,3.4674848563972604e-07,1.4490724255266636e-07,1.3728706847662257e-07,0.00045516109094023705,0.0004538539797067642,0.00044464203529059887,0.00044117600191384554,0.0004408370004966855,0.0004973539616912603,0.00044486497063189745,0.00044931203592568636,0.0004556890344247222,0.0004543920513242483,0.00046675989869982004,0.000457684975117445,0.0004666650202125311,0.0004661210114136338,0.00047265796456485987,0.0004698080010712147,0.00048439495731145144,0.0004741000011563301,0.0004757089773193002,0.0004784319316968322,0.0004810550017282367,0.0004954399773851037,0.0005044330609962344,0.0005005630664527416,0.0005037930095568299,0.0005010449094697833,0.0005378589266911149,0.0005127480253577232,0.0005079619586467743,0.0005181109299883246
0.5936131913179654,0.2993703433542988,7.140607467937583,0.5017058369703591,0.6273085911567204,0.4472583290550968,0.09786011426453647,0.09717272640452752,0.028241399191068047,0.020122724780882378,0.011588955218099018,0.006663960819812163,0.0011470835720992262,0.0005743985144024441,0.0005181740000087573,0.0003652159146797252,0.00036029069983318357,4.682736255530369e-05,4.488778302602591e-05,4.130517832278401e-05,2.92480506645616e-05,2.5406287880617935e-05,1.5548729956954153e-05,1.2550151273513022e-05,5.449506323051126e-06,5.401513165225577e-06,1.806743599544208e-06,1.5959604055410509e-06,1.495620143593712e-06,1.063146093446315e-06,1.0488760715700082e-06,1.0480585173924144e-06,7.140097333512615e-07,1.9143312748133373e-07,0.0004290669457986951,0.0004367179935798049,0.0004554850747808814,0.0004420449258759618,0.0004570009186863899,0.0004725959151983261,0.00046154798474162817,0.0004608880262821913,0.0004514249740168452,0.00045548705384135246,0.00046366103924810886,0.00046956108417361975,0.000498375971801579,0.000482531962916255,0.0004735540132969618,0.00047154503408819437,0.00047311699017882347,0.0004926889669150114,0.00047982402611523867,0.0005035130307078362,0.0005093450890854001,0.000489340047352016,0.0005026239668950438,0.0004906890681013465,0.0005077969981357455,0.0005024540005251765,0.0005236369324848056,0.0005117469700053334,0.0005176939303055406,0.0005175180267542601
0.7401462086960039,0.33221277878066235,8.43893075340592,0.4945936449803412,0.693377089452898,0.31948645016889204,0.09926957038874201,0.08890245645001014,0.03739020008337216,0.017950023406279745,0.009308206210587103,0.005139588301972425,0.00232704675423658,0.0009808811923906178,0.000980820256867117,0.0005974241174737034,0.0005945883425301127,5.6886549579425944e-05,2.3842616796757108e-05,2.3529437415217943e-05,1.8876253209493676e-05,1.579888190009175e-05,1.3749314966242086e-05,1.3599578926986628e-05,6.772999450238039e-06,6.771229823008043e-06,1.4573143945466017e-06,1.4414786494815298e-06,1.435917327830375e-06,7.394674839177503e-07,6.955961866689546e-07,6.698712118624805e-07,6.651249702861952e-07,6.699831285738286e-08,0.0004343329928815365,0.00043564592488110065,0.0004424749640747905,0.0004744370235130191,0.00044549303129315376,0.00045207899529486895,0.00045018806122243404,0.00044917105697095394,0.00045188702642917633,0.00045885995496064425,0.0004614689387381077,0.000457915011793375,0.0004689120687544346,0.00046603300143033266,0.00048323406372219324,0.0004931710427626967,0.00047392293345183134,0.00048193102702498436,0.0004963920218870044,0.00048306200187653303,0.0004848919343203306,0.0004886260721832514,0.0005014189518988132,0.0005525900050997734,0.0005065419245511293,0.0005023039411753416,0.0005379659123718739,0.0005143050802871585,0.0005211940733715892,0.0005210619419813156
0.07369583213834008,0.010753717600025525,2.1067369536884732,0.5117120180511847,0.7126762192209501,0.7070317311103018,0.06989076500813741,0.00805025488755467,0.0054920788050317635,0.004756012701734642,0.0012725238469937475,0.0010915447043755289,0.0010838524481445496,0.0003266401894533239,0.00031696723926881107,0.00020115703286566598,0.0001472020555332389,0.00013653193177557468,0.0001230813093055941,4.3569752246504144e-06,4.002646486315968e-06,3.362031356926514e-06,2.4658651989008654e-06,1.6201523004849562e-06,9.36496115627712e-07,9.27952709174414e-07,8.139039444067607e-07,6.986281300754525e-07,6.464330423140284e-07,6.408442025738925e-07,6.056073165541995e-08,6.048711415390425e-08,4.028342675336156e-08,3.206242183780924e-08,0.0004287280607968569,0.00044825393706560135,0.0004450770793482661,0.00043768901377916336,0.00047881004866212606,0.00048817810602486134,0.0004630370531231165,0.00045082997530698776,0.000461944960989058,0.00045491300988942385,0.00046127696987241507,0.00046118791215121746,0.00046842603478580713,0.0004718510899692774,0.0004642040003091097,0.0004851400153711438,0.0004744119942188263,0.00048129702918231487,0.000490418984554708,0.00048684398643672466,0.000491573940962553,0.00048319692723453045,0.0005062390118837357,0.0004882479552179575,0.0005086780292913318,0.0005012099863961339,0.0005097329849377275,0.0005131439538672566,0.0005343109369277954,0.0005319510819390416
0.301461667988017,0.13789958241196532,6.903239157764926,0.5107967260992154,1.1329207013880878,1.131083521458933,0.19835890772454667,0.12723315591915724,0.014697602081859162,0.013279537952093122,0.007723673941491911,0.0076003925978771,0.0016036540912146284,0.0009613207974953972,0.0009444459965569381,0.00047615803526936356,0.00047354885214025946,0.0004720374298196939,5.7371319710676156e-05,5.299086556900288e-05,5.299083983458511e-05,2.414949561242928e-05,1.943956088285446e-05,8.330989303503098e-06,7.988517924697257e-06,7.0064656112392026e-06,6.302745702546754e-06,1.3996781748524166e-06,8.71821412283133e-07,7.760679359356857e-07,6.747187042088523e-07,6.403656393552598e-07,3.113554490544741e-07,1.178222526949478e-07,0.00043107103556394577,0.00044013303704559803,0.0004641639534384012,0.0004548539873212576,0.0004459050251170993,0.0004897870821878314,0.0004635989898815751,0.00044738303404301405,0.0004555610939860344,0.0004598810337483883,0.0004746259655803442,0.00045829801820218563,0.0004797449801117182,0.0004734180402010679,0.00046426604967564344,0.00047024397645145655,0.0004937610356137156,0.0004781070165336132,0.00048332102596759796,0.000479317968711257,0.00048079690895974636,0.0005018579540774226,0.0005002790130674839,0.0005045380676165223,0.000517809996381402,0.0005575889954343438,0.0005084009608253837,0.0005117719992995262,0.0005222210893407464,0.0005205669440329075
0.6302354949729884,0.023260440121767756,3.508391625007059,0.5116600869223475,0.2784938139516062,0.2733049940468035,0.07413336070029893,0.028560468533059685,0.02363048781129547,0.022135174889445698,0.0012509289684926308,0.0012493578338056922,0.00038749544959473385,0.00018617991172095608,0.00017127173584700274,4.6656282973006526e-05,3.3590490447826674e-05,1.857176558548328e-05,1.2477981696757335e-05,8.703956598301642e-06,8.589738754260512e-06,6.932898707601491e-06,6.719696536281101e-06,5.145172548751392e-06,1.4449281307580014e-06,1.2448606929478886e-06,1.2420251193461011e-06,1.02007791332168e-06,8.221862221962471e-07,3.676009388421396e-07,3.041149390710458e-07,2.2285989452162024e-07,2.199422289711597e-07,1.9658334733014062e-07,0.00043456198181957006,0.0004426700761541724,0.00044771202374249697,0.00043882301542907953,0.0004389910027384758,0.00045997300185263157,0.0004667619941756129,0.0004506459226831794,0.0004608799936249852,0.0004546339623630047,0.0004670039052143693,0.0004736590199172497,0.00047174899373203516,0.0004768440267071128,0.00047103804536163807,0.00047307799104601145,0.0004762390162795782,0.00047619605902582407,0.0004831029800698161,0.00047976605128496885,0.00048418797086924314,0.0004869620315730572,0.0004902440123260021,0.0005046019796282053,0.0005110659403726459,0.0005012729670852423,0.0005105240270495415,0.0005289390683174133,0.0005219499580562115,0.000518440967425704
0.7751913198587196,0.6622129282587018,2.0374369102517047,0.4742763739777729,0.27012391491846455,0.044181016111574156,0.01981708922621938,0.013136409373721139,0.004553577281955841,0.0029830259309379247,0.002652075350389727,0.0008562974250970888,0.0005263739934650095,0.00030062344443736665,9.439999841501992e-05,9.324773978422258e-05,8.105137298951962e-05,6.262489522816906e-06,5.649208876514893e-06,5.648302813963965e-06,3.709308013246693e-06,3.214075066094275e-06,3.1821069913576106e-06,2.985529986646033e-06,1.555860422428461e-06,1.5199565850149461e-06,3.3997619011780243e-07,3.201997134598641e-07,3.179274669624354e-07,1.763915633840788e-07,1.6207436623363983e-07,1.1229075643102787e-07,1.1177643238066226e-07,8.739889517105596e-08,0.0004319490399211645,0.0004378949524834752,0.00044953194446861744,0.00044948095455765724,0.00044365599751472473,0.0004520430229604244,0.00044512003660202026,0.00045810197480022907,0.000456001958809793,0.00045438797678798437,0.00046622997615486383,0.0004573860205709934,0.00047655298840254545,0.00047268602065742016,0.0004793059779331088,0.0004752250388264656,0.0004738960415124893,0.0004893760196864605,0.0004813030827790499,0.00048105698078870773,0.0004979829536750913,0.0005002220859751105,0.0004917100304737687,0.0005167149938642979,0.0005242760526016355,0.0004927570698782802,0.0005285750376060605,0.0005097099347040057,0.0005223910557106137,0.0005214120028540492
0.29337517279199654,0.23786403643861975,4.982748288159569,0.5113562860060483,0.742370178243072,0.7168313533325966,0.11994876333688757,0.11622966982775305,0.009202076997506758,0.00863881459889456,0.007880464567828158,0.00409649242108478,0.0013854371008442858,0.0003816409551072501,0.00028733228202213834,0.00014996405881818265,0.00014160980920963951,0.0001301320993609599,6.943047773988731e-05,6.614409658408242e-05,6.29449624272452e-05,1.632020428436898e-05,1.5310417652877253e-05,6.192581241385319e-06,5.597902400709567e-06,4.9750870588355695e-06,4.161050437241706e-06,4.575754050951188e-07,3.202668493425776e-07,1.762326029618819e-07,1.7550263688450757e-07,1.1985016392165132e-07,1.0790201418936996e-07,1.052900589844992e-07,0.0004440000047907233,0.0004427910316735506,0.0004434980219230056,0.00043132808059453964,0.0004437180468812585,0.00046718399971723557,0.0004623259883373976,0.0004506040131673217,0.00045017502270638943,0.00045488402247428894,0.0004662969149649143,0.0004580069798976183,0.00046507699880748987,0.0004635669756680727,0.0004678779514506459,0.0004714799579232931,0.0004870489938184619,0.0004914849996566772,0.000476755085401237,0.00048172695096582174,0.0004934349562972784,0.0004987219581380486,0.0005103430012241006,0.0005055340006947517,0.0005103000439703465,0.000495315995067358,0.0005204019835218787,0.0005157599225640297,0.0005255250725895166,0.0005354259628802538
0.6353342430475842,0.43341975550850664,3.2008291817662538,0.489570970996283,0.32797655979292817,0.1501968146103111,0.04361324401081305,0.037907417006806846,0.011101624279819332,0.0073164415244501265,0.005591470016787467,0.001246881601002131,0.0007212866430192561,0.0002853056964334535,0.00028515212345685796,0.00024226473703297627,0.000237674459315544,1.922542939774892e-05,1.3690720981133768e-05,1.270743787552598e-05,1.1588659131571197e-05,8.212595200287689e-06,6.242697736208871e-06,2.923621520065503e-06,2.5837796512288117e-06,1.9107635267570925e-06,1.2202360713861929e-06,1.187194927748613e-06,1.1112295820544579e-06,4.2408346760336296e-07,4.2339773752246013e-07,3.793058058690234e-07,2.540095024084783e-07,1.574344303262394e-07,0.000433596083894372,0.0004366670036688447,0.00045705202501267195,0.0004533900646492839,0.0004410760011523962,0.0005182500462979078,0.0004851969424635172,0.0004549119621515274,0.00045301392674446106,0.00047404796350747347,0.00047716707922518253,0.00047008495312184095,0.0004657499957829714,0.00046598806511610746,0.0004662829451262951,0.0004747729981318116,0.0004753520479425788,0.0004747279454022646,0.00047845591325312853,0.0004857640014961362,0.0004827548982575536,0.0004968519788235426,0.0005198660073801875,0.0005003700498491526,0.0005246970104053617,0.0005222000181674957,0.0005056379595771432,0.0005134240491315722,0.0005327350227162242,0.0005206420319154859
0.6958787682282754,0.5844710947114898,5.673825166741228,0.47938601300120354,0.6951694253571215,0.18120062975270318,0.06774799267451606,0.04975425557832376,0.014801826120400057,0.01082781780600031,0.009553040519313289,0.0019267365928277364,0.0015000186913883328,0.0006945941932493785,0.0003564416621858624,0.00033178422760611967,0.00031949169099946195,3.7683542346755184e-05,1.73494459402035e-05,1.72586102605649e-05,1.417410728457988e-05,1.0938679384361186e-05,1.086585966706317e-05,8.903780952820147e-06,5.544785614231585e-06,2.092897299028719e-06,1.6371829060714837e-06,1.622940950042643e-06,1.5105118178118489e-06,5.828194727231705e-07,5.80722705244687e-07,3.746580580697168e-07,3.7203670366288893e-07,3.504747041047576e-07,0.0004321460146456957,0.00043613999150693417,0.0004433300346136093,0.000450780033133924,0.0004448479739949107,0.00045299797784537077,0.0004525460535660386,0.0004504070384427905,0.00045832409523427486,0.0004635099321603775,0.0004654860822483897,0.0004711280344054103,0.0004827260272577405,0.0004767200443893671,0.000468901009298861,0.0004771060775965452,0.0004744499456137419,0.00047780806198716164,0.0004862329224124551,0.0004817380104213953,0.0004971340531483293,0.0004974040202796459,0.0005088869947940111,0.0005026329308748245,0.0005226160865277052,0.0005049279425293207,0.0005111319478601217,0.0005234400741755962,0.0005295081064105034,0.000534254009835422
0.5544195974459784,0.22190064629382356,7.123879549832106,0.5086505160434172,0.6228691385368661,0.549384633281876,0.10510614133193476,0.1005727225955301,0.02881309558228672,0.024088922171863272,0.011037841366980047,0.008617521379281536,0.0005006358134288949,0.00027944890442442756,0.00023607266498778588,0.0001410776229648608,0.00013851549931249854,3.110245746506146e-05,2.7448590151341646e-05,2.425858607389777e-05,1.582694809389475e-05,1.4527287002651752e-05,7.952884915570797e-06,6.743763362815647e-06,2.390552427537576e-06,2.389706104822589e-06,7.703800956473363e-07,6.43975068930125e-07,6.049059517325984e-07,5.234931072865857e-07,5.092565689652801e-07,5.086848903109988e-07,3.557068906883071e-07,9.34259878930374e-08,0.0004372149705886841,0.00043521798215806484,0.0004445279482752085,0.00043847993947565556,0.000443575088866055,0.0004567409632727504,0.0004487119149416685,0.00044939795043319464,0.00045476295053958893,0.0004986909916624427,0.0004648769972845912,0.0004570400342345238,0.00046916294377297163,0.00046478898730129004,0.00047735299449414015,0.0004719899734482169,0.00047354400157928467,0.0004785730270668864,0.0004805109929293394,0.0005051139742136002,0.0004966970300301909,0.0004972789902240038,0.0005044330609962344,0.0005010829772800207,0.0005092780338600278,0.0005015799542888999,0.0005069460021331906,0.0005174260586500168,0.0005228720838204026,0.0005440360400825739
0.3875005355387683,0.3634678197300196,2.3476078744009348,0.5029188770567998,0.28325987107124195,0.22766209693000902,0.04795768748387131,0.04683225099616026,0.006524031625895764,0.006393784335372833,0.006105782095874071,0.0011307271822300438,0.0004757946793823579,0.00017722502990919964,5.424735921150303e-05,3.9011666162721275e-05,3.6876833014222004e-05,2.48085182152415e-05,2.2789510546123134e-05,2.202472086694611e-05,2.0980284887080586e-05,4.605693759662762e-06,3.130083959934526e-06,2.273442002734554e-06,1.8706365431389683e-06,1.3414863037435863e-06,7.963660138567562e-07,7.721753576418651e-07,4.929585573084243e-07,4.4316986178177466e-07,4.29153732619004e-07,4.287822633293533e-07,1.4065918054606113e-07,1.226829719140687e-07,0.00043666805140674114,0.0004394910065457225,0.0004420611076056957,0.0004433239810168743,0.00045082205906510353,0.00047406693920493126,0.00044887897092849016,0.00045435898937284946,0.0004570320015773177,0.0004597150254994631,0.00046281691174954176,0.0004575600614771247,0.0004621100379154086,0.00046535697765648365,0.00047021801583468914,0.00047125702258199453,0.00047761795576661825,0.000481461058370769,0.00048239994794130325,0.0004845369840040803,0.0004980610683560371,0.0005108750192448497,0.0004938039928674698,0.0004994879709556699,0.0005057310918346047,0.000494448933750391,0.0005078660324215889,0.0005216929130256176,0.0005222080508247018,0.0005207759095355868
0.8598500568655341,0.8454578987154283,1.9814887583418819,0.4649083979893476,0.3060316927736303,0.020474108946733544,0.01022641683266849,0.006053531683113965,0.0019292393500053345,0.001724890020842725,0.0016344811738041832,0.0007730239471502863,0.0004107090113531677,0.0003178140314026637,3.159346829913785e-05,2.615880393664344e-05,2.1780534123940167e-05,1.2301107924607749e-05,5.491316411154119e-06,5.469631312571926e-06,5.2835650103093394e-06,3.605702628654047e-06,3.0304081128973065e-06,3.0304080815582504e-06,2.494528658091787e-06,3.3133371165262274e-07,1.1021869301551207e-07,1.031333050979795e-07,8.41724697603189e-08,8.254336889340791e-08,7.17412911397642e-08,6.682963110264988e-08,5.285266817859948e-08,2.4657788765952293e-08,0.00043249898590147495,0.00043731299228966236,0.0004444870864972472,0.0004424729850143194,0.0004405650543048978,0.000499273999594152,0.0004605769645422697,0.000478719943203032,0.00045546400360763073,0.00046237697824835777,0.0004890239797532558,0.00045825098641216755,0.0004663279978558421,0.00046758505050092936,0.0004759168950840831,0.00046804791782051325,0.0004757479764521122,0.0004943249514326453,0.0004897909238934517,0.00048386305570602417,0.0004840659676119685,0.0004962760722264647,0.0004924649838358164,0.0005124369636178017,0.0005045499419793487,0.0005092700012028217,0.0005093830404803157,0.000528980977833271,0.0005189199000597,0.0005159409483894706
0.6950383878099182,0.3938347561850223,9.997433659566035,0.49088920606300235,0.9402397512917232,0.41089030018137995,0.12630169482686812,0.10994893664928661,0.039870860877563426,0.021427913762857978,0.013799931701411021,0.004892354688599574,0.0026184751763673173,0.0010653801345681924,0.0010652427001231716,0.0008117938014805109,0.0008000131276856326,3.241482592200956e-05,3.170465269993162e-05,3.095374801931787e-05,2.5958805560657023e-05,1.815731688868721e-05,1.3045363942671487e-05,1.094268507662072e-05,7.11110774661895e-06,6.5881586675147275e-06,1.773686204368662e-06,1.5584139839442156e-06,1.357249440554837e-06,7.717280653655698e-07,7.583503829905387e-07,7.513428465970225e-07,6.747295865539695e-07,1.94814931521811e-07,0.00044697197154164314,0.00044821901246905327,0.0004528260324150324,0.00044053199235349894,0.00045357400085777044,0.00047496799379587173,0.0004478050395846367,0.00045030901674181223,0.0004473940934985876,0.0004605039721354842,0.0004582770634442568,0.0004675990203395486,0.00046653300523757935,0.0005304359365254641,0.0004729389911517501,0.00046938902232795954,0.0004755699774250388,0.0004958760691806674,0.0004759429721161723,0.00048066803719848394,0.0004830360412597656,0.0004931960720568895,0.0005072610219940543,0.0004979930818080902,0.0005048610037192702,0.0005043720593675971,0.0005302720237523317,0.0005162740126252174,0.0005223000189289451,0.00052091502584517
0.7923956468500528,0.49882892442682103,3.596433428277529,0.48473017499782145,0.39254644571003877,0.09273156337074313,0.040953030906504706,0.030011443402096966,0.013589529976176304,0.005343447518039067,0.0038086488293002005,0.0009073234925429123,0.0009046205228471808,0.0003772108352811966,0.00032708420848859434,0.0002924661114087985,0.00027552103748389276,7.931014803964768e-06,6.632033080774788e-06,6.631897761938445e-06,5.3240008435100095e-06,3.8817678367027295e-06,3.4408117369753e-06,3.4162540877727175e-06,1.990200591742339e-06,1.958308494666022e-06,1.5102319511106342e-07,1.50954773761656e-07,1.5080581489853503e-07,8.931202204777577e-08,8.850392239964428e-08,8.653086678560277e-08,8.614362487942691e-08,2.1940170180193446e-08,0.00043478200677782297,0.00046390597708523273,0.00044034700840711594,0.00043941999319940805,0.00045623898040503263,0.00046974001452326775,0.00044804601930081844,0.00044900504872202873,0.0004562060348689556,0.0004659639671444893,0.0004633719800040126,0.0004587490111589432,0.0004661619896069169,0.0004689159104600549,0.000483092968352139,0.0004729710053652525,0.00047048297710716724,0.00048111705109477043,0.0004771059611812234,0.00048532604705542326,0.00048472697380930185,0.00048510299529880285,0.0005019210511818528,0.0005009259330108762,0.0005116329994052649,0.0005056039663031697,0.0005005319835618138,0.0005135609535500407,0.0005210890667513013,0.0005258519668132067
0.6824892860020683,0.21671231241323197,2.085196969143883,0.5038272909587249,0.14264509587873214,0.10920344701461814,0.023550161662460756,0.023523997733352654,0.008972618431689377,0.00652169234517661,0.0025025266979265,0.002076721705946405,0.0005027719775739228,0.0002240935390736646,0.00022387696642516483,7.05431376186012e-05,7.053143905861803e-05,2.677318839063471e-05,7.827914364207608e-06,7.751052047987882e-06,7.186405898406697e-06,4.650026439329826e-06,3.7489213516951297e-06,3.3215576789307047e-06,2.153967568366404e-06,2.1080795560991517e-06,6.377300303306805e-07,4.437805448522244e-07,3.606952831685837e-07,3.435789664855786e-07,2.929169829461999e-07,2.9184808590658296e-07,2.7969093312712057e-07,1.2125076355781436e-08,0.0004588390002027154,0.0004405379295349121,0.00043887703213840723,0.0004374510608613491,0.0004438901087269187,0.0004728690255433321,0.00046870100777596235,0.0004558160435408354,0.0004479619674384594,0.00044954195618629456,0.00045932806096971035,0.00045511091593652964,0.00046118907630443573,0.00046946806833148,0.0004728179192170501,0.0004760220181196928,0.00047268206253647804,0.0004794580163434148,0.0004923850065097213,0.00048575398977845907,0.0005009969463571906,0.0004929180722683668,0.0005074540385976434,0.0005001990357413888,0.0005091059720143676,0.0005085489246994257,0.000507646007463336,0.000516572967171669,0.0005338500486686826,0.000528011005371809
0.46560851000693315,0.3873929297643537,9.470562483926669,0.498708114027977,1.04780406279359,0.738797554676701,0.16682228033035584,0.15985903274260593,0.02832017260940447,0.025652220515501582,0.023008140568729636,0.004710622490451399,0.0006641025222853637,0.0005801523801907079,0.00023280948532322649,0.00023235290958915122,0.00021476973502090595,7.97217450223454e-05,6.327668689602551e-05,5.417516196858584e-05,4.2497768686348626e-05,3.3983591546957566e-05,2.3699657792695233e-05,9.858989479348837e-06,5.422332697427621e-06,4.91446809240623e-06,3.941854302822267e-06,3.7457016718606022e-06,3.522345043564585e-06,2.4050637393377204e-06,2.390746358894471e-06,2.326418471026556e-06,7.749986389218285e-08,7.573416370750972e-08,0.00043446198105812073,0.00043852999806404114,0.0004355920245870948,0.0004331470699980855,0.00044322293251752853,0.000484145013615489,0.0004469580017030239,0.00045234605204313993,0.0004496959736570716,0.0004675070522353053,0.00045811303425580263,0.0004585429560393095,0.0004605799913406372,0.0004660499980673194,0.0004710139473900199,0.000470462953671813,0.0004882609937340021,0.0004903400549665093,0.000496100983582437,0.00048077700193971395,0.000496438005939126,0.00048662605695426464,0.00048827403225004673,0.0004931100411340594,0.0005086659220978618,0.0005066420417279005,0.0005121050635352731,0.0005172360688447952,0.0005155960097908974,0.0005268380045890808
0.38967118598286565,0.16094742358150937,3.4818586794556223,0.510779054951854,0.45205636394843696,0.447180625931727,0.08222190520583214,0.05901396037239469,0.011072800976197809,0.010380175672355519,0.005024639478369562,0.004595874967395866,0.0007702113334386145,0.00036216022194418535,0.0003615976014640425,0.00013624380605696366,0.00013611563062584524,0.0001318302008177406,2.5911225634721854e-05,2.5173780570352804e-05,2.5169480512938042e-05,1.0960223398588296e-05,8.784264116397143e-06,3.73166839398662e-06,3.6937874541674386e-06,3.6450635751289796e-06,2.771981400957386e-06,5.414946306375745e-07,4.268436071151833e-07,2.381931058685575e-07,2.0305281907684766e-07,1.644882739664254e-07,1.201789785120219e-07,1.0001871713434576e-07,0.0004431159468367696,0.00044271594379097223,0.00045573990792036057,0.0004436030285432935,0.00044448196422308683,0.0004758950090035796,0.0004514249740168452,0.00045469601172953844,0.00045131100341677666,0.0004707819316536188,0.0004588810261338949,0.0004586860304698348,0.00046848796773701906,0.00046916294377297163,0.00046894699335098267,0.0004664839943870902,0.0004872080171480775,0.0004935669712722301,0.0004991089226678014,0.00048322207294404507,0.0004825639771297574,0.0004855289589613676,0.0004970739828422666,0.0005024949787184596,0.0005298380274325609,0.0005097290268167853,0.0005087069002911448,0.0005332590080797672,0.0005079479888081551,0.0005192669341340661
0.8797764560608707,0.474382132911368,4.072179899716394,0.4852927210740745,0.4290502522341612,0.0757084269990084,0.04420968553875033,0.030916042007550156,0.018235278702336048,0.004068936450330468,0.0025567830323987416,0.0007997887639930948,0.0007618227489382196,0.00033754102465755466,0.0003004192650799649,0.00027973562189563783,0.0002469044004689751,1.306954515732252e-05,1.2813860780673769e-05,1.2813632810470297e-05,1.2499176973201256e-05,8.476561541584362e-06,7.0478218497156e-06,5.315177831751146e-06,4.5948293719649945e-06,3.7473366840463613e-06,8.826168033687603e-07,7.660304482957236e-07,7.201690764841298e-07,3.824626691587335e-07,3.461614691058916e-07,3.064012439825774e-07,3.061425782600993e-07,1.4797235814565184e-07,0.00043118896428495646,0.00043792789801955223,0.00044993998017162085,0.00045884994324296713,0.0004564999835565686,0.00047568301670253277,0.00047055899631232023,0.0004505020333454013,0.00046126998495310545,0.0004547809949144721,0.0004606430884450674,0.00045432604383677244,0.0004655600059777498,0.00046853802632540464,0.0004679140402004123,0.00047088402789086103,0.0004743640311062336,0.0004756009439006448,0.0004872460849583149,0.0004957659402862191,0.0004835010040551424,0.0004950350848957896,0.0004865130176767707,0.0004894901067018509,0.0005099429981783032,0.0005050579784438014,0.0005134399980306625,0.0005103569710627198,0.0005155450198799372,0.0005204649642109871
0.7875625625397042,0.2509096288749123,6.679253302597409,0.49695678998250514,0.4380317434479933,0.22766411255653943,0.06905406960244974,0.06459286912450882,0.030441869918326845,0.01446069249718253,0.005854464107163853,0.004688479344814565,0.0018737662215560765,0.0008460223868965596,0.0008409729561073427,0.0003060187147691189,0.00030443352588189755,7.602143681350869e-05,1.9543123468135095e-05,1.4413344876051065e-05,1.3844012356140391e-05,1.3487051668209648e-05,1.2949419282021287e-05,1.2124775364667214e-05,5.488238324456646e-06,5.324221593496314e-06,2.546394518434318e-06,2.516756130535739e-06,2.387493871457485e-06,7.257574720076e-07,6.496445833303915e-07,6.336467277507016e-07,5.94859965311011e-07,7.698047880596522e-08,0.0004285320173949003,0.00043733709026128054,0.00043795700185000896,0.00043964001815766096,0.00046214694157242775,0.0004734429530799389,0.00047164398711174726,0.0004642769927158952,0.0004583450499922037,0.00045460998080670834,0.0004664540756493807,0.00045861396938562393,0.00046655198093503714,0.00046531809493899345,0.0004678129917010665,0.0004692899528890848,0.00047063000965863466,0.0004902860382571816,0.0004846800584346056,0.0004970330046489835,0.0004963380051776767,0.00047995708882808685,0.0004886019742116332,0.0004865640075877309,0.0005099399713799357,0.00050436204764992,0.0005244329804554582,0.0005137389525771141,0.0005029820604249835,0.0005211179377511144
0.6316683855799359,0.18786072533752196,8.725084048832763,0.5085505220340565,0.6343784282829333,0.557741918280969,0.11001670524762237,0.10409465518393568,0.03741143017426738,0.03163796750534707,0.011236375249628219,0.009803049873297146,0.0015341808721653844,0.0006883300302093919,0.0006858722853611434,0.0001684086828767341,0.00016840722589403338,0.00010192420834493498,2.8189804089811964e-05,2.816929148968672e-05,2.7561607920433234e-05,1.4789060531311273e-05,1.2026173224359368e-05,8.452487297752998e-06,7.127597980239134e-06,6.835038013366532e-06,3.0041213920795405e-06,1.852367014243536e-06,1.192127302205018e-06,1.1526375937874313e-06,9.14712847762045e-07,9.138743938787084e-07,8.522321242147364e-07,1.4000598523894044e-07,0.00043277000077068806,0.0004385340726003051,0.00045819394290447235,0.00043945806100964546,0.0004387160297483206,0.0004929180722683668,0.0004497069166973233,0.00045326794497668743,0.00045281904749572277,0.0004588640294969082,0.0004619669634848833,0.0004607780138030648,0.00046176998876035213,0.0004810329992324114,0.0004853279097005725,0.00048459996469318867,0.00047650502528995275,0.00047471490688622,0.0004997189389541745,0.000484897056594491,0.0005179110448807478,0.0004944739630445838,0.0004984709667041898,0.000499012996442616,0.0005667000077664852,0.0005169820506125689,0.0005089630139991641,0.0005154010141268373,0.0005160280270501971,0.0005218649748712778
0.7830883149229926,0.6555941353552872,7.220188130837759,0.47765902103856206,0.9510506620491486,0.15361376760421336,0.0701412790130756,0.0463948217454025,0.016780334574447307,0.010305806831330842,0.009061813108266087,0.002941092176111469,0.0018324490995532889,0.0010315807970920163,0.00035944313191265266,0.0003555467726353932,0.0003059565213020263,2.2598415949636052e-05,2.125693030862731e-05,2.1252184744360068e-05,1.4406951326211367e-05,1.1749011994888241e-05,1.162960160660687e-05,1.105445997100054e-05,5.940077900425745e-06,5.908715298295071e-06,1.1902984440314378e-06,1.1136493319339598e-06,1.1072901631459755e-06,6.121653949623155e-07,5.583444908465102e-07,3.8935596602078795e-07,3.865366346162819e-07,3.030218126923733e-07,0.0004310440272092819,0.0004354559350758791,0.0004694999661296606,0.0004359650192782283,0.0004416269948706031,0.00045189098455011845,0.00044714100658893585,0.00045453908387571573,0.0004521469818428159,0.0004544550320133567,0.00046004203613847494,0.0004587559960782528,0.0004701529396697879,0.00048067793250083923,0.0004709449131041765,0.0004705099854618311,0.0004821750335395336,0.0004908599657937884,0.0004931249422952533,0.0004975870251655579,0.00048504595179110765,0.000492961029522121,0.0005021030083298683,0.0005136369727551937,0.0005093499785289168,0.0005037870723754168,0.0005098360124975443,0.0005257879383862019,0.0005321339704096317,0.0005301869241520762
0.9806402751425881,0.2277871909612047,3.1301560323789066,0.49398903804831207,0.1847795181891464,0.037388702579728726,0.030421824824779557,0.022947578576463235,0.016803349619600675,0.0007438033159823882,0.000637198726794298,0.0006308320374247937,0.00019230000916184482,0.00015342640568848684,0.00014781585026174492,8.833538752798766e-05,4.100267925900015e-05,3.040636442850041e-05,1.3152287015399302e-05,1.0382595430420266e-05,6.550242328062214e-06,5.782992088653301e-06,4.922279649583839e-06,2.1660556062836955e-06,1.377712266828739e-06,9.708174915511263e-07,9.673294678034388e-07,8.967302860334324e-07,7.351201478134676e-07,1.306330926713348e-07,1.2354268405238108e-07,5.357289970034588e-08,5.189391991286304e-08,4.986440024928762e-08,0.00042876601219177246,0.0004396890290081501,0.00043866701889783144,0.000438596005551517,0.00044464110396802425,0.00045327702537178993,0.0004473049193620682,0.00045831198804080486,0.000451902044005692,0.0004582080291584134,0.00046149000991135836,0.00045794795732945204,0.0004828149685636163,0.00047024793457239866,0.00046667305286973715,0.0004670260241255164,0.000474350992590189,0.000483323005028069,0.00048120005521923304,0.00048140797298401594,0.00048286200035363436,0.0004870080156251788,0.0005117399850860238,0.0004969220608472824,0.0005086439196020365,0.000492171966470778,0.0005068039754405618,0.0005135579267516732,0.0005127369659021497,0.0005220860475674272
0.8586731204838641,0.24298586196281913,4.248125141421546,0.49635913490783423,0.2625053501717764,0.10465794528756611,0.04187812639187665,0.03653626345867179,0.02023237960721088,0.00653413217491616,0.0026223914107209732,0.0022661990919815938,0.001027999952983792,0.0004887289768424013,0.0004810183215661214,0.00015112494933344536,0.0001437294379381703,4.429200226653576e-05,1.4536239673052432e-05,9.07952810542418e-06,8.709490158873002e-06,7.185882251935878e-06,7.165446469452845e-06,7.068055962768726e-06,3.5916062476078655e-06,2.709340426822806e-06,2.5564642037097813e-06,2.373485709182378e-06,2.062546405554857e-06,1.3690876667053277e-07,1.2532132222319153e-07,1.2319976552182996e-07,1.1843281009599288e-07,3.969979694051521e-08,0.0004327909555286169,0.0004467340186238289,0.00043784594163298607,0.00045297201722860336,0.0004409450339153409,0.00046602392103523016,0.0004725959151983261,0.00046531902626156807,0.0004519399954006076,0.00045538798440247774,0.00046170607674866915,0.0004591579781845212,0.0004670890048146248,0.00047000404447317123,0.00046999193727970123,0.00047011603601276875,0.00047298800200223923,0.00048317096661776304,0.0004770000232383609,0.00048489507753401995,0.00047729199286550283,0.00048348598647862673,0.0005018239608034492,0.0004993029870092869,0.000507830991409719,0.0005029690219089389,0.0005090320482850075,0.0005280149634927511,0.0005154469981789589,0.0005114329978823662
0.714640161179027,0.15874858019476323,2.43164579344752,0.5108437049202621,0.14064887159110165,0.12044250863197353,0.024839917417055407,0.02391760253495456,0.010150569171970108,0.008384393514310078,0.00250226503649755,0.0023299768549374772,0.0006419060484034734,0.00030339688386314396,0.00029630867735830097,4.321541363501164e-05,4.278180906372664e-05,3.132422762625388e-05,7.5484828866242165e-06,7.053608219213951e-06,7.0269728719154946e-06,4.146686103852769e-06,3.919517299896507e-06,2.2465056667155294e-06,1.9935880227330293e-06,1.8706669343280957e-06,7.831161675322386e-07,5.420173985012156e-07,3.9147824825753487e-07,3.91352689392565e-07,3.0280626161218304e-07,3.016829990362456e-07,2.609367069999914e-07,4.487358379344724e-08,0.00043540296610444784,0.00043545395601540804,0.0004426829982548952,0.00043895398266613483,0.0004573860205709934,0.0004807600053027272,0.00044465402606874704,0.0004543149843811989,0.00045420299284160137,0.0004566559800878167,0.0004580649547278881,0.00045690801925957203,0.00046690995804965496,0.0004709390923380852,0.0004703570157289505,0.0004790469538420439,0.000474657048471272,0.0004998630611225963,0.0004797689616680145,0.0004955100594088435,0.0004967040149495006,0.0004841099726036191,0.0005003910046070814,0.0004971519811078906,0.0005055549554526806,0.0005042949924245477,0.0005214649718254805,0.0005035159410908818,0.0005132530350238085,0.000521915964782238
0.48635842326661893,0.24369675423272685,3.120921600121302,0.5056051759747788,0.31380343699617125,0.2806740315611148,0.05228497266815932,0.05045090779521682,0.01129242187656456,0.00949326316496037,0.005468908191908703,0.003792862061275978,0.00020822609872118316,0.00015655133565480384,7.839202235833307e-05,6.628375152650333e-05,6.197467630113734e-05,3.7006290842842056e-05,2.1837125109945022e-05,1.853207011170657e-05,1.3127822039100203e-05,1.0582571713223802e-05,7.97460604597509e-06,3.7202396162940074e-06,1.4485688481000757e-06,1.3710074040551637e-06,1.1044948160681584e-06,6.339190588225853e-07,4.88486956348492e-07,4.4534389452723765e-07,4.3895335194306645e-07,4.388564384393014e-07,5.3284475049862466e-08,4.898784528742857e-08,0.00045185291673988104,0.00046324694994837046,0.0004541750531643629,0.0004435349255800247,0.000449695042334497,0.00045288505498319864,0.00044843798968940973,0.000453394022770226,0.0004519029753282666,0.0004611400654539466,0.0004662160063162446,0.0004589419113472104,0.0004708790220320225,0.0004751840606331825,0.000470736064016819,0.00046742300037294626,0.0004742919700220227,0.000506404903717339,0.00048116897232830524,0.00048289995174854994,0.0005087230820208788,0.0005057160742580891,0.0004869629628956318,0.0004985140403732657,0.0005241540493443608,0.0005135430255904794,0.0005140830762684345,0.0005039690295234323,0.0005170860094949603,0.0005181189626455307
0.5821670682445784,0.41197472401198787,5.185917356176863,0.4936713998904452,0.5313813513524689,0.2904529243402946,0.07568015294126687,0.06893838145143882,0.017426571889728168,0.012862147404749481,0.010175997770832135,0.0024146946979513558,0.0008778751763441764,0.00039185237173439526,0.0003783501977760817,0.000331418069111457,0.00032462233645262856,3.987374189929447e-05,2.862590970848731e-05,2.5528768599512716e-05,2.1267977126802883e-05,1.776809702918246e-05,1.2721254630920733e-05,5.368551300376792e-06,3.580735351495172e-06,2.9592856129248927e-06,2.1959181533852464e-06,2.178835874975055e-06,2.1161952408967854e-06,9.7392635235079e-07,9.7294134632208e-07,9.052840530016178e-07,4.1888369887627504e-07,2.5680653166178467e-07,0.0004290319047868252,0.0004401389742270112,0.00044022698421031237,0.0004553520120680332,0.00044142408296465874,0.0004527339478954673,0.00044796301517635584,0.0004520680522546172,0.00044818094465881586,0.0004546819254755974,0.0004568028962239623,0.00045703898649662733,0.00046639691572636366,0.00046979705803096294,0.0004719109274446964,0.0004691220819950104,0.0004723659949377179,0.0004747820785269141,0.0004804630298167467,0.0004816139116883278,0.0005022080149501562,0.0004967559361830354,0.0005030579632148147,0.0004894620506092906,0.000498421024531126,0.0005062660202383995,0.0005167199997231364,0.0005129720084369183,0.0005178590072318912,0.0005183049943298101
0.9106640422500436,0.22393439169229967,3.7966624099881123,0.49773851700592786,0.21727539423524178,0.07005187329686517,0.035849139443755694,0.02976539684096213,0.018506330410087347,0.0038923365114980823,0.0016635139323275894,0.0015732252966281508,0.0006956593765048989,0.0003633973984309746,0.0003534275757393209,9.787501389337219e-05,6.881132067488224e-05,3.9666448465392185e-05,1.593321650275969e-05,1.102385487109514e-05,8.92642392017696e-06,5.949658510000329e-06,5.862535958941839e-06,5.589096139416374e-06,3.4675317526268262e-06,2.4120319809655874e-06,2.3993762216451607e-06,2.1825498616485666e-06,1.8220487897938312e-06,8.86082566295502e-08,8.490229420274318e-08,7.048925614043997e-08,5.683953801474367e-08,5.327985922379364e-08,0.0004451959393918514,0.00044070405419915915,0.0004395400173962116,0.0004361890023574233,0.0004432270070537925,0.00045493198558688164,0.0004504299722611904,0.00045358005445450544,0.00045451801270246506,0.0004548319848254323,0.0004719169810414314,0.00046073191333562136,0.0004610450705513358,0.0004713799571618438,0.00047060800716280937,0.0004686920437961817,0.00046995701268315315,0.00047772203106433153,0.0004950230941176414,0.0004831370897591114,0.0004826970398426056,0.0004990460583940148,0.0005157799459993839,0.0004884779918938875,0.0005056760273873806,0.0005022110417485237,0.000510522979311645,0.0005123070441186428,0.0005164309404790401,0.0005240980535745621
0.6331057370646355,0.18964638154812463,9.274572319309693,0.509793680976145,0.6732700339111455,0.5889483107525225,0.11640149914466699,0.11063590033908544,0.03974454831904103,0.03341076101764008,0.011947233580542126,0.010387831624160128,0.0016538483973690282,0.0007412382104705331,0.0007390417626303509,0.00018553002128567658,0.0001855296397852204,0.00010873054286258123,3.034483301068633e-05,3.0327975127212785e-05,2.9539886054394487e-05,1.600800298337625e-05,1.2875950393512745e-05,9.289743885219455e-06,7.689743213580265e-06,7.3843611304546765e-06,3.184387386660792e-06,1.968430395243181e-06,1.2751081437389648e-06,1.2395491564787254e-06,9.887674444896785e-07,9.882170047488648e-07,9.260683092265098e-07,1.448625739835779e-07,0.00042515399400144815,0.00044213200453668833,0.0004431229317560792,0.00043519504833966494,0.0004422200145199895,0.0004455540329217911,0.00044710002839565277,0.00045712897554039955,0.00045069807674735785,0.00045440299436450005,0.00046076392754912376,0.00047027796972543,0.0004620390245690942,0.00047030101995915174,0.00047134305350482464,0.0004834849387407303,0.00047384295612573624,0.00048260297626256943,0.0004787580110132694,0.00048022903501987457,0.0005029980093240738,0.0004875789163634181,0.0005032150074839592,0.00048793398309499025,0.0005064420402050018,0.0005021890392526984,0.0005067120073363185,0.0005115079693496227,0.0005195790436118841,0.0005156910046935081
0.10309947008530995,0.006878011034333054,8.694506157674798,0.5109365320531651,2.776905449430646,2.7512650223978343,0.37171412170813706,0.02641533830340745,0.023845067300208415,0.02082051990472077,0.00415859728865627,0.004022372283891011,0.003849609224206397,0.0013815181188733317,0.0013462541163601792,0.000818194284590753,0.0005873604787396347,0.0005481499255595887,0.0004941954330747505,2.586452497235042e-05,2.2093432667512187e-05,2.174734809703329e-05,1.6124760999226654e-05,1.1694345815295486e-05,3.871158492044076e-06,3.4072158524062197e-06,3.3777430401601952e-06,3.3448575312728176e-06,3.053776716213401e-06,2.9901081498254283e-06,1.0081971607495232e-06,8.940538081461107e-07,8.886898011577667e-07,6.09873420531901e-07,0.0004300709115341306,0.0004402659833431244,0.00044099194929003716,0.000439450959675014,0.00046868890058249235,0.0004455549642443657,0.00045164208859205246,0.0004535909974947572,0.0004540649242699146,0.0004703960148617625,0.0004628339083865285,0.00045597495045512915,0.00046712998300790787,0.00047070602886378765,0.00047783402260392904,0.0004742430755868554,0.0004727169871330261,0.0004823179915547371,0.000485030934214592,0.00048550404608249664,0.0005113510414958,0.0005028509767726064,0.0005058129318058491,0.0004971949383616447,0.0004943169187754393,0.0005070730112493038,0.0004962190287187696,0.0005102399736642838,0.0005158949643373489,0.000531077035702765
0.7037698077660497,0.3553598703559985,6.359497353191062,0.49409029202070087,0.556600807849906,0.26585137652694363,0.07840052637521999,0.07053244897989477,0.02675296921779409,0.014151518959933804,0.008163503627489459,0.003806509187599435,0.0016882245467529941,0.0007039745482902499,0.0007034509858002471,0.00048200363494163296,0.00047760972180377293,3.216840619743957e-05,2.2202888981526496e-05,2.2091014944146997e-05,1.7647380319618347e-05,1.3107274643736674e-05,9.841612845954697e-06,9.626518679012721e-06,5.345359331564248e-06,5.2550524287332354e-06,8.544035403097043e-07,6.69168433736961e-07,5.773038856659439e-07,5.751187446825353e-07,5.534982603042758e-07,5.508923026245052e-07,5.393456874954304e-07,8.18210277728966e-08,0.0004439899930730462,0.0004396319855004549,0.0004448510007932782,0.00043812801595777273,0.0004744210746139288,0.00045434501953423023,0.000461453921161592,0.0004675510572269559,0.0004474970046430826,0.00045479496475309134,0.00046455895062536,0.00046379410196095705,0.0004683200968429446,0.0004673959920182824,0.0004695859970524907,0.0004694429226219654,0.0004926610272377729,0.0004789070226252079,0.000491080922074616,0.0004972739843651652,0.000487735029309988,0.0005088299512863159,0.00048637890722602606,0.0005010539898648858,0.0005215420387685299,0.0004954489413648844,0.0005087410099804401,0.0005113799124956131,0.0005220689345151186,0.0005217799916863441
0.22354410083923337,0.16838964864537598,5.240342216248505,0.511399669921957,0.9826915993521419,0.978663974638796,0.1457914551066626,0.125154074432032,0.004781620494141651,0.003569845603678961,0.0032274986909726277,0.003021153538309642,0.0006439999891318438,0.0003933030267320489,0.000393211889506271,0.00027050616996376984,0.00026176913131788194,0.000261766428834776,3.540453595236364e-05,3.217382277877331e-05,2.9619486774649657e-05,1.3163561444976128e-05,1.24716168675349e-05,5.872636212919118e-06,5.508649128526375e-06,4.485716347030355e-06,4.116872674825994e-06,1.27996229886235e-06,4.611899359586568e-07,4.467987755555297e-07,3.902651267381041e-07,3.8860164683755085e-07,2.2966838184529062e-07,1.5469284049003376e-07,0.00043022597674280405,0.0004413980059325695,0.00044230406638234854,0.0004418829921633005,0.0004956680350005627,0.0004836448933929205,0.0004510709550231695,0.00045395002234727144,0.0004533149767667055,0.0004584409762173891,0.0004740649601444602,0.0004574389895424247,0.00046126788947731256,0.00046824500896036625,0.000469384016469121,0.0004718489944934845,0.0004717210540547967,0.00047563505358994007,0.00047895999159663916,0.000498345005325973,0.00048165000043809414,0.0005009740125387907,0.0004994239425286651,0.0005037549417465925,0.0005051810294389725,0.0005036849761381745,0.0005035989452153444,0.0005116619868203998,0.0005111829377710819,0.0005184760084375739
0.7262286969850658,0.19696645595947704,3.621369400429073,0.5015660399803892,0.221059578374138,0.16542006023491462,0.03704974418157306,0.03704259830361084,0.015463310874201172,0.010892900664826188,0.0038017678461122915,0.003347898510335877,0.0009867347054210481,0.00045346693699633943,0.0004491404763320386,0.00010742709453607424,0.00010667245882165986,4.882486654570099e-05,1.1690291443096763e-05,1.0589620555217736e-05,1.0404165247784791e-05,7.203843420875853e-06,6.444862135649659e-06,5.270309692085709e-06,3.34315409624978e-06,3.2850628001191266e-06,9.73895906666536e-07,7.804738645387167e-07,7.26015859679745e-07,5.982145671408369e-07,5.008985607333271e-07,4.998112775242415e-07,4.599571801789637e-07,3.145347210439989e-08,0.0004454980371519923,0.00044063699897378683,0.00043870299123227596,0.0004402059130370617,0.0004792730323970318,0.0004636690719053149,0.00045097991824150085,0.00046380108688026667,0.00045993796084076166,0.00045922305434942245,0.00046676897909492254,0.000469601945951581,0.00046488293446600437,0.0004644370637834072,0.0004704040475189686,0.00047231896314769983,0.0004766270285472274,0.0004766040947288275,0.0004934819880872965,0.00048559706192463636,0.00048807007260620594,0.0004886299138888717,0.0005062009440734982,0.0005049780011177063,0.0005061480915173888,0.0005084960721433163,0.0005118419649079442,0.0005171549273654819,0.0005218380829319358,0.0005192620446905494
0.5065447783230054,0.48670993414349495,6.4076443876632645,0.49140917498152703,0.7463650840273209,0.39492132452800616,0.10724297504345479,0.09307387445680554,0.018389344505753347,0.017772688933848688,0.016878855149493253,0.0004499036212297369,0.00044545397238902044,0.00015604764842782964,0.0001142975873949278,0.00010724824224687374,0.00010628282402263501,3.158106973903114e-05,1.3562776072899112e-05,1.318486623793224e-05,1.3177547406609073e-05,5.909951365951156e-06,5.584558701192322e-06,2.7782172755995266e-06,2.7156043190802894e-06,1.0817787796286435e-06,9.776706338895725e-07,9.235359287354775e-07,8.084920502741394e-07,3.808823239301332e-07,3.728914597948393e-07,2.717940412156019e-07,2.5099921637586846e-07,2.3822881899677806e-07,0.0004563969559967518,0.00045222300104796886,0.0004391409456729889,0.00045112299267202616,0.000483545009046793,0.00044920993968844414,0.000446322956122458,0.00045200204476714134,0.0004658550024032593,0.0004683450097218156,0.00046364404261112213,0.00045740697532892227,0.00046491005923599005,0.0004688460612669587,0.00047252699732780457,0.000470799976028502,0.0004728530766442418,0.0004761889576911926,0.0004909579874947667,0.0004952159943059087,0.0004878019681200385,0.0004985829582437873,0.0005005409475415945,0.0004884779918938875,0.0005060540279373527,0.0005073129432275891,0.0005082690622657537,0.0005060900002717972,0.0005141220754012465,0.0005295140435919166
0.8791134512366384,0.6295165714034375,6.715071242747258,0.4746101519558579,0.8639669430779644,0.09989830588595756,0.06045763435772019,0.03811825911965942,0.020716251240690306,0.006397984053960682,0.005136616593702226,0.0022215638518802527,0.0012304331012334743,0.0007389298471669098,0.00042307315347071275,0.0004192577569585906,0.00027781962585993593,2.709107571245732e-05,2.595254179680224e-05,2.593283373910465e-05,2.2374166689191573e-05,1.2806661494182283e-05,1.2441497075186437e-05,1.2302461890905542e-05,9.37812531762314e-06,8.257721090635496e-06,1.1326131507274545e-07,1.0382634795208439e-07,1.0160495322416779e-07,9.636995853815501e-08,8.494759265408963e-08,6.45394701600996e-08,6.420184346912938e-08,3.2226741683663024e-08,0.00043466605711728334,0.0004383530467748642,0.00045926100574433804,0.0004422429483383894,0.00046419899445027113,0.0004620309919118881,0.00045315700117498636,0.00045114592649042606,0.00045643700286746025,0.0004607420414686203,0.0004753759130835533,0.00046707794535905123,0.0004690379137173295,0.000468122074380517,0.0004723879974335432,0.00047093199100345373,0.00048507703468203545,0.0004880379419773817,0.00048388808500021696,0.0004841000773012638,0.00048537994734942913,0.00048773991875350475,0.0004985490813851357,0.0005124560557305813,0.000510566052980721,0.0005085839657112956,0.0005094700027257204,0.0005267129745334387,0.0005095259984955192,0.0005190159427002072
0.6091986837159487,0.4348841544214562,3.8989540096053634,0.4908799879485741,0.40520197507605427,0.19672305528010933,0.055008994679751254,0.04840291008647796,0.013030903026223884,0.009250265309310777,0.007350452899147969,0.0014815158303345044,0.0007848047272040554,0.0003138645502133086,0.00031373930162851925,0.0002725977231743666,0.00026729511494941925,2.7861358488285057e-05,1.8438395192960755e-05,1.68483071368599e-05,1.5219663003634273e-05,1.12736850292906e-05,8.562510223521014e-06,3.574519208303322e-06,3.112514590938758e-06,2.2653236698854242e-06,1.6262056977041525e-06,1.6030704554548292e-06,1.5226466811876748e-06,6.129853001903143e-07,6.124729652831635e-07,5.473051925304907e-07,3.2304930171434325e-07,2.1485150663079624e-07,0.00043283309787511826,0.0004452900029718876,0.00045604491606354713,0.0004424270009621978,0.00046265602577477694,0.0004883939400315285,0.00045016303192824125,0.0004557910142466426,0.00045370205771178007,0.00046155601739883423,0.0004632730269804597,0.00046184100210666656,0.0004665319574996829,0.0004655600059777498,0.000484253978356719,0.00048658496234565973,0.0004735589027404785,0.00047118193469941616,0.0004801439354196191,0.00048635690473020077,0.00048611999955028296,0.0005089780315756798,0.0004999290686100721,0.000492817023769021,0.0005048450548201799,0.0005068699829280376,0.0005155019462108612,0.0005117659457027912,0.0005130829522386193,0.0005188710056245327
0.5920028874488703,0.02553183713845031,1.0671078828142273,0.5109252489637583,0.09579146726343418,0.09416064569653057,0.025566704282888493,0.00908419361733476,0.007374454836297205,0.00691578635451901,0.000397186113580942,0.0003971676844116434,4.35938266356739e-05,3.3153766431171396e-05,1.9260662937099735e-05,1.3976913703003e-05,1.3959738012127672e-05,5.312732370841137e-06,4.477120932012891e-06,4.221036452965098e-06,2.5998201363083584e-06,2.439863080185153e-06,1.936421351739039e-06,1.434355446853765e-06,3.072352365218412e-07,2.904104632666195e-07,2.8435652935850955e-07,2.1843073586226366e-07,1.9461030711021677e-07,8.53540125953381e-08,8.279028120228285e-08,6.216815457497968e-08,6.216792056066639e-08,4.260221830724424e-08,0.00043316802475601435,0.00044916197657585144,0.000439418014138937,0.000443077995441854,0.00046534102875739336,0.00044873205479234457,0.00044975499622523785,0.00045190309174358845,0.00045677798334509134,0.0004564189584925771,0.00047814392019063234,0.0004695060197263956,0.0004683290608227253,0.0004688260378316045,0.00046680797822773457,0.00047650595661252737,0.00047238904517143965,0.00047488894779235125,0.00048242404591292143,0.00048330100253224373,0.00048448704183101654,0.0004865519003942609,0.0005168730858713388,0.0005030650645494461,0.0005031010368838906,0.0005141278961673379,0.000510290963575244,0.000511823920533061,0.0005178250139579177,0.0005188270006328821
0.8516418262967486,0.046424044777622187,5.723156353000762,0.5121510979952291,0.15621634822040223,0.15417132158146354,0.03316675949848986,0.02604651883099019,0.01610660539510878,0.015970425821126313,0.002608207127510709,0.0026010731867216396,0.0016093124611614802,0.000785574623676476,0.0007625855379608825,0.000102763994439952,7.896013326505047e-05,7.771170797644696e-05,2.3313661288464023e-05,1.5786179404581727e-05,4.4973763395033774e-06,3.257530287509354e-06,2.9572296032640373e-06,1.7615870902833045e-06,1.4515103361715576e-06,1.3357838891953346e-06,5.597023725508876e-07,5.004954788008724e-07,4.6170361408906297e-07,4.3516783352624984e-07,3.150520546394145e-07,3.060875831034243e-07,2.671668504852933e-07,8.375769915714094e-08,0.0004414359573274851,0.00044030591379851103,0.00043998192995786667,0.0004399858880788088,0.0004565799608826637,0.00045328401029109955,0.00046136497985571623,0.0004546259297057986,0.00045219401363283396,0.0004612930351868272,0.00046667398419231176,0.0004579020896926522,0.0004630920011550188,0.0004716389812529087,0.0004681450081989169,0.000477456022053957,0.0004751429660245776,0.00048166699707508087,0.00048261007759720087,0.0005002750549465418,0.000499089015647769,0.0004986090352758765,0.0005179890431463718,0.0004925130633637309,0.0005019470117986202,0.0004914260935038328,0.0005082779098302126,0.000505817006342113,0.0005352389998733997,0.0005234209820628166
0.6149877629496451,0.1981712296224356,9.061577544386335,0.508256688946858,0.6890641170498295,0.6028046225309043,0.11827360752243254,0.1126617644730164,0.03857759865660672,0.03232788415579405,0.01223716589491728,0.010395008000368256,0.0014016614939485281,0.0006234203977620913,0.0006234194615084514,0.00018423028678699255,0.00018410788036082797,9.322549985694818e-05,2.913016600029584e-05,2.9024780345173785e-05,2.7096188794930155e-05,1.5322954318468413e-05,1.0904264850059035e-05,9.022258647790263e-06,6.856427459459095e-06,6.645118496748582e-06,2.767318940029649e-06,1.678283982503616e-06,1.089576870443034e-06,1.0479141664218977e-06,8.527808753655334e-07,8.527601192531395e-07,8.315113841828565e-07,1.2844282556188365e-07,0.000432837987318635,0.0004674019291996956,0.0004444909282028675,0.0004497319459915161,0.0004687879700213671,0.0004613229539245367,0.00044536893256008625,0.0004598050145432353,0.0004583259578794241,0.0004575350321829319,0.00046783406287431717,0.0004637580132111907,0.0004840650362893939,0.0004597119987010956,0.0004724740283563733,0.00047178100794553757,0.00047254899982362986,0.0004926769761368632,0.0004881930071860552,0.00048198807053267956,0.000487250043079257,0.00048292300198227167,0.0004919780185446143,0.000489196041598916,0.0005078150425106287,0.0004883130313828588,0.0005121870199218392,0.0005104109877720475,0.0005411369493231177,0.0005166379269212484
0.24074295352419395,0.15074416627609355,3.846094391676116,0.5112183421151713,0.7115523209608291,0.7100931984156408,0.11015578564043242,0.08376665201988402,0.004826661031869012,0.003648420952364614,0.00297715541104818,0.0029522235517729653,0.0005730002424241841,0.0004167825165395542,0.0004130282004365189,0.00027005077786024744,0.0002638482478527226,0.00026383211872144606,2.4965068042038677e-05,2.4201099669563433e-05,2.2809533824602498e-05,1.0455006612094092e-05,1.0410776941157505e-05,4.791805188580843e-06,4.470490009370141e-06,3.7413255307742027e-06,3.4187242854857707e-06,9.773040006368147e-07,4.130381299928637e-07,4.12963509525892e-07,3.318649087772295e-07,3.3087350483523087e-07,1.837178779710706e-07,9.596625017006065e-08,0.00043082900810986757,0.00048711104318499565,0.000439315102994442,0.0004434220027178526,0.0005135150859132409,0.0004812119295820594,0.00046991498675197363,0.0004521730588749051,0.0004570350283756852,0.00045810104347765446,0.00046652602031826973,0.00047157693188637495,0.00047285808250308037,0.0004627830348908901,0.0004801340401172638,0.0004757950082421303,0.0004761979216709733,0.0004796619759872556,0.0004972150782123208,0.0005114770028740168,0.0004816079745069146,0.0004981019301339984,0.0005007230211049318,0.0005110010970383883,0.0004902780055999756,0.0005090219201520085,0.0005094230873510242,0.0005142020527273417,0.0005149379139766097,0.0005321430508047342
0.3979505662702747,0.24578467649892344,9.99002393878981,0.5090941890375689,1.195884799514741,1.1150837815822556,0.19864845406416207,0.19028805837101903,0.029177764026035575,0.025461780642612227,0.018379906087542433,0.011595869951808616,0.0019767273166384773,0.0008135894290272409,0.000593363575248465,0.0002852692255852113,0.00026552402972601115,0.0002642060998042024,0.00011662924741049418,0.00010581707349559923,9.32451283443068e-05,4.3881066473202596e-05,3.89523971274214e-05,1.5750587351704115e-05,1.1923918505518994e-05,1.1918503848513001e-05,8.380217789669277e-06,2.8018631219068828e-06,1.6621289816929904e-06,1.5673119228591176e-06,1.5414207024245802e-06,1.537501812119249e-06,4.7582168236062057e-07,2.137418112739264e-07,0.0004402019549161196,0.00044120405800640583,0.00043917191214859486,0.00044250802602618933,0.0004828919190913439,0.0004549900768324733,0.00044459395576268435,0.0005009250016883016,0.00046030303929001093,0.0004575831117108464,0.00046211201697587967,0.00047370209358632565,0.0004658820107579231,0.00047462491784244776,0.00047126703429967165,0.0004710580687969923,0.0004740071017295122,0.0004711180226877332,0.0004955569747835398,0.00048113404773175716,0.0004943219246342778,0.0004963979590684175,0.0005009780870750546,0.0005148679483681917,0.000521815032698214,0.0005372159648686647,0.0005236670840531588,0.000535184983164072,0.0005175829865038395,0.0005207899957895279
0.9802446252759475,0.22552345828308484,4.79519699305233,0.4947423030389473,0.2805712553365387,0.05722232177128853,0.04639119797561709,0.03505534315052088,0.025636777830904824,0.0011669206042355825,0.0009969662782768995,0.0009867304644279793,0.0003007744015547335,0.00023992575276430108,0.0002309736141255372,0.00013788334767128526,6.448730131827206e-05,4.7585372317789466e-05,2.060822754359169e-05,1.6267093869607544e-05,1.023379623688997e-05,9.04158422859619e-06,7.698008970328633e-06,3.357152721296785e-06,2.135834373949551e-06,1.5055937064773063e-06,1.49960829116361e-06,1.3895450575914088e-06,1.1383395456745082e-06,1.9983779732737336e-07,1.89522623128539e-07,8.339568395941974e-08,8.056262155606346e-08,7.770925137838264e-08,0.00044606300070881844,0.0004401030018925667,0.0004558080108836293,0.00044056400656700134,0.00047861598432064056,0.00044729001820087433,0.00044742401223629713,0.0004602100234478712,0.0004562470130622387,0.0004541110247373581,0.0004664818989112973,0.00046035205014050007,0.00046903500333428383,0.00046550005208700895,0.00047325296327471733,0.00048081798013299704,0.000477456022053957,0.0004795920103788376,0.0004839339526370168,0.00048600404988974333,0.0004992840113118291,0.0004968480207026005,0.000518560060299933,0.0005060330731794238,0.0005128930788487196,0.0005099679110571742,0.0005077560199424624,0.0005057599628344178,0.0005190869560465217,0.0005239530000835657
0.5585640667679065,0.12028571515609332,8.351380607311912,0.5110820159316063,0.7316997990465728,0.7241871523256077,0.14963743078637814,0.09818779766583148,0.039135075135750166,0.038680343236034975,0.009925726513237821,0.009563445100881664,0.00035866500229524503,0.0003086410805193281,0.000167176353666911,0.0001448859827976494,0.0001402238184783346,6.967357100931383e-05,4.525933870844841e-05,3.936770732539114e-05,2.36544568075979e-05,2.1713655899520332e-05,1.637991567105264e-05,1.0264493367268557e-05,2.2518220230353807e-06,2.0507621136391054e-06,2.049055904709399e-06,1.2036129323642135e-06,9.358694253256804e-07,6.102378363924236e-07,5.701718637536764e-07,4.881595253936579e-07,2.922038399895447e-07,2.1578398183859574e-07,0.00043044507037848234,0.00044069590512663126,0.000438920920714736,0.00046492007095366716,0.0004640419501811266,0.0004596969811245799,0.0004522009985521436,0.0004568590084090829,0.0004557269858196378,0.00047438894398510456,0.00046958099119365215,0.0004559130175039172,0.00046730099711567163,0.0004658530233427882,0.00047521700616925955,0.00048599590081721544,0.00047480000648647547,0.0004793850239366293,0.00048218597657978535,0.0004834710853174329,0.0005001439712941647,0.0004953790921717882,0.0005476729711517692,0.0004922959487885237,0.0005062390118837357,0.0005006389692425728,0.0005045060534030199,0.0005028740270063281,0.0005131920333951712,0.0005243889754638076
0.602640652325785,0.05548598652431469,2.517568856484111,0.5114637629594654,0.20729603979690234,0.20675008143513673,0.05046808260672205,0.02276134693888627,0.014740386688147603,0.014469869415398635,0.001753123837832309,0.0017476833639159292,0.00021022163401427047,0.00013453572035024535,9.397101512260332e-05,4.8227054795786646e-05,4.822265830403542e-05,1.9509587063499016e-05,1.4350693609376994e-05,1.3808669861101117e-05,9.113798192619433e-06,8.136648728461876e-06,6.844760920573239e-06,4.845858715602791e-06,1.1738090960317536e-06,1.0583139383789306e-06,1.0568262541460725e-06,7.875654900637557e-07,6.59363643210497e-07,2.930270196373201e-07,2.668887522002389e-07,1.9433707641020483e-07,1.8487571186462831e-07,1.423363654259519e-07,0.0004445859231054783,0.0004342159954831004,0.0004388090455904603,0.00045690196566283703,0.000456562964245677,0.0004438450559973717,0.00044914905447512865,0.00045476690866053104,0.0004491159925237298,0.0004615809302777052,0.00046325393486768007,0.00047991599421948195,0.00046977202873677015,0.00046748004388064146,0.00048644794151186943,0.0004700800636783242,0.0004919780185446143,0.0004753629909828305,0.0004819489549845457,0.0004809349775314331,0.0004975330084562302,0.0004867059178650379,0.0004928610287606716,0.0004909690469503403,0.000505147036164999,0.0005070030456408858,0.000505508971400559,0.0005030579632148147,0.0005380740622058511,0.0005206700880080462
0.9219213207742897,0.5129544505113007,6.61217632932416,0.48042451904620975,0.7404914589336145,0.09691000839603889,0.06778370319012757,0.04501723349994187,0.029393590911724957,0.004873093251605789,0.003272522821816219,0.0014340723628254906,0.0009075128609242232,0.0004954525030173016,0.0004169112979304999,0.0004168937098882399,0.0002994402679155987,2.4751878999154785e-05,2.1919338982391454e-05,2.1790174076686913e-05,2.146555065826986e-05,1.5671352304215985e-05,1.3286394029239398e-05,1.0229153968272908e-05,8.239959990901826e-06,7.0525929375898595e-06,9.850045622817663e-07,8.557132758834429e-07,8.556598439082895e-07,7.126333519089522e-07,6.167550533527345e-07,4.7641264973168034e-07,4.7641256295805927e-07,2.592791074340477e-07,0.00043909798841923475,0.0004361439496278763,0.00044367206282913685,0.00043526303488761187,0.0004879219923168421,0.00045091903302818537,0.00046098697930574417,0.00045475002843886614,0.00045950699131935835,0.000474466010928154,0.0004620170220732689,0.00047289300709962845,0.00046742602717131376,0.0004802109906449914,0.0004889600677415729,0.0004728119820356369,0.00047442992217838764,0.0004829909885302186,0.00048110203351825476,0.0004835239378735423,0.000484445015899837,0.00048375700134783983,0.0005035820649936795,0.0004883559886366129,0.0005080100381746888,0.00048823398537933826,0.0005044859135523438,0.0005109509220346808,0.0005300090415403247,0.0005167750641703606
0.35748817539812083,0.27624614103391154,5.528594532089917,0.5083273519994691,0.7069193650976294,0.6499530952449702,0.1171523707789799,0.11631435399950349,0.013838896175459985,0.012736885880333877,0.011146597699463856,0.005069809793593563,0.0013887739468874149,0.00048105289756453164,0.0002758183478011816,0.00013539691317468222,0.00012188462840465905,0.00011830847223679172,7.715543752132864e-05,7.166831598870735e-05,6.591859203977132e-05,2.2702895057044164e-05,1.930074179029207e-05,7.935552366577507e-06,6.202297003339049e-06,6.201643881603107e-06,4.279550567126489e-06,1.5942748854012113e-06,1.0844096582261693e-06,9.160009645841022e-07,9.159152336058348e-07,9.012366783373026e-07,2.4183106818731244e-07,1.1551970911050364e-07,0.000436543021351099,0.0004349170485511422,0.0004525040276348591,0.000443269032984972,0.0004914869787171483,0.00045978708658367395,0.0004506719997152686,0.00046891102101653814,0.0004533949540928006,0.00045912701170891523,0.00046908098738640547,0.00046157604083418846,0.0004698219709098339,0.00046529003884643316,0.00047087203711271286,0.00047981494572013617,0.0004847889067605138,0.00047934602480381727,0.000484036048874259,0.0004806600045412779,0.000479885027743876,0.0004929649876430631,0.0004883639048784971,0.0005030389875173569,0.0005246991058811545,0.0005196420243009925,0.000510827056132257,0.0005092889769002795,0.000514635001309216,0.0005417109932750463
0.48797616488264717,0.14951173948933894,4.149993094371753,0.5110172299901024,0.42884499334133536,0.4217448341847211,0.08223959444685752,0.05842255983635296,0.01714981624111283,0.016518700730552793,0.005820745524968435,0.005412159285364966,0.0003798150165879689,0.0001903785028414754,0.0001802512890312754,6.037604340294118e-05,5.873681321004309e-05,3.538111415428532e-05,1.683735591359925e-05,1.3777847420837236e-05,1.044234797245552e-05,7.691626512125321e-06,2.595140821505375e-06,2.5731071775902215e-06,1.5056429824341058e-06,1.4991901315452216e-06,7.987599722580331e-07,4.113486614955699e-07,3.0121063546184054e-07,2.3553421055131992e-07,1.9209197774112402e-07,1.9045314977384412e-07,1.6419399403926778e-07,5.975225712505398e-08,0.00044650398194789886,0.00044988899026066065,0.00044114398770034313,0.0004665929591283202,0.00046911695972085,0.00046138407196849585,0.0004483789671212435,0.00045204104389995337,0.0004579779924824834,0.00046180805657058954,0.00046183401718735695,0.0004587790463119745,0.0004654800286516547,0.00047913496382534504,0.00046712299808859825,0.0004728080239146948,0.0004773009568452835,0.0004767749924212694,0.00047530699521303177,0.0004819580353796482,0.0004977330099791288,0.00048474199138581753,0.000499980989843607,0.0005062079289928079,0.0005083240102976561,0.0005100320558995008,0.0005208579823374748,0.0005150659708306193,0.0005175669211894274,0.0005239349557086825
0.7173107187064043,0.17446214376057456,6.232161767950388,0.5069309540558606,0.36886662151707317,0.3009316044244266,0.06362918526612231,0.06271379268477871,0.02621715910909171,0.020402617392680754,0.006528703529851635,0.005954051554642077,0.0016606621655768283,0.000775195599319168,0.0007623281766027431,0.0001390329576866787,0.00013771780517030576,8.33281295237622e-05,1.965639774039115e-05,1.8104898439668685e-05,1.8095344838055973e-05,1.1257962151908556e-05,1.0321998088755502e-05,7.079029818755036e-06,5.4191240014823375e-06,5.202136418504954e-06,1.8540887059779152e-06,1.3236583943380017e-06,1.063294430548978e-06,1.0274789774919635e-06,8.238939908469519e-07,8.238020474392677e-07,7.345499439997039e-07,8.425700296380104e-08,0.00043328292667865753,0.00043414998799562454,0.00046556105371564627,0.000442101969383657,0.00046373403165489435,0.00045332591980695724,0.00044854904990643263,0.0004523800453171134,0.0004543259274214506,0.0004782499745488167,0.00046211201697587967,0.00046185299288481474,0.0004661679267883301,0.0004607229493558407,0.0004814040148630738,0.0004754189867526293,0.00047940004151314497,0.0004894390003755689,0.0004826269578188658,0.0004996729549020529,0.0004889550618827343,0.0005023130215704441,0.0005146750481799245,0.0004925309913232923,0.0005066009471192956,0.0005054150242358446,0.0005086760502308607,0.0005030869506299496,0.0005166190676391125,0.0005214950069785118
0.4167010235680072,0.05157954440447299,9.397677173306,0.5122400370892137,1.3283271912557575,1.3202102410415215,0.3250688346002903,0.0924577266446558,0.04751007597694673,0.046337146239326964,0.007166366667686689,0.007079900961883634,0.0026044112082221644,0.0014160411055763884,0.0012982316774449688,0.00040376459172056646,0.0002889734136316448,0.00023595713976577514,0.00022514758107349003,0.00012141500672538571,7.120310532978227e-05,6.383435881909233e-05,3.444469102101951e-06,2.1223234061291327e-06,1.3481331265797218e-06,1.0804890106618154e-06,7.60196011035804e-07,7.114374512338915e-07,4.4396603404819944e-07,4.3679666684661565e-07,2.388202648381776e-07,2.3445034527520793e-07,2.2479700682749703e-07,1.3612108961976637e-07,0.00043668795842677355,0.00043329992331564426,0.0004396099830046296,0.00044114096090197563,0.00047284597530961037,0.0004533529281616211,0.0004469329724088311,0.000452411943115294,0.00046563195064663887,0.00047212198842316866,0.00046781706623733044,0.0004602030385285616,0.0004690680652856827,0.00046681403182446957,0.0004641099367290735,0.00047401199117302895,0.0004689639899879694,0.0004885410889983177,0.000492208986543119,0.0004865610972046852,0.0004932230804115534,0.0004971169400960207,0.0005007570143789053,0.0004847720265388489,0.0005022590048611164,0.0005027239676564932,0.0005120969144627452,0.000503533985465765,0.000520016998052597,0.0005225749919191003
0.9373603215787846,0.29047033442889747,4.710075847189271,0.4921838300069794,0.3381702370671894,0.07490889851679719,0.04960942812983989,0.03769972351236863,0.025421096351781587,0.0029957348430411724,0.0013318274088057048,0.0010963788798057825,0.0006025301032127928,0.0002893431003309091,0.0002832368912211303,0.00011140017082657386,0.00010517950667867583,2.7166078057098685e-05,1.3036987944617946e-05,1.043681829248013e-05,9.735900908037767e-06,5.527184625993941e-06,5.455227492073699e-06,5.420179188026922e-06,4.180081816336918e-06,2.7251658943539983e-06,2.514004957336348e-06,2.2660956011646207e-06,1.917978570273945e-06,1.7871186906893214e-07,1.6647163582610873e-07,1.5720256324917834e-07,1.4997670775307128e-07,6.406109131281651e-08,0.00043434102553874254,0.00045331299770623446,0.00044549291487783194,0.00044445099774748087,0.0005041719414293766,0.0004700860008597374,0.0004458739422261715,0.00045382301323115826,0.00045455002691596746,0.0004703720333054662,0.00046006799675524235,0.00046036008279770613,0.0004671589704230428,0.00046721810940653086,0.0004719229182228446,0.00048527191393077374,0.0004708700580522418,0.0004769819788634777,0.00048080901615321636,0.0004924839595332742,0.000494607025757432,0.0005078929243609309,0.0005023449193686247,0.0005042620468884706,0.0005057549569755793,0.0005054200300946832,0.0005076359957456589,0.0005077860550954938,0.0005222019972279668,0.000520021072588861
0.7588642402592863,0.3436673152808569,4.2792136420166145,0.4943666720064357,0.3574510557922245,0.14952844873687915,0.05001875404517451,0.043555127885373426,0.019178512709309474,0.008460434436048422,0.004428425141120097,0.0023324979312688617,0.0011804321169956024,0.0004950974520568104,0.0004945313853541125,0.0003100602613294505,0.0003082338384850596,2.548886200536409e-05,9.651919335174285e-06,9.283498321774221e-06,7.41524649130911e-06,6.752585808618909e-06,6.2379633871515635e-06,6.049645709682129e-06,2.8697926574510687e-06,2.833333587034699e-06,8.653386962248171e-07,8.626518714227967e-07,8.370256211357088e-07,2.861430092254786e-07,2.7062789281415723e-07,2.5274688064166033e-07,2.4726960706105056e-07,4.0856260984461676e-08,0.0004420800833031535,0.0004355289274826646,0.00044311501551419497,0.0004552070749923587,0.00046568596735596657,0.0004826020449399948,0.00044739001896232367,0.0004535409389063716,0.0004496999317780137,0.00046098604798316956,0.00047576497308909893,0.00045934796798974276,0.00048818904906511307,0.0004955880576744676,0.000471060979180038,0.00046948203817009926,0.00047489895951002836,0.0004890059353783727,0.00047973799519240856,0.00048042810522019863,0.0004965320695191622,0.0004969240399077535,0.000488972058519721,0.0004957519704475999,0.0004994389601051807,0.0004987419815734029,0.000505726900883019,0.0005075009539723396,0.0005283579230308533,0.0005190049996599555
0.9948231734142234,0.555614525690352,7.204424083031333,0.4770028949715197,0.8614273660799956,0.07283364078416356,0.06706244335015657,0.04255094341342105,0.03284774903750744,0.0027491365420960704,0.00235393554274204,0.0020420755313287665,0.0006114010606680228,0.0006082334239393564,0.0005800129093904463,0.0004700387059130106,9.903141270704425e-05,3.6191776097003205e-05,1.615905761695077e-05,1.4108067369375138e-05,1.2759758253014257e-05,1.2740536068717817e-05,1.0320696130141517e-05,5.954673416568134e-06,3.3931229562687013e-06,3.3720403569065734e-06,1.725861030699022e-06,1.7007026136692906e-06,1.401828849828057e-06,9.035339405843521e-07,7.778482786909958e-07,2.6162114651847735e-07,2.5915975294788736e-07,1.4534701697537203e-07,0.00043226592242717743,0.0004358510486781597,0.00044108694419264793,0.00044063490349799395,0.00046427303459495306,0.00046535604633390903,0.00044823193456977606,0.0004564139526337385,0.00046966702211648226,0.0004564280388876796,0.00045990198850631714,0.00045926193706691265,0.0004671189235523343,0.0004661970306187868,0.0004686269676312804,0.00046369503252208233,0.00047397695016115904,0.0004770000232383609,0.0004777120193466544,0.0004862849600613117,0.00048494397196918726,0.0005009709857404232,0.0005002090474590659,0.0004961340455338359,0.0005010700551792979,0.0004969700239598751,0.0005231710383668542,0.0005033960333094001,0.0005143730668351054,0.0005327829858288169
0.5632561324703096,0.29455607496639935,1.2052022281747252,0.5032172959763557,0.10958248442218038,0.08268206273432505,0.01732935108249143,0.01730204271985224,0.004626114638136754,0.003455421374918134,0.0020659499757572303,0.0011841546641085901,0.00014423448764817567,8.599230605015596e-05,6.931902790182345e-05,5.400505010464477e-05,5.292909205963365e-05,8.212963861665736e-06,8.177735234473069e-06,7.242335877532539e-06,4.834062426356422e-06,4.610997935684043e-06,2.8419398512339036e-06,1.965814735136965e-06,6.485421710644392e-07,6.482836100064245e-07,2.9122147151872036e-07,2.850020175977181e-07,2.822642708163185e-07,1.9709213401443734e-07,1.9642016528122084e-07,1.958522264915089e-07,9.332065878368659e-08,3.083758475516439e-08,0.00043406407348811626,0.0004354779375717044,0.0004422719357535243,0.0004634399665519595,0.0004694809904322028,0.00044545705895870924,0.00045005499850958586,0.000455677043646574,0.0004681890131905675,0.00045649707317352295,0.0004651519702747464,0.00046098895836621523,0.00046635791659355164,0.00046360003761947155,0.00046851392835378647,0.0004805199569091201,0.0004770479863509536,0.00047201605048030615,0.00047917000483721495,0.00048037897795438766,0.00048524606972932816,0.0004969190340489149,0.0005145779578015208,0.0004826879594475031,0.0004959569778293371,0.0005038680974394083,0.0005104440497234464,0.0005225689383223653,0.0005141010042279959,0.0005222819745540619
0.8366812189776666,0.17175314606842063,6.509348881385628,0.4996461080154404,0.31105996210725656,0.18539007146367778,0.053869569952251506,0.05228534462194929,0.026621924802230277,0.013628940336258933,0.004594815887832694,0.004384566226832972,0.0017752153052454918,0.000887254582152556,0.00086185382042995,0.00014721299704222978,0.00012116912237960286,7.324779401886346e-05,2.174982800766702e-05,1.161024993757826e-05,9.122603379272054e-06,8.53070063651411e-06,8.263284778841195e-06,8.254288551530681e-06,3.57799302266615e-06,3.0921602919155247e-06,2.565433893140159e-06,2.4313196501938768e-06,2.1456285408476424e-06,3.7855551159449075e-07,3.4868075323371423e-07,3.4598939789380306e-07,3.3496379503963863e-07,1.3837951459802573e-07,0.0004370720125734806,0.00043716002255678177,0.0004427139647305012,0.00046858692076057196,0.0004884609952569008,0.00045677402522414923,0.00045367004349827766,0.00045312894508242607,0.00045951094944030046,0.00045945902820676565,0.00046419398859143257,0.0004722839221358299,0.0004661019193008542,0.0004863850772380829,0.00046951696276664734,0.00046284496784210205,0.0004745679907500744,0.0004767740610986948,0.000484214979223907,0.0004810970276594162,0.0004988699220120907,0.0004971509333699942,0.0005034049972891808,0.00047930702567100525,0.00048798101488500834,0.0005003060214221478,0.000510714016854763,0.0004988509463146329,0.0005170739023014903,0.0005188359646126628
0.9263916341645574,0.6014675351744795,7.900314286890574,0.4773615220328793,0.9893455180516141,0.0989856378941218,0.07144089272912053,0.044852503887883734,0.02894341301901898,0.005675378924076363,0.004361283526111606,0.002349541720608303,0.001079278299756379,0.0007391289228822963,0.0005414969743003224,0.000516178079843934,0.00027093356052346776,2.596138859621282e-05,2.5959983049355945e-05,2.5941190572554293e-05,2.4218815003880963e-05,1.552951781712924e-05,1.435736218331813e-05,1.3070681931083083e-05,1.0321343982592756e-05,8.913863388968685e-06,4.863091344413448e-07,4.5250868095069686e-07,4.176433571927149e-07,3.979874256784465e-07,3.3401646754918505e-07,2.0446801269447204e-07,2.0364071485041405e-07,1.5194356026651422e-07,0.0004311200464144349,0.00043593801092356443,0.0004416870651766658,0.0004399920580908656,0.0004767209757119417,0.00044634495861828327,0.0004744890611618757,0.0004528540885075927,0.00045885704457759857,0.000457984977401793,0.00047446100506931543,0.0004564800765365362,0.0004641379928216338,0.00048474501818418503,0.00048437505029141903,0.0004671370843425393,0.00047203595750033855,0.0004786209901794791,0.0004785920027643442,0.0004919709172099829,0.00048752198927104473,0.0004951329901814461,0.0005047499435022473,0.0004870559787377715,0.0005058390088379383,0.0005055209621787071,0.0005110870115458965,0.000505856005474925,0.0005181959131732583,0.0005249159876257181
0.5525479397729799,0.041861525406838074,4.955335899210032,0.5111767819616944,0.4882902439292796,0.4840798119260763,0.1250700351932455,0.04510933512351066,0.03176859027812089,0.030524740876995318,0.002867337029641603,0.002867074852941259,0.00031129753105046666,0.000248788238874334,0.00015914384837775183,0.0001227294230651691,0.00011161176708713654,6.011338481000238e-05,4.744892026081415e-05,3.6630607392610586e-05,1.8054417560984203e-05,1.801124474552705e-05,1.0480309042837016e-05,7.479819515224278e-06,1.3898564047647664e-06,1.3892133490707175e-06,1.2053782121754035e-06,8.386435651036475e-07,8.225852021718384e-07,4.3043249811161023e-07,4.2452690633060983e-07,3.423808661708893e-07,3.4237949378315606e-07,1.6673805143579146e-07,0.00044793798588216305,0.0004379269666969776,0.00047471700236201286,0.00044396508019417524,0.0004835909930989146,0.00044776604045182467,0.00047603296115994453,0.0004539990331977606,0.00046099000610411167,0.0004588160663843155,0.0004613579949364066,0.00045928102917969227,0.0004653939977288246,0.0004675969248637557,0.0004705640021711588,0.00046677805949002504,0.00048077700193971395,0.00047734600957483053,0.00048537005204707384,0.0004841630579903722,0.00048787996638566256,0.00048624700866639614,0.0004905329551547766,0.000499917077831924,0.0005005479324609041,0.0005066459998488426,0.0005136310355737805,0.0005121229914948344,0.0005147249903529882,0.0005364390090107918
0.2996468963520691,0.17518539725105875,2.975537358535088,0.5107361529953778,0.4671793289364112,0.46304351549697553,0.07692898464438422,0.06165227514627194,0.005906675987576907,0.0051406215552716236,0.0036510124749697696,0.0031956086018120533,0.0007091508362527587,0.0003293563514830616,0.00032894837687221857,0.00017489337015762587,0.000171693094141884,0.00017111149256021865,3.0340599671366984e-05,2.9956162961836004e-05,2.887614558927712e-05,1.1104019068879114e-05,1.108386883702498e-05,4.6621525720368005e-06,4.344112905761718e-06,3.8827073516143625e-06,3.351873704806294e-06,4.516794569734828e-07,2.3625440376681053e-07,2.2317229232513445e-07,2.0490555424462184e-07,2.0105316245428354e-07,9.069714597265663e-08,3.224640692031787e-08,0.0004588289884850383,0.00045000389218330383,0.0004419789183884859,0.0004443149082362652,0.0004927589325234294,0.00044638209510594606,0.00045446399599313736,0.00046889204531908035,0.0004561360692605376,0.00045966904144734144,0.00046507699880748987,0.00045801594387739897,0.00048455502837896347,0.00047099601943045855,0.0004687180044129491,0.0004713860107585788,0.00047707895282655954,0.0004870110424235463,0.00048494397196918726,0.00048646098002791405,0.0004886460956186056,0.0005112289218232036,0.0004906069952994585,0.00048693304415792227,0.000503981951624155,0.0005052440101280808,0.0005112650105729699,0.0005047969752922654,0.000518070999532938,0.0005252399714663625
0.05539206171529765,0.03988560271314401,3.046518510605637,0.5107192429713905,1.018117115282921,1.0136202434871113,0.06308270141012262,0.03839009292027915,0.005651255328855337,0.005223861887792459,0.004883446591750791,0.0025091102982679747,0.0020655503190035816,0.00012372907852038244,0.00011899234939151861,0.0001007023830941131,7.87499426928885e-05,7.367761108410455e-05,4.89473635379932e-05,9.111188259373265e-06,8.910380696209064e-06,3.0299619341889383e-06,2.519077623444338e-06,2.4047019055633053e-06,2.32423891274533e-06,1.914101661059843e-06,1.6296189789679578e-06,1.574703937123717e-06,6.524616547694149e-07,6.508192384323773e-07,1.8145155155289868e-07,1.6285737231555142e-07,1.273585426648509e-07,1.096708255327754e-07,0.00043193099554628134,0.00043901498429477215,0.0004380310419946909,0.000456932932138443,0.0004903359804302454,0.00045579206198453903,0.0004455490270629525,0.0004512900486588478,0.0004558740183711052,0.0004633429925888777,0.0004638578975573182,0.00046431703958660364,0.0004692990332841873,0.0004657829413190484,0.0004727509804069996,0.0004684760933741927,0.00046654196921736,0.0004733320092782378,0.0005036789225414395,0.0004811380058526993,0.0004922100342810154,0.000497399945743382,0.0005206579808145761,0.0004999169614166021,0.0005063740536570549,0.0004972429014742374,0.0005059719551354647,0.0005238249432295561,0.0005155410617589951,0.0005283189238980412
0.8427712776094288,0.621480557535144,6.066620684076623,0.478104833047837,0.7723922321907105,0.10737523940365226,0.05760248492316869,0.037308361038405395,0.01790025046027282,0.006930548851677871,0.005641712130619066,0.0020632848628575093,0.0012989359288981598,0.0007125996732651122,0.00038151128285475835,0.00038119157665834734,0.0002971484132911466,2.2979913176586507e-05,2.2847482778165677e-05,2.2834161593641868e-05,1.8636569559107992e-05,1.1384493366465932e-05,1.1051947958224858e-05,1.1046858661447972e-05,7.568193980879258e-06,7.07518124180848e-06,4.099411955088726e-07,3.7153034687146755e-07,3.7149509202428443e-07,2.120521638632493e-07,1.8458055415966378e-07,1.2770710498955765e-07,1.259431840560681e-07,1.082260114097787e-07,0.0004320640582591295,0.00043667200952768326,0.00043956306762993336,0.0004455550806596875,0.0004511949373409152,0.0004489750135689974,0.0004698289558291435,0.00045465491712093353,0.00045563792809844017,0.000461198971606791,0.0004601869732141495,0.0004607010632753372,0.0004643459105864167,0.00048121006693691015,0.0004671559436246753,0.00047052802983671427,0.00047172303311526775,0.0004809090169146657,0.0004917889600619674,0.0004797800211235881,0.0004807200748473406,0.0005096689565107226,0.0004971539601683617,0.0004977131029590964,0.0004985190462321043,0.0004884829977527261,0.0005096279783174396,0.0005198729922994971,0.0005140950670465827,0.0005244880449026823
0.8942892694807426,0.2768032873910471,6.9259008356494824,0.4956224000779912,0.4752376309613619,0.1397287873723513,0.07182090169181216,0.057947160943729696,0.035296267633333385,0.007546499171653879,0.003219538730906265,0.0026157236939092004,0.0013545050988137775,0.0006352130388559908,0.0006248172762067429,0.00023966130704299098,0.00023254319166816649,5.51216770526524e-05,2.246951268991921e-05,1.6541062398457433e-05,1.5905237734235795e-05,1.0568273792015575e-05,1.0509196766629568e-05,1.0284745209947163e-05,6.6385005047350105e-06,4.4318357857673815e-06,4.413158680469631e-06,4.019722376203689e-06,3.4379852160721046e-06,1.0483846102939622e-07,9.660696426562943e-08,9.553353554714834e-08,9.304255185156756e-08,3.816898680974552e-08,0.00043867307249456644,0.00043853605166077614,0.0004393290728330612,0.0004418790340423584,0.0004516280023381114,0.00045010598842054605,0.0004512339364737272,0.00045233406126499176,0.00045868195593357086,0.0004603989655151963,0.0004623589338734746,0.00047705904580652714,0.00046957796439528465,0.0004634890938177705,0.0004678349941968918,0.0004718740237876773,0.0004890590207651258,0.0004763570614159107,0.00048102601431310177,0.0004841929767280817,0.00048485700972378254,0.0004988180007785559,0.0005037259543314576,0.00048395502381026745,0.0005109339253976941,0.0005110929487273097,0.0005116589600220323,0.000513950944878161,0.0005192769458517432,0.0005283840000629425
0.06276327793060288,0.0037255080776207317,3.922769047967275,0.510947066009976,1.3765080698582859,1.36482636677691,0.12430437500467172,0.010862994848100839,0.010719365473944321,0.00946458900656861,0.0018965035849900318,0.0018901620185111474,0.0018214368348887448,0.0007086999331234784,0.0006845392940766122,0.0004033143859040189,0.00029754545524304473,0.00027348133672212865,0.0002655781011248333,3.5893119679011816e-06,3.3887738304169607e-06,2.1886111572781125e-06,1.6907492152759293e-06,1.2460355287742852e-06,8.711801215031078e-07,8.165852145843491e-07,6.912275495228179e-07,6.281339961911372e-07,4.7180208630888314e-07,4.681662595989551e-07,4.753866737004024e-08,4.744306369542329e-08,3.244988475222942e-08,3.0937949983981356e-08,0.0004490329883992672,0.0004343100590631366,0.00044231803622096777,0.0004454560112208128,0.00047595007345080376,0.00046088790986686945,0.0004450809210538864,0.0004491989966481924,0.00045100098941475153,0.00045551604125648737,0.00046072504483163357,0.0004603019915521145,0.0004856719169765711,0.0004652950447052717,0.00046720902901142836,0.0004693659720942378,0.0004827800439670682,0.0004885930102318525,0.0004905009409412742,0.0004837369779124856,0.00048383709508925676,0.0004925839602947235,0.0004972100723534822,0.0005004319828003645,0.0005139369750395417,0.0005015600472688675,0.0005074340151622891,0.0004976040218025446,0.0005207530921325088,0.0005218160804361105
0.5895305945367628,0.45523034765115733,3.7159236866754646,0.48976802290417254,0.4001560363531371,0.19272214764435258,0.05403190739097352,0.04703336193559572,0.011658110962387612,0.009003375585569597,0.007593614982505541,0.0010929193416681013,0.0006751784105443236,0.00025944517837330557,0.0002587897456694695,0.00023162687249350086,0.0002269978272308736,3.026835120180492e-05,1.6847728731390058e-05,1.535670601372105e-05,1.443235212185506e-05,1.0382805453792538e-05,8.328097354660543e-06,3.099622519984257e-06,2.9962035982235027e-06,1.901953636351962e-06,1.5887568777443881e-06,1.5828911005085906e-06,1.5096659723560924e-06,6.068141306765973e-07,6.066895016881367e-07,5.197060444123263e-07,3.061773878148096e-07,2.348542986362041e-07,0.00043278199154883623,0.0004398230230435729,0.0004413269925862551,0.00044400698971003294,0.0004474800080060959,0.0004925490356981754,0.00044747500214725733,0.0004540769150480628,0.00045750406570732594,0.0004589540185406804,0.0004650329938158393,0.0004704240709543228,0.0004702999722212553,0.0004704530583694577,0.00046883895993232727,0.0004729529609903693,0.00047110894229263067,0.0004763940814882517,0.0004955389304086566,0.0005255590658634901,0.00048795691691339016,0.0004933320451527834,0.0004909690469503403,0.0005044870777055621,0.0004900909261777997,0.0005041159456595778,0.0005253260023891926,0.0005079909460619092,0.0005279370816424489,0.0005238059675320983
0.9912000307762511,0.9395250399796778,2.130879761537472,0.46081120206508785,0.35121636874299533,0.003643907494908997,0.0032091040465819253,0.0016621346470895126,0.0011428978117236112,0.00031018097048510684,0.00029089735311603313,0.00023006405347127863,9.878274484505044e-05,9.770517537907686e-05,6.853602999106318e-05,5.327015592033534e-05,2.0771980610379063e-05,9.485127077429676e-06,4.118000813437461e-06,3.7768123619992836e-06,3.723000509319404e-06,3.6424008074658547e-06,2.9921722489089634e-06,2.3163175559458288e-06,1.4111762885086461e-06,9.969295723777738e-07,6.583514381832613e-07,6.410266984707988e-07,5.29660574271281e-07,3.5932244553804665e-07,3.299910017515374e-07,1.3447872640531383e-08,1.1240222188746856e-08,9.937443207036834e-09,0.00043200794607400894,0.00045231101103127003,0.0004437640309333801,0.00044428498949855566,0.00044500501826405525,0.00044635694939643145,0.0004733370151370764,0.00045965402387082577,0.00045862002298235893,0.0004572710022330284,0.0004601679975166917,0.0004685550229623914,0.0004685439635068178,0.00047360104508697987,0.00047042302321642637,0.0004700480494648218,0.00047858397010713816,0.00047725404147058725,0.0005032260669395328,0.0005013949703425169,0.0005110250785946846,0.0004955020267516375,0.0005327839171513915,0.0005126360338181257,0.0005212490214034915,0.0005167230265215039,0.0005248639499768615,0.0005056350491940975,0.0005204260814934969,0.0005219760350883007
0.8372102148616549,0.04685702266715508,2.5695254604074367,0.5120265849400312,0.0768186365126454,0.07622560156410614,0.016548070702599116,0.012469972744422074,0.007850538502550354,0.007825934129664347,0.0012296920667169055,0.0012252020442808547,0.000746736587297976,0.00036219962049533643,0.00035200748890113176,4.993520583528156e-05,3.67367897738484e-05,3.610992267900653e-05,1.1459149089860383e-05,7.43402907570769e-06,1.3087826786683585e-06,1.14008851000651e-06,1.01074550027991e-06,8.436305106645564e-07,4.6520246837578523e-07,4.6022285089909995e-07,2.1465670416440939e-07,2.1305140760634077e-07,2.1250709833125653e-07,1.3841924397365916e-07,1.0696015097091283e-07,1.0598250309528385e-07,9.469753802875851e-08,2.9692816478442974e-08,0.00043795001693069935,0.00045237503945827484,0.00044583401177078485,0.0004620930412784219,0.00044712203089147806,0.0004503750242292881,0.00044766301289200783,0.000458099995739758,0.0004645170411095023,0.0004755220143124461,0.0004658339312300086,0.00047915102913975716,0.00046694802585989237,0.00047022406943142414,0.00046650704462081194,0.00046852498780936003,0.0004737389972433448,0.0004815340507775545,0.00048037106171250343,0.0004961800295859575,0.0004814310232177377,0.000484693911857903,0.0004888689145445824,0.0004986900603398681,0.0005122889997437596,0.0005025210557505488,0.0005110899219289422,0.0005112059880048037,0.0005212179385125637,0.0005317850736901164
0.38491244720104345,0.003207690685184006,7.065020389668734,0.5108688439941034,1.182208348260694,1.1567181280005845,0.32748438667561364,0.04663046690056989,0.042988962318141324,0.03853689999496624,0.002701680382253495,0.0025692279597096706,0.002538053871814393,0.0011634043493276463,0.0011433943027261112,0.0005039109257699777,0.0003063355876124963,0.00030562445603235457,0.0002474146373300629,8.394190321377814e-05,5.2169858816645154e-05,4.330555406511263e-05,2.46899599060514e-05,2.110277995745645e-05,3.1417660255131387e-07,2.8271773536360437e-07,2.3871808377315684e-07,1.0714809027397025e-07,9.494312546905229e-08,7.95379065119414e-08,7.102303397480481e-08,6.903201007732879e-08,1.9691703555744477e-08,1.9663595707875443e-08,0.0004345470806583762,0.0004380670143291354,0.00044086796697229147,0.0004440470365807414,0.000469155958853662,0.00044970400631427765,0.00045032799243927,0.0004502160008996725,0.0004581799730658531,0.00047818501479923725,0.00046273600310087204,0.00046558596659451723,0.00046765897423028946,0.0004655939992517233,0.00046906794887036085,0.0004701309371739626,0.0004862080095335841,0.0004790700040757656,0.0004781390307471156,0.000479687936604023,0.00048535503447055817,0.00048518204130232334,0.0005026140715926886,0.0005026849685236812,0.0005025260616093874,0.0005049289902672172,0.000506791053339839,0.0005115950480103493,0.0005147940246388316,0.0005196069832891226
0.44305199935834705,0.34450485167754685,7.779786540366853,0.5037148470291868,0.8639260845564825,0.6796142217637485,0.14078319571398262,0.13921814173754507,0.023267307302085587,0.020686756191396535,0.017885674849906892,0.00560621506169924,0.0009041492514215086,0.0005913041347682203,0.00020176277172413812,0.00017919981810675847,0.0001586095698107761,9.386295510596706e-05,7.311889782893243e-05,6.368209370585088e-05,5.1637425046996386e-05,3.40330653192298e-05,2.4395688628271125e-05,1.0775705592164731e-05,6.224896475451448e-06,5.634753164343917e-06,4.003998804181876e-06,3.3688892923165343e-06,2.9151951144371896e-06,2.2016488942259307e-06,2.1960152420630924e-06,2.159478730847981e-06,1.8616679434485803e-07,1.1656450571854734e-07,0.00043924199417233467,0.0004377829609438777,0.00045547704212367535,0.00044175295624881983,0.00047111406456679106,0.0004459050251170993,0.0004504990065470338,0.0004548639990389347,0.0004567960277199745,0.0004594579804688692,0.0004635760560631752,0.0004604649730026722,0.0004687060136348009,0.000464641023427248,0.00047092593740671873,0.00048689101822674274,0.0004748429637402296,0.00048610102385282516,0.00048107095062732697,0.00048611604142934084,0.00048457400407642126,0.0004995119525119662,0.0004999090451747179,0.0005006059072911739,0.000511122983880341,0.0005118760745972395,0.0005082439165562391,0.0005129029741510749,0.000532160047441721,0.000525797950103879
0.5428742880953146,0.2573046544550305,2.549420964727327,0.506516385008581,0.23210442091451508,0.19396501918094458,0.03792520757917019,0.03758525755371527,0.009883351145162676,0.007868208751213664,0.004264735706418873,0.0028885652301270403,0.00019232361000469966,0.00013701556978453535,9.725309711134562e-05,7.786923529769929e-05,7.584806792270928e-05,1.5620155114471695e-05,1.533619127654955e-05,1.3264270180182965e-05,8.353546257369694e-06,8.29305341607018e-06,5.084282609911169e-06,3.427875250349856e-06,8.309990795233033e-07,8.220703832300519e-07,4.1323660996982037e-07,4.1263535259036915e-07,4.124230082705147e-07,3.2709213732911684e-07,3.2672068328911203e-07,3.2664348613076337e-07,1.341070562515553e-07,4.88057430489611e-08,0.0004369789967313409,0.0004527380224317312,0.0004389840178191662,0.00044496299233287573,0.0004772369284182787,0.00044970004819333553,0.0004701879806816578,0.00045978301204741,0.00045805901754647493,0.00046121201012283564,0.00046402099542319775,0.00045854307245463133,0.0004688879707828164,0.0004801669856533408,0.00047107902355492115,0.0004831780679523945,0.000474350992590189,0.00047754403203725815,0.00047872995492070913,0.00048733095172792673,0.0004830209072679281,0.00048491102643311024,0.0005049749743193388,0.0004938889760524035,0.0005082400748506188,0.0005062010604888201,0.000510744983330369,0.0005131760844960809,0.0005178069695830345,0.0005239270394667983
0.13763478513236937,0.004449024808863,2.736769975910595,0.5111183570697904,0.8134537788062508,0.8047717525466562,0.1368933881189942,0.006276180828810249,0.006057020600106945,0.00529846281928621,0.0009279871355945603,0.0009209648504181939,0.0008538990134769668,0.00032753092375759876,0.000320486946953167,0.00019033798867142907,0.00013411682297731123,0.00012605181765203944,0.00011089487398894933,9.320633769250691e-06,7.792765177843217e-06,7.257692923909198e-06,5.483116189467333e-06,4.232477676091784e-06,1.2655182009395867e-06,1.0394270314290985e-06,1.0388125760836682e-06,1.0360805678431313e-06,8.420099621633972e-07,8.160044438247281e-07,3.7746471638341306e-07,3.2932485307049984e-07,3.293245966660756e-07,2.369055829761674e-07,0.00043156405445188284,0.00043940101750195026,0.0004391151014715433,0.00045810104347765446,0.0004766690544784069,0.0004751969827339053,0.0004682509461417794,0.0004659449914470315,0.00046946294605731964,0.0004596860380843282,0.0004616610240191221,0.00047522399108856916,0.0004663600120693445,0.0004650179762393236,0.0004715230315923691,0.0004706790205091238,0.00047098600771278143,0.0004969399888068438,0.00047869503032416105,0.000482946983538568,0.00048736005555838346,0.0004965430125594139,0.0005139299901202321,0.0004995119525119662,0.0005251170368865132,0.0005100410198792815,0.0005092179635539651,0.0005108959740027785,0.000539073022082448,0.0005233630072325468
0.40594439748796973,0.4050267265009778,7.412331553838801,0.49861964397132397,0.8855636714531856,0.6500012421221208,0.14843433168143264,0.14024521917339075,0.021598556125914308,0.021455275175958768,0.020797745298377048,0.0019933419650737575,0.0011464411810742665,0.0004162568539296683,0.00015439768918069807,0.0001380262751309127,0.00013741153094906828,7.555799523755806e-05,4.771872756865715e-05,4.7412649118476065e-05,4.6493503642045146e-05,7.02405731171458e-06,5.894382666357314e-06,5.66761530431237e-06,5.26167940070425e-06,2.6113270943998585e-06,1.82221530954353e-06,1.6930806204789043e-06,9.093496670376357e-07,9.093441150852986e-07,8.411726652157917e-07,8.24206891352294e-07,4.591385512474748e-07,4.39162458474841e-07,0.0004373689880594611,0.0004388670204207301,0.00044449104461818933,0.00044330605305731297,0.0004713259404525161,0.0004595330683514476,0.0004495469620451331,0.0004516090266406536,0.0004751649685204029,0.0004561289679259062,0.00046196288894861937,0.00046028406359255314,0.0004742710152640939,0.0004670519847422838,0.00047219800762832165,0.00047179998364299536,0.000476175919175148,0.0004814660642296076,0.0004785790806636214,0.0004981280071660876,0.0004976449999958277,0.0004873359575867653,0.0005004130071029067,0.00048342999070882797,0.0004956560442224145,0.000500513007864356,0.0005238869925960898,0.0005139349959790707,0.0005193490069359541,0.0005164289614185691
0.626922015704689,0.18414018669340915,1.9692021006627523,0.5095363139407709,0.14426596306496126,0.12833657364824402,0.025199011051681715,0.02356620950302135,0.008455046546547329,0.00724982157895652,0.0025418579949843907,0.0022323016152686354,0.00033089818916380185,0.0001487576193308128,0.0001480183782716583,3.478101065003524e-05,3.4779974280426586e-05,2.2606597384886198e-05,6.154217295032202e-06,6.147994184792043e-06,6.066315338767997e-06,3.184690533369019e-06,2.6502332073222223e-06,1.7529075125845625e-06,1.5402461541828967e-06,1.4728410990957111e-06,6.768677692478229e-07,4.143185299307556e-07,2.627534598110491e-07,2.501187440119946e-07,1.961778410682732e-07,1.957568509736004e-07,1.806103411978893e-07,3.332899494355272e-08,0.0004346240311861038,0.00045541394501924515,0.00044074002653360367,0.000443256925791502,0.0004515100736171007,0.00045254197902977467,0.0004456880269572139,0.00045283499639481306,0.0004563149996101856,0.0004617840750142932,0.00046506000217050314,0.00046477001160383224,0.00046585407108068466,0.00046604196541011333,0.0004768669605255127,0.0004712239606305957,0.00047413597349077463,0.0004937490448355675,0.00048225594218820333,0.0004888110561296344,0.00048474594950675964,0.0004970850422978401,0.0004918680060654879,0.0004863160429522395,0.0005092299543321133,0.0005033189663663507,0.0005091410130262375,0.0005199130391702056,0.0005103630246594548,0.0005301189376041293
0.2014565622473442,0.10293904704739976,8.396834166088304,0.511995582957752,1.8246267859168177,1.8241648208494323,0.2774918589395203,0.15817076932406385,0.010077797837329825,0.006533217339204804,0.006469114724389606,0.004597474419688411,0.0013152401902697512,0.001051505328029507,0.0009955374168672025,0.0007608257511246009,0.0007395663194939906,0.0007382652463609249,1.5779532649419054e-05,9.196687259828736e-06,6.726069211059568e-06,6.711762092735439e-06,4.659812157786795e-06,2.4792409088910648e-06,2.19632053239009e-06,2.1308880031432464e-06,1.6628494759509726e-06,2.32610371263929e-07,2.2980304312393522e-07,2.2941521995978377e-07,1.9934454989713518e-07,1.937319069010709e-07,1.3673411558170608e-07,1.3410878001573512e-07,0.0004311018856242299,0.00043743092101067305,0.0004397209268063307,0.00044212094508111477,0.00045404001139104366,0.000450658961199224,0.0004525089170783758,0.00045647798106074333,0.0004787798970937729,0.00045726599637418985,0.0004636719822883606,0.00046286010183393955,0.0004686299944296479,0.00048181903548538685,0.00047135900240391493,0.0004818330053240061,0.0004723620368167758,0.0004764740588143468,0.0004803920164704323,0.0005074200453236699,0.0004864209331572056,0.0004952870076522231,0.0005070650950074196,0.0005012298934161663,0.0004978369688615203,0.0005025280406698585,0.0005099050467833877,0.0005277169402688742,0.0005163790192455053,0.0005189810181036592
0.4793046827177857,0.0621391841338772,3.323093496846022,0.5121940049575642,0.39077070959600185,0.389530060415541,0.0944155389958455,0.03424026070755563,0.01827542696659525,0.017972340404596086,0.0027812099702544087,0.002780951075234918,0.000601403337333522,0.0003430007136907235,0.00029599800924299597,0.00011576632261093675,9.357173140614834e-05,5.525936761376733e-05,5.508270762493271e-05,3.604622941036105e-05,1.9157330561612906e-05,1.8315717132000633e-05,5.3273455227757614e-06,3.934233460510947e-06,9.176949516316946e-07,8.555485393240264e-07,4.2732678722080444e-07,3.835668602731111e-07,3.0803927231299964e-07,2.820794609583911e-07,2.1452283176009647e-07,2.0218514811468285e-07,2.002581971264977e-07,7.880724302236295e-08,0.00043560401536524296,0.00043355091474950314,0.0004568049916997552,0.0004421090707182884,0.00046292797196656466,0.000449619023129344,0.0004496870096772909,0.0004509510472416878,0.00047274597454816103,0.00045970198698341846,0.00046246207784861326,0.0004716259427368641,0.0004656610544770956,0.00047024793457239866,0.0004725400358438492,0.0004698879783973098,0.00047134701162576675,0.0004773200489580631,0.00048408505972474813,0.0005018949741497636,0.0005006738938391209,0.00048504502046853304,0.0004917919868603349,0.000505077070556581,0.0005252229748293757,0.000504534924402833,0.0005138380220159888,0.0005166800692677498,0.0005205950001254678,0.0005188570357859135
0.8040337783841548,0.75172632477355,8.8823496960764,0.473719900008291,1.2765771564043853,0.14718471413891204,0.06927195985273543,0.04335640897833693,0.014000078979903107,0.011115819564068824,0.010317164551508577,0.004131070112381415,0.0022350798238670376,0.0015352428189019524,0.00017134659473095747,0.00016781890427873983,0.00010487732648665594,2.429534078209291e-05,1.681456172546007e-05,1.6746774382778488e-05,1.4577384896550219e-05,7.364748359654088e-06,6.882951296756501e-06,6.391617573750045e-06,5.586186016071506e-06,4.4029648577402525e-06,8.59879790362553e-07,7.829729621872828e-07,7.525994695601782e-07,6.740005100488014e-07,5.926063469441335e-07,4.7540254387206494e-07,4.48015845909259e-07,2.4258870608444746e-07,0.0004325449699535966,0.0004376519937068224,0.00044157390948385,0.0004444209625944495,0.00047289603389799595,0.000448720995336771,0.00045346806291490793,0.0004552550381049514,0.00045732397120445967,0.00045880593825131655,0.00045823806431144476,0.0004608950112015009,0.00047612900380045176,0.0004622979322448373,0.00048676098231226206,0.0004731330554932356,0.0004747620550915599,0.00048204301856458187,0.000485567026771605,0.0004850259283557534,0.0004846870433539152,0.0005106090102344751,0.0004864330403506756,0.0005130789941176772,0.0005217009456828237,0.00050110905431211,0.0005106820026412606,0.0005158340791240335,0.0005334640154615045,0.0005190769443288445
0.6020878260016921,0.422905934358055,4.839714977990056,0.49401491100434214,0.4969410528457124,0.2529924406066993,0.0688194220516586,0.061483222629965015,0.016379987331001246,0.011662229020249012,0.009153768369491869,0.0020541338456507977,0.0009337612140254209,0.00038738277567921544,0.0003844716182172859,0.00033270345416739684,0.00032625951345716515,3.467129196416194e-05,2.4466347773015056e-05,2.2203254097856777e-05,1.9360844930384665e-05,1.4997490156165832e-05,1.1025639535664739e-05,4.763153362965456e-06,3.713452455243186e-06,2.891859967697789e-06,2.0150265811779306e-06,1.986100478149818e-06,1.8986664927300722e-06,8.055736027338161e-07,8.047484140770542e-07,7.358274834681182e-07,4.0354699206035033e-07,2.523245744692751e-07,0.00044219696428626776,0.0004309169016778469,0.00046588596887886524,0.0004485190147534013,0.000444430042989552,0.00046262808609753847,0.00046118302270770073,0.0004598720697686076,0.00045699498150497675,0.0004611099138855934,0.0004778229631483555,0.00046156998723745346,0.00047405995428562164,0.00046587991528213024,0.00047089101281017065,0.0004695560783147812,0.00047278404235839844,0.000478349975310266,0.0004917570622637868,0.0004813269479200244,0.0004790439270436764,0.0004953979514539242,0.0004888399271294475,0.0004992090398445725,0.0005149799399077892,0.0005232430994510651,0.0005099540576338768,0.0005037049995735288,0.0005334700690582395,0.0005208799848333001
0.9169565858617845,0.4903984172596335,9.60705946066076,0.4807624430395663,1.040732135831475,0.1481846641150878,0.10092042193286759,0.06817099978044035,0.044124469557120904,0.0073424285063075235,0.0047096658781903365,0.0018609028537658998,0.0013751482799138528,0.0006924133677214858,0.0006007849557908568,0.0005965561712852705,0.0004628723621472239,3.528280497783037e-05,3.150470668039216e-05,3.1374240785722986e-05,3.1059809253597776e-05,2.263427679084902e-05,1.8921458217855034e-05,1.3962870408082243e-05,1.1661111615425858e-05,9.760729396042125e-06,1.7611282967221967e-06,1.5091063529043358e-06,1.4894891304677797e-06,1.0732126106494741e-06,9.363873331851487e-07,7.61860561355179e-07,7.618492495021193e-07,4.037150463458221e-07,0.00043153995648026466,0.0004391859984025359,0.0004470270359888673,0.0004563010297715664,0.0004442889476194978,0.0004508789861574769,0.00044548395089805126,0.0004553290782496333,0.00045371404848992825,0.0004660090198740363,0.0004672079812735319,0.00047415902372449636,0.000467618927359581,0.00048104801680892706,0.00047488498967140913,0.0004887450486421585,0.0004730039509013295,0.0004906690446659923,0.00048392394091933966,0.0004820029716938734,0.0004976300988346338,0.00048524606972932816,0.0005022740224376321,0.0004896409809589386,0.0005052370252087712,0.0005037320079281926,0.0005100059788674116,0.0005268149543553591,0.0005155779654160142,0.0005213010590523481
0.875241809211976,0.8252307170992254,8.737390582139854,0.4679597179638222,1.331534274486468,0.0869601801207111,0.046871133503331636,0.027185049093945757,0.009902964302364464,0.007156609484443926,0.006670402670185062,0.0032700173895770096,0.0016708844054275514,0.001286744619559064,0.00021545154513685568,0.0001759563711611654,6.535041836068265e-05,5.8151597098656935e-05,2.5440627188618732e-05,2.5127628455454288e-05,2.510920679535729e-05,1.540136765001132e-05,1.2482596447809902e-05,1.2243996632497073e-05,1.1182051747460076e-05,3.3155503595442374e-06,9.894558252372026e-07,9.83284525898802e-07,8.285160814617482e-07,7.644625322666678e-07,6.728665895253211e-07,4.680593358658993e-07,4.461648989956971e-07,1.6493569516609058e-07,0.0004347860813140869,0.00047182803973555565,0.0004641590639948845,0.0004449429688975215,0.0004578210646286607,0.00046055903658270836,0.0004550390876829624,0.00045085803139954805,0.0004528140416368842,0.0004562890389934182,0.0004679400008171797,0.0004742209566757083,0.00046588003169745207,0.00046562496572732925,0.0004774790722876787,0.00047326600179076195,0.00047022500075399876,0.0004793950356543064,0.000494270003400743,0.0004946449771523476,0.0004850380355492234,0.000483775045722723,0.0004853119608014822,0.0005013489862903953,0.0004971410380676389,0.0004934290191158652,0.0005075169028714299,0.0005242240149527788,0.0005143190501257777,0.000516350963152945
0.7196840017403067,0.17778610758077462,7.582545205974478,0.5069290190003812,0.44954943716592727,0.36169802044479765,0.07716791692242726,0.07637888931793665,0.031943082770064885,0.02444955585534135,0.0079305816519402,0.007200886133736568,0.0020335043320343312,0.0009473775821363139,0.0009327389729882037,0.0001774777268881958,0.00017578712741189758,0.00010170756057587972,2.3913619389297447e-05,2.1891966831734004e-05,2.1857936981214457e-05,1.386314252703913e-05,1.2650946748995792e-05,8.997812283388122e-06,6.639242079752278e-06,6.404305489868248e-06,2.19622799327388e-06,1.5955169160392117e-06,1.3235384303778531e-06,1.2510745998732656e-06,1.0110708735648988e-06,1.0110708734335462e-06,9.067561522138645e-07,9.484889689409644e-08,0.00043270306196063757,0.00044785195495933294,0.0004397080047056079,0.00044508499559015036,0.0004787880461663008,0.0004442440113052726,0.00045874796342104673,0.0004539450164884329,0.00046183401718735695,0.00045374303590506315,0.0004679460544139147,0.00045645597856491804,0.0004660399863496423,0.00046613195445388556,0.0004857319872826338,0.00047121092211455107,0.00047050893772393465,0.00047670293133705854,0.0004971399903297424,0.0004822100745514035,0.0004966639680787921,0.0004973529139533639,0.0005032479530200362,0.0004875569138675928,0.000509290024638176,0.0005053139757364988,0.000511451973579824,0.0005100979469716549,0.0005209869705140591,0.000515526975505054
0.9575924341941717,0.30266332238142957,9.875451915600644,0.49004043103195727,0.7371317765857333,0.14097600154337067,0.10525250782943096,0.07775700861238506,0.05489057715200353,0.00418265384253741,0.0018915655942021699,0.0015291775017959215,0.0008846848051202121,0.00042466177966260743,0.00041480926026023137,0.00017176042701195089,0.00016296051742888313,4.024588946692251e-05,2.102116593028754e-05,1.7564942895511946e-05,1.640313270845283e-05,8.911860782877544e-06,8.711999321276058e-06,8.634329201992275e-06,7.170304708378671e-06,4.666258391737323e-06,4.049115502562811e-06,3.6354683453094076e-06,3.0791010802172906e-06,3.7366602684266593e-07,3.4782879603146514e-07,3.2984360446617733e-07,3.165958868977192e-07,1.4833847290573197e-07,0.0004331880481913686,0.0004416599404066801,0.000443332944996655,0.0004427880048751831,0.00045054906513541937,0.0004530849400907755,0.0004457720788195729,0.00045029702596366405,0.0004607610171660781,0.0004626449663192034,0.0004791019018739462,0.0004646799061447382,0.0004675870295614004,0.00046767096500843763,0.00046732404734939337,0.000468746991828084,0.000486498000100255,0.0004969340516254306,0.00048249191604554653,0.0004843339556828141,0.00048097199760377407,0.0005121489521116018,0.0004872180288657546,0.0005069429753348231,0.0005031370092183352,0.0005066849989816546,0.0005145519971847534,0.0005088780308142304,0.0005183800822123885,0.0005366021068766713
0.3783760148053711,0.19972349702103287,2.0105760682021456,0.5116590469842777,0.2582203838343736,0.2510408626106088,0.044035505824702656,0.037632147819396985,0.00578564784438443,0.005165644992956178,0.00320719403053472,0.0025544022161402466,0.00044772232104191815,0.00018396539828960065,0.00017647383023270947,7.653752892956494e-05,7.489202512406102e-05,7.443209836959381e-05,1.9814675353132173e-05,1.916927958349127e-05,1.8129903491425533e-05,7.310481206251533e-06,7.293018345740522e-06,2.911874438806164e-06,2.594678427500551e-06,2.5663936319078283e-06,1.928105149556675e-06,3.1364348025087874e-07,1.4902590578440076e-07,1.2022960337360583e-07,9.945254202712655e-08,9.380989315355842e-08,6.993314300116165e-08,4.426834911130959e-08,0.0004339069128036499,0.0004384430358186364,0.0004398550372570753,0.0004463399527594447,0.0004500619834288955,0.00047561503015458584,0.00047053396701812744,0.0004615909419953823,0.00045469903852790594,0.00047283293679356575,0.00046859297435730696,0.0004713870584964752,0.0004640060942620039,0.00047851097770035267,0.0004681911086663604,0.00047393899876624346,0.0004722519079223275,0.0005057289963588119,0.0004936539335176349,0.00048483291175216436,0.0004924619570374489,0.0005299040349200368,0.000487581011839211,0.0004888349212706089,0.0005047608865424991,0.0005190459778532386,0.0005099320551380515,0.0005039030220359564,0.0005177580751478672,0.0005156999686732888
0.7849619132881778,0.5548254003765684,3.7641816429582597,0.48088913690298796,0.4430272378490914,0.09253332459678257,0.04134720697527117,0.02917095192068178,0.012266752726874573,0.005566930778650934,0.004370801035813009,0.0010861233408980754,0.00094449409390135,0.0004228212165121491,0.0002998525667393375,0.00028226265709891605,0.00025964509245256196,1.232625424139153e-05,9.847434532423855e-06,9.844272625658295e-06,7.0679138439865605e-06,5.801548892916311e-06,5.521105766945141e-06,5.4567323330795144e-06,2.8648382020678062e-06,2.859047448273842e-06,5.056011263201719e-07,4.850656112366951e-07,4.727860137504744e-07,1.4724009154472424e-07,1.4162425566617918e-07,9.190412678453863e-08,9.179709658461572e-08,8.885836787258478e-08,0.00045940198469907045,0.0004546589916571975,0.00044065702240914106,0.0004412609850987792,0.000454433960840106,0.0004518100759014487,0.0004480470670387149,0.00045146001502871513,0.0004534990293905139,0.0004652499919757247,0.0004673060029745102,0.0004736499395221472,0.00046375999227166176,0.0004665920278057456,0.00047298800200223923,0.000468268059194088,0.0004744849866256118,0.0004782570758834481,0.00047498103231191635,0.0004977009957656264,0.00048603699542582035,0.00048410799354314804,0.0004853979917243123,0.0004890159470960498,0.0004951520822942257,0.0005006480496376753,0.0005243499763309956,0.000505254021845758,0.0005338509799912572,0.000521769979968667
0.6084503697937579,0.33210118784100473,5.035219815956129,0.5001481280196458,0.4544784322635711,0.29018840095410037,0.06859469792726473,0.06645618469455222,0.019604626506694076,0.013274358516766687,0.008261725386301582,0.003993934301393354,0.0009424143415729579,0.0004457367372706929,0.000416361347082327,0.00030983009823724953,0.00030558683308914205,3.127215001531244e-05,3.105327355797249e-05,2.8806101827576178e-05,2.1311040574865668e-05,1.7866671059608057e-05,1.1354651420071857e-05,8.700490483205517e-06,4.186857590027777e-06,4.087709190205918e-06,1.465245434865217e-06,1.3310497323682449e-06,1.2439941871395398e-06,7.765831858737004e-07,7.692380550757726e-07,7.654008454603184e-07,5.152388250025966e-07,1.5267598192449103e-07,0.00043378700502216816,0.00043726409785449505,0.0004447649698704481,0.0004566290881484747,0.0004462249344214797,0.00044840702321380377,0.0004829599056392908,0.00045188504736870527,0.00045508297625929117,0.0004604719579219818,0.0004695449024438858,0.00046155101153999567,0.00046859297435730696,0.0004695029929280281,0.0004824529169127345,0.000466924044303596,0.0004750470397993922,0.0004745279438793659,0.0004808109952136874,0.00048380903899669647,0.000497899018228054,0.00048660801257938147,0.0005006609717383981,0.0004970600130036473,0.0004987469874322414,0.0005075469380244613,0.0004924179520457983,0.0005086900200694799,0.0005187260685488582,0.000520524918101728
0.8626641257530911,0.6681664768591647,7.8616165573424475,0.47535229299683124,1.051006428871451,0.117621199272425,0.0670742834681171,0.041709211549539646,0.020407868062375878,0.007988723481009577,0.006731623486061413,0.0028750233322129923,0.0015625592119317534,0.0009738540565157859,0.0004374200318837661,0.0004314977694870799,0.00027859250183577495,3.408874403804931e-05,3.0012300185492176e-05,2.9934011556539063e-05,2.502003373295198e-05,1.3460727961561468e-05,1.343065912700998e-05,1.3419800543769162e-05,1.0373847087119257e-05,9.054558571606913e-06,5.768242747817486e-07,5.316861159470892e-07,5.153269017384357e-07,4.863293635582488e-07,4.28243818418164e-07,3.221009134473871e-07,3.1844215669355664e-07,1.660163745810425e-07,0.0004563489928841591,0.0004352839896455407,0.00044585997238755226,0.00045137701090425253,0.00044495402835309505,0.00045603408943861723,0.0004680149722844362,0.00045416096691042185,0.0004561730893328786,0.0004591048927977681,0.00046472297981381416,0.0004649469628930092,0.000464787008240819,0.00046800903510302305,0.0004703310551121831,0.0004735459806397557,0.0004783970071002841,0.0004798050504177809,0.00047903298400342464,0.0004883710062131286,0.000486950040794909,0.0004955669865012169,0.000502374954521656,0.0005054640350863338,0.0005026248982176185,0.0004921879153698683,0.0005107639590278268,0.0005214089760556817,0.000521245994605124,0.0005356660112738609
0.26229116071881475,0.09255893873833287,5.9861755186363945,0.5114320720313117,1.1514809518968185,1.1507653595700993,0.21076979045366873,0.09325370933768307,0.01006070392068771,0.00908249538193788,0.005350219007306266,0.0050446789924475976,0.0011028850466714836,0.0009570969461064145,0.0008987553684338428,0.0004965989594662351,0.0004949868631473241,0.0004948818798948752,5.652472474685229e-05,2.96335213748097e-05,2.6561558540716043e-05,1.8044933630407938e-05,5.949946311886368e-06,2.9191142583552024e-06,2.739033047381993e-06,1.9889028511424663e-06,1.968473613581255e-06,1.304186382888524e-06,6.273584719851532e-07,6.254511359050657e-07,3.1688369700284564e-07,3.106710532366696e-07,2.5187044727741147e-07,1.2575569480472263e-07,0.0004576599458232522,0.00043732800986617804,0.0004525369731709361,0.000444008968770504,0.0004621419357135892,0.00046544393990188837,0.0004492530133575201,0.0004533469909802079,0.0004642209969460964,0.0004542960086837411,0.0004623460117727518,0.00046645698603242636,0.00046393193770200014,0.00048298900946974754,0.00046622008085250854,0.0004762380849570036,0.0004776699934154749,0.00048014300409704447,0.00047908106353133917,0.0005021110409870744,0.0004824079805985093,0.0004981230013072491,0.0005046710139140487,0.0005055710207670927,0.0005074989749118686,0.0005172729725018144,0.0005131959915161133,0.0005124550079926848,0.0005204899935051799,0.0005174459656700492
0.2945493537899925,0.18393445246901974,3.5359026204371786,0.51195611897856,0.5556734111525214,0.5495108076102062,0.09024465533765771,0.07551991273629233,0.006691872743444124,0.005804376088301881,0.004372334250870368,0.0036445113569694505,0.0008460302329905296,0.00036505205992120704,0.00036230807016470357,0.0001964733568826332,0.0001919554402667582,0.0001912114302896627,3.861773258524009e-05,3.7599169158432125e-05,3.589621791445523e-05,1.3423597581075183e-05,1.3408386020404509e-05,5.640110810621082e-06,5.227233637405099e-06,4.643377070655066e-06,4.006168267866576e-06,5.348285650915167e-07,2.3783839185592627e-07,2.3526380779703195e-07,2.1505070835587047e-07,2.1416835281048302e-07,1.0439119105574392e-07,4.4621090277419194e-08,0.0004574499325826764,0.0004375149728730321,0.00044399104081094265,0.00044565601274371147,0.0004814730491489172,0.00045353895984590054,0.0004648809554055333,0.000453718937933445,0.0004521949449554086,0.0004541900707408786,0.00046581903006881475,0.0004640030674636364,0.0004786149365827441,0.0004612839547917247,0.0004715719260275364,0.0004777630092576146,0.000473165069706738,0.00047453201841562986,0.0004804889904335141,0.0004875200102105737,0.00048325397074222565,0.0004988679429516196,0.0004880959168076515,0.0004894350422546268,0.0005054459907114506,0.0005436200881376863,0.0005133230006322265,0.0005053759086877108,0.0005185459740459919,0.0005203729961067438
0.4254154747770472,0.2509129289525647,4.12264022830777,0.5065771209774539,0.4665590453596338,0.4275886767476498,0.0775003685050348,0.07484533391738632,0.01295955061857967,0.011153098790333077,0.007655871640482969,0.004846187340894675,0.0006519102958955535,0.00030437955119542727,0.00019936888706444946,0.00010411197222271792,9.570199401963141e-05,9.045710763176889e-05,4.296194352060162e-05,3.8099351223148196e-05,3.2047392765309696e-05,1.7709347470589464e-05,1.5028638917631567e-05,6.199163601571831e-06,4.200398825061212e-06,4.164273533934133e-06,2.905552522078523e-06,1.2216558601180798e-06,7.842283750437343e-07,7.300906591731294e-07,7.187307198189253e-07,7.172635413523765e-07,1.8388576744611223e-07,8.618232369921305e-08,0.0004511200822889805,0.0004373849369585514,0.000443530036136508,0.00045760709326714277,0.0004482229705899954,0.0004513179883360863,0.0004433710128068924,0.00045020191464573145,0.00045224104542285204,0.00045576796401292086,0.0004659669939428568,0.0004620560212060809,0.0004674340598285198,0.00046274508349597454,0.00048275594599545,0.0004721930017694831,0.00047499104402959347,0.00048080598935484886,0.0005189829971641302,0.000506606069393456,0.00047788803931325674,0.00048291694838553667,0.0005026189610362053,0.0004996430361643434,0.0005115329986438155,0.0004917789483442903,0.000521467998623848,0.0005108250770717859,0.0005172319943085313,0.0005187919596210122
0.6382067385793626,0.3450279868426147,4.564530503052892,0.49628725892398506,0.4092391171391263,0.23729211256453125,0.060172263609058606,0.05693093133245238,0.018114027014594736,0.011457372268306591,0.0070574315920018975,0.0032584221906144894,0.0010053384172874773,0.0004424097152356965,0.0004305696201969523,0.0003126510645113782,0.00030899656334076485,2.585986808829629e-05,2.4770405815260233e-05,2.3584030389022218e-05,1.82370515431474e-05,1.4210371931118498e-05,9.336334254529423e-06,7.755918121884898e-06,4.19874650787376e-06,4.056543778939799e-06,1.231813303377124e-06,1.0720734687541138e-06,9.593377540569765e-07,6.128442471964126e-07,6.033953624495365e-07,6.015952396134038e-07,4.789604481077893e-07,1.2753553495767778e-07,0.00043451099190860987,0.0004525749245658517,0.0004371199756860733,0.00044583401177078485,0.00045330694410949945,0.0004707389743998647,0.00044004793744534254,0.00046595209278166294,0.0004512999439612031,0.0004627249436452985,0.00046356290113180876,0.00045993307139724493,0.0004680559504777193,0.0004646510351449251,0.00046752288471907377,0.00047281605657190084,0.00047548895236104727,0.00048147502820938826,0.0004825139185413718,0.0004924890818074346,0.0004824999487027526,0.0004987560678273439,0.000502520939335227,0.0004896309692412615,0.0005083669675514102,0.0005040119867771864,0.0005101299611851573,0.0005118809640407562,0.0005202259635552764,0.0005192579701542854
0.3281435160347943,0.0864841962453845,6.707648938556653,0.5120168860303238,1.1158120575894508,1.1148788986481732,0.23046596741851802,0.09065826068830193,0.01906327111734155,0.018966984874319928,0.006726912983618907,0.006670383345640566,0.0017761328500536567,0.0011343883055665589,0.0010586731329496654,0.00040009179777887686,0.0003943219191310786,0.00038807910067960365,0.00011628667305294618,6.256788856948839e-05,4.902774819503835e-05,3.7723494897252605e-05,5.865804501094711e-06,2.5774380742443812e-06,2.562812779979984e-06,2.007539077295536e-06,2.0019878992934545e-06,9.864048966128971e-07,5.990757155059695e-07,5.535147511901126e-07,3.7251201841914293e-07,3.5080905293142523e-07,2.4375063902949425e-07,1.2141917588581116e-07,0.0004367979709059,0.00044558802619576454,0.00044302199967205524,0.0004448919789865613,0.00045931898057460785,0.00045152707025408745,0.0004499920178204775,0.00045468006283044815,0.000473452964797616,0.00045810104347765446,0.00048236793372780085,0.00046213308814913034,0.0004640960833057761,0.00046824500896036625,0.00046819099225103855,0.0004725110484287143,0.00047726603224873543,0.0004842469934374094,0.0004787190118804574,0.0004850249970331788,0.0005111140199005604,0.0004988679429516196,0.0005034710047766566,0.0005008650477975607,0.0005155979888513684,0.0005094821099191904,0.0005079420516267419,0.0005127519834786654,0.0005217640427872539,0.0005075980443507433
0.8638249502637549,0.04115320005240031,2.3074522062943195,0.5120320350397378,0.05754523033268183,0.05696256545905474,0.012315638586957636,0.009604904773900028,0.006070025380001881,0.006034841761246942,0.0009641288655567907,0.0009619091408397401,0.0006265387248159312,0.000305380117071144,0.00029701202288625803,4.531200943109096e-05,3.558329331176829e-05,3.4798339718531105e-05,1.031265598346474e-05,7.221779011978077e-06,2.396966632318654e-06,1.6443553889423642e-06,1.5012361458622593e-06,8.005397531071592e-07,7.58058750896144e-07,6.664600059189258e-07,3.080096952971077e-07,2.6578798581998607e-07,2.216728609188437e-07,2.216248224262776e-07,1.5657855550828686e-07,1.504360993613813e-07,1.3054433870429034e-07,4.557166903374417e-08,0.0004333700053393841,0.00043790508061647415,0.00043867190834134817,0.00044438999611884356,0.00044867501128464937,0.00047307193744927645,0.0004506519762799144,0.00044726498890668154,0.00045471801422536373,0.00046026904601603746,0.00046684499830007553,0.0004605390131473541,0.0004677629331126809,0.0004687730688601732,0.0004697630647569895,0.000474650994874537,0.0004739859141409397,0.0005249480018392205,0.0004913039738312364,0.0004905299283564091,0.0004844630602747202,0.0004961449885740876,0.0005048579769209027,0.0005056069931015372,0.0005130300996825099,0.0005084020085632801,0.0005138230044394732,0.0005223449552431703,0.0005221330793574452,0.0005333420122042298
0.4377683670655096,0.34380644819385064,7.8925661703702215,0.5042041409760714,0.882646384176709,0.6989460953147618,0.14426502108072148,0.14273331226796535,0.02339990318312444,0.020955560413214846,0.018251337163776523,0.005655578377865144,0.0009805208782085204,0.0006050542733352905,0.0002006379881424878,0.00017062306176078004,0.0001488294861643561,9.539346166331484e-05,7.545592827376577e-05,6.613268269402212e-05,5.4418792555462095e-05,3.4028141504120216e-05,2.4476852226919925e-05,1.0907688845708843e-05,6.519364813759432e-06,5.89108259949703e-06,4.099156223294804e-06,3.413242786433928e-06,2.9073807350094457e-06,2.2195934395680617e-06,2.2130463018742616e-06,2.177704461846146e-06,2.2053778987384934e-07,1.4040516687391757e-07,0.0004330670926719904,0.00044106796849519014,0.00044075190089643,0.0004411330446600914,0.00045017304364591837,0.00045101798605173826,0.0004443629877641797,0.00044918095227330923,0.00046120304614305496,0.00045856600627303123,0.0004686990287154913,0.00046406500041484833,0.0004669360350817442,0.00046841101720929146,0.00047158601228147745,0.0004741830052807927,0.0004804440541192889,0.0004940869985148311,0.0004801270551979542,0.00048824900295585394,0.0005011060275137424,0.00048237608280032873,0.0004998180083930492,0.0005039559910073876,0.0005223320331424475,0.0004897060571238399,0.0005156189436092973,0.00050865497905761,0.0005237109726294875,0.0005187690258026123
0.7425690617556514,0.24675613927720963,2.4474372607709745,0.5012540559982881,0.16489086673663175,0.10017194817012826,0.026179627106816004,0.02545381931638403,0.010861990850599107,0.006202529846098341,0.0025301260971881097,0.0019935562780270958,0.0006822703659767773,0.0003034922168568111,0.00030286446003295934,0.0001131081405014178,0.00011299280551034827,2.9480668829912375e-05,8.076106227992115e-06,7.373547910911728e-06,6.720795030103883e-06,5.503843940160169e-06,4.927668715489899e-06,4.6033306492373405e-06,2.3764410013330146e-06,2.3759607217559734e-06,6.565545148772757e-07,6.355100725570371e-07,6.353776320676801e-07,3.5784245847128834e-07,3.178740672162981e-07,3.127194073891693e-07,2.983401033244789e-07,1.6719552100028718e-08,0.0004330991068854928,0.0004585209535434842,0.00044664705637842417,0.000473822932690382,0.0004497190238907933,0.00045250996481627226,0.0004509240388870239,0.0004518000641837716,0.0004693989176303148,0.00046370108611881733,0.00046655593905597925,0.00046099605970084667,0.0004668730543926358,0.00046568806283175945,0.00047172396443784237,0.00047650409396737814,0.00047858699690550566,0.00048013508785516024,0.0004802559269592166,0.0004855759907513857,0.00048608402721583843,0.000485152006149292,0.0004912129370495677,0.0005072299391031265,0.0005091300699859858,0.000506217940710485,0.000512906932272017,0.0005173319950699806,0.0005393699975684285,0.0005143220769241452
0.3396837254695101,0.04233945060917599,8.8187119822318,0.510819417075254,1.5359077903174205,1.5236853680323632,0.36637786481840207,0.07796181550589719,0.03292863974701341,0.03216327596616932,0.005949120724732618,0.005549807247393037,0.0026474526487399413,0.0015381660372574687,0.0014262240083324346,0.00043878366517703627,0.0003424002183043843,0.0003356974149740159,0.00025067083243221174,0.00010666033758905708,6.865667827240766e-05,6.051850875163883e-05,7.420336761208108e-06,7.184295400602011e-06,3.086829090666152e-06,3.05050192045103e-06,2.0959968794098794e-06,1.1753329963267182e-06,8.217185401372328e-07,6.992814614760487e-07,4.573777668206227e-07,4.145761718564955e-07,3.079132382083573e-07,3.004101933849273e-07,0.00043080898467451334,0.00043921906035393476,0.00043854990508407354,0.0004610419273376465,0.0004512480227276683,0.00045260891783982515,0.0004452519351616502,0.0004526129923760891,0.0004558080108836293,0.0004629649920389056,0.0004676950629800558,0.00046268897131085396,0.00046241190284490585,0.00046127999667078257,0.00046761403791606426,0.0004739339929074049,0.00048480904661118984,0.0004828160163015127,0.00048374198377132416,0.0004971619928255677,0.0005152740050107241,0.0004961129743605852,0.0005062419222667813,0.0004922320367768407,0.0005148070631548762,0.0005094530060887337,0.0005087540484964848,0.0005146880866959691,0.0005283569917082787,0.0005172101082280278
0.5824297349221781,0.2981222918836933,1.62474878304429,0.5022992579033598,0.14455160701947412,0.10520472235224006,0.022656839136026678,0.02255004343070795,0.006355434677063447,0.004609782870321762,0.00269522602716109,0.0015437652485118154,0.00023713104448597284,0.00012505804009822346,0.00010912759344715092,7.962110846078926e-05,7.838416127506925e-05,1.0642752553207048e-05,1.0523519713295026e-05,9.54794136290342e-06,6.614217670579823e-06,5.955129561752203e-06,3.639246724788841e-06,2.7818352908911787e-06,1.1118460584728715e-06,1.1056687597361793e-06,4.048213280466015e-07,3.7287514329983156e-07,3.582032804349931e-07,2.5017676514684126e-07,2.4797067729100355e-07,2.4758014635028703e-07,1.5021537637209698e-07,4.3553056617493634e-08,0.00045050494372844696,0.0004554430488497019,0.00044286297634243965,0.0004739690339192748,0.0004448971012607217,0.000447216909378767,0.0004608150338754058,0.00045463989954441786,0.0004562030080705881,0.00047229102347046137,0.00046911591198295355,0.00046479294542223215,0.0004689029883593321,0.00046280096285045147,0.0004709239583462477,0.0004753849934786558,0.00047135306522250175,0.0004882920766249299,0.0004928250564262271,0.00048538902774453163,0.0004885109374299645,0.00048603094182908535,0.0005014380440115929,0.0005064409924671054,0.0005106659373268485,0.0005056430818513036,0.0005107619799673557,0.0005258439341560006,0.0005185939371585846,0.0005191250238567591
0.6577563235839703,0.6509439234217875,9.13921930082477,0.4785050220089033,1.2040321044489029,0.29792251290997784,0.10903365843509666,0.07862026354353673,0.020056044934927242,0.01922206022428179,0.01826924482758563,0.004566708433957106,0.002526845701219111,0.0015168747493476738,0.00020350455798644985,0.00018372511312078307,0.0001834994722045204,7.599524087269025e-05,3.807516480089576e-05,3.805379949640148e-05,3.5786752559742285e-05,1.7748017912239905e-05,1.5441780187365582e-05,1.4899831431888589e-05,1.2320275155333135e-05,2.764681174852937e-06,1.8392823854774346e-06,1.6230555560324315e-06,1.2322586385603542e-06,1.2163218385012783e-06,1.1419114693639601e-06,1.0782662344389833e-06,5.962799338278188e-07,5.819258487433344e-07,0.00043736002407968044,0.0004431960405781865,0.0004554369952529669,0.0004449710249900818,0.00044586509466171265,0.0004692389629781246,0.0004486669786274433,0.00045689695980399847,0.00045391800813376904,0.0004604429705068469,0.0004813260165974498,0.00046507897786796093,0.00046207604464143515,0.00046260503586381674,0.00047179695684462786,0.0004722320009022951,0.00047813996206969023,0.00047621189150959253,0.00047894008457660675,0.0005014949711039662,0.0005025649443268776,0.0004962809616699815,0.000502642011269927,0.0004923989763483405,0.0005272430134937167,0.0005089669721201062,0.0005114870145916939,0.0005236349534243345,0.0005096280947327614,0.0005223830230534077
0.9283071330971238,0.59563741801024,4.750024698662935,0.4775249100057408,0.5910276775896078,0.05958887826725744,0.04331393301392636,0.027270494336473914,0.017733849264010663,0.0033670908596025893,0.002570706205328102,0.0013920346400080894,0.0006380830687253933,0.0004369160374535337,0.00032565823581900353,0.0003106943888042983,0.00016396722914163147,1.5493939472921596e-05,1.5445297196524137e-05,1.54250972665667e-05,1.450830075616603e-05,9.492714446441444e-06,8.701707691738055e-06,7.812872429729497e-06,6.148008323111372e-06,5.324706340383686e-06,3.263650076512928e-07,3.048703263595662e-07,2.810799332482687e-07,2.715476964533685e-07,2.2850762901306157e-07,1.4089089369147998e-07,1.404975778680779e-07,1.003386984830079e-07,0.00043162598740309477,0.0004378750454634428,0.0004400279140099883,0.00044317799620330334,0.00045639206655323505,0.00046114902943372726,0.0004677040269598365,0.00045897706877440214,0.00046043703332543373,0.0004692359361797571,0.00046486000064760447,0.00047205493319779634,0.00046592100989073515,0.0004606620641425252,0.00046940601896494627,0.00047030707355588675,0.00047405099030584097,0.0004778369329869747,0.0004922340158373117,0.0004813849227502942,0.0004995689960196614,0.00048171402886509895,0.0004998600343242288,0.000503533985465765,0.000522515969350934,0.0005054379580542445,0.000515572028234601,0.0005132280057296157,0.0005319810006767511,0.0005490930052474141
0.8290382557516824,0.21911667408463453,7.270354261684697,0.4974820369388908,0.4193106115340103,0.21025066863850175,0.06884109587721815,0.06393127830113779,0.03274152038472585,0.014077117341460063,0.005308554218983721,0.004719353420434221,0.001955702402276043,0.0009319056036168157,0.0009168494194295464,0.00024522307688780426,0.0002326573700294311,8.489358270612454e-05,2.3699142467583183e-05,1.3348478343103747e-05,1.297116904429587e-05,1.255028179839293e-05,1.2321628280818928e-05,1.2008139217885534e-05,5.322840176933986e-06,4.643633208868068e-06,3.5496749230066486e-06,3.383028014700502e-06,3.0332963553443564e-06,5.28091690661913e-07,4.744439070483586e-07,4.67762305885225e-07,4.435814676141686e-07,1.1895449093082853e-07,0.00043584906961768866,0.00043851800728589296,0.0004385410575196147,0.0004568150034174323,0.00047474494203925133,0.00044478103518486023,0.00044355099089443684,0.0004548570141196251,0.0004642109852284193,0.00045751803554594517,0.00047034898307174444,0.0004657760728150606,0.00046262098476290703,0.00048060191329568624,0.00047148996964097023,0.00047369208186864853,0.0004855500301346183,0.0004812410334125161,0.00048306200187653303,0.0004790370585396886,0.00048311997670680285,0.0004987050779163837,0.00048706703819334507,0.000499904970638454,0.0005073091015219688,0.0005158160347491503,0.0005157580599188805,0.0005181169835850596,0.0005131069337949157,0.0005189260700717568
0.7834134858339759,0.18894575046218876,3.141878388693425,0.4989840689813718,0.17144009293053689,0.11449041734832555,0.028921605587135354,0.028684879412426825,0.013256946208477623,0.00806741365598375,0.0027457498288510017,0.0025066249813057197,0.0009048199443199399,0.00043015285485507166,0.0004224934973712255,8.732174839392135e-05,8.392582505884722e-05,3.9475138827361415e-05,9.056247309366177e-06,5.8211473806985984e-06,5.796679012963592e-06,5.227907995920715e-06,4.946832667019584e-06,4.415943164208492e-06,2.1503509519671836e-06,2.1470398016855645e-06,8.625454144373718e-07,8.619964088210666e-07,8.463120743213531e-07,3.903658105617855e-07,3.3390177251136995e-07,3.324055398345208e-07,3.0648971658294196e-07,4.9659592512677615e-08,0.0004498290363699198,0.0004367149667814374,0.0004456531023606658,0.0004458380863070488,0.00044706801418215036,0.00045050005428493023,0.0004441849887371063,0.0004539870424196124,0.0004568339791148901,0.0004602670669555664,0.00046400795690715313,0.00046765198931097984,0.0004701910074800253,0.00046780495904386044,0.00048454408533871174,0.0004882799694314599,0.0004771050298586488,0.0004835260333493352,0.0004805331118404865,0.00048091390635818243,0.000494167092256248,0.0004878370091319084,0.0005055380752310157,0.0005182099994271994,0.000497675035148859,0.0005067890742793679,0.0005246349610388279,0.0005118879489600658,0.0005100090056657791,0.0005220900056883693
0.7791037387343669,0.08599897163495285,2.7168485721999773,0.5108032990247011,0.11376764814549352,0.10884690080450106,0.02264420724324391,0.019000764396134094,0.010023640656902567,0.00959450461743009,0.0019336136275356305,0.0019110921890091227,0.0008066879479566804,0.0003965984275620293,0.0003807978498615321,1.307075936565117e-05,4.980995273401721e-06,4.520070170907422e-06,4.449801278559484e-06,3.778969811870764e-06,3.7231395375129934e-06,2.3911114104125105e-06,2.3911111880717367e-06,1.4360027980791443e-06,9.644325524816235e-07,7.576983928419133e-07,6.24928204877441e-07,5.161824384541062e-07,3.7589286927470765e-07,1.8290395737190873e-07,1.2355837909488876e-07,1.088451201567795e-07,8.695210589957938e-08,6.269336176028893e-08,0.00044631899800151587,0.0004388389643281698,0.0004444170044735074,0.00044267193879932165,0.0004440729971975088,0.0004514019237831235,0.0004461900098249316,0.0004678939003497362,0.0004550650482997298,0.000458737020380795,0.00047601491678506136,0.00046040897723287344,0.0004651470808312297,0.00046250398736447096,0.00046611903235316277,0.00047572399489581585,0.00047771306708455086,0.0004781999159604311,0.00048010400496423244,0.0004795040003955364,0.0004985450068488717,0.0004997989162802696,0.0005085259908810258,0.0005045480793341994,0.0005071479827165604,0.0005070819752290845,0.0005126869073137641,0.0005114739760756493,0.0005268969107419252,0.0005181540036574006
0.43373497368748204,0.4116443168877235,3.8096206534611663,0.4989474799949676,0.44293987761519316,0.31022834607476507,0.07214827558695361,0.06779817908117462,0.011095727680355329,0.010825895321937092,0.010317554282268175,0.001088288943974194,0.0003792692986325477,0.00018391623080013736,3.585043848049372e-05,2.6291198059562796e-05,2.0619518260988755e-05,2.021973827530606e-05,1.915940948364144e-05,1.814334085885101e-05,1.6730960119529044e-05,6.045222322604107e-06,3.948129015205318e-06,2.7436736491468112e-06,2.179538348159664e-06,1.4577297639901973e-06,9.366104458667754e-07,9.348038493940329e-07,7.204725278346631e-07,5.933917808653501e-07,5.74436902343289e-07,5.719206313510618e-07,1.3410478687553355e-07,1.2822260165463379e-07,0.0004405759973451495,0.00043351808562874794,0.00046329095494002104,0.0004464919911697507,0.00047025608364492655,0.0004487070254981518,0.00044659199193120003,0.0004502000520005822,0.0004579629749059677,0.0005135810934007168,0.0004677299875766039,0.00046250701416283846,0.00046449992805719376,0.00046479201409965754,0.0004667040193453431,0.00048303708899766207,0.00048740801867097616,0.0004784449702128768,0.0004830899415537715,0.0004829119425266981,0.0004980009980499744,0.0004988930886611342,0.0004969940055161715,0.0005100700072944164,0.0005081479903310537,0.0005074940854683518,0.0005138309206813574,0.0005128839984536171,0.0005128920311108232,0.0005177640123292804
0.6818167256463189,0.20120449812587282,4.457872028840436,0.505766325048171,0.29728128434066003,0.23794388617161344,0.04996707454200105,0.04956169340049742,0.019110160875172484,0.014559888542461763,0.005266451246334966,0.004528553187474181,0.0010634735850017132,0.00047910224792924926,0.0004772446880985968,0.00012720685155297466,0.00012709666563899327,5.900434036940571e-05,1.590918642705852e-05,1.5643054437226634e-05,1.5036673535428624e-05,9.227232133079423e-06,7.696369828442736e-06,6.247846292062548e-06,4.418697877232307e-06,4.288435829431997e-06,1.4467457348848847e-06,9.804497296480177e-07,7.542275959668766e-07,7.388848037496749e-07,6.13521147994318e-07,6.129169911924057e-07,5.742298670945955e-07,4.0428563635039984e-08,0.0004339859588071704,0.00043876993004232645,0.0004397049779072404,0.0004576760111376643,0.000448675942607224,0.00044889107812196016,0.00045706494711339474,0.00045135500840842724,0.00045117398258298635,0.00045820698142051697,0.0004657340468838811,0.00046652101445943117,0.0004633080679923296,0.0004824849311262369,0.00047233200166374445,0.0004715240793302655,0.0004758780123665929,0.0004787039943039417,0.00047704309690743685,0.0004961519734933972,0.0004851119592785835,0.0004875300219282508,0.0004995480412617326,0.0005062760319560766,0.0005215939600020647,0.0005053799832239747,0.0005149670178070664,0.000524505041539669,0.0005170980002731085,0.0005188579671084881
0.35465557605636466,0.16341657754026295,3.03855023738058,0.5115394960157573,0.42688511683845554,0.4230650961894768,0.07545264034942943,0.05509397090888958,0.008351496891706594,0.007680346546762083,0.004218249800221621,0.003846673032395093,0.0007373856700156805,0.0003512312014102217,0.0003510275349301715,0.00015103689746220637,0.00015028268776034784,0.00014824263767191457,2.6240815930054315e-05,2.6046480112353995e-05,2.5932147592534794e-05,1.0674673346907142e-05,9.561947482508977e-06,3.933537742882704e-06,3.7882038827589753e-06,3.631180264864755e-06,2.9309501170492073e-06,3.319167421111016e-07,3.2360027569286284e-07,1.891573273440506e-07,1.8664162328291456e-07,1.5706811674862406e-07,6.770881693305966e-08,6.755056422866037e-08,0.0004346839850768447,0.0004504480166360736,0.00043798109982162714,0.00044198206160217524,0.00044300698209553957,0.0004499120404943824,0.0004499549977481365,0.0004522009985521436,0.0004558010259643197,0.00045636005233973265,0.00046640809159725904,0.00046022108290344477,0.00046595290768891573,0.00046171003486961126,0.0004697609692811966,0.000483316951431334,0.00047601305413991213,0.0004802070325240493,0.0004856210434809327,0.0004981439560651779,0.00048376398626714945,0.000496438005939126,0.0005025499267503619,0.0004915589233860373,0.0005080230766907334,0.0005069070030003786,0.000514106941409409,0.0005146339535713196,0.0005149210337549448,0.0005331910215318203
0.8181129185255726,0.2676487350598524,7.972323337101044,0.49641451600473374,0.5397512014504565,0.23496305570087,0.08315638850853856,0.07404795080578762,0.037577716601853266,0.014592398814585928,0.006095117441047263,0.0047410547206137525,0.00213147015896625,0.0009619199591281646,0.000954545603950612,0.00037796454122467993,0.0003759617364819834,8.040068682859973e-05,2.27688835333559e-05,1.528812905932258e-05,1.5122993490576834e-05,1.4837861510384992e-05,1.4701840257994745e-05,1.3822798754769786e-05,6.28200130556256e-06,5.441560043463668e-06,3.91415158009204e-06,3.7371379645520968e-06,3.3889690967980226e-06,5.399557806987611e-07,4.895876134329057e-07,4.674440097479506e-07,4.323874071825148e-07,7.725037139502464e-08,0.0004464880330488086,0.000437104026786983,0.000436282018199563,0.00046754907816648483,0.00045990897342562675,0.00046071200631558895,0.00044665602035820484,0.00045508902985602617,0.0004546090494841337,0.0004607459995895624,0.0004742119926959276,0.00046505697537213564,0.0004668410401791334,0.0004680079873651266,0.000471252016723156,0.0004751399392262101,0.0004686930915340781,0.0004939771024510264,0.0004827269585803151,0.000494563952088356,0.00048225908540189266,0.00048251007683575153,0.00048760208301246166,0.0005136909894645214,0.0005312520079314709,0.0005069409962743521,0.0005093669751659036,0.0005124240415170789,0.0005175699479877949,0.0005132389487698674
0.33119940680621107,0.18873255434296254,7.5457770366468795,0.5110247629927471,1.087347545783409,1.069955214342342,0.18200546597400027,0.15140199279680192,0.01781597973409299,0.01578706860567015,0.010755567234982364,0.008855931550104449,0.001877977178352489,0.0007891892639009853,0.0007782926688646427,0.0003786292359085254,0.0003712746181051303,0.0003688656083013121,8.230780280100271e-05,8.061218397333678e-05,7.72573779813695e-05,2.9365385891889668e-05,2.9364585201603425e-05,1.1925018463961046e-05,1.0944778615404209e-05,1.0311774998416552e-05,8.398607214663948e-06,3.443405195996581e-07,3.431781270678564e-07,2.1822722705741617e-07,2.1821425925457558e-07,1.892635300310127e-07,7.036835198293559e-08,6.338453179276021e-08,0.0004308490315452218,0.0004376369761303067,0.0004418150056153536,0.0004449969856068492,0.0004854749422520399,0.0004687940236181021,0.00044876604806631804,0.0004521450027823448,0.0005059309769421816,0.0004640030674636364,0.0004632830386981368,0.00046388094779103994,0.00046736106742173433,0.0004670139169320464,0.0004708159249275923,0.000475142034702003,0.0004769330844283104,0.00047797104343771935,0.0004978069337084889,0.0004850280238315463,0.00048657902516424656,0.0005041019758209586,0.0005057669477537274,0.0005059849936515093,0.0005079370457679033,0.000521815032698214,0.0005171409575268626,0.0005065170116722584,0.0005390889709815383,0.0005131809739395976
0.4685450294752067,0.031277251274806406,9.639481774099588,0.5110915319528431,1.2310017593571998,1.2150232516161945,0.3243704369733538,0.08500701365358176,0.06154696022773674,0.05809349895411673,0.004890167942739873,0.004797484802765901,0.0022100437984201617,0.0011423198117201602,0.0010550213041897554,0.00040349941834545884,0.0002719118175937231,0.00022289760820311532,0.00020260989944121774,0.00011095871428946645,5.602182698653606e-05,5.131765875583225e-05,4.6605948370865165e-06,2.661997366988684e-06,2.5069771229834016e-06,1.9899352419610703e-06,1.457949331536499e-06,1.3514445956414271e-06,9.13051533464521e-07,8.749431529450661e-07,5.017456944733378e-07,4.919846258810378e-07,4.4105277297718823e-07,2.7806804769298154e-07,0.00045357004273682833,0.00043761497363448143,0.00044928304851055145,0.00044309499207884073,0.00044608605094254017,0.00044701993465423584,0.00044791505206376314,0.0004583169938996434,0.00045547005720436573,0.0004629510222002864,0.000462512020021677,0.00046249700244516134,0.00047040602657943964,0.00046778609976172447,0.0004677580436691642,0.000490238075144589,0.00046921789180487394,0.000477941008284688,0.000494983047246933,0.0004827419761568308,0.0004815029678866267,0.0004974349867552519,0.00048426096327602863,0.0005039829993620515,0.0004996929783374071,0.0005080559058114886,0.0005225120112299919,0.000514667946845293,0.0005268700188025832,0.0005197719438001513
0.9324720513360747,0.6459894602030112,9.55583991234042,0.4756358170416206,1.2556342907644729,0.10679105753096149,0.07891191702173182,0.04815068297698613,0.03107606321860968,0.0065110421859731595,0.005248788481862902,0.003068671369448868,0.0012810147074009772,0.000971203522744033,0.0006750991530550859,0.0006145885382619677,0.0002456364551307221,3.227753389348628e-05,2.9466366421265812e-05,2.944919607153395e-05,2.6632197326800423e-05,1.499234287496823e-05,1.4628384419484409e-05,1.4152033122741916e-05,1.1810622070500992e-05,9.76360298277652e-06,3.286838649791007e-07,2.9965525344388334e-07,2.968431938702198e-07,1.578860136346629e-07,1.4270486963674781e-07,1.3324301859375766e-07,1.2994675781191847e-07,1.0785045702886325e-07,0.0004468729021027684,0.00046040304005146027,0.0004367630463093519,0.00044276798143982887,0.00044923508539795876,0.00044929003342986107,0.00046044704504311085,0.0004492049338296056,0.0004611000185832381,0.0004828890087082982,0.00048018095549196005,0.00045453000348061323,0.0004691110225394368,0.0005057590315118432,0.0004734459798783064,0.000489231082610786,0.00047624693252146244,0.00048256898298859596,0.00048244791105389595,0.0004974270705133677,0.0004973079776391387,0.0004961129743605852,0.0005009709857404232,0.0004996689967811108,0.0005124980816617608,0.0005071869818493724,0.0005154690006747842,0.0004988289438188076,0.0005166890332475305,0.0005360980285331607
0.8299866489848887,0.20418863964200418,9.495528485722502,0.5009123360505328,0.518709944272657,0.27559177382823796,0.08667063859597376,0.0817691326173877,0.041695510882959995,0.01897620038664025,0.006918975195688169,0.0063172842737152565,0.002573500033769159,0.0012448553774093312,0.0012205133753547504,0.0002855269883936912,0.0002633191991388361,0.00011247073882627571,3.14575541861309e-05,1.7093810629230493e-05,1.5979634414542137e-05,1.545603544976039e-05,1.5104898736048461e-05,1.4833500805431083e-05,6.501263608935198e-06,5.714067061302997e-06,4.387072037618658e-06,4.18469360175139e-06,3.7470711612474357e-06,6.897556939139955e-07,6.205512812820176e-07,6.140882935605247e-07,5.850465907443851e-07,1.7672631691433178e-07,0.00043655792251229286,0.0004394690040498972,0.0004393389681354165,0.00044022093061357737,0.00047606800217181444,0.00046774803195148706,0.0004482769872993231,0.00045150204095989466,0.00047426100354641676,0.000467294012196362,0.00047872704453766346,0.00045746995601803064,0.00048125197645276785,0.0004753080429509282,0.00048653106205165386,0.00047941808588802814,0.0004748209612444043,0.00047830597031861544,0.00047822389751672745,0.00048322894144803286,0.000513734994456172,0.0004884279333055019,0.0005148269701749086,0.00048743700608611107,0.000527750002220273,0.0005093469517305493,0.0005135530373081565,0.0005253179697319865,0.0005180990556254983,0.0005192559910938144
0.15554579993726791,0.12916419610239782,8.306884995286536,0.514855480985716,1.9174834265802272,1.9173339684844564,0.24184983951230027,0.20121902774762973,0.00752092240526203,0.006441944658963227,0.006271940490586614,0.0018911384156916897,0.0018902623415489972,0.0004329555491190122,0.0003958314752527743,0.0003644487555877138,0.0003503651613924539,0.0003421200354156164,4.343274983822136e-05,3.6035817224098726e-05,3.558399949165744e-05,1.4375394359170948e-05,6.5363321485196155e-06,6.4984490865195445e-06,6.161348467999914e-06,5.047481620237015e-06,3.4101019817343658e-06,3.3092669397145585e-06,5.553143983642045e-07,5.552731944535092e-07,5.548951622316914e-07,5.450433119028677e-07,5.07675647744144e-07,4.2791165274495503e-07,0.0004355980781838298,0.0004406049847602844,0.0004368730587884784,0.0004503779346123338,0.00047027692198753357,0.00045619800221174955,0.00044569000601768494,0.0004587189760059118,0.00046823802404105663,0.0004578160587698221,0.00046369002666324377,0.00045860197860747576,0.0004660310223698616,0.00046773802023380995,0.00048238097224384546,0.00048525305464863777,0.0004774209810420871,0.0004818378947675228,0.00047619198448956013,0.00048158690333366394,0.00048556795809417963,0.0004965880652889609,0.0004915239987894893,0.0004967669956386089,0.0005069529870525002,0.0005164489848539233,0.0005117929540574551,0.0005165340844541788,0.0005136739928275347,0.0005155849503353238
0.8187018277030144,0.7387594198812473,9.644774175142341,0.47289482899941504,1.3719141993242525,0.15378833375321285,0.0754572359636661,0.046822827255870204,0.016522094869923704,0.01144570907943932,0.010457920770129941,0.004261277978059738,0.002303548683921043,0.001553370065682225,0.00027255023442457625,0.00026706815422424733,0.00016700419225026283,3.394472451705421e-05,2.464569716939451e-05,2.4532750778294106e-05,2.0851380451494863e-05,1.0639220685826261e-05,1.020811690950768e-05,9.630320477773287e-06,8.12455729891581e-06,6.630555343137665e-06,1.1142694557367515e-06,1.0222809041455375e-06,9.81563726989011e-07,8.997752606905316e-07,7.923517808764548e-07,6.203208563892318e-07,5.94958608321909e-07,3.175193057672975e-07,0.00046149699483066797,0.0004367799265310168,0.00043606595136225224,0.0004399920580908656,0.00044074608013033867,0.00044959294609725475,0.0004452719585970044,0.00045421102549880743,0.0004565620329231024,0.00045398203656077385,0.00046408805064857006,0.00047104305122047663,0.00046514999121427536,0.0004912690492346883,0.0004679430276155472,0.00046993198338896036,0.0004762619500979781,0.00047696696128696203,0.0004856500308960676,0.0005043479613959789,0.00048419309314340353,0.00048644794151186943,0.0005040030227974057,0.0004851559642702341,0.0005008460721001029,0.0005103870062157512,0.0005261929472908378,0.0005103209987282753,0.0005109419580549002,0.0005365520482882857
0.5373986255693407,0.4456000297013287,1.052650204062465,0.49460732704028487,0.1154288230506608,0.0634637396389922,0.016597743670905492,0.014865944297056118,0.0031747136141764202,0.002734117494228662,0.0024242363618158557,0.0002905470291835504,0.00011818188483711,5.200745285374306e-05,5.060842456119362e-05,4.712897915105503e-05,4.601888183199456e-05,8.525305734332296e-06,4.617648123948858e-06,4.0133849696704134e-06,3.526367739273956e-06,3.0135262430704473e-06,2.3132148033927964e-06,6.9832766586818e-07,5.812325407209381e-07,4.2352319368407843e-07,4.105077606983033e-07,4.0991749620856246e-07,4.039400441729954e-07,1.9146565802093146e-07,1.9132383441129226e-07,1.7095990587596324e-07,6.727505559144985e-08,5.3534704483363237e-08,0.00044168997555971146,0.00043595791794359684,0.00043889705557376146,0.0004582420224323869,0.00044406799133867025,0.0004994530463591218,0.0004467370454221964,0.00046645000111311674,0.00045457598753273487,0.00045886507723480463,0.00046387803740799427,0.00045873201452195644,0.00046441296581178904,0.0004670220660045743,0.0004704840248450637,0.00048667099326848984,0.0004865579539909959,0.0004803009796887636,0.00048404803965240717,0.0004966949345543981,0.0004943239036947489,0.0004968519788235426,0.0004914129385724664,0.0005142799345776439,0.0005229749949648976,0.0005048810271546245,0.0005166380433365703,0.0005108140176162124,0.0005198339931666851,0.0005344620440155268
0.9316558618930374,0.5303995394185038,2.6042140283598414,0.4802492450689897,0.29902506634598647,0.035652988495066505,0.026025856802916008,0.017021137744758646,0.011357189789242357,0.0017804952691861465,0.0012393433578418642,0.0006136264094868464,0.0003295037748622097,0.00019927111219046907,0.00016580000437712956,0.00016408536720503947,0.00010566422253350774,9.707403278513274e-06,8.400013810525144e-06,8.324343936958807e-06,8.204555075294134e-06,6.0827617483208e-06,5.2025333770032696e-06,4.0590470796640906e-06,3.1969833184885376e-06,2.7765984380793122e-06,3.3409636502674195e-07,2.998740584314018e-07,2.952435903197019e-07,2.7540617551610596e-07,2.3579268487357795e-07,1.689731385848874e-07,1.6897286958711436e-07,9.628403846850685e-08,0.0004355990095064044,0.00043724209535866976,0.00043793395161628723,0.00044190092012286186,0.0004409870598465204,0.0004525140393525362,0.000444615026935935,0.0004543410614132881,0.0004544809926301241,0.0004574899794533849,0.0004807659424841404,0.0004574740305542946,0.00046912801917642355,0.00046246894635260105,0.00046755396761000156,0.00048054405488073826,0.00047547800932079554,0.0004803679184988141,0.0004916749894618988,0.0004805360222235322,0.0005010429304093122,0.0004946519620716572,0.0005201449384912848,0.0005161059089004993,0.0005068950122222304,0.0005081290146335959,0.0005119909765198827,0.0005084130680188537,0.0005237470613792539,0.0005208549555391073
0.6459475709168853,0.191922708515344,1.5718001346580277,0.5091244019567966,0.1112312838140477,0.09553650933790375,0.01909675181572137,0.01839387969715157,0.006735164188786412,0.005549042998731368,0.001982065672196241,0.0017203914976327138,0.00030830763698105445,0.00013840270263726798,0.00013794405303101402,3.484578850058395e-05,3.4843345908964183e-05,1.9369546946435473e-05,5.369016103248595e-06,5.356841817473646e-06,5.2042583035686525e-06,2.8945184165726166e-06,2.3492743830714214e-06,1.7449116989987904e-06,1.397567466124698e-06,1.3434655124182602e-06,5.491875527947735e-07,3.4592374161818766e-07,2.3064834537291237e-07,2.282162826792045e-07,1.8384421465933158e-07,1.8382652575503622e-07,1.7203085040449746e-07,2.3009689979391823e-08,0.0004329050425440073,0.0004498339258134365,0.00044030894059687853,0.0004675480304285884,0.00047502201050519943,0.00047265796456485987,0.0004550700541585684,0.0004496449837461114,0.00045847706496715546,0.0004562570247799158,0.00046521902550011873,0.00045914400834590197,0.00046549702528864145,0.0004733849782496691,0.00047488894779235125,0.0004714670358225703,0.0004890910349786282,0.0004821131005883217,0.00048221403267234564,0.0004947779234498739,0.0005007960135117173,0.0004999199882149696,0.0005011770408600569,0.0004983709659427404,0.000555243925191462,0.0005039280513301492,0.0005129929631948471,0.0005086329765617847,0.0005175329279154539,0.0005194279365241528
0.6853152424192422,0.11069488330549448,1.9559570353879179,0.5106115159578621,0.11719499443453169,0.11347018986865941,0.023271249064800565,0.018180631675660294,0.008595007718439218,0.008329721254318944,0.0018718068720553185,0.001817203721695619,0.0004515450802770851,0.00022055806749860895,0.00020867851030093861,2.1006135439759094e-05,2.0760276664998228e-05,1.9050416433985235e-05,7.040486178141942e-06,7.031477616645606e-06,6.519004512772162e-06,4.073734958645311e-06,4.066599306025722e-06,2.1187546209926325e-06,1.4344812521745658e-06,1.2150553258794452e-06,9.273830265033943e-07,6.785287036231024e-07,4.676807666104096e-07,2.892467153445194e-07,1.9968076174152648e-07,1.7688569552562293e-07,1.2935974275656817e-07,8.769865712103977e-08,0.0004341700114309788,0.0004384840140119195,0.0004427569219842553,0.00046432006638497114,0.00045729405246675014,0.00045239110477268696,0.0004459340125322342,0.0009990589460358024,0.0004612880293279886,0.0004609499592334032,0.0004668920300900936,0.000469914055429399,0.00046447489876300097,0.0004719380522146821,0.0004701630678027868,0.0004709570202976465,0.0004754739347845316,0.00048434699419885874,0.00048270903062075377,0.000489381025545299,0.000494378968141973,0.000489457044750452,0.0005031580803915858,0.0005004949634894729,0.0005033189663663507,0.0005231579998508096,0.000500728958286345,0.0005237730219960213,0.000518077053129673,0.0005343200173228979
0.7399435631818133,0.05520223320807116,8.287922611431592,0.5110024870373309,0.40798386320736435,0.40791570848827247,0.09283777393444359,0.057522906807413565,0.03718908465223653,0.03710403461138327,0.005136829631540823,0.005098028336915864,0.00230009545984362,0.00110025752733534,0.0010609476412170393,0.0001411215997913243,7.452264163963438e-05,6.963898747203626e-05,3.8686276239618455e-05,2.3534291024917634e-05,1.9909491974763857e-05,1.3933753897279813e-05,1.3924568603588266e-05,1.040565361797613e-05,4.800504436653084e-06,3.7775836507719365e-06,3.629532917153674e-06,3.1104839765020475e-06,2.374627947207279e-06,9.100880988233334e-07,6.505070824156768e-07,5.081419341658571e-07,4.549247004113906e-07,4.536839806171838e-07,0.0004305770853534341,0.00043885991908609867,0.0004406800726428628,0.0004667160101234913,0.0004635850200429559,0.0004516310291364789,0.0004442350473254919,0.0004574910271912813,0.0004591079195961356,0.0004563460825011134,0.0004625050351023674,0.00045938207767903805,0.0004651799099519849,0.0004935039905831218,0.0004714700626209378,0.0004715840332210064,0.00047600909601897,0.00048093299847096205,0.0004953979514539242,0.0004929050337523222,0.000482238014228642,0.0005002180114388466,0.0005147450137883425,0.0004902110667899251,0.0004936950281262398,0.00050588499289006,0.0005139949498698115,0.0005111859645694494,0.0005159080028533936,0.0005348669365048409
0.7961487586478276,0.141393428077766,5.6654258254927194,0.5106706619262695,0.2584183055659821,0.20130854730541062,0.04587326712934644,0.04572227944199508,0.02167634967759152,0.015763264705247738,0.004527878219717758,0.004370915087037838,0.001658383966665062,0.000819458278231313,0.0007927813785790634,8.408887063630667e-05,7.494153843223303e-05,5.4646132130833643e-05,1.2793427309398045e-05,7.5783110367063e-06,6.371673244136202e-06,5.427262363689539e-06,5.166620169122227e-06,4.217067513725646e-06,2.2525897515926046e-06,2.2482913365137005e-06,8.767676653779502e-07,8.645844465006824e-07,8.614404092101304e-07,4.974350261298949e-07,4.066083892029027e-07,4.065952619470697e-07,3.6656806150444654e-07,7.477455463999809e-08,0.000429147039540112,0.0004519619978964329,0.0004488190170377493,0.0004515900509431958,0.00046399806160479784,0.00045669893734157085,0.0004696430405601859,0.00047325296327471733,0.0004606529837474227,0.0004825289361178875,0.00046305800788104534,0.00046511495020240545,0.0004656260134652257,0.0004672200884670019,0.0004656550008803606,0.0004874509759247303,0.000474683940410614,0.00047816603910177946,0.00048247608356177807,0.0004995400086045265,0.0004905209643766284,0.0004983469843864441,0.0004883249057456851,0.0004985290579497814,0.0004937699995934963,0.0005031529581174254,0.0005069710314273834,0.0005102399736642838,0.0005172300152480602,0.0005221060710027814
0.9444808563227473,0.20773073536958164,7.146051903537805,0.49669207201804966,0.3841871335747577,0.10501328843540027,0.06540860589665327,0.05250365223238535,0.03518277056113551,0.004673277049427047,0.002404482715773073,0.0023880914689823705,0.0009399593591111288,0.0005646925372488023,0.0005429056512664034,0.00019124922814774473,7.994653774030883e-05,7.981219960261777e-05,3.443198455144359e-05,2.549885161186399e-05,1.7552374835838652e-05,1.2786210235132586e-05,1.1907741477606314e-05,8.513686096772538e-06,5.676231041619345e-06,3.938078581413298e-06,3.827721382560351e-06,3.4732170031494984e-06,2.8427297210528837e-06,2.6072720656493604e-07,2.5303655873590096e-07,1.9252116889931728e-07,1.569964498191209e-07,1.3531991692178134e-07,0.0004330909578129649,0.00044266798067837954,0.00044828897807747126,0.000459152041003108,0.0004514369647949934,0.000455670990049839,0.0004629540489986539,0.0004551159217953682,0.0004607939627021551,0.0004617089871317148,0.0004609819734469056,0.00046268501318991184,0.00047022500075399876,0.0004663710715249181,0.0004810240352526307,0.00047072500456124544,0.0004783149342983961,0.0004919510101899505,0.00047920492943376303,0.00048523000441491604,0.0004981119418516755,0.0004957210039719939,0.0004958939971402287,0.0004989940207451582,0.0005043989513069391,0.000504171010106802,0.0005104260053485632,0.0005118940025568008,0.0005201820749789476,0.0005207200301811099
0.9643240868848629,0.3062595609368469,1.2117529884094962,0.4894967919681221,0.0914962436420846,0.016717933855188865,0.01295419075704559,0.009490965248339027,0.0067983544820019,0.00042972818804768803,0.00019534716435406582,0.00015720096933517192,9.23274754600454e-05,4.4342909455123355e-05,4.3279404136237046e-05,1.8167879679217487e-05,1.7247678475151467e-05,4.2280781750104875e-06,2.2636833913624903e-06,1.913317666112599e-06,1.7865940180022576e-06,9.605710765644505e-07,9.364914184142573e-07,9.276230811528836e-07,7.857386863776522e-07,5.117116173270568e-07,4.349277743519178e-07,3.900708248497823e-07,3.305341319951724e-07,4.2849337796572164e-08,3.987934458747192e-08,3.7820915133536664e-08,3.634792281608977e-08,1.749205482460642e-08,0.00043666292913258076,0.00043910706881433725,0.0004446939565241337,0.0004390899557620287,0.0004507990088313818,0.00046299106907099485,0.00044987304136157036,0.00045178504660725594,0.0004520369693636894,0.0004563429392874241,0.00046436896082013845,0.0004559180233627558,0.00046492996625602245,0.00046718702651560307,0.0004649920156225562,0.00046779902186244726,0.000475812004879117,0.00047967000864446163,0.0004822489572688937,0.00048594200052320957,0.0005099900299683213,0.0005129469791427255,0.0004884379450231791,0.000487848068587482,0.0005012900801375508,0.0005064760334789753,0.0005057620583102107,0.0005140589782968163,0.0005335529567673802,0.0005210669478401542
0.25490090380257047,0.17120494224342575,5.561442695957948,0.5110635730670765,0.9694936205202346,0.9639905228541591,0.15105331225825644,0.12504011605893617,0.007604216607120103,0.006206603981864633,0.005090736700738678,0.0045761070317433955,0.0010410185970832465,0.0005365839373419237,0.0005365357902712668,0.0003313496663007924,0.00032275006790310145,0.0003225620817298429,4.9471401570845046e-05,4.751350400493342e-05,4.492211353214341e-05,1.791122958534208e-05,1.7761720443970945e-05,7.957893978901306e-06,7.452511759812207e-06,6.223889169441418e-06,5.641452937708438e-06,1.445144002248548e-06,5.525325901816961e-07,5.503274332422647e-07,4.788561016045077e-07,4.788475211013773e-07,2.670394196895168e-07,1.4472327027937449e-07,0.0004323789617046714,0.0004643610445782542,0.0004450200358405709,0.000453687971457839,0.0004481089999899268,0.0004587870789691806,0.00044819002505391836,0.00045343698002398014,0.0004541550297290087,0.0004598180530592799,0.00046111096162348986,0.0004571089521050453,0.000466069090180099,0.0004701110301539302,0.0004686320899054408,0.00047531805466860533,0.00048112496733665466,0.0004912649746984243,0.00048418098594993353,0.0004828480305150151,0.00048543396405875683,0.0004991580499336123,0.0005017319926992059,0.0004987859865650535,0.0005086560267955065,0.0005048199091106653,0.0005105449818074703,0.0005143010057508945,0.0005157929845154285,0.0005216210847720504
0.3625188818037357,0.16849271930540444,4.600224962059716,0.5107652000151575,0.6310774301598461,0.6239893049222184,0.1112560990748914,0.08329280925402208,0.012986434421190894,0.011917898434938339,0.006567847247800918,0.005891114999140805,0.00109641254005857,0.0005075383351669369,0.0005075343605670983,0.00021483868160126847,0.00021358158032595985,0.00021048141941602702,3.943763316867952e-05,3.936410858335009e-05,3.905719662096481e-05,1.5833355784997488e-05,1.4601058091287424e-05,5.9766563261851056e-06,5.729459706866568e-06,5.546587198163299e-06,4.3970642905194875e-06,5.299252886804379e-07,4.718564393750938e-07,2.6009288183693125e-07,2.456455807368997e-07,1.9743457003644843e-07,1.1055878384240754e-07,1.0732694516763528e-07,0.00044415693264454603,0.0004379749298095703,0.0004379999591037631,0.00044304702896624804,0.0004442479694262147,0.0004533049650490284,0.0004625349538400769,0.0004527909914031625,0.0004632180789485574,0.00047254899982362986,0.00047760410234332085,0.00046398304402828217,0.0004681569989770651,0.000463703996501863,0.0004680749261751771,0.00047081802040338516,0.00048115896061062813,0.000478865928016603,0.0004958010977134109,0.000494985026307404,0.0004816040163859725,0.0005108119221404195,0.0005175189580768347,0.0005029320018365979,0.0005074540385976434,0.0004966629203408957,0.0005074499640613794,0.000511266989633441,0.0005053719505667686,0.0005189999938011169
0.785966821450627,0.5914876740795956,1.910288919948428,0.48017751809675246,0.2349409893933685,0.04438032227412954,0.020168088349146067,0.013852272430817823,0.005595822600920624,0.0027704322246738557,0.002278290623377503,0.0006298573269973031,0.0004769901771457259,0.00023061397772530326,0.00013384728323802533,0.00012912140439952995,0.00011609128690003797,6.6902214608003735e-06,5.718044360630267e-06,5.717814296162904e-06,4.010826385578547e-06,3.2898220987985943e-06,3.185913081396141e-06,3.1158815968140345e-06,1.646878811318407e-06,1.6413055234583637e-06,3.042649384654913e-07,2.882245056794851e-07,2.8261467007520225e-07,1.0789098430044736e-07,1.0053109414165019e-07,6.458197704949441e-08,6.433777005590926e-08,6.249137285725176e-08,0.0004344229819253087,0.0004440980264917016,0.0004380920436233282,0.0004423310747370124,0.00044805207289755344,0.0004555199993774295,0.0004477470647543669,0.0004458280745893717,0.00045541394501924515,0.00046732102055102587,0.0004600030370056629,0.00046044192276895046,0.0004894069861620665,0.0004679110134020448,0.00048309494741261005,0.000489410012960434,0.0004744479665532708,0.0004813900450244546,0.0004853630671277642,0.00048260297626256943,0.0004940220387652516,0.0004862450296059251,0.0005016699433326721,0.0005017770454287529,0.0004944789689034224,0.000508169992826879,0.0005182489985600114,0.0005139469867572188,0.000514635001309216,0.0005358409835025668
0.5371871543270333,0.4680853814555932,3.944010304190453,0.49153497198130935,0.4430150768542827,0.23081465657045253,0.06240031533479743,0.054692830176153014,0.011536367797148476,0.01031725700801682,0.00938886070421966,0.0006985335180213475,0.00044998548863786473,0.0001673083033084103,0.00016636931311383375,0.0001551284999894587,0.00015205761778581408,3.0688809317328386e-05,1.4458623253837865e-05,1.302021791098257e-05,1.236849968969117e-05,8.964143314469659e-06,7.40355404231544e-06,2.435726493225868e-06,2.400929568660374e-06,1.3931240344065502e-06,1.3389632588588003e-06,1.3332603458378327e-06,1.288962131605503e-06,5.716189394046699e-07,5.716188323514799e-07,4.799896302490137e-07,2.5498385427007786e-07,2.1927209797350493e-07,0.00045122497249394655,0.0004389429232105613,0.00045657495502382517,0.00044564600102603436,0.00044713402166962624,0.00044972298201173544,0.00045791396405547857,0.0004560759989544749,0.0004528110148385167,0.0004519029753282666,0.0004590780008584261,0.0004681290592998266,0.000465980963781476,0.0004669870249927044,0.00046848005149513483,0.0004726689076051116,0.00047409196849912405,0.0004763950128108263,0.0004939689533784986,0.00048472790513187647,0.00048018794041126966,0.0005000950768589973,0.000521878944709897,0.0004997289506718516,0.0005077490350231528,0.0005032959161326289,0.0005129040218889713,0.0005279550096020103,0.0005147310439497232,0.0005190360825508833
0.19274289079074547,0.14558269210223584,6.131737348290443,0.5115862699458376,1.2715882973026935,1.270370556554409,0.1778757456513633,0.14574759764863512,0.0045333362930362825,0.0027139722570594113,0.002702579712258191,0.0022401973126733544,0.0005083724211452264,0.0004483185607233374,0.0004372012152194185,0.0003451891805125296,0.0003334889705092489,0.0003319063795111495,2.3771032646078813e-05,1.5864266150165484e-05,1.218453536134233e-05,1.1221902715843597e-05,8.532025880425299e-06,4.300593288665708e-06,3.82136233902347e-06,3.5742530000207053e-06,2.8961666574425527e-06,3.9170584401441736e-07,3.371263379068533e-07,3.267707265339629e-07,2.610885729103468e-07,2.608415198093664e-07,1.9204475571900215e-07,1.86333384059845e-07,0.0004325190093368292,0.00043827807530760765,0.0004554149927571416,0.0004453100264072418,0.00045859499368816614,0.0004515510518103838,0.0004532859893515706,0.00045262405183166265,0.0004590710159391165,0.00046805304009467363,0.0004763940814882517,0.00045495491940528154,0.0004664110019803047,0.0004672110080718994,0.00047000404447317123,0.000469264923594892,0.00047985801938921213,0.00047659699339419603,0.000480593997053802,0.00048720603808760643,0.0004850379191339016,0.0004852860001847148,0.0005066100275143981,0.0005002969410270452,0.0005725780501961708,0.0005027869483456016,0.0005095589440315962,0.0005105859600007534,0.0005177899729460478,0.0005198309663683176
0.4436695744827004,0.24955718202655597,4.864810447193753,0.5067568790400401,0.5313949191023778,0.4833651747054531,0.08835110856912355,0.08529853107824514,0.016027175247022362,0.013681246603812492,0.008926605783894231,0.005806529002410621,0.0006339370074857182,0.0003267857214018792,0.00020183329662315302,0.00011503799750813194,0.00010573992937860042,9.292403223023855e-05,4.562939876423913e-05,3.9903291027083875e-05,3.2302942371007146e-05,1.9860981304893155e-05,1.6424614775932707e-05,6.8989948564799605e-06,4.243852115527107e-06,4.1724646206993556e-06,2.9513626441017217e-06,1.360224643868977e-06,9.090868330058935e-07,8.451545475968719e-07,8.305895048434015e-07,8.295130215749221e-07,1.8533559405083388e-07,9.459440035782429e-08,0.00042883597780019045,0.0004358990117907524,0.0004390639951452613,0.0004433270078152418,0.00044140894897282124,0.0004501480143517256,0.00044296099804341793,0.0004641780396923423,0.00046643405221402645,0.00046367605682462454,0.00045821000821888447,0.00046037405263632536,0.0004691330250352621,0.0004682849394157529,0.00046652101445943117,0.00047321803867816925,0.0004871450364589691,0.0004753329558297992,0.0005048060556873679,0.0004978040233254433,0.00048724503722041845,0.0004987929714843631,0.0005036399234086275,0.0004993709735572338,0.0004895800957456231,0.0005020409589633346,0.0005080889677628875,0.0005242130719125271,0.0005143309244886041,0.000517026986926794
0.6735218510617179,0.28170053149863017,9.237211984273424,0.5021743819816038,0.7203410784403971,0.46376310467105575,0.11152687306125464,0.109328125150224,0.039555063956767056,0.024984709867479592,0.012082737614763273,0.008048911546981596,0.002234805295023664,0.000971697142962814,0.000965529823206229,0.0005100735660553822,0.000508564364667581,8.667875075446761e-05,4.253969212725106e-05,4.240577133704192e-05,3.426024533124387e-05,2.511667561660456e-05,1.8199207142953035e-05,1.8198825091611124e-05,9.998311769621755e-06,9.888873915595405e-06,2.1864046890178575e-06,1.5801736008664352e-06,1.3360762996463267e-06,1.3152022459049248e-06,1.2166962784397185e-06,1.2046194543479032e-06,1.2031533478303473e-06,1.1970714000805937e-07,0.00045853201299905777,0.00044144305866211653,0.00043474300764501095,0.0004457869799807668,0.0004463240038603544,0.00046397093683481216,0.0004429189721122384,0.000449440092779696,0.00045222206972539425,0.00045410695020109415,0.00046011002268642187,0.0004616519436240196,0.00046629493590444326,0.00047041603829711676,0.0004814609419554472,0.00047098100185394287,0.0004827610682696104,0.0004926159745082259,0.0004905499517917633,0.000497329980134964,0.0004948759451508522,0.0005084390286356211,0.0005175200058147311,0.0004904069937765598,0.0005062709096819162,0.0005051050102338195,0.0005065950099378824,0.0005234259879216552,0.0005177949788048863,0.0005221029277890921
0.3063462371777058,0.19817903082285326,9.59111062185533,0.5112493840279058,1.4453180528249614,1.4204824877224762,0.23519335802412297,0.20578105553157847,0.019359998506391092,0.017009676736942345,0.013129791980566533,0.010067228944733187,0.0024109463421711336,0.0009313779583268099,0.0009015055696376229,0.000473177864813614,0.00045988503214319635,0.00045676631476423036,0.00011556538797334418,0.00011114831177142916,0.0001053425134814714,3.807169178892249e-05,3.7722481737412e-05,1.55158560700739e-05,1.4182204185450797e-05,1.2911263613609168e-05,1.0820075927846385e-05,7.839394271237742e-07,3.219122583742082e-07,3.2187202307029213e-07,2.9840431190360643e-07,2.983924338837026e-07,1.5384698271893772e-07,7.849230229206107e-08,0.0004297969862818718,0.00045527005568146706,0.0004490999272093177,0.0004547899588942528,0.0004708709893748164,0.000470953993499279,0.0004422710044309497,0.0004691700451076031,0.0004496769979596138,0.0004590529715642333,0.0004631079500541091,0.0004586329450830817,0.000467994948849082,0.0004772270331159234,0.0004685330204665661,0.0004692639922723174,0.00047793309204280376,0.0004972459282726049,0.00047841097693890333,0.00048214197158813477,0.000499732093885541,0.0004796230932697654,0.0004991339519619942,0.000502335955388844,0.0004932679003104568,0.0005034890491515398,0.0005092790815979242,0.0005127349868416786,0.0005310489796102047,0.0005204329499974847
0.8105606101181794,0.34313762484346555,8.572886660294884,0.48978666600305587,0.7056126206479315,0.2450083592421039,0.09705500771574185,0.0805202691210944,0.040453078662692085,0.014072065121884789,0.006986872485228422,0.0038428921965935085,0.0022372861008001805,0.0009473671760217556,0.0009412799869178294,0.0005712765754715,0.000568363631193879,4.956219358450517e-05,1.7077913103883875e-05,1.4100447499280318e-05,1.31678305116333e-05,1.2297311293646484e-05,1.2288313360660445e-05,1.0591318049464007e-05,5.3337383716622856e-06,4.044462795875353e-06,3.295841799316349e-06,3.108225643399559e-06,2.824597659706317e-06,3.178603473079268e-07,3.129804321090979e-07,2.3414680547394097e-07,1.922623068515679e-07,1.4928021062101165e-07,0.00043478794395923615,0.00044145307037979364,0.0004371239338070154,0.00044390291441231966,0.0004449249245226383,0.0004494989989325404,0.00045786495320498943,0.00046963198110461235,0.0004525739932432771,0.0004530949518084526,0.00048686598893254995,0.0004588779993355274,0.0004614790668711066,0.0004764359910041094,0.00046613498125225306,0.00047355901915580034,0.0004745800979435444,0.000478604924865067,0.00048004905693233013,0.00048182299360632896,0.00048254209104925394,0.00048420100938528776,0.0005013979971408844,0.0004997639916837215,0.0005067429738119245,0.0005110080819576979,0.0005149689968675375,0.0005095829255878925,0.0005117770051583648,0.0005422399844974279
0.5188142491538,0.3467524982610628,8.556504305852929,0.501122921006754,0.8639835236743035,0.6172282839912183,0.13493846775248838,0.13235376628237103,0.028993761452419026,0.02291725267816611,0.01741874389295169,0.006569117638135994,0.0007282254656926542,0.0006214331493252104,0.0004040725014411561,0.0003822356495564182,0.0003687964183820313,8.481667790568497e-05,6.64181627276064e-05,5.627121630284821e-05,3.8941982166896714e-05,3.88314875099291e-05,2.6186447336168033e-05,1.2131604271705625e-05,3.515225332720249e-06,3.4689084379124704e-06,3.4342740260673784e-06,3.3665008874748283e-06,3.3435256457390867e-06,2.143070535777595e-06,2.1420072582483296e-06,2.0957829008633143e-06,3.6092991071454554e-07,1.85403835197784e-07,0.0004316450795158744,0.00045217201113700867,0.00043467292562127113,0.0004474909510463476,0.00044878991320729256,0.0004525070544332266,0.00044243200682103634,0.0004698371049016714,0.0004553160397335887,0.0004554410697892308,0.00046967901289463043,0.0004598780069500208,0.00046616303734481335,0.00046621402725577354,0.00046790402848273516,0.00047066400293260813,0.0004929640563204885,0.0004773261025547981,0.0004815059946849942,0.0004828310338780284,0.0004860099870711565,0.00048648298252373934,0.0004987709689885378,0.0004879869520664215,0.0005082449642941356,0.0005045060534030199,0.0005069079343229532,0.0005100580165162683,0.0005029930034652352,0.0005171180237084627
0.7521650668644404,0.2978748426431058,6.460106637321764,0.4970959579804912,0.4889424110221126,0.24255529451817967,0.0730024174604608,0.06707725670342783,0.02920198926967508,0.014205132772949486,0.0066382411069193245,0.004373917877996819,0.0017995333183835308,0.0007753265637750845,0.0007749941896798549,0.0003973245987553586,0.0003970219508243896,5.868682034255484e-05,1.918758887900569e-05,1.8089520343769834e-05,1.52744162645241e-05,1.3439701743877967e-05,1.2209738416613861e-05,1.1767062580277595e-05,5.691157273610142e-06,5.670276827293235e-06,1.6513490285000683e-06,1.650199333846115e-06,1.6253222427873378e-06,6.954180388367268e-07,6.403966271457568e-07,6.172339307582084e-07,5.993146798533929e-07,5.0785056873220194e-08,0.0004328519571572542,0.00043818901758641005,0.00043645198456943035,0.0004615930374711752,0.00045009690802544355,0.00047180301044136286,0.00047072197776287794,0.0004542779643088579,0.0004504199605435133,0.0004581229295581579,0.0004670260241255164,0.0004648609319701791,0.00047121697571128607,0.0004653179785236716,0.0004811360267922282,0.0004830519901588559,0.0004746109480038285,0.0004817820154130459,0.0004847609670832753,0.0004966419655829668,0.00048762490041553974,0.0004877919564023614,0.0005000559613108635,0.0005010640015825629,0.0005056390073150396,0.0005040399264544249,0.0005109929479658604,0.0005144400056451559,0.0005189249059185386,0.000520945992320776
0.3693902235197972,0.001051972560388137,9.656341672602514,0.5104421959258616,1.686282693894112,1.649921104821899,0.4657354896275777,0.059357524467179415,0.05579136244134091,0.04977249079634733,0.0038102962077049044,0.0036607575384211594,0.003528372103402779,0.0015996790235732528,0.0015758604851392349,0.000718327704721663,0.00044219039473022623,0.0004390667653859012,0.00035230573948051336,0.00011136454688080349,7.173864798028305e-05,5.9625398047641105e-05,3.707645267929459e-05,3.1485036671294806e-05,7.682375410331891e-07,6.991822513236299e-07,6.102408969859637e-07,4.7493410567230264e-07,3.4415863260322303e-07,2.876117549420032e-07,1.779136951943048e-07,1.42497876863339e-07,1.4128964837863867e-07,1.319276146839397e-07,0.00044812296982854605,0.0004368760855868459,0.00043253100011497736,0.0004430939443409443,0.00045577797573059797,0.000449364073574543,0.000448459992185235,0.0004520129878073931,0.0004729520296677947,0.00045705807860940695,0.0004641120322048664,0.0004628630122169852,0.00047019601333886385,0.00046810798812657595,0.0004678169498220086,0.0004682340659201145,0.00047258089762181044,0.00047732098028063774,0.00048397097270935774,0.00048153498210012913,0.00048638100270181894,0.0005000520031899214,0.0005161480512470007,0.0005044190911576152,0.0005026200087741017,0.0005159889115020633,0.0005099959671497345,0.0005136190447956324,0.0005156259285286069,0.0005365919787436724
0.5506414608194028,0.29004784477359347,9.744185124172507,0.504039632040076,0.8981532285856941,0.6959215265157386,0.14303570371262003,0.14300345173270929,0.03698405349685362,0.028166554896839235,0.016976704600941694,0.00984934463393402,0.0009909134185708342,0.0006590980044473264,0.0004942770767721241,0.0004037805758072962,0.0003942387515041725,6.977916143256221e-05,6.776205748818552e-05,5.911733716336824e-05,3.860765372093897e-05,3.792513593427366e-05,2.364904771730865e-05,1.533875761261363e-05,4.290280603100843e-06,4.2831804529805005e-06,2.306638162504576e-06,2.3039890982858943e-06,2.3025864068183984e-06,1.6397810341674567e-06,1.6375470989543863e-06,1.6321648943904186e-06,6.443876349346458e-07,2.3299947399740287e-07,0.00043351599015295506,0.0004346329951658845,0.00043496303260326385,0.0004477739566937089,0.0004459760384634137,0.0004516730550676584,0.0004593009361997247,0.0004496870096772909,0.0004638639511540532,0.00046764896251261234,0.0004717890406027436,0.0004652090137824416,0.000480154063552618,0.00048026698641479015,0.0004753359826281667,0.0004728840431198478,0.000473267980851233,0.00047740794252604246,0.000484973075799644,0.00049456802662462,0.0004872370045632124,0.0004996950738132,0.000494909007102251,0.00048617797438055277,0.0005051540210843086,0.0005053419154137373,0.0005052909255027771,0.0005261779297143221,0.000516048981808126,0.0005244530038908124
0.28786140049078257,0.06434898217492935,4.152071769110976,0.5107454300159588,0.7881907654584144,0.7854369886020404,0.16455172973757898,0.04856071353913299,0.009176851704602614,0.009140782697815908,0.0034178038943311053,0.0031436698073873176,0.0009435207847752612,0.0007055756991658955,0.0006499819345912089,0.00027414590107150284,0.00027153992284569694,0.00027089500866398495,7.828664137092485e-05,3.392390870484026e-05,2.472038906338375e-05,2.1039517959591846e-05,2.131142191295158e-06,1.9969514359316056e-06,1.704010884583262e-06,1.5526255750652252e-06,9.771696961428245e-07,8.536105783971409e-07,4.5931441204676804e-07,4.459526855178024e-07,2.0820808140910927e-07,2.028718311519201e-07,1.9474815839813808e-07,1.7049124478522405e-07,0.00043251202441751957,0.00045391893945634365,0.00043668900616467,0.00044805300422012806,0.00044638197869062424,0.0004646700108423829,0.00044872600119560957,0.00045279599726200104,0.00045000005047768354,0.00045955798123031855,0.00046256999485194683,0.0004642429994419217,0.0004674170631915331,0.000464756041765213,0.0004680659621953964,0.00047235400415956974,0.00047266308683902025,0.00047730410005897284,0.0004796469584107399,0.0004835269646719098,0.0005024470156058669,0.0005017919465899467,0.0004860820481553674,0.0005088290199637413,0.0005228610243648291,0.0005061669507995248,0.000521591049619019,0.0005123619921505451,0.0005156260449439287,0.0005200749728828669
0.32599104541562474,0.1281622706457105,9.84007746609074,0.5117959580384195,1.5460376520854702,1.544532380833393,0.2854032349259083,0.16707261513793914,0.02484842718898278,0.023489837195940312,0.011569532919797247,0.011442784256369142,0.002448972225294523,0.0014304049358567468,0.0013911682102032547,0.0006159188312789645,0.0006156575146990378,0.00060968021963599,9.606385544125123e-05,7.678470335600327e-05,7.502770327418726e-05,3.930226776885241e-05,2.312230158879402e-05,9.841470281186214e-06,9.691711224124161e-06,8.733655434498707e-06,7.739525737707026e-06,1.6023577416421617e-06,1.2595329523720208e-06,9.954582770726267e-07,9.188012845431592e-07,8.449290010944574e-07,3.7880762805741503e-07,1.9908848085497095e-07,0.00044770503882318735,0.00043542892672121525,0.00044951902236789465,0.00045561196748167276,0.0004421529592946172,0.00045219704043120146,0.0004710309440270066,0.00045788707211613655,0.00045430497266352177,0.0004623560234904289,0.00046460796147584915,0.00046226801350712776,0.00046910601668059826,0.00046645000111311674,0.000493863015435636,0.00048316805623471737,0.0004736919654533267,0.0004810240352526307,0.0005069900071248412,0.0005020539974793792,0.0004918320337310433,0.00048524001613259315,0.0005013120826333761,0.0004861090565100312,0.0005054220091551542,0.0005082719726487994,0.0005110149504616857,0.0005144840106368065,0.0005145519971847534,0.0005334700690582395
0.6982422739891901,0.3845640671309203,3.9190599388327545,0.4921598599757999,0.3623224758051283,0.16119780201112735,0.04920883708303551,0.04314304274690593,0.015877833808906144,0.008447231828545954,0.005294335219054086,0.002017108216403541,0.0010318321049629458,0.00042249489158687853,0.00042249488641169213,0.0003146000777122219,0.0003104445069365385,1.3771171444816462e-05,1.2613642466927961e-05,1.2392699404356453e-05,1.0210664192474966e-05,7.2527508734227535e-06,5.244078850398309e-06,4.679385051277225e-06,2.878908664374813e-06,2.7308872509187496e-06,6.172903890302552e-07,5.242002729553793e-07,4.4802881543403097e-07,3.0625499756745194e-07,2.9951852560110955e-07,2.989101945085642e-07,2.7650577211967146e-07,6.689594680090236e-08,0.0004337090067565441,0.000439648050814867,0.00043496699072420597,0.00044711108785122633,0.0004497439367696643,0.0004532629391178489,0.00044803100172430277,0.0004750870866701007,0.000453248037956655,0.00047331908717751503,0.0004746289923787117,0.00046109803952276707,0.0004627989837899804,0.0004729649517685175,0.0004645870067179203,0.0004727570340037346,0.0004740350414067507,0.00048136699479073286,0.0004775270354002714,0.0005087211029604077,0.000509890029206872,0.000481531023979187,0.0005031500477343798,0.000513182021677494,0.000523568014614284,0.000520269968546927,0.0005084329750388861,0.0005113129736855626,0.0005126990145072341,0.0005195030244067311
0.7169585958944741,0.7167130081772302,9.55529545644184,0.4748474999796599,1.3328140710761345,0.2334298980254419,0.0940759982004846,0.06360044575218778,0.017372827340353177,0.01670126432170032,0.015906751456046746,0.00520659157351573,0.002805424697793913,0.001871550747806731,9.440457383133046e-05,8.436770025382524e-05,8.34710299353138e-05,3.9130744009713186e-05,1.923879060835884e-05,1.9236033401629082e-05,1.803642881450262e-05,1.0182712585479696e-05,8.692262789835825e-06,8.555251635944898e-06,7.042205162414234e-06,1.332011646212368e-06,7.982276882939461e-07,6.82517057281678e-07,5.595470126419344e-07,5.589924993955069e-07,5.23609232042321e-07,5.023606163605658e-07,2.733741256551395e-07,2.489757841869486e-07,0.00043437094427645206,0.0004357550060376525,0.0004410479450598359,0.0004463109653443098,0.000445507001131773,0.00045347504783421755,0.00044874497689306736,0.00045286701060831547,0.0004523840034380555,0.00046786293387413025,0.0004768449580296874,0.00046156207099556923,0.00046405207831412554,0.0004792269319295883,0.0004722129087895155,0.0004666680470108986,0.0004733089590445161,0.0004813940031453967,0.0004827419761568308,0.0004878169856965542,0.00048655306454747915,0.00048140494618564844,0.0004869819385930896,0.0004979380173608661,0.0005061520496383309,0.0005132280057296157,0.0005109350895509124,0.000499645946547389,0.0005147950723767281,0.0005154719110578299
0.5686598178483223,0.29462110578767353,5.405759193974297,0.5047836740268394,0.4879252635275342,0.3653440792339045,0.07702271756514663,0.07686568585456721,0.020883013428982227,0.015488085339442155,0.009171296813038205,0.005282650918913737,0.00068510427394336,0.0003924857629429404,0.0003246404675517628,0.00024731481721847193,0.00024274182788064168,3.611674447728296e-05,3.611262321144065e-05,3.220388782098387e-05,2.169619855632492e-05,2.037657991047622e-05,1.2495381059431503e-05,8.930689269919502e-06,3.131628458434544e-06,3.127136042344726e-06,1.304295806393493e-06,1.2564035544884635e-06,1.2355130032448456e-06,8.633907076962843e-07,8.592604986676847e-07,8.572152216302616e-07,4.4260218678232275e-07,1.4025357056709254e-07,0.0004318490391597152,0.00045055500231683254,0.00045055802911520004,0.0004475510213524103,0.00046115496661514044,0.0004535060143098235,0.00044766010250896215,0.00045444106217473745,0.00045447901356965303,0.00045442499686032534,0.0004569999873638153,0.0004567980067804456,0.0004624009598046541,0.0004651960916817188,0.0004718109266832471,0.0004666020395234227,0.0004768449580296874,0.0004749989602714777,0.00048512197099626064,0.0004839350003749132,0.000486498000100255,0.0004848109092563391,0.000504140043631196,0.0004974500043317676,0.0005066039739176631,0.0005060649709776044,0.0005114279920235276,0.0005101169226691127,0.00051941501442343,0.0005199180450290442
0.6137138167259192,0.4267297995769125,8.120198110235934,0.4923545060446486,0.8328725881361944,0.40885004110560125,0.11371959943814439,0.10064622188778982,0.0277137583436457,0.019230896199871346,0.014955476823254134,0.0033423365469058583,0.001666571167225308,0.0006760137901508128,0.0006746842756163102,0.0005795619722075857,0.0005685371939797907,5.510361711108147e-05,3.903540975074012e-05,3.57351971837704e-05,3.1705971312763004e-05,2.3726633942032867e-05,1.7640543395264207e-05,7.847920203269857e-06,6.443790709321318e-06,4.921117519139773e-06,3.304693608945063e-06,3.2424822753056832e-06,3.0747222809306795e-06,1.2554058493098786e-06,1.2539560042440982e-06,1.1384728724730457e-06,6.751842629372869e-07,4.206549550380351e-07,0.00043197593186050653,0.0004364880733191967,0.0004348019137978554,0.00044304190669208765,0.0004439229378476739,0.00045043497812002897,0.0004487719852477312,0.00045020109973847866,0.0004511059960350394,0.000459852977655828,0.0004750119987875223,0.00046904594637453556,0.0004647820023819804,0.00046036706771701574,0.00047155097126960754,0.0004778139991685748,0.00047858606558293104,0.0004944880492985249,0.000486039905808866,0.00048316200263798237,0.0005089949117973447,0.00048242404591292143,0.000494000967592001,0.0005172250093892217,0.0005074210930615664,0.0005082649877294898,0.0005105650052428246,0.0005244100466370583,0.0005132920341566205,0.0005244540516287088
0.5846132122158377,0.009435727627650548,6.128558994088077,0.511781646986492,0.5818020677460447,0.5653258884994106,0.1628464744746771,0.05201899157713364,0.0467605490742366,0.04248668367561038,0.0008998411776900005,0.0008972624106380942,8.206783975005409e-05,8.20672537744921e-05,4.13725352464551e-05,4.135043721960706e-05,3.9795449126611763e-05,1.956453329561604e-05,1.5057723428159498e-05,1.2782848502341545e-05,6.686955231198723e-06,6.535982086588005e-06,4.579800432105027e-06,3.404905142737095e-06,7.001928460067172e-07,6.892458079421284e-07,6.491316389139677e-07,5.004861331057044e-07,4.721630055116276e-07,2.1297383718628142e-07,2.129475583022203e-07,1.672958491079807e-07,1.644620151110483e-07,9.928407438724829e-08,0.0004312379751354456,0.00044601201079785824,0.0004466520622372627,0.00044405192602425814,0.00044697208795696497,0.00045169400982558727,0.0004637220408767462,0.00045926193706691265,0.0004554979968816042,0.0004758469294756651,0.00046269793529063463,0.0004634750075638294,0.0004628110909834504,0.0004799079615622759,0.00046901602763682604,0.0004688360495492816,0.00047683401498943567,0.0004862290807068348,0.0004803299671038985,0.0004982459358870983,0.0005138899432495236,0.0004875980084761977,0.0005018679657950997,0.0004831119440495968,0.0005094279767945409,0.0004999620141461492,0.0005088249454274774,0.0005115380045026541,0.0005194280529394746,0.0005368050187826157
0.5744676592713583,0.47499745071437394,5.784907856219968,0.48972537100780755,0.6424014549511002,0.3043188651742009,0.08613215104357534,0.07402762882252857,0.017222261492537912,0.014325989382768639,0.012631151759112648,0.0012326189259447198,0.0009602522558363016,0.00035078716197267787,0.0003392009584327068,0.0003092182973562072,0.0003033845233197992,4.960692630866759e-05,2.415860579174536e-05,2.2338024756717616e-05,2.1769859785008588e-05,1.4395595751620628e-05,1.226787470340227e-05,4.778899440272076e-06,4.778633385506863e-06,2.583290096934136e-06,2.3111006527001244e-06,2.311008213409613e-06,2.188425403566419e-06,8.778661039061266e-07,8.778157532253443e-07,7.121132356491806e-07,4.6720013866592425e-07,3.932473001296954e-07,0.000456971931271255,0.00044393399730324745,0.0004658009856939316,0.00045843806583434343,0.0004459728952497244,0.0004640449769794941,0.00044652901124209166,0.0004655460361391306,0.00045959302224218845,0.0004704070743173361,0.00046080502215772867,0.0004607890732586384,0.0004667959874495864,0.0004908569389954209,0.00046422798186540604,0.000465265940874815,0.0004775209818035364,0.0004950329894199967,0.00048468797467648983,0.0005000049713999033,0.00048181996680796146,0.0004856439772993326,0.0004920609062537551,0.000501481001265347,0.0005127649055793881,0.0005042180418968201,0.0005082209827378392,0.0005119210109114647,0.0005204129265621305,0.0005230290116742253
0.5979505131197568,0.42915178987916247,7.381392672109936,0.49266888899728656,0.7658517178362145,0.3871435711163449,0.10569604072214651,0.09402946870034332,0.0245689021370583,0.017824429789156215,0.014237920982443905,0.002940675716051339,0.0013947366444494712,0.0005724845081964878,0.0005696066497788182,0.0004975079394837486,0.00048769623333233487,5.487547561944499e-05,3.6770843307170096e-05,3.329955431883623e-05,2.9429055549664792e-05,2.2668898979250627e-05,1.6921706157384272e-05,6.92120639728804e-06,5.656343353734328e-06,4.256599420414367e-06,3.1252253630632356e-06,3.0909353737493538e-06,2.959377800613174e-06,1.2446751720343555e-06,1.2436585411834143e-06,1.1250310624916364e-06,6.113582677759183e-07,4.0227124402209673e-07,0.0004310490330681205,0.00043613999150693417,0.0004380149766802788,0.00044671795330941677,0.00045582198072224855,0.00045331695582717657,0.00044734205584973097,0.00045843294356018305,0.0004579880042001605,0.00045527308247983456,0.000463664997369051,0.0004621760454028845,0.0004662199644371867,0.000461420975625515,0.00046546896919608116,0.00046760309487581253,0.00047362700570374727,0.0004788079531863332,0.0004816929576918483,0.0004848020616918802,0.0004848469980061054,0.00048226595390588045,0.0005031180335208774,0.0004874180303886533,0.0005041209515184164,0.0005015989299863577,0.0005059399409219623,0.0005140149733051658,0.0005208540242165327,0.000520906993187964
0.651705330453108,0.627125975312123,3.0415733616900926,0.4807085379725322,0.3916861562424904,0.10451948104311899,0.037501708979439934,0.02749851278234575,0.006979302224141461,0.00649788756475796,0.006116893350467357,0.0013689578250227464,0.0008083081170811182,0.00045088495977592944,9.474965496838004e-05,8.68791393551412e-05,8.658512784462224e-05,2.6431201088988883e-05,1.2820030007407579e-05,1.281970805845834e-05,1.1884702964561466e-05,6.067436713937784e-06,5.567307982268475e-06,5.138149991132168e-06,4.069208609535043e-06,7.864271914993671e-07,6.503236827773185e-07,6.12098823509607e-07,4.718615674850936e-07,3.85096872316687e-07,3.698926866474044e-07,3.240014516424786e-07,2.0910329020695374e-07,2.0904915041326462e-07,0.0004321539308875799,0.0004407159285619855,0.00044466694816946983,0.000469723017886281,0.0004472760483622551,0.0004753529792651534,0.0004505869001150131,0.00045109097845852375,0.0004634179640561342,0.00045508297625929117,0.00046166894026100636,0.0004689939087256789,0.00046731403563171625,0.00046404695603996515,0.0004752540262416005,0.0004727990599349141,0.0005020159296691418,0.0004792619729414582,0.000491623068228364,0.00048157700803130865,0.0004982639802619815,0.00048532302025705576,0.0004980360390618443,0.0004949390422552824,0.000509520061314106,0.0005103260045871139,0.0005065409932285547,0.0005118049448356032,0.0005486449226737022,0.0005169450305402279
0.6416456789116327,0.6145639412952608,1.093582913591265,0.48056532605551183,0.1392199600042508,0.03940722045535368,0.013858605535521417,0.010297823984803538,0.0025786650281839837,0.0023960402278932515,0.002252596767263713,0.0004669737511824165,0.0002820658315251994,0.00015251500536149045,3.6377378891719995e-05,3.332461411722493e-05,3.320122952029833e-05,9.930398918910163e-06,4.7994789851946175e-06,4.799473939708806e-06,4.480174983081588e-06,2.209408609823598e-06,2.0490104995762804e-06,1.865254288806818e-06,1.4911054526173787e-06,3.0827456259403524e-07,2.5202684736145443e-07,2.3843754228294885e-07,1.8321230719234839e-07,1.4390151149839552e-07,1.3811870751276324e-07,1.1991695693888504e-07,8.007883493236489e-08,8.007628267393763e-08,0.00044925196561962366,0.00046247709542512894,0.0004381089238449931,0.0004460610216483474,0.0004476900212466717,0.0004647340392693877,0.00044741900637745857,0.00046203809324651957,0.00046570005360990763,0.000458876951597631,0.00046330108307302,0.0004565279232338071,0.0004615969955921173,0.00046927505172789097,0.00048204895574599504,0.00046795792877674103,0.00047251000069081783,0.00047929096035659313,0.0004949880531057715,0.0004834170686081052,0.0004790859529748559,0.0004878720501437783,0.0004991239402443171,0.0005174119723960757,0.0005107290344312787,0.0005047229351475835,0.0005046320147812366,0.0005162860034033656,0.000513580976985395,0.000519901979714632
0.7114058474795725,0.048108528016667984,6.064327477391526,0.5116421530256048,0.339545019637985,0.3391117015600724,0.08067140793484893,0.044286376640555285,0.030486048681303706,0.03010212519037607,0.0035864903840318167,0.003562602460590337,0.0015117612242990317,0.0007186756117447816,0.0006909566932933733,0.00011165621525312009,6.129591268726339e-05,5.2588959551360866e-05,3.1299528099748915e-05,1.9008615250312558e-05,1.7412805287740234e-05,1.24441019609402e-05,1.2425425493670442e-05,9.316103373882214e-06,3.90522551150995e-06,3.125116880720776e-06,3.0273775623941475e-06,2.5690321064351277e-06,1.9665045289847076e-06,8.003236090175428e-07,5.826264940087444e-07,4.435946526419872e-07,4.052391729621367e-07,4.048840800382138e-07,0.0004431699635460973,0.0004387929802760482,0.00045393791515380144,0.0004456449532881379,0.00045843899715691805,0.0004655499942600727,0.0004632599884644151,0.00045694701839238405,0.00046929996460676193,0.0004564219852909446,0.00046255101915448904,0.00046002608723938465,0.00046880997251719236,0.00047303992323577404,0.00046666001435369253,0.0004695379175245762,0.00047687103506177664,0.00047824904322624207,0.0004813490668311715,0.000494933919981122,0.00048303999938070774,0.0004863509675487876,0.0005043019773438573,0.0005010419990867376,0.0004984859842807055,0.0005039901006966829,0.0005162629531696439,0.0005158609710633755,0.0005148480413481593,0.0005208749789744616
0.5804068361804202,0.08126469394752245,4.911438557067491,0.5114372429670766,0.41904860713421194,0.41899961689145687,0.09505715464288063,0.04967452685952254,0.02605568795630361,0.026015790637243352,0.004543869353001787,0.004497617226574194,0.0003131424268324254,0.0002481658046916526,0.00014416528038498238,0.0001099219852888006,0.00010804127610846414,5.087952356201312e-05,3.438010359021316e-05,3.0903542826267767e-05,1.8584462258022743e-05,1.7081864788158345e-05,1.334864441917348e-05,9.001428509314074e-06,2.0029646692771777e-06,1.833131556515388e-06,1.8288663106864757e-06,1.237819344874997e-06,1.0311287782572898e-06,5.116161832396029e-07,4.770735062734679e-07,3.6331049112824547e-07,3.1050171824208135e-07,2.2303635621654443e-07,0.0004316270351409912,0.00043911696411669254,0.00044096994679421186,0.00045960606075823307,0.00048237305600196123,0.0004511120496317744,0.0004457230679690838,0.0004548800643533468,0.00045293790753930807,0.0004573599435389042,0.00045702001079916954,0.0004669210175052285,0.00046743208076804876,0.000464195036329329,0.0004644689615815878,0.00048740196507424116,0.00047574599739164114,0.000477303983643651,0.0004794130800291896,0.0004873289726674557,0.0004970370791852474,0.0005114730447530746,0.0004878690233454108,0.00048345106188207865,0.0005078229587525129,0.0005071619525551796,0.0005062370328232646,0.0005078100366517901,0.0005488010356202722,0.0005342790391296148
0.5907737486375348,0.3603818603300104,3.598669317158226,0.4988183859968558,0.34292194391981784,0.21038992300595422,0.05094304079585122,0.0485285063441112,0.013247241512940707,0.009243367709486703,0.006412817091127274,0.002483690587161633,0.0006209543939818663,0.00030348320603569443,0.0002786798429187159,0.00022752540944433723,0.00022347787166128796,2.423953304522705e-05,2.2826489390866083e-05,2.0627488437280955e-05,1.5490110700775524e-05,1.3510685591641253e-05,8.860543907173557e-06,5.401777636486335e-06,2.5781148549988926e-06,2.4599695270980354e-06,1.2665810348292072e-06,1.228494240938904e-06,1.188920724362509e-06,6.436994788861178e-07,6.419091982703479e-07,6.277666452610867e-07,3.216309339350606e-07,1.298683099701745e-07,0.000433814013376832,0.00043572194408625364,0.0004390520043671131,0.00045006396248936653,0.0004463840741664171,0.00045140902511775494,0.00045848300214856863,0.00045653304550796747,0.0004549589939415455,0.00047063000965863466,0.00045495096128433943,0.0004725789185613394,0.0004610699834302068,0.0004679179983213544,0.00046696001663804054,0.0004714180249720812,0.0004942299565300345,0.0004811380058526993,0.0004797930596396327,0.0004983909893780947,0.00047831295523792505,0.0005007690051570535,0.0005019080126658082,0.00048474303912371397,0.0005058329552412033,0.0005067879101261497,0.0005085690645501018,0.0005126689793542027,0.0005173779791221023,0.0005160210421308875
0.8918882018418166,0.6571697584241699,8.49055136419728,0.4750264040194452,1.1247953416193297,0.11311905507111379,0.07150735161813013,0.04403573313223647,0.024460617062060562,0.0074403933676682535,0.006108801909018245,0.002909037675320429,0.0014620227475007866,0.0009576234727465929,0.0005231653538010727,0.0005048683675072413,0.0002825102305834856,3.6576664337504784e-05,3.203299091532252e-05,3.196270344605766e-05,2.7657737755669543e-05,1.478136148970528e-05,1.4663040659780762e-05,1.4608456139504286e-05,1.1818999538434969e-05,9.982985715434893e-06,3.2800900673204847e-07,3.235911415466309e-07,3.054282472404288e-07,2.9318800697394666e-07,2.6590962073516713e-07,2.077944679561905e-07,2.0754305136758434e-07,7.222462568452609e-08,0.00044874800369143486,0.0004502770025283098,0.00045704504009336233,0.00044351210817694664,0.0004420860204845667,0.0004500460345298052,0.0004428229294717312,0.00045956496614962816,0.0004522240487858653,0.00046145101077854633,0.00045778800267726183,0.000460031908005476,0.0004660820122808218,0.000468409969471395,0.00047629105392843485,0.0004678779514506459,0.0004798020236194134,0.0004873359575867653,0.00047686893958598375,0.000484029995277524,0.0005233850097283721,0.0004952569724991918,0.000497928005643189,0.0005001620156690478,0.0005098070250824094,0.0005155949620530009,0.0005062790587544441,0.0005128469783812761,0.0005155740072950721,0.0005172280361875892
0.5491405768855797,0.5158904004443335,9.134116372701735,0.4849407159490511,1.072939557668898,0.48579128810656047,0.14148458863155491,0.11816496857329387,0.025377234741915018,0.023907294749682024,0.02244332963087087,0.0015225114676468982,0.0013080234660328898,0.0005146481271622297,0.0002937952278340177,0.00027064886632574044,0.00026881033378514587,7.449982447235133e-05,3.3884702157509005e-05,3.358730879864526e-05,3.338524859064957e-05,1.3351214532544776e-05,1.3295435658640354e-05,8.801772081284933e-06,8.097196888668101e-06,2.7990652427730475e-06,2.273917182032609e-06,2.1904512392339656e-06,1.7894926300717838e-06,9.119496053825108e-07,8.789020112247486e-07,6.503195381234381e-07,6.420179213132724e-07,6.185457350149564e-07,0.0004387390799820423,0.00044142897240817547,0.00044341105967760086,0.000444308971054852,0.00044386391527950764,0.0004519090289250016,0.00046414195094257593,0.00044909410644322634,0.0004510600119829178,0.000460159033536911,0.00046100595500320196,0.00046550703700631857,0.00046708795707672834,0.00048008596058934927,0.0004638220416381955,0.00046970893163233995,0.0004759939620271325,0.0004824079805985093,0.0004949099384248257,0.0004930230788886547,0.0004835710860788822,0.0004992550238966942,0.0005012289620935917,0.0004979129880666733,0.0005081809358671308,0.0005061569390818477,0.0005072240019217134,0.0005126830656081438,0.0005285670049488544,0.0005179099971428514
0.7494776291225896,0.29109816369737496,2.1150154835952204,0.49713748099748045,0.15781474936021925,0.08075817453134049,0.02377840484829812,0.022051333315210246,0.009542142498239068,0.004753770224098283,0.0021863573112246063,0.001479600237049591,0.0005892533062734158,0.00025483641670224046,0.00025473298472792564,0.00012625293854972571,0.00012619815478319486,2.0158862228377122e-05,6.492500857117077e-06,6.123579796479363e-06,5.20992334207952e-06,4.525575969166542e-06,4.086930961558841e-06,3.935542754175394e-06,1.9205479123138717e-06,1.9164569995421627e-06,5.42013842947327e-07,5.40495616328501e-07,5.345533459562223e-07,2.4212999220048903e-07,2.2207036145676851e-07,2.148830492678562e-07,2.0855199928140176e-07,1.5758623885900154e-08,0.00043641298543661833,0.00044207903556525707,0.00043814198579639196,0.00045991502702236176,0.0004497159970924258,0.0004517860943451524,0.0004576449282467365,0.00045450497418642044,0.0004495269386097789,0.000458176014944911,0.0004611789481714368,0.00046029500663280487,0.0004618610255420208,0.00046865898184478283,0.0004666900495067239,0.0004696110263466835,0.0004785760538652539,0.0004936628974974155,0.0004791750106960535,0.0004995039198547602,0.0004810240352526307,0.0004865420050919056,0.0004936490440741181,0.0005017959047108889,0.0005137909902259707,0.0005045130383223295,0.0005223479820415378,0.0005266809603199363,0.0005132759688422084,0.0005374990869313478
0.900681699762243,0.854088746632211,1.4834382863070321,0.46538619499187917,0.23087776339547117,0.011584248762909454,0.006570817725905028,0.003708153660083009,0.0014172682917127648,0.0009824891182467228,0.0009182816852715955,0.00048043930947261245,0.00024109832774736438,0.0001932934808588319,4.036169732925729e-05,3.216313767958335e-05,1.5508269293124212e-05,1.082752021283019e-05,4.521968108967994e-06,4.44706740631999e-06,4.442597580860535e-06,3.0453990618742875e-06,2.465744711650851e-06,2.4157312444071957e-06,2.050516395362797e-06,3.9330257279959033e-07,1.932820539990122e-07,1.9301096320152786e-07,1.62023424931629e-07,1.3266329282181763e-07,1.1845032026036516e-07,6.347719366765098e-08,6.243628674717446e-08,2.131785829844705e-08,0.0004327970091253519,0.0004502029623836279,0.0004581440007314086,0.0004450479755178094,0.0004408470122143626,0.0004475730238482356,0.00045074301306158304,0.00045033800415694714,0.00045083300210535526,0.0004557570209726691,0.0004568879958242178,0.0004743710160255432,0.0004799910821020603,0.00046575500164180994,0.0004793669795617461,0.00047035806346684694,0.0004769020015373826,0.0004804210038855672,0.00048414303455501795,0.0004880159394815564,0.0004882970824837685,0.0004917820915579796,0.0005025130230933428,0.0004875300219282508,0.0005050000036135316,0.000503055052831769,0.0005082590505480766,0.0005163390887901187,0.0005206509958952665,0.0005178150022402406
0.8236744898245643,0.09721263778493949,1.5695527006183332,0.5102529060095549,0.05673602008996304,0.04951623783234996,0.01066767505924423,0.01023073520931767,0.00518693515740223,0.004370893962948983,0.0010337435424356057,0.001023873587036894,0.00045706612116913273,0.00023019512780354028,0.00022076223458721527,5.079445587125101e-06,3.575013510511768e-06,3.4362157315648403e-06,1.042687999939546e-06,5.859413501745158e-07,2.2537666510498404e-07,2.2366628926384124e-07,2.1079536198483471e-07,2.0996715373675743e-07,8.515432563670778e-08,8.066498532877523e-08,5.866264874920433e-08,5.704589390474757e-08,5.1929563338575545e-08,1.5573479351975052e-08,1.3940021990321328e-08,1.389964030977362e-08,1.3154781729667638e-08,5.544844132518067e-09,0.00043850799556821585,0.0004398520104587078,0.0004425770603120327,0.0004801639588549733,0.0004500049399212003,0.00046835001558065414,0.00044742797035723925,0.00046696909703314304,0.0004531620070338249,0.0004765220219269395,0.00047166203148663044,0.00045896193478256464,0.00046601297799497843,0.00047962693497538567,0.00048257503658533096,0.00046868796925991774,0.00048023194540292025,0.00047962600365281105,0.000498719047755003,0.00048027292359620333,0.0004862960195168853,0.0004976270720362663,0.0004992689937353134,0.0004932529991492629,0.0005066259764134884,0.0005082690622657537,0.0005092029459774494,0.0005166960181668401,0.0005175119731575251,0.0005234050331637263
0.7586008971462594,0.536310621924958,4.73093221681287,0.4833872349699959,0.5443249239593022,0.1311950066181985,0.05428022389905391,0.03959163373777464,0.015528982929051957,0.007692942793263043,0.006034982264318422,0.0013030033134031403,0.0012317736619426958,0.0005240284244396088,0.00040122839750356874,0.0003681221250838308,0.0003474395464152988,1.6328904807858168e-05,9.736409898761775e-06,9.698212338878422e-06,6.523372726285196e-06,6.376021520476317e-06,6.229672352481412e-06,5.808612052386444e-06,2.810847000658784e-06,2.5330820921952214e-06,8.591155761650997e-07,8.286509505133375e-07,7.950288577698836e-07,2.310904854815328e-07,2.2571511709190848e-07,1.3947856620814245e-07,1.3846918245809418e-07,1.3846774913644802e-07,0.0004285819595679641,0.00043617794290184975,0.00044720806181430817,0.00044406496454030275,0.000483890064060688,0.0004450639244168997,0.0004447000101208687,0.00044656696263700724,0.0004522310337051749,0.00045608298387378454,0.0004593899939209223,0.000467109028249979,0.0004674269584938884,0.0005016439827159047,0.0004689670167863369,0.0004670539638027549,0.000474650994874537,0.00047884404193609953,0.0004917080514132977,0.0004964759573340416,0.0004977990174666047,0.0004948650021106005,0.000491393031552434,0.0004993820330128074,0.0005002670222893357,0.0005045930156484246,0.0005091989878565073,0.0005086319288238883,0.0005187590140849352,0.0005214529810473323
0.9038621959760219,0.8393035720677537,1.5186112439235093,0.4664661029819399,0.2340364276071248,0.012144668139318148,0.007145226924778538,0.004019860780268536,0.0016645184061512067,0.0010112205718775984,0.0009369152978007799,0.0004980732965106883,0.00024347982603343418,0.0001951593374433529,4.927487010572601e-05,3.964286657087835e-05,1.3580252607141949e-05,1.1161692657474331e-05,4.686471154051311e-06,4.586733829517823e-06,4.574332976379486e-06,3.017603429931938e-06,2.4144852430035654e-06,2.319262783095393e-06,2.0491217839193437e-06,5.273797978549838e-07,2.4237918457910725e-07,2.418441314897579e-07,2.0442636458024505e-07,1.663829812199368e-07,1.4903604399187593e-07,7.876034203517582e-08,7.807339809013492e-08,2.7065144038140614e-08,0.00043088989332318306,0.00044160906691104174,0.00044333701953291893,0.00044104293920099735,0.0004530219594016671,0.0004479840863496065,0.00044633401557803154,0.00045192602556198835,0.000450710067525506,0.00047623098362237215,0.00045997905544936657,0.00046316301450133324,0.00046274298802018166,0.0004626809386536479,0.00047020299825817347,0.00046852906234562397,0.0004730470245704055,0.0004964339314028621,0.0004903130466118455,0.00048431893810629845,0.0004993220791220665,0.00048480299301445484,0.0004966330016031861,0.0005091299535706639,0.0005041889380663633,0.0005069130565971136,0.0005097188986837864,0.0005129540804773569,0.0005134529201313853,0.0005139310378581285
0.9830054990761883,0.6860475046475483,1.9372871142732278,0.47053490206599236,0.2658230168561382,0.015430568020869662,0.013823507862065088,0.00821649522943865,0.006129657158694864,0.0008734655053084611,0.0007575757785951841,0.0006159153897643095,0.00020744967463798655,0.0002035143724065854,0.00017443694265715994,0.00014024529070961287,9.616809192692359e-06,3.2905830994628833e-06,2.0466558148398724e-06,2.0107703144917483e-06,1.766783364228424e-06,8.655835667243735e-07,8.490585508146207e-07,8.461536319799843e-07,8.175412914557773e-07,5.627113616785975e-07,1.0440000502181159e-07,9.886020576212003e-08,9.079275552628519e-08,4.3519950490392126e-08,4.1798183360179456e-08,2.433245197161883e-08,2.339547618699523e-08,1.4211148781904714e-08,0.0004414019640535116,0.00043661799281835556,0.00045381602831184864,0.0004769880324602127,0.0004434960428625345,0.00045188493095338345,0.0004447130486369133,0.0004525629337877035,0.00046135589946061373,0.00045885704457759857,0.000475466949865222,0.0004715170944109559,0.0004694330273196101,0.0004691160283982754,0.00047051499132066965,0.00047026295214891434,0.000481894938275218,0.0004947010893374681,0.0004813598934561014,0.00048042507842183113,0.0004847530508413911,0.0004962940001860261,0.0004921189974993467,0.0004993410548195243,0.0005087100435048342,0.000503157963976264,0.0005102159921079874,0.0005119129782542586,0.0005242229672148824,0.0005178849678486586
0.8956720847092428,0.1559012892539724,9.570671179890683,0.5099474729504436,0.4014889789166301,0.19131622778129062,0.07239837080434712,0.06652908136857093,0.03825189346829248,0.013507389155569574,0.005019700030697087,0.0049667925750534634,0.0020870759929741745,0.0011385476746463127,0.0010901059966336825,0.00022239315215730705,0.00010837018180023044,0.00010599483906119576,4.511172586127753e-05,3.1051510447192386e-05,2.124466762276036e-05,1.5180643543184092e-05,1.4593531526508875e-05,1.1336640675545374e-05,6.786827667379244e-06,4.894532108698623e-06,4.815388970437438e-06,4.333819300690953e-06,3.510933755440509e-06,3.8685202193225105e-07,3.08743476093785e-07,3.0788866283485495e-07,2.558300613880227e-07,2.473919998011213e-07,0.000426335958763957,0.000434375018812716,0.00044183898717164993,0.0004474039888009429,0.0004483190132305026,0.0004514149622991681,0.00044879503548145294,0.00046009698417037725,0.00045240402687340975,0.0004733400419354439,0.00047627196181565523,0.00046402495354413986,0.00046519702300429344,0.0004690270870923996,0.0004837979795411229,0.0004854209255427122,0.0004756960552185774,0.0004790449747815728,0.00047543097753077745,0.0004950209986418486,0.0004834439605474472,0.000505700008943677,0.0004978410433977842,0.00048662396147847176,0.0005097889807075262,0.0004908369155600667,0.0005214110715314746,0.0005268859677016735,0.0005150859942659736,0.000517808017320931
0.9686504733772262,0.9674133136983625,1.3311946036010618,0.45956047903746367,0.2225505770961179,0.002637307523650609,0.0014693969385134807,0.0008045011687286512,0.00027148660016795465,0.0002503846579144378,0.0002395165443300345,0.00013508094822065964,7.356795775739593e-05,6.266332954070758e-05,1.2922549581217174e-05,1.1345991207176859e-05,1.0942093845911409e-05,4.910832014222659e-06,2.257436356870851e-06,2.2405798900729946e-06,2.052093452058428e-06,1.7128529493950653e-06,1.4912940913423475e-06,1.4912902994906513e-06,1.1118076131303762e-06,6.707524315008131e-08,3.479074352878641e-08,2.8963461154459023e-08,2.8875755473148863e-08,2.7110497037132312e-08,2.6843860821213256e-08,2.2673363412552708e-08,1.4359445039303048e-08,1.018936750403754e-08,0.0004355350974947214,0.00043703196570277214,0.000441764947026968,0.0004430930130183697,0.0004432660061866045,0.00044839305337518454,0.0004465150414034724,0.0004672480281442404,0.00044905603863298893,0.00047177192755043507,0.00045837496872991323,0.0004617050290107727,0.000465419958345592,0.00048009201418608427,0.0004720269935205579,0.0004650299670174718,0.0004757039714604616,0.0004796880530193448,0.00048434699419885874,0.00047956802882254124,0.000489794067107141,0.0004829780664294958,0.0004856049781665206,0.00048810208681970835,0.0005067160818725824,0.0005029949825257063,0.0005002310499548912,0.0005131849320605397,0.0005167450290173292,0.0005177919520065188
0.49320933286779334,0.2396857008411215,1.478450545612549,0.5109047699952498,0.14662820659401937,0.13133125454197206,0.02449793370931312,0.0235439508713126,0.005435759899270779,0.004575544528755515,0.002552470245599517,0.0018103004098201452,8.505019507554004e-05,6.848211132793496e-05,3.370052983204984e-05,3.0080029977949166e-05,2.8250840020156257e-05,1.565268304565442e-05,9.566999209275179e-06,8.09974440846422e-06,5.599435868197801e-06,4.684032323349909e-06,3.4768955631779153e-06,1.6691804738000695e-06,5.825702727470121e-07,5.462576270657365e-07,4.576657892171258e-07,2.6861293609125793e-07,2.104268878048275e-07,1.9274517069174817e-07,1.8999599698987604e-07,1.89989928145362e-07,2.268579120772125e-08,2.2452524729263607e-08,0.0004380439640954137,0.0004355950513854623,0.0004397809971123934,0.00044532609172165394,0.0004412881098687649,0.0004532069433480501,0.0004750569351017475,0.00045525794848799706,0.0004527890123426914,0.00046022399328649044,0.00046079594176262617,0.00046118302270770073,0.0004662600113078952,0.00046176998876035213,0.0004656260134652257,0.0004724380560219288,0.00048190599773079157,0.00047841703053563833,0.00047955603804439306,0.0005035040667280555,0.0004865489900112152,0.0004846761003136635,0.0005032350309193134,0.0004998890217393637,0.0004943329840898514,0.0005033280467614532,0.0005121770082041621,0.0005208849906921387,0.000514902058057487,0.0005218640435487032
0.9318239817729504,0.4699899323335527,4.719632490575238,0.4836187850451097,0.4963490356070245,0.06962457041153824,0.05003991710964367,0.033955493539997474,0.022838945182265452,0.0031416452960921822,0.0019352718332494008,0.0008061029359896209,0.0005854756163053802,0.0002996380714493595,0.0002689662760354412,0.0002675736634738989,0.00020371189508853956,1.766280205531705e-05,1.4571829037255957e-05,1.4444305231023913e-05,1.4435259673285705e-05,1.1032545773950106e-05,9.075606523442546e-06,6.143115274773519e-06,5.26282651716951e-06,4.348792292214602e-06,9.252254611616412e-07,7.8855661134723e-07,7.781754040433311e-07,5.635988302470519e-07,4.866604779558343e-07,3.917377062513253e-07,3.914930330564054e-07,2.1154646606622043e-07,0.00045469694305211306,0.0004324689507484436,0.00043942895717918873,0.00045799894724041224,0.0004535920452326536,0.0004626510199159384,0.0004464279627427459,0.00045005290303379297,0.0004517830675467849,0.0004556539934128523,0.00045897497329860926,0.0004573690239340067,0.00046477699652314186,0.0004654660588130355,0.0004713429370895028,0.00047715194523334503,0.00048195093404501677,0.0004826399963349104,0.0004836289444938302,0.0004945890977978706,0.0004851879784837365,0.0004995199851691723,0.000502124079503119,0.0005137239350005984,0.0005039849784225225,0.0005008549196645617,0.0005041779950261116,0.000512053957208991,0.000538022955879569,0.0005153190577402711
0.7239272795530837,0.08762291140653711,9.959735611557477,0.512219522963278,0.5186538231086428,0.5091186435658658,0.10723747823951343,0.07991245672171722,0.04240047415210716,0.041847339197320324,0.007991011414783804,0.007865710272784678,0.002664612420126923,0.0013002894116988374,0.0012388867050242263,8.364277276106842e-05,6.200645893157867e-05,4.443346525632867e-05,2.980650458845876e-05,2.8045007182215292e-05,2.7689664364976175e-05,1.80586749221691e-05,1.8034743645968508e-05,1.0903585497392188e-05,6.420714234441149e-06,5.176536273056848e-06,4.392622690225622e-06,3.4986296191000213e-06,2.5311325953055442e-06,1.2745037567896273e-06,8.662665978931752e-07,7.282648103642004e-07,5.628406952061158e-07,4.6469480077959235e-07,0.0004330540541559458,0.0004334989935159683,0.00044142501428723335,0.0004417350282892585,0.0004564399132505059,0.0004544740077108145,0.00044623599387705326,0.00045056489761918783,0.0004515999462455511,0.0004575320053845644,0.0004630920011550188,0.0004645000444725156,0.00046191492583602667,0.00046665105037391186,0.0004853840218856931,0.0005355540197342634,0.0004898090846836567,0.00047942495439201593,0.00047727394849061966,0.00048007990699261427,0.000485145952552557,0.00048471102491021156,0.0005031910259276628,0.0004986420972272754,0.0005071919877082109,0.0005000600358471274,0.0004991460591554642,0.0005154290702193975,0.0005299809854477644,0.0005169979995116591
0.994348566947032,0.4649998255035127,8.794528436654524,0.4831016690004617,0.9266635960336636,0.1003486216630801,0.09140649376039903,0.060569172809512045,0.04657577991828476,0.002520156068696211,0.0020543227831558435,0.001746495685502116,0.0005004034435814629,0.0004903247355009428,0.0004819487710957865,0.00040575983647931214,0.00014596816633895385,5.453011870171641e-05,2.3842286677995416e-05,2.058621252942815e-05,1.7531134366699464e-05,1.75232401164945e-05,1.3965041031147732e-05,6.897397438894048e-06,3.892595022526014e-06,3.884675318419932e-06,1.9718263455243965e-06,1.954731942963343e-06,1.6351507942361768e-06,1.100216875610958e-06,9.337576223149028e-07,4.246127648655536e-07,4.192648630171219e-07,2.2862210664816765e-07,0.00043224391993135214,0.0004472379805520177,0.0004637159872800112,0.0004468610277399421,0.0004441230557858944,0.0004577450454235077,0.0004494569730013609,0.0004502319497987628,0.00045167701318860054,0.0004594889469444752,0.0004607479786500335,0.00045938906259834766,0.0004676950629800558,0.00048215698916465044,0.0004664490697905421,0.000467096921056509,0.0004778519505634904,0.0004798219306394458,0.00048069399781525135,0.00048118492122739553,0.0005053050117567182,0.0004885980160906911,0.0005129050696268678,0.00048698100727051497,0.0005254349671304226,0.0005039130337536335,0.0005219531012699008,0.000510699930600822,0.0005197370192036033,0.0005148249911144376
0.8146662660807785,0.8117740782411574,5.167239688799786,0.47079762001521885,0.7780785771912333,0.07260106488224502,0.03361951595647295,0.020764266031045437,0.006229103788951772,0.005886032626487091,0.005600689001304799,0.0024081072638100693,0.0012928232592900532,0.0009639658333423444,4.739253425355369e-05,4.125966378436171e-05,3.940475773453093e-05,1.9875942425720784e-05,9.295343072714748e-06,9.288247164211329e-06,8.740732173703393e-06,5.786087693160903e-06,4.929914488535586e-06,4.910221338390491e-06,3.985059163009345e-06,5.018707912364776e-07,2.27079357778795e-07,1.9214559282794231e-07,1.6647775774901605e-07,1.6556187300259065e-07,1.531023637319216e-07,1.5078282573805433e-07,9.265949443463701e-08,6.77421039080121e-08,0.00043444696348160505,0.0004366999492049217,0.0004473939770832658,0.0004399979952722788,0.00044325808994472027,0.0004512000596150756,0.0004470819840207696,0.0004731660010293126,0.0004531040322035551,0.00046113505959510803,0.00046466500498354435,0.00046143902000039816,0.00046941207256168127,0.00046712998300790787,0.00047019391786307096,0.00046610296703875065,0.0004788950318470597,0.00047940202057361603,0.0005116329994052649,0.00048236502334475517,0.0004988620057702065,0.00048363301903009415,0.0004865829832851887,0.0004984609549865127,0.0005218409933149815,0.0005030510947108269,0.000510744983330369,0.0005300589837133884,0.0005186870694160461,0.000520913046784699
0.8199899477787728,0.6907048130213005,2.1920625832978393,0.47558072698302567,0.2988744467585748,0.03795909744825008,0.018972631811233057,0.011997004930040849,0.004723387229188769,0.0026661990207069745,0.002353260506765095,0.0009031422571196677,0.000512208951097676,0.0003167320676594851,9.577880545489608e-05,9.563162064305043e-05,7.032154454406696e-05,7.668398977953813e-06,7.084472122116958e-06,7.068242341715867e-06,5.527468439505352e-06,3.251623713803316e-06,3.251438079037921e-06,3.1566552977218213e-06,2.195788284428399e-06,2.051202916757687e-06,2.7692721471613114e-07,2.5187090618178587e-07,2.4998154150214495e-07,1.9869578248367688e-07,1.7565464979626766e-07,1.3254171124460142e-07,1.2959169414124644e-07,7.981907806994113e-08,0.00045567192137241364,0.00043522194027900696,0.00044084794353693724,0.0004431509878486395,0.0004459379706531763,0.0004474100423976779,0.00044374901335686445,0.00045477598905563354,0.0004528230056166649,0.0004582660039886832,0.0004727109335362911,0.00046134297735989094,0.0004799490561708808,0.0004667709581553936,0.0004700830904766917,0.0004718099953606725,0.0004762570606544614,0.0005073809297755361,0.0004963250830769539,0.00048572500236332417,0.00049980403855443,0.00048285897355526686,0.0005020350217819214,0.0004892710130661726,0.0005002469988539815,0.0005082859424874187,0.0005044189747422934,0.0005128310294821858,0.0005232969997450709,0.0005368080455809832
0.7602752846863484,0.5643533069491241,5.578847939972618,0.48217249603476375,0.6648115720517928,0.14793466986223547,0.06241893024483283,0.044512911976445614,0.016990670389829862,0.008911913995531068,0.007253264070090192,0.0016897215713310009,0.0014460416624213893,0.0006480892835096524,0.00043126680678634777,0.00040439556896551185,0.00037729663835798887,2.1321528818312678e-05,1.385292941897733e-05,1.3828500451498664e-05,9.155909449861673e-06,8.848065350018376e-06,8.643771107440506e-06,8.097502665526503e-06,3.9529067752223025e-06,3.601860235758605e-06,1.1123297637067817e-06,1.0698379804151525e-06,1.032188396532234e-06,3.402422088039725e-07,3.2803585209514134e-07,2.0462033321098527e-07,2.039783912767635e-07,2.0122087614209997e-07,0.00044776301365345716,0.0004376040305942297,0.0004445599624887109,0.0004719439893960953,0.00044660107232630253,0.00045011204201728106,0.0004474970046430826,0.0004540329100564122,0.000451774918474257,0.00046029698569327593,0.00046333507634699345,0.0004610909381881356,0.00046669808216392994,0.00046675989869982004,0.0005057119997218251,0.00047651096247136593,0.0004872599383816123,0.0004779800074175,0.00048212800174951553,0.0004826569929718971,0.000501518021337688,0.0004969279980286956,0.000496990978717804,0.0005026990547776222,0.0004907419206574559,0.0005182049935683608,0.0005150958895683289,0.0005129980854690075,0.0005151639925315976,0.0005261780461296439
0.7269007026541818,0.7052645499070364,8.47312156552205,0.47561281092930585,1.1698470106577616,0.20380697375432044,0.0833960536031166,0.0561835148528535,0.015673615836210967,0.014384407089260984,0.013555450362232735,0.004385830809766529,0.0024271276498467214,0.0015639875829333103,0.00014627512099814655,0.0001394391156635885,0.00013536636137886514,3.146689450460184e-05,1.5932766944186953e-05,1.593204482514506e-05,1.2929860813275019e-05,9.497873428748486e-06,8.757563535852054e-06,8.239814875571176e-06,5.509339615033287e-06,1.0006394791270712e-06,6.77187160723131e-07,6.685362306314989e-07,5.948442496563126e-07,4.4064984384430844e-07,4.402885104608616e-07,3.358842073472641e-07,2.3832110905810088e-07,2.3259433668221804e-07,0.00043201399967074394,0.0004360990133136511,0.00044018193148076534,0.00044533400796353817,0.00043728004675358534,0.0004488009726628661,0.0004753650864586234,0.0004552300088107586,0.0004489119164645672,0.0004540450172498822,0.00046389701310545206,0.0004654600052163005,0.00046536989975720644,0.0004783010808750987,0.0004741739248856902,0.00046737608499825,0.00047480594366788864,0.0004809820093214512,0.00048093299847096205,0.0004844500217586756,0.0004878629697486758,0.0004929279675707221,0.000498967943713069,0.000501735950820148,0.0005054620560258627,0.0005084569565951824,0.0005080339033156633,0.0005124210147187114,0.0005213960539549589,0.0005154270911589265
0.6867241995580513,0.24817187821689413,5.728482395666621,0.5028558529447764,0.4129362181408587,0.2857962420972217,0.065935969121401,0.06558535748953864,0.02481146406666922,0.016403321864173166,0.007008102603091893,0.00532859069124079,0.0014233211118503705,0.0006244569688098218,0.0006242503640868692,0.0002577783706453668,0.0002577102562995691,6.642231461676418e-05,2.345902669480068e-05,2.3403262791493203e-05,2.0253804735749894e-05,1.4281770326793284e-05,1.1134652967192227e-05,1.075806374540483e-05,6.2185802869794055e-06,6.146218486914795e-06,1.53141680365123e-06,1.1339940983309064e-06,9.986034827053406e-07,9.032952509084261e-07,8.036847642670401e-07,7.957141839029725e-07,7.846286373502076e-07,3.191708880844703e-08,0.0004355550045147538,0.00043877901043742895,0.00043450703378766775,0.0004534809850156307,0.00045866600703448057,0.0004658650141209364,0.00044752401299774647,0.00045974692329764366,0.00046313100028783083,0.0004592150216922164,0.0004608510062098503,0.0004698219709098339,0.0004644120344892144,0.0004674780648201704,0.00046790100168436766,0.0004661009879782796,0.00047238601837307215,0.00048226595390588045,0.0004872470162808895,0.0004981929669156671,0.0004869819385930896,0.00048506201710551977,0.0005059631075710058,0.0004987800493836403,0.0005043849814683199,0.000504025025293231,0.0005085680168122053,0.0005158500280231237,0.0005271739792078733,0.0005336559843271971
0.7918298431946843,0.6709392749216151,3.6853659159861945,0.47612084506545216,0.49284717880384243,0.07395355584172654,0.034483131219578786,0.022480391494701824,0.008182517050116949,0.005060332133730505,0.004479244003144195,0.0015381198238195413,0.0009227713073639898,0.0005398239482636874,0.00016823950084048268,0.00016754705770443234,0.00013918684886674257,1.0931566676120763e-05,1.085513192117282e-05,1.0847949776929938e-05,7.626516410327419e-06,5.680443076575405e-06,5.652517111801014e-06,5.391656162624556e-06,3.0791800089385845e-06,3.0771257031111205e-06,5.581727291924803e-07,5.16814549994511e-07,5.163146395082842e-07,3.2126766371600337e-07,2.8957754398147027e-07,2.0818318317742268e-07,2.0560142602606971e-07,1.4970157562727215e-07,0.00043521798215806484,0.00046504498459398746,0.000443856930360198,0.0004449710249900818,0.00045557308476418257,0.0004491639556363225,0.0004498590715229511,0.0004647210007533431,0.0004496769979596138,0.0004711280344054103,0.0004673099610954523,0.0004594600759446621,0.0004650270566344261,0.00046561495400965214,0.00047067098785191774,0.00047057506162673235,0.00047657499089837074,0.0004834149731323123,0.0004971049493178725,0.0004853019490838051,0.0005154049722477794,0.0004961149534210563,0.0005000880919396877,0.0004906189860776067,0.0005183840403333306,0.0005068560130894184,0.0005114189116284251,0.0005180620355531573,0.0005205800989642739,0.0005173569079488516
0.4733610131974654,0.19843933663226232,4.392944370734836,0.5122832841007039,0.4569075899287478,0.43419934086853895,0.07999986332377852,0.06936973372842478,0.01637119920262261,0.014682327546754083,0.007056108109389268,0.0058089313001223756,0.0004006693496784064,0.00018257387331800903,0.0001622212092087523,5.987083909446729e-05,5.7942543019803285e-05,5.74403283144615e-05,1.8537615708919564e-05,1.721389567057337e-05,1.5143167696797897e-05,7.960450176873672e-06,7.672911096749956e-06,3.1486961485458437e-06,2.4239170225921517e-06,2.3942745569819527e-06,1.6713909178135739e-06,6.527947910040759e-07,3.440945944845722e-07,3.193832215508491e-07,2.7245184950293557e-07,2.67096444610269e-07,1.3845461227713708e-07,7.681186257449412e-08,0.00043942604679614305,0.00043174601159989834,0.00044348195660859346,0.000448159989900887,0.00044209009502083063,0.0004468100378289819,0.0004699620185419917,0.00045546703040599823,0.00045062298886477947,0.0004608690505847335,0.00046239595394581556,0.00046012294478714466,0.00047047296538949013,0.00047014409210532904,0.00048413092736154795,0.0004682239377871156,0.00047320593148469925,0.00048096501268446445,0.0004827129887416959,0.0004977809730917215,0.00048019399400800467,0.0004812220577150583,0.0004990570014342666,0.0005032240878790617,0.0005026540020480752,0.00048769405111670494,0.0005076499655842781,0.0005145309260115027,0.0005199839361011982,0.0005161770386621356
0.3328248623150991,0.27073568282942684,6.106659171820958,0.5101537329610437,0.8207063467025789,0.7657566783869716,0.13582722126260746,0.13474775367559821,0.013988805052532112,0.013169676221129571,0.01194301764547734,0.005210692108970678,0.00168845337529625,0.0005183398827900442,0.0003041018919709774,0.0001522908001716807,0.0001399154566119283,0.00012474836284531078,8.836838318850692e-05,8.346347976586394e-05,7.846279463179443e-05,2.1735579125858256e-05,1.8943254463813002e-05,7.640202583494625e-06,6.259715972080217e-06,6.215017664961717e-06,4.472371914941336e-06,1.220350828568759e-06,8.830680262484276e-07,7.091290426095463e-07,7.084506312776083e-07,6.871907028177398e-07,1.8571770251243857e-07,8.872042373743562e-08,0.00043278804514557123,0.00043877202551811934,0.00044455297756940126,0.0004598870873451233,0.0004688870394602418,0.00044825905933976173,0.000445922021754086,0.0004554600454866886,0.00046256103087216616,0.0004531999584287405,0.0004631489282473922,0.00047846196684986353,0.00047062698286026716,0.0004767200443893671,0.0004671600181609392,0.0004671720089390874,0.0004772900138050318,0.0004902760265395045,0.0004795199492946267,0.00048806797713041306,0.0004886399256065488,0.0004983349936082959,0.0005045220023021102,0.0004957480123266578,0.0005028839223086834,0.0005007389700040221,0.0005086179589852691,0.0005054119974374771,0.0005191380623728037,0.0005208570510149002
0.21947342922809088,0.10010542876721051,8.068037963389745,0.5119238219922408,1.6910202448501406,1.6904609626651477,0.27342236543271486,0.14363674523885617,0.010199666228628243,0.007150002561617642,0.006427170002266432,0.005289321076020375,0.0011435899544597569,0.001114592051595657,0.0010535717884358796,0.000739213625576124,0.0007246247207244919,0.0007241088650098479,1.514417712343405e-05,1.2036494668623855e-05,1.2006568899406696e-05,6.7292440205567225e-06,6.012137828508758e-06,2.864771457325672e-06,2.608725206026452e-06,2.1276388768869152e-06,2.0396311474802515e-06,8.594301850359389e-07,4.371305564782328e-07,4.368615746476836e-07,2.4416841091919136e-07,2.3823684614293672e-07,1.508393907142921e-07,6.565213873730368e-08,0.00043039198499172926,0.0004392180126160383,0.0004566620336845517,0.00044608302414417267,0.0004467690596356988,0.00046634802129119635,0.0004485320532694459,0.0004652179777622223,0.0004650260088965297,0.0004742499440908432,0.0004603529814630747,0.0004591169999912381,0.0004667360335588455,0.00046212098095566034,0.0004837650340050459,0.0004714159294962883,0.0004751719534397125,0.0004801440518349409,0.0004821430193260312,0.0004926029359921813,0.0004886239767074585,0.0004920489154756069,0.0005191430682316422,0.0004910799907520413,0.0005049000028520823,0.0005052400520071387,0.0005123839946463704,0.000501219998113811,0.0005207880167290568,0.0005135260289534926
0.994861403638609,0.8636000698541542,1.2132766190686124,0.46403026510961354,0.19105979135423357,0.004198848559111343,0.003930467470949331,0.0021443561624533117,0.0016237851316749184,0.0003090656610525596,0.00028601735007315385,0.00024595525028537913,9.908760222097543e-05,9.905182012258159e-05,8.106594134608546e-05,6.302558645679045e-05,1.6028687657751586e-05,7.47428425677293e-06,3.3710450067207086e-06,3.043153300422271e-06,2.9067576348051947e-06,2.880036239612052e-06,2.374025337840262e-06,1.6570253247122727e-06,9.949184326215665e-07,8.339226891214621e-07,5.565686425088978e-07,5.43009656695032e-07,4.4640840924866345e-07,2.9378284036781326e-07,2.664812970115448e-07,1.0684030380913181e-08,1.0258258085654024e-08,4.745176013273484e-09,0.0004460610216483474,0.00044571503531187773,0.000449249055236578,0.000441242940723896,0.00044371304102241993,0.0004514519823715091,0.0004445629892870784,0.0004651669878512621,0.0004485549870878458,0.00047842401545494795,0.0004658880643546581,0.000477610039524734,0.0004690720234066248,0.0004627570742741227,0.0004733849782496691,0.00047042302321642637,0.0004703009035438299,0.0004931190051138401,0.0004971539601683617,0.0004930970026180148,0.0004995079943910241,0.0004967600107192993,0.0004979739896953106,0.0004978720098733902,0.0005088209873065352,0.000508285011164844,0.0005140819121152163,0.0005171960219740868,0.0005192389944568276,0.0005070439074188471
0.251263550706466,0.04334227704126392,8.3870143933705,0.5149707479868084,1.797999303351736,1.7860256070214036,0.37595384344494603,0.07569725951593242,0.012300603611681168,0.012185284313418301,0.0054283304850129685,0.004188675632680327,0.0013273714226910687,0.0011967102714888365,0.0010918192779852157,0.0005233801129014375,0.0005218391290567201,0.0005218365601294605,0.000136665964890259,4.8982943265449486e-05,3.2873873832393836e-05,3.0689143307022143e-05,7.4721435826542355e-06,5.916692741485238e-06,5.649201637298274e-06,5.6481518819053315e-06,4.126271516830171e-06,1.54231626732671e-06,1.073262201204294e-06,9.557221784020787e-07,8.193224656782154e-07,7.475112080020546e-07,5.477277094875253e-07,5.414900010662989e-07,0.00044917501509189606,0.0004357800353318453,0.0004550080047920346,0.00044336903374642134,0.0004462550859898329,0.00045222300104796886,0.0004566399147734046,0.00046904198825359344,0.0004559929948300123,0.00045678496826440096,0.0004594740457832813,0.00046154798474162817,0.00046284100972115993,0.00046913407277315855,0.00047347997315227985,0.00046599889174103737,0.0004784769844263792,0.0004877879982814193,0.0004893169971182942,0.00047942204400897026,0.0004951880546286702,0.0004961469676345587,0.000494268024340272,0.0005014509661123157,0.0005093800136819482,0.000499158981256187,0.0005245780339464545,0.0005147670162841678,0.0005325500387698412,0.0005327040562406182
0.5814069762923163,0.5137185411670538,5.990048937968748,0.4854924100218341,0.6933384265920169,0.2935762952169678,0.08791061227489655,0.07268894778376873,0.016767758197856256,0.014751274062036857,0.01345675162318296,0.0011079810224274202,0.0010859502061992257,0.00040910240857292273,0.00029810224847403775,0.00027321444432331,0.00026939036936349047,5.4164084868776725e-05,2.4136291637709388e-05,2.3534622062722356e-05,2.3494949381132404e-05,1.1823202132987382e-05,1.1437412537272856e-05,6.59035132755263e-06,6.065133101630855e-06,2.3022807580702955e-06,2.0337088135681882e-06,2.0265643208763157e-06,1.812028745104149e-06,7.363598061631793e-07,7.30576422124532e-07,5.165839921216285e-07,4.955925515265106e-07,4.5870726056827173e-07,0.0004512870218604803,0.0004366349894553423,0.0004426069790497422,0.0004440280608832836,0.00045191391836851835,0.00046636105980724096,0.00044893892481923103,0.0004557369975373149,0.00045070203486829996,0.0004600210813805461,0.00046096392907202244,0.0004644020227715373,0.00046687491703778505,0.0004765549674630165,0.00047020893543958664,0.0004732519155368209,0.00047269510105252266,0.0004734849790111184,0.0005001170793548226,0.0004935810575261712,0.0005112859653308988,0.0004975609481334686,0.0004917780170217156,0.000501635018736124,0.0005068389000371099,0.0005005450220778584,0.0005093700019642711,0.0005186230409890413,0.0005253551062196493,0.0005315950838848948
0.28941613355602613,0.11943294144623695,2.39472093834903,0.5131536839762703,0.4149715167522568,0.4149079326076852,0.07435194746530777,0.04168964163444705,0.004829207505998981,0.004407788797325617,0.0024617331791855867,0.0024616637393758325,0.0005278741296646297,0.0003627916658932769,0.00034979716766083134,0.00017935096500177892,0.0001787590251895441,0.00017841671091304033,2.082886335152364e-05,1.5919377497466793e-05,1.567657807906672e-05,8.27990476930527e-06,5.1968463345327055e-06,2.2703119091550367e-06,2.180541929424968e-06,1.8294605270599677e-06,1.7225666678891876e-06,5.498898464650579e-07,3.090993980203368e-07,2.894943828863304e-07,2.2287453359620276e-07,2.1251614791255552e-07,1.204655486988485e-07,4.357943715152557e-08,0.0004469760460779071,0.00043697492219507694,0.0004588610026985407,0.0004431830020621419,0.00044382596388459206,0.0004481569631025195,0.000449958024546504,0.00045810500159859657,0.00045032904017716646,0.0004588060546666384,0.00046368699986487627,0.0004841489717364311,0.00046611810103058815,0.00046605104580521584,0.0004662319552153349,0.00047224503941833973,0.00047241500578820705,0.00047554296907037497,0.00048163102474063635,0.000480657909065485,0.0004862879868596792,0.0004938900237902999,0.0005030269967392087,0.0004984530387446284,0.0004933580057695508,0.0004982530372217298,0.0005144400056451559,0.0005116580286994576,0.0005153100937604904,0.0005177250131964684
0.31155813839396085,0.22349862107410756,8.06685522348872,0.5119422760326415,1.1722095106782133,1.1373826081404457,0.19021190267879057,0.1780751671272853,0.016531826572286985,0.014879924495654576,0.01247666595142701,0.007939326963254318,0.002140341016029649,0.0007026084570628972,0.0006110506111941843,0.00031443060586038094,0.00030066228176499766,0.00029501327469520723,0.00010964761231164743,0.00010377862927770084,9.758728792986051e-05,3.221891628614435e-05,3.083830507058891e-05,1.241805433073323e-05,1.1065435781084105e-05,1.0276433900648079e-05,8.331673813831141e-06,3.678280182452782e-07,3.5059851433366066e-07,2.0193337769692137e-07,2.0084586641275898e-07,1.5819287906351374e-07,8.124993147025746e-08,8.08670598607148e-08,0.00044713891111314297,0.0004401609767228365,0.0004433899885043502,0.0004462080541998148,0.00044270907528698444,0.00045148900244385004,0.0004481520736590028,0.00045334105379879475,0.00046048895455896854,0.00045561802107840776,0.0004746289923787117,0.0004611540352925658,0.0004846839001402259,0.0004676099633798003,0.00047148193698376417,0.00046720693353563547,0.00047516904305666685,0.00047524599358439445,0.0004835049621760845,0.00047934195026755333,0.0004897299222648144,0.0004989730659872293,0.000501176924444735,0.0004878969630226493,0.0005089050391688943,0.0004958949284628034,0.0005069120088592172,0.000513217062689364,0.0005215919809415936,0.0005314180161803961
0.959813832936877,0.4924998486780927,1.3782757728879298,0.4803292489377782,0.15058203672720308,0.017483808769229597,0.014148161164211904,0.009350043217331027,0.0066965515668428515,0.0006924709516277802,0.0004703127636611031,0.00027922771412308115,0.00012440830875271492,8.611864099386776e-05,7.855577731748697e-05,7.589205881569764e-05,4.3452483636042235e-05,6.150257935312258e-06,3.880538311877985e-06,3.718173118331488e-06,3.6972118700059373e-06,3.165692143611976e-06,2.592003284104566e-06,1.6633944387075529e-06,1.275273212969515e-06,1.1338723647138518e-06,1.9714893819534163e-07,1.8547940798986153e-07,1.7501179733532135e-07,1.7480358043097719e-07,1.4771420866522165e-07,9.783761892696335e-08,9.76364902913953e-08,5.539671729981587e-08,0.00043226208072155714,0.00043828203342854977,0.00044401700142771006,0.00046582194045186043,0.0004629960749298334,0.0004567920695990324,0.0004472070140764117,0.00044969096779823303,0.00045437796507030725,0.0004564739065244794,0.00046290201134979725,0.00046823895536363125,0.00047041906509548426,0.00046318606473505497,0.00047326995991170406,0.0004716040566563606,0.00047849491238594055,0.00047734600957483053,0.00048007292207330465,0.0004835251020267606,0.0005128449993208051,0.00048299203626811504,0.0005257150623947382,0.000500704045407474,0.0005054010543972254,0.0005035250214859843,0.0005139810964465141,0.000519223976880312,0.000518930028192699,0.0005204309709370136
0.26056931642547587,0.15805029111884605,8.584860563668162,0.5113333369372413,1.5039789834744657,1.4987318486677534,0.23921503390019314,0.1836922549296848,0.012827914397975359,0.010435824108476516,0.007982565447675413,0.007638357355549261,0.0016116858062155352,0.0009624573477386785,0.0009593001949587446,0.0005820342969837004,0.0005702452004575057,0.0005701117287551857,6.844377300947755e-05,6.749769828809592e-05,6.467408668533519e-05,2.702870020904785e-05,2.702425953611559e-05,1.2069201886417122e-05,1.1303566232496009e-05,9.550673605472335e-06,8.664429040014376e-06,2.201337244433126e-06,9.449519508371971e-07,9.428533499538223e-07,7.896651981166005e-07,7.855465274262072e-07,4.2040772771621157e-07,1.8905558969536242e-07,0.0004300200380384922,0.0004397919401526451,0.0004423409700393677,0.00044159393291920424,0.000449919025413692,0.0004491229774430394,0.00044927606359124184,0.00045421801041811705,0.00046625593677163124,0.00045951001811772585,0.0004651830531656742,0.0004645939916372299,0.0004678869154304266,0.00047784403432160616,0.00046680797822773457,0.0004703570157289505,0.0004917369224131107,0.00047370896209031343,0.0004794209962710738,0.00048358202911913395,0.0004869620315730572,0.00048183498438447714,0.0004836060106754303,0.0005067279562354088,0.0005236699944362044,0.0005012799520045519,0.0005105920135974884,0.0005135600222274661,0.0005232930416241288,0.0005169329233467579
0.7771527494070096,0.11660404556851656,8.56700289046389,0.5124112579505891,0.38311776421618443,0.33879196486156227,0.07098113953651562,0.06698347618332832,0.03215033162192277,0.027697368063465462,0.006866528268256587,0.006705359996039964,0.0025252573532855236,0.001245696018810259,0.0011987661457205892,6.72954145342365e-05,6.536636742993234e-05,5.881429882568166e-05,1.44531978038658e-05,1.2847605519043483e-05,1.207072972987369e-05,7.619158445425481e-06,7.483673642935249e-06,3.510575863840068e-06,3.4184597360152093e-06,3.0730576939691103e-06,1.4353349188268074e-06,1.0769728365475462e-06,7.904634256966087e-07,7.771859320193881e-07,5.712593373800713e-07,5.600562378221234e-07,4.7091074650877164e-07,1.250530623850791e-07,0.00044169393368065357,0.00043604092206805944,0.00045663106720894575,0.00044717907439917326,0.0004442039644345641,0.0004510990111157298,0.00044622004497796297,0.00045429891906678677,0.0004507569829002023,0.0004559699445962906,0.00045817100908607244,0.00047949899453669786,0.0004700860008597374,0.000467261066660285,0.0004666460445150733,0.00047329498920589685,0.00047333003021776676,0.00048157398123294115,0.00048143998719751835,0.00048746191896498203,0.0004961700178682804,0.000500696012750268,0.000501258997246623,0.0005124879535287619,0.0005204880144447088,0.0005085549782961607,0.0005111320642754436,0.0005164419999346137,0.0005331439897418022,0.0005203159525990486
0.5291762192378618,0.06112940236009179,8.49920534921192,0.511613748036325,0.8695578060173069,0.8672009612459127,0.21103619031353732,0.08438358383797544,0.049187771204481895,0.0483482555044699,0.006752992703011223,0.006748798218855006,0.0007898162689730338,0.0005562981494424388,0.0003969764535706436,0.00024820761096766764,0.00022201642804163532,0.00011316503910960187,9.95005304664728e-05,7.457732896443343e-05,3.765662008700445e-05,3.764213206182892e-05,1.9405980915280972e-05,1.3848268042267766e-05,2.3977417324369137e-06,2.3927005846743322e-06,1.817793317688953e-06,1.2102906251575838e-06,1.2087894664084296e-06,7.604890659180705e-07,7.308627005555467e-07,6.193233650154636e-07,6.094615754968263e-07,2.541480657026568e-07,0.00043419492430984974,0.0004422480706125498,0.00044443493243306875,0.00044787395745515823,0.00044841598719358444,0.0004768830258399248,0.0004476160975173116,0.00045224197674542665,0.0004566459683701396,0.00046095100697129965,0.0004820890026167035,0.0004656940000131726,0.0004792950348928571,0.0004709509667009115,0.00047180289402604103,0.0004732719389721751,0.0004776580026373267,0.0004793730331584811,0.0004956420743837953,0.00048000202514231205,0.0004868069663643837,0.0004951870068907738,0.0004949560388922691,0.0005030019674450159,0.0005045699654147029,0.0005045679863542318,0.0005114750238135457,0.0005309910047799349,0.0005183001048862934,0.0005171379307284951
0.623528754370408,0.29223510613201487,2.203124711965602,0.5025261120172217,0.18487791433217832,0.12759162514805966,0.028736056585237913,0.02844882190351616,0.00902190760243677,0.006177598990663581,0.0033110277008382544,0.0020259983524226356,0.00042878480861966535,0.0001962197404315908,0.00018778323528593455,0.00011759499476439244,0.00011659910993669828,1.6149519621478414e-05,1.2438185339527896e-05,1.1891860505397174e-05,8.896516509481198e-06,7.031574850227094e-06,4.419036986824906e-06,4.1066630487284464e-06,2.070159744052426e-06,2.0432989478799204e-06,5.55223436543314e-07,4.2679930906071005e-07,3.6325350165732215e-07,3.042838457256457e-07,2.931359271057043e-07,2.9292764470630345e-07,2.574321890000569e-07,5.132473302448662e-08,0.0004299309803172946,0.0004361410392448306,0.0004450820852071047,0.0004417510936036706,0.00044826394878327847,0.00047045107930898666,0.0004509839927777648,0.0004579720553010702,0.0004555269842967391,0.00046330993063747883,0.00046067696530371904,0.00046228000428527594,0.0004671890055760741,0.0004829629324376583,0.00046668690629303455,0.00047024001833051443,0.00047752493992447853,0.0004799850285053253,0.0004918510094285011,0.00048701907508075237,0.0005102180875837803,0.0004832800477743149,0.0005052209598943591,0.0005012549227103591,0.000510527053847909,0.0005092560313642025,0.0005081150447949767,0.0005174260586500168,0.0005231010727584362,0.0005173940444365144
0.9611723908966826,0.10479768914339516,5.761095400662108,0.5096157540101558,0.16543506964982405,0.06001073299648982,0.03322011263999609,0.028671074458673066,0.018946373226970164,0.003384144471164109,0.0019215542038367578,0.0018813554576613532,0.0006699049805005818,0.0004821710560283312,0.0004438092388175333,0.00020935541374249672,0.00013191513558998181,7.390775894136759e-05,3.80662479108905e-05,3.075398481264821e-05,1.7647302930855346e-05,1.543829232408258e-05,1.3989553420301994e-05,3.361921224528139e-06,2.9962647189451305e-06,2.2372673957597756e-06,1.6039211923157112e-06,1.3830423193480732e-06,1.0516283782204158e-06,4.933459552244931e-07,3.534043564121469e-07,3.4158478364037264e-07,2.8876079077183734e-07,1.226098326496284e-07,0.0004356029676273465,0.00044390594121068716,0.0004416370065882802,0.0004460819764062762,0.0004435880109667778,0.00045386399142444134,0.0004528610734269023,0.00045364699326455593,0.00047204899601638317,0.00046373100485652685,0.00045993702951818705,0.0004637109814211726,0.00046234799083322287,0.0004748869687318802,0.0004731089575216174,0.00047962693497538567,0.0004855270963162184,0.0004872189601883292,0.0004963940009474754,0.0005413290346041322,0.0004967279965057969,0.0004838380264118314,0.0005147869233042002,0.0004922180669382215,0.0005088479956611991,0.0005033980123698711,0.0005107630277052522,0.0005150950746610761,0.000518899061717093,0.0005220470484346151
0.27256859083478024,0.2641406635814547,6.3512759737253175,0.5127633389784023,0.9649699121236996,0.9208454677697728,0.15917083665578724,0.1587737589208417,0.01144501304122009,0.0114198500421989,0.01116673292015863,0.0035246561407123738,0.0019664675204373117,0.0004322489164007414,0.00021908939136490262,0.00017544997349022048,0.00017407285361761027,9.678916468317297e-05,8.577368441447557e-05,8.470216145598876e-05,8.337752290319547e-05,5.200862392872587e-06,5.136229710540766e-06,2.678236417306769e-06,2.670871404871858e-06,1.5964843660841355e-06,1.596317215141426e-06,9.002187201706014e-07,3.2923600659295913e-07,2.9901314719442716e-07,2.85212781239085e-07,2.6124065304143835e-07,2.0462687632093797e-07,1.8393992802272025e-07,0.0004370079841464758,0.00044211605563759804,0.0004532280145213008,0.0004456419264897704,0.00044737604912370443,0.0004533720202744007,0.0004468549741432071,0.0004685360472649336,0.0004549500299617648,0.0004880059277638793,0.00046344101428985596,0.00047758198343217373,0.00046637002378702164,0.00046981393825262785,0.0004710099892690778,0.00047329405788332224,0.0004812660627067089,0.00047929491847753525,0.0004790190141648054,0.0005048760212957859,0.00048373197205364704,0.00048493093345314264,0.0004974430194124579,0.0004900670610368252,0.0005139100831001997,0.000503494986332953,0.0005121940048411489,0.0005158059066161513,0.0005184219917282462,0.0005260299658402801
0.7979341171788689,0.7771794828312787,8.819215202741981,0.47141304099932313,1.2932914880906576,0.14292398752625612,0.06547056507207556,0.04103809335558237,0.012389270532313893,0.01112132431503649,0.010492577794956303,0.004265859872407391,0.002292545803883826,0.0016379782329547688,7.220863086122594e-05,6.572837532280497e-05,2.75864284988998e-05,2.1476418222436858e-05,1.0967667361968412e-05,1.0935755513259296e-05,1.0826701527224342e-05,5.422565535641503e-06,4.467902687521907e-06,4.373166776790204e-06,4.347975167256934e-06,2.1219248772633755e-06,5.08993534822887e-07,4.4934788926987333e-07,4.1231503628903376e-07,3.850090103623427e-07,3.339623470999978e-07,3.005040881419116e-07,2.5541286617072606e-07,1.3390369572932198e-07,0.0004305230686441064,0.00043452996760606766,0.0004378469893708825,0.0004456059541553259,0.00044833996798843145,0.0004656360251829028,0.00047349906526505947,0.00045293907169252634,0.00045774097088724375,0.0004565180279314518,0.00045699195470660925,0.0004591230535879731,0.0004756359849125147,0.00046953000128269196,0.0004666650202125311,0.00046949798706918955,0.0004734679823741317,0.00049549899995327,0.0004948499845340848,0.00048433500342071056,0.0004949559224769473,0.000499643967486918,0.0005027840379625559,0.0005319119663909078,0.0005080809351056814,0.0004991410532966256,0.0005066129378974438,0.000512650003656745,0.0005172729725018144,0.0005213900003582239
0.7468576231363655,0.30234311214228304,6.0534417994316785,0.4983703640755266,0.4643212720459279,0.2307612071837833,0.0690139299488484,0.06340032580349832,0.027238681477501754,0.013391177557795966,0.006364332872583931,0.004094789801289423,0.0016816934508472336,0.0007218693574020526,0.0007217289761494281,0.0003810395376681377,0.00038056382515395357,5.3269619255582117e-05,1.8313198326557446e-05,1.7557151766847155e-05,1.4653148335731156e-05,1.2637414654678948e-05,1.1320703522388068e-05,1.0985944795157405e-05,5.377322909054681e-06,5.367926003349158e-06,1.431721365471812e-06,1.4264844293277039e-06,1.41275396697976e-06,6.512776860611015e-07,6.016653521615127e-07,5.805821230194684e-07,5.672203059972261e-07,4.605591387231229e-08,0.0004291050136089325,0.00045103998854756355,0.0004555819323286414,0.0004465040983632207,0.0004579840460792184,0.0004534060135483742,0.000445398036390543,0.0004669049521908164,0.0004511589650064707,0.0004582180408760905,0.00045997800771147013,0.000462581985630095,0.0004647270543500781,0.00048117199912667274,0.0004696770338341594,0.00048580695874989033,0.00047380500473082066,0.0004788120277225971,0.0004813970299437642,0.0004810019163414836,0.00048137700650841,0.0005046029109507799,0.0004847850650548935,0.000511197024025023,0.0004949920112267137,0.0005037200171500444,0.0005077719688415527,0.0005163759924471378,0.0005292659625411034,0.0005299210315570235
0.8774529147529555,0.04593699710672283,9.932128387975123,0.5128626610385254,0.22766458010516674,0.22039588593411666,0.046954948688752975,0.039995033006821196,0.023780421434726647,0.02301674098690699,0.004081909731677294,0.004077571215652885,0.00254876787347272,0.001264135644228393,0.0012227030672101737,0.0001401562803136868,0.00011803818248600707,0.0001173916297632668,3.2101690976669074e-05,2.4142887564675937e-05,1.3370372450583022e-05,8.977948113250845e-06,8.606891407832116e-06,4.126311243271342e-06,4.1134157109579035e-06,3.4820278600435702e-06,1.7852656459470045e-06,1.5132245547826727e-06,1.1732491441267564e-06,1.1310034098606492e-06,7.910868967950558e-07,7.527513212543318e-07,6.498413654724306e-07,2.4457810157105704e-07,0.00043520296458154917,0.0004367049550637603,0.0004410910187289119,0.00044718198478221893,0.00044288497883826494,0.0004596300423145294,0.00045158201828598976,0.00046695698983967304,0.00045642489567399025,0.0004586129216477275,0.0004784800112247467,0.00046305591240525246,0.0004686299944296479,0.0004814690910279751,0.0004762390162795782,0.0004869750700891018,0.0004786450881510973,0.0004901380743831396,0.000494537060149014,0.0004851800622418523,0.0004825850483030081,0.0004835480358451605,0.0005036899819970131,0.0004982630489394069,0.000508093973621726,0.0005129460478201509,0.0005092609208077192,0.0005308120744302869,0.0005210229428485036,0.0005213379627093673
0.6927415002668795,0.5943228447873232,2.3295570628696183,0.481489248923026,0.2886495987982992,0.0740873133065289,0.027710572661368952,0.020251155159881077,0.005884966059548841,0.004475259693347167,0.00399487509860892,0.0008344859062910632,0.0006181639725568838,0.0002953645501472438,0.00013568701805817041,0.00012664416446142584,0.0001221538407363463,1.5927528146814828e-05,7.3690567115818935e-06,7.341669521301757e-06,6.0606413335096885e-06,4.542717704920126e-06,4.493661870224985e-06,3.734591720464251e-06,2.3652030858846153e-06,8.115969178432572e-07,6.451739733771947e-07,6.41695547769321e-07,5.935422748377549e-07,2.416917011400849e-07,2.412188040834577e-07,1.574691280950087e-07,1.5410284333042792e-07,1.4582332813365907e-07,0.0004307780181989074,0.00044106203131377697,0.0004416749579831958,0.0004676060052588582,0.00044458801858127117,0.0004556509666144848,0.00045155093539506197,0.00044564902782440186,0.00045258202590048313,0.00046888994984328747,0.00045887602027505636,0.0004918660270050168,0.0004638319369405508,0.00046958099119365215,0.0004735429538413882,0.0004683620063588023,0.0004797800211235881,0.0004842289490625262,0.00048027595039457083,0.00048490206245332956,0.0005084860604256392,0.00048648600932210684,0.0004979870282113552,0.0004990820307284594,0.0005104850279167295,0.0005000359378755093,0.0005144700407981873,0.0005142599111422896,0.0005203690379858017,0.0005186339840292931
0.8161156015412826,0.037274887993038686,3.3777249691177187,0.5130070300074294,0.11463512735685834,0.11462738536786608,0.026267214409800843,0.017138356918118894,0.011979597804405117,0.011925064236774701,0.0015659546703344622,0.0015572258902282407,0.0010132776390575444,0.00048174624907927193,0.00047167596680234046,9.394239644164804e-05,6.62002650261072e-05,6.430903049086935e-05,2.256116010292133e-05,1.4242096841719314e-05,1.8814355757890841e-06,1.7607968552082169e-06,1.6925128915953557e-06,1.676489238893622e-06,6.368251296181989e-07,5.7907440270178e-07,4.999241253579377e-07,4.793442599234145e-07,4.2100161552732243e-07,1.1147917696233212e-07,1.0841382531528779e-07,1.0633496657217608e-07,1.024771735976899e-07,6.191985719271688e-08,0.00042809697333723307,0.0004592860350385308,0.000441701035015285,0.0004467059625312686,0.00045300100464373827,0.0004688070621341467,0.0004603669513016939,0.0004552459577098489,0.0004563339753076434,0.0004577840445563197,0.00045788404531776905,0.00046523904893547297,0.0004815589636564255,0.00047262106090784073,0.0004731370136141777,0.0004691589856520295,0.0004752280656248331,0.0004782379837706685,0.0004838929744437337,0.000489227008074522,0.0004967859713360667,0.0005018330411985517,0.0005038179224357009,0.0005032100016251206,0.0005097630200907588,0.0005188059294596314,0.0005153630627319217,0.000515640014782548,0.0005223030457273126,0.000520882080309093
0.6520484832048667,0.3470309593035903,5.101666577195448,0.4978742760140449,0.454125689341496,0.25375801984030705,0.06619222703993116,0.06206236170651175,0.020506129671912343,0.012547622910825198,0.007610268959514994,0.0035272971935935357,0.0011870848899654003,0.0005125202602796236,0.0005039575243699793,0.0003598337575016969,0.0003559411022910217,2.8151069070519126e-05,2.5801815515465002e-05,2.4853924242902932e-05,1.945681682921611e-05,1.4787492884182305e-05,9.901130252569385e-06,8.613206981311548e-06,4.783403412002597e-06,4.624350482169495e-06,1.2605819761957257e-06,1.0675655913412795e-06,9.331716901663304e-07,6.368664043889895e-07,6.241773069166765e-07,6.234574155004359e-07,5.312164707852619e-07,1.2899490865530342e-07,0.00042722898069769144,0.00043669703882187605,0.00044725602492690086,0.00044334307312965393,0.00044848700053989887,0.00045496108941733837,0.0004477230831980705,0.00045373488683253527,0.0004592050099745393,0.0004598789382725954,0.00046095403376966715,0.00046225194819271564,0.0004613600904121995,0.00047042896039783955,0.000467848964035511,0.0004767290083691478,0.00047960691154003143,0.00047926302067935467,0.0004825090290978551,0.00048254593275487423,0.0004888500552624464,0.0005020740209147334,0.0005006450228393078,0.0004995390772819519,0.0005254000425338745,0.0005038569215685129,0.0005389680154621601,0.0005129670025780797,0.0005079449620097876,0.0005344999954104424
0.45796101016618085,0.0455806536675446,4.872038737114032,0.512582553899847,0.6241581107406287,0.6192961665969642,0.1575393891715353,0.04619947413736288,0.028171061452045083,0.02718529496766383,0.0033068665438616513,0.0032809169275336094,0.0011277138950388987,0.0006066338578519446,0.0005488082257025063,0.00019579605201735666,0.00013993835378736089,0.00010275510080811976,0.00010162851584003137,5.880400443504368e-05,3.130092425969823e-05,2.8984539302588402e-05,4.218223096341477e-06,2.776729377622055e-06,1.2120473944971558e-06,1.017761492313962e-06,6.634129064063093e-07,6.060919815571295e-07,4.1921823299336907e-07,3.9746743294982106e-07,2.441698632484924e-07,2.3531371527028997e-07,2.2893343139902674e-07,1.210262620465993e-07,0.00043044600170105696,0.0004375680582597852,0.00045082205906510353,0.00043975398875772953,0.00044578092638403177,0.000450549996457994,0.0004523450043052435,0.00045713898725807667,0.00045704690273851156,0.00045911793131381273,0.00046313100028783083,0.00046658096835017204,0.00046629400458186865,0.00048617098946124315,0.0004783960757777095,0.0004886669339612126,0.00047647999599575996,0.0004769950173795223,0.0004921189974993467,0.00048266095109283924,0.0004885300295427442,0.0005112249637022614,0.0005020409589633346,0.0005105820018798113,0.0005055259680375457,0.0005027599399909377,0.0005050769541412592,0.0005128550110384822,0.0005215730052441359,0.0005228508962318301
0.6410643631152027,0.5460522460754338,1.6775538965045853,0.48630597593728453,0.19824564040183015,0.06666338669881555,0.022219867764111327,0.017363551945606025,0.004579062013099826,0.0036706666534463057,0.003272649675156534,0.0004488355835129299,0.00040059959260975035,0.0001661992914248244,0.00010444336803462398,9.548848491012459e-05,9.351857113775689e-05,1.4388907434001125e-05,6.3523306654842436e-06,6.266209952999501e-06,6.028482605766123e-06,3.4229281080221543e-06,3.41596665757998e-06,2.3944881231753463e-06,1.9035087046666862e-06,5.95232129093242e-07,5.835198316855951e-07,5.83214345122712e-07,5.265485546554603e-07,2.0220107899717636e-07,2.018925019635244e-07,1.3586853336932123e-07,1.358428944042898e-07,1.271329218597962e-07,0.0004559990484267473,0.0004550670273602009,0.00044267892371863127,0.00044393399730324745,0.0004468309925869107,0.0004479070194065571,0.0004606919828802347,0.0004561799578368664,0.00045641197357326746,0.00045779498759657145,0.0004623070126399398,0.00047142093535512686,0.00046425301115959883,0.0004679850535467267,0.0004705700557678938,0.0004744470352306962,0.0004737069830298424,0.0004810680402442813,0.0004818079760298133,0.0004916500765830278,0.00048787600826472044,0.0005031609907746315,0.0005044969730079174,0.0005041148979216814,0.0005179080180823803,0.0005058699753135443,0.0005129149649292231,0.0005337420152500272,0.0005200320156291127,0.0005183189641684294
0.6680559856867488,0.30886275491526094,1.1299132250111987,0.5007252698997036,0.09304012864089323,0.05595536924981342,0.014033332514266795,0.01350360502063203,0.004759297343890172,0.0029101794348642186,0.0015425369160502044,0.0009027935817433616,0.0002723713263679398,0.00011792348252679339,0.00011661570586144734,7.10550763380021e-05,7.064071210374517e-05,8.602418483565789e-06,5.434800477180081e-06,5.368505888695288e-06,4.2219438111375225e-06,3.1562711724132485e-06,2.208139292327595e-06,2.172058389884075e-06,1.1764140122319611e-06,1.1599330825123106e-06,2.463811983865505e-07,1.817237358264671e-07,1.502270827181583e-07,1.4777718997684076e-07,1.4033898202917204e-07,1.3960543556220197e-07,1.360110813282694e-07,1.958796930248634e-08,0.0004406049847602844,0.0004406359512358904,0.00044515705667436123,0.0004620339022949338,0.00045460998080670834,0.00045103905722498894,0.0004473139997571707,0.00044951296877115965,0.0004545539850369096,0.00045717298053205013,0.0004578229272738099,0.00046241492964327335,0.00047694495879113674,0.0004641059786081314,0.0004672199720516801,0.00047129997983574867,0.00048114999663084745,0.0004767139907926321,0.0004805010976269841,0.00048273196443915367,0.0004893610021099448,0.00048753200098872185,0.0005124579183757305,0.0004888389958068728,0.0005243889754638076,0.0005026980070397258,0.0005087750032544136,0.0005121909780427814,0.0005144090391695499,0.0005187590140849352
0.6943830137535508,0.24065347556576444,7.955165516276518,0.5026026930427179,0.5593739210226649,0.3898160877992581,0.0898890951728843,0.08951617544113569,0.034530417835942614,0.02288752079636044,0.009469803474659925,0.007400256167729009,0.002017705756334697,0.0008893320880141543,0.0008893239958153751,0.00034115581346389157,0.0003411536990417788,9.628551628918784e-05,3.117320038098001e-05,3.0903886367900855e-05,2.7358497713021446e-05,1.9248749993825988e-05,1.5465116693733834e-05,1.4646957857736025e-05,8.551761361631022e-06,8.45287025825008e-06,2.15117618468998e-06,1.6324499243663628e-06,1.4696889135859204e-06,1.2813334154824023e-06,1.1294705904213406e-06,1.1189294912807342e-06,1.0917785821958873e-06,2.391989572991103e-08,0.00043105892837047577,0.00043819297570735216,0.0004430469125509262,0.00044003501534461975,0.0004469250561669469,0.00045061693526804447,0.00044747802894562483,0.0004500050563365221,0.0004670539638027549,0.0004578320076689124,0.0004615960642695427,0.00045418296940624714,0.0004654120421037078,0.00046527700033038855,0.00046739692334085703,0.0004875239683315158,0.0004799080779775977,0.0004759100265800953,0.0004942340310662985,0.00048462999984622,0.0004960549995303154,0.0004951690789312124,0.0004908619448542595,0.0004995130002498627,0.0005107090109959245,0.0004930070135742426,0.000508585013449192,0.0005114648956805468,0.0005201699677854776,0.000519599998369813
0.3855561286437489,0.04680494181547046,5.819009689529928,0.5122700709616765,0.8977700105870277,0.8912633616515377,0.21912061968353874,0.05485625630833302,0.02698361464621906,0.026260323339622714,0.004201007893058924,0.004081723548738666,0.001761457765049862,0.000967655330168638,0.000895167927635707,0.00027037808073366936,0.00019238544195908055,0.00017493235576558055,0.00015650817852568138,7.648240701948538e-05,4.678284244858221e-05,4.134659433137935e-05,1.8911914104300464e-06,1.8872612360067552e-06,5.771939820059041e-07,5.427450550148251e-07,4.647160250199382e-07,1.6318072503319498e-07,1.5927568598780897e-07,1.1194852070232954e-07,1.0960320372771061e-07,1.009156178940836e-07,3.546494665554574e-08,3.244626790371876e-08,0.00042865704745054245,0.0004409350221976638,0.0004408300155773759,0.0004560209345072508,0.0004456699825823307,0.00045876100193709135,0.00045140995644032955,0.00046180200297385454,0.00045428890734910965,0.00046082702465355396,0.0004607680020853877,0.0004615809302777052,0.0004642299609258771,0.00047914497554302216,0.00047716498374938965,0.0004779789596796036,0.0004915979225188494,0.0004790150560438633,0.0004828990204259753,0.00048219598829746246,0.0004845568910241127,0.0005065869772806764,0.0005030669271945953,0.0005050539039075375,0.0005136099644005299,0.0005075649823993444,0.0005116600077599287,0.0005182289751246572,0.0005163319874554873,0.0005380429793149233
0.9954090615445003,0.9689918663769136,2.989199745497514,0.4623227270785719,0.5008536300992502,0.0026146390869395356,0.0023165965430771737,0.0011819844103606305,0.0008105527760556492,0.00022957765823492657,0.0002168418073747909,0.00017267352137028365,7.6247426552661e-05,7.560179912231995e-05,5.28223787062777e-05,4.107406629227316e-05,1.7791802878813698e-05,7.833054476161164e-06,3.4710806103196574e-06,3.192379778123198e-06,3.1617741293959684e-06,3.1145576256309037e-06,2.5793984265295364e-06,2.022317461120886e-06,1.2252931957748722e-06,8.981108894584651e-07,5.678842340597133e-07,5.527398846065735e-07,4.5653298376036506e-07,3.127079242906325e-07,2.881797287873198e-07,1.9842944421921907e-08,1.897374156638809e-08,1.1305964599222487e-08,0.00043467991054058075,0.0004527189303189516,0.0004463429795578122,0.00044265901669859886,0.0004499630304053426,0.0004599749809131026,0.00044916197657585144,0.0004487759433686733,0.0004570669261738658,0.00045683805365115404,0.0004675319651141763,0.0004754769615828991,0.0004649820039048791,0.0004650970222428441,0.00048497202806174755,0.00046963198110461235,0.000490908045321703,0.0004768449580296874,0.0004817539593204856,0.0004914749879390001,0.00048601499292999506,0.0004987280117347836,0.0005056150257587433,0.0004886080278083682,0.0005077669629827142,0.0005130170611664653,0.0005049139726907015,0.0005108040058985353,0.0005342509830370545,0.0005493690259754658
0.7556965094242524,0.34495183182006595,2.4424523216478233,0.4961224460275844,0.20480367000608798,0.08622918987147253,0.028638551188824513,0.02497447508929088,0.010904613927899542,0.004864067683055262,0.0025632836104698665,0.0013366297634599816,0.0006738412523273755,0.00028230955062644576,0.0002820348421202021,0.0001781159396423519,0.0001770177616716207,1.4332999880946082e-05,5.601359841879511e-06,5.429805374467536e-06,4.322072399153601e-06,3.872137003530714e-06,3.5396360545362935e-06,3.4517010674031505e-06,1.6516388015336695e-06,1.6373443332818726e-06,4.632984126367321e-07,4.6275669082891074e-07,4.513111462370663e-07,1.6567431014696574e-07,1.567629861313289e-07,1.4722416660874552e-07,1.4469407523716914e-07,2.2286579019131984e-08,0.0004290449433028698,0.0004390040412545204,0.00044174399226903915,0.0004442229401320219,0.00044637301471084356,0.00045252894051373005,0.0004593810299411416,0.00045026408042758703,0.0004654820077121258,0.0004600819665938616,0.00045992806553840637,0.0004590360913425684,0.0004784989869222045,0.0004686540924012661,0.00046553194988518953,0.00047284294851124287,0.0004735710099339485,0.00047451595310121775,0.0004815910942852497,0.0005134110106155276,0.00048291904386132956,0.000485943048261106,0.000509475008584559,0.0004973349859938025,0.0004951698938384652,0.0005104170413687825,0.000502787996083498,0.0005163219757378101,0.0005345919635146856,0.0005185829941183329
0.6659147006024932,0.500868729526769,5.853075018901095,0.4857097779167816,0.6508773981828159,0.22981522318186673,0.07624162429092282,0.06104270223678488,0.01833583992308378,0.012241879012418407,0.010078415135764018,0.001476436325294653,0.0014532018744353831,0.0005589653199517103,0.0004888486115661696,0.00043478046566400313,0.0004239068126150677,3.832657488940859e-05,1.7970068539608104e-05,1.7226613545509646e-05,1.714262667699137e-05,1.1037050364341345e-05,1.0441811538807226e-05,5.917280158155205e-06,5.096117274796835e-06,2.2497786192464617e-06,2.1372941009122617e-06,2.1033147592856654e-06,1.9536859916615502e-06,6.307593970266771e-07,6.300673978013168e-07,4.556768344199382e-07,4.055320415715272e-07,3.4740165443350624e-07,0.0004271320067346096,0.00045676203444600105,0.0004430590197443962,0.00046421901788562536,0.0004408879904076457,0.00045538798440247774,0.0004475569585338235,0.00045145489275455475,0.00045449205208569765,0.0004587870789691806,0.0004586479626595974,0.0004617499653249979,0.00046677200589329004,0.00047021498903632164,0.0004655210068449378,0.00047498801723122597,0.00047663389705121517,0.0004927389090880752,0.000481894938275218,0.000509877922013402,0.0004845620132982731,0.0004799399757757783,0.0005005620187148452,0.0004882320063188672,0.0004938149359077215,0.0005134940147399902,0.0005084050353616476,0.0005159699358046055,0.0005207209615036845,0.0005217399448156357
0.8273926622355084,0.33654367588742307,7.003852836000967,0.4905408549821004,0.5663098846581583,0.18758099092141314,0.07833602272558736,0.06431273839080856,0.0336970938297276,0.010757073248966478,0.005184835202604486,0.00299395105638713,0.0017631207594410272,0.0007528254333199072,0.0007468068245601546,0.00043691609986335936,0.0004353519548441604,4.202804618857965e-05,1.5501943873812455e-05,1.2600261614220782e-05,1.2276516273375713e-05,1.0570965480596322e-05,1.0482707285558918e-05,8.8810563295821e-06,4.8752335118898425e-06,3.3880818323117513e-06,3.1515399526614937e-06,2.9371286093707456e-06,2.6342402760558687e-06,2.300503876442744e-07,2.2946859032319796e-07,1.651807703738552e-07,1.3313143768492352e-07,1.3011858844887946e-07,0.0004303740570321679,0.00044031196739524603,0.00044549303129315376,0.00044647499453276396,0.00044547696597874165,0.0004514550091698766,0.0004721559816971421,0.00046059396117925644,0.0004523840034380555,0.00045558298006653786,0.00046594091691076756,0.0004836979787796736,0.00046284706331789494,0.0004818750312551856,0.0005057558882981539,0.0004746869672089815,0.00047694798558950424,0.00047691899817436934,0.000480254995636642,0.0004812850384041667,0.0004861309425905347,0.0005043490091338754,0.0004894919693470001,0.0004956320626661181,0.000507300952449441,0.0005101199494674802,0.0005096140084788203,0.0005200940649956465,0.0005158860003575683,0.0005217529833316803
0.3661914669626253,0.04272389658042919,4.40213596602714,0.512913899961859,0.7179074071337734,0.7120632474779324,0.17499047821906014,0.03959502079527665,0.019106396185197834,0.018553131227438673,0.0030025417513987475,0.0028654722097655448,0.0013633646520020176,0.0007573850285743995,0.0007031407279380697,0.00021308632145363042,0.00015248794968996085,0.00014498588985094633,0.00012522205253130174,5.699785696247117e-05,3.5525952201623075e-05,3.130815964684857e-05,2.9134176820339e-06,2.8193688456116997e-06,8.950730745448199e-07,8.9504614601549e-07,6.398531880511376e-07,2.815470196157075e-07,2.3183757692323061e-07,1.7680054044737477e-07,1.441854962456925e-07,1.3112388250240939e-07,7.455300005958163e-08,7.283495917850812e-08,0.00043128698598593473,0.0004404439823701978,0.0004423409700393677,0.0004421500489115715,0.0005424730479717255,0.00047083792742341757,0.0004447929095476866,0.00045099202543497086,0.00045364792458713055,0.00045587599743157625,0.00047843996435403824,0.0004579499363899231,0.0004621220286935568,0.0004665980814024806,0.0004676250973716378,0.0004699520068243146,0.0004766189958900213,0.0004958459176123142,0.0004933869931846857,0.0004969500005245209,0.0004958419594913721,0.0005029330495744944,0.0005025850841775537,0.0005061120027676225,0.0005062960553914309,0.0005059860413894057,0.0004952360177412629,0.0005134950624778867,0.0005134938983246684,0.0005202300380915403
0.9500344632041346,0.48326248208841704,1.9740739315318137,0.48089644592255354,0.2124252544602706,0.026423856296186127,0.020532405250513676,0.013696475104822907,0.00960034526185855,0.001096730737500254,0.0007126656022021275,0.000370975617916911,0.00019927624581681457,0.00012132597097378696,0.0001095353147480761,0.00010862967130643956,7.062242905940337e-05,8.252109750763699e-06,5.78135385066862e-06,5.6303513726197085e-06,5.624286152722191e-06,4.6065733529539285e-06,3.779663937924422e-06,2.481488102178836e-06,1.9969191036274954e-06,1.7221687192523147e-06,2.997122575622325e-07,2.6572006996470013e-07,2.635234257136983e-07,2.457821290245563e-07,2.088682950909914e-07,1.5116672861253848e-07,1.5094627471165235e-07,8.431123685236304e-08,0.0004279509885236621,0.0004339370643720031,0.0004855090519413352,0.0004441909259185195,0.00044731295201927423,0.00045305199455469847,0.00045034196227788925,0.00045041111297905445,0.0004512399900704622,0.0004588139709085226,0.0004602039698511362,0.00046241702511906624,0.0004832999547943473,0.00048400601372122765,0.0004633810603991151,0.00047422503121197224,0.0004733970854431391,0.0004797070287168026,0.0004856900777667761,0.0004871139535680413,0.00048374105244874954,0.0005119600100442767,0.0005070749903097749,0.0005121569847688079,0.0005356970941647887,0.0005069440230727196,0.0005192869575694203,0.0005036779912188649,0.0005172810051590204,0.0005221869796514511
0.5719608378081387,0.3762807443485312,6.226099016583164,0.49939817504491657,0.6150292926756855,0.3755359388653212,0.0911820320557582,0.08622903537790357,0.021850738762774824,0.015953894841146433,0.011881520721733723,0.003895435629894928,0.0009496461158046759,0.0004891946193760606,0.000437827015929598,0.00037717147548288623,0.00036922783847484145,4.775703321751689e-05,3.995682107504289e-05,3.532987225869615e-05,2.6733094395041682e-05,2.4258573471104863e-05,1.633969039859783e-05,8.251831848045439e-06,3.847594192629882e-06,3.6087127590294573e-06,2.4500574176838055e-06,2.4302538328961398e-06,2.3909964129178404e-06,1.2582689723196056e-06,1.2565526644802287e-06,1.2119625952663016e-06,4.928514224848663e-07,2.4303740243725724e-07,0.00042924191802740097,0.00044595799408853054,0.00044297194108366966,0.0004573469050228596,0.00046032690443098545,0.00045709696132689714,0.0004497889894992113,0.0004518609493970871,0.0004487070254981518,0.000460146926343441,0.0004663279978558421,0.00047995790373533964,0.0004637670936062932,0.00046909693628549576,0.0004676899407058954,0.0004922338994219899,0.00047566392458975315,0.0004918460035696626,0.0004809059901162982,0.0004981240490451455,0.0004969029687345028,0.0004855981096625328,0.0004935639444738626,0.0004982380196452141,0.0005146409384906292,0.0005045359721407294,0.0005039770621806383,0.0005156730767339468,0.000539666973054409,0.0005360209615901113
0.4554763784417377,0.11885798957022997,6.122560840648987,0.5123533899895847,0.7087181550300715,0.7069361555251783,0.14571749807318266,0.08266286131005723,0.025823383531145192,0.02562173422941953,0.007764871240420134,0.00757025355808612,0.0010285667485186386,0.0005505005279470302,0.0005070601002017237,0.00016387588432559275,0.00015416619446083598,0.00010315693781447611,5.8922441299734794e-05,4.2880402924266634e-05,2.9695962815096262e-05,2.4203987292754622e-05,5.951637080526716e-06,5.935012045315184e-06,2.8898783899408837e-06,2.8849135378271797e-06,1.6150158779821359e-06,8.245598808362115e-07,6.3430569769677e-07,5.014147579240092e-07,4.1008067540619655e-07,4.0495680228990326e-07,3.048533193406854e-07,1.394039623761668e-07,0.00043816689867526293,0.00044286809861660004,0.0004410860128700733,0.00043938402086496353,0.00046560599002987146,0.00045270705595612526,0.00044724298641085625,0.0004611639305949211,0.0004540220834314823,0.0004978850483894348,0.0004604649730026722,0.00046252598986029625,0.00046452402602881193,0.00048436608631163836,0.0004639420658349991,0.0004877820611000061,0.00047424493823200464,0.0004809850361198187,0.0004968390567228198,0.0004949710564687848,0.0004864330403506756,0.0004892910365015268,0.0005302259232848883,0.0004989989101886749,0.000507278018631041,0.0005198080325499177,0.0005067340098321438,0.0005141029832884669,0.0005224200431257486,0.0005201479652896523
0.15642882803336522,0.06095833389785599,5.488010500859748,0.5113681299844757,1.4150199266705739,1.4103240097256053,0.2034746063384036,0.07670513256226821,0.008807913439133551,0.00650380012009063,0.005269349986619918,0.0022830515107456935,0.00191298922827781,0.000564335143477981,0.0005362613544746167,0.0005102010854031259,0.000474072650516842,0.0004740231997481649,6.521640645345497e-05,2.0321329038171923e-05,1.991073132677455e-05,1.4789250234546458e-05,1.0510283328549622e-05,5.443488839558316e-06,4.499335762591832e-06,3.5327467710723472e-06,3.5257436814953164e-06,2.3513197093994274e-06,1.4190932961105144e-06,1.4116830698419688e-06,2.7724885498660137e-07,2.7053914655423204e-07,2.2460183441822593e-07,9.500430500768794e-08,0.00043429306242614985,0.0004372240509837866,0.0004434860311448574,0.0004418850876390934,0.0004556420026347041,0.00045555003453046083,0.00044607301242649555,0.0004546219715848565,0.00045269704423844814,0.00045211799442768097,0.00047104409895837307,0.0004600289976224303,0.00047019601333886385,0.00046871404629200697,0.0004629989853128791,0.0004884919617325068,0.0004656770033761859,0.0004763129400089383,0.0004788240185007453,0.0004845780786126852,0.000485114986076951,0.000515826977789402,0.000504249008372426,0.0005006339633837342,0.0004942769883200526,0.0005017380462959409,0.0005057069938629866,0.0005233680130913854,0.0005181339802220464,0.0005204740446060896
0.8572405127565482,0.7600687708208905,7.329154572155254,0.4714937179815024,1.062516880332965,0.09364230721541861,0.05062375395050933,0.030233857637531808,0.012131360316631049,0.0071432461027636845,0.006476318492373797,0.0029650804781465837,0.0015209813708437724,0.0010835267440686305,0.00025011080701570806,0.00023004423027544834,9.521438556075047e-05,3.955967479580467e-05,2.2699313322772035e-05,2.2479855850603098e-05,2.0559325148965597e-05,1.0075087268870186e-05,9.018830693277095e-06,8.61861989857946e-06,8.421390686255922e-06,5.442914371740895e-06,9.070283731913044e-07,8.778998016742334e-07,7.866208623982099e-07,7.848244827625897e-07,6.926129439202853e-07,5.158331900260685e-07,5.010759409080733e-07,2.1686291432950218e-07,0.00043135706800967455,0.000438811955973506,0.00043785804882645607,0.0004425260704010725,0.0004448089748620987,0.0004509629216045141,0.0004521129885688424,0.00045853701885789633,0.00046563008800148964,0.00045914994552731514,0.0004602420376613736,0.00046281900722533464,0.0004737070994451642,0.00046873604878783226,0.00047084991820156574,0.00047379801981151104,0.00047622493002563715,0.0004935370525345206,0.0004991230089217424,0.0004864119691774249,0.0004862910136580467,0.0004975430201739073,0.0005053579807281494,0.000500321970321238,0.0005142099689692259,0.0005053640343248844,0.0005090408958494663,0.0005194080295041203,0.0005130940116941929,0.0005236460128799081
0.8932839863739821,0.13292605097699917,8.905444668324822,0.5107436649268493,0.327871431104088,0.17959659744509163,0.06038148512784105,0.05745202917765792,0.0321814287788413,0.013680632768758375,0.0047018866261806375,0.004679934612436237,0.0020073745075540857,0.0010988591541736413,0.0010466187506894223,0.00018569095227729575,8.647974881019347e-05,8.566806966846785e-05,3.96092734044885e-05,2.8071851797236725e-05,1.8805651664664515e-05,1.340627801512696e-05,1.2936765854211813e-05,8.689790734735634e-06,5.553611286608856e-06,4.023279434972464e-06,3.8060309288921472e-06,3.3805087863421234e-06,2.674414740547519e-06,4.865878851069872e-07,3.5452685995792573e-07,3.452798757690164e-07,2.7901098386590386e-07,2.3311647122848713e-07,0.0004442320205271244,0.0004520899383351207,0.0004398459568619728,0.00044451106805354357,0.00044123304542154074,0.00044607697054743767,0.0004492650041356683,0.0004454560112208128,0.0004525689873844385,0.00047289207577705383,0.0004610649775713682,0.0004626510199159384,0.0004602670669555664,0.00046590494457632303,0.00046780193224549294,0.0004710049834102392,0.000471245963126421,0.00047823996283113956,0.00047940295189619064,0.000485821976326406,0.0004973589675500989,0.0005171829834580421,0.0005051139742136002,0.0005124839954078197,0.0005214120028540492,0.0005059679970145226,0.0005216950085014105,0.0005133420927450061,0.0005187700735405087,0.0005186200141906738
0.9123379293506373,0.2845630692721185,2.9809141547089517,0.4933962270151824,0.20958242157478843,0.05443769123880062,0.03118704677448142,0.0244723758683713,0.015575141546371242,0.0026708888707495256,0.0011576690586563231,0.0009357749084154057,0.0005036915701107593,0.00023729459052575547,0.00023298694219391126,9.19151082443819e-05,8.886886590604984e-05,2.0848330643785965e-05,9.272119441454398e-06,7.158357669086218e-06,6.823362282306304e-06,4.19232386458187e-06,4.142548646538339e-06,4.067212035522179e-06,2.876790016823749e-06,1.8852579732181416e-06,1.8270535063989844e-06,1.6546131230425677e-06,1.4080392560605616e-06,8.744093284006265e-08,8.063725645640229e-08,7.849763746818532e-08,7.560160275585385e-08,3.043538099593998e-08,0.00042909698095172644,0.00043816398829221725,0.0004536720225587487,0.0004599909298121929,0.00045299401972442865,0.0004628690658137202,0.0004478500923141837,0.00044761004392057657,0.0004607359878718853,0.0004688140470534563,0.00047550699673593044,0.0004671060014516115,0.0004558139480650425,0.0004951349692419171,0.0004681929713115096,0.00047192198690027,0.00047555204946547747,0.00048141495790332556,0.0004820120520889759,0.00048271799460053444,0.0005086930468678474,0.0004870929988101125,0.0005039230454713106,0.0005000500241294503,0.0005055069923400879,0.0004942059749737382,0.0005067790625616908,0.000516003929078579,0.0005170160438865423,0.0005254750140011311
0.6351132019749712,0.40314325245089344,2.3906323734053267,0.4955829039681703,0.23458040963239168,0.11667121314360737,0.03239474149075618,0.029020930378791755,0.008738134864839353,0.0056006180360653485,0.0040185297959598795,0.0011895882381991012,0.0005341957196172938,0.0002214656294514439,0.00022025585053555622,0.0001801541359419355,0.00017712529388855762,1.2892034551129849e-05,1.1406459011328947e-05,1.063003369990826e-05,9.015367739305176e-06,6.72963575521003e-06,4.7422239155027815e-06,2.765988423820903e-06,1.9376636985066874e-06,1.6630058193112266e-06,8.320776200042566e-07,7.948750556965629e-07,7.409098355428342e-07,3.2142208595871066e-07,3.2031794862211634e-07,3.038255598092853e-07,2.0298006348418222e-07,9.658471794386134e-08,0.0004331759409978986,0.00044810702092945576,0.0004368049558252096,0.0004426790401339531,0.000444761011749506,0.00044567801523953676,0.0004721200093626976,0.0004569890443235636,0.0004744590260088444,0.0004553450271487236,0.0004718329291790724,0.00045998708810657263,0.00046067405492067337,0.00046391901560127735,0.00046828598715364933,0.0004888019757345319,0.0004751610103994608,0.0004731010412797332,0.00048233906272798777,0.00048534106463193893,0.000497968983836472,0.0004983979742974043,0.0005038549425080419,0.0004953020252287388,0.0005069889593869448,0.0005030969623476267,0.0005183720495551825,0.0005173420067876577,0.0005157040432095528,0.0005352260777726769
0.40141833944347904,0.33241513390778354,8.830232927714238,0.5060560629935935,1.0385499043371467,0.8658830649277682,0.17288419098042512,0.17193876664478053,0.024644584168308878,0.022948788707106538,0.020747167204133096,0.006302342848675831,0.0016381453006526214,0.0007253077065434826,0.0002425229910143831,0.00014064738306040526,0.00011232351649830909,0.00011137325649196675,9.800788113357614e-05,8.967219914355689e-05,8.000220127569693e-05,3.3733511095061994e-05,2.499031657991064e-05,1.1800271229046764e-05,8.28406997678001e-06,7.537917375413371e-06,4.7786476918573335e-06,3.6351316033418906e-06,2.7399764248251965e-06,2.2391425232622737e-06,2.2261763772708817e-06,2.2006040332940787e-06,4.327596920514482e-07,2.895387938995082e-07,0.0004289130447432399,0.00043760996777564287,0.00043589004781097174,0.0004417229210957885,0.00046805792953819036,0.00044876395259052515,0.0004501689691096544,0.0004503089003264904,0.0004743190947920084,0.0004590980242937803,0.0004603270208463073,0.0004617200465872884,0.00047493097372353077,0.0004676450043916702,0.00046881509479135275,0.00047309393994510174,0.0004874389851465821,0.0004916359903290868,0.0004987439606338739,0.00048356293700635433,0.00048532593064010143,0.0005021399119868875,0.0005027989391237497,0.0004901490174233913,0.0005078969988971949,0.00048705097287893295,0.0005089290207251906,0.0005138979759067297,0.0005341630894690752,0.0005172808887436986
0.4867193774106072,0.22619589995452882,3.599209601342019,0.5103201220044866,0.361518747128471,0.33105905108080536,0.06119795189911903,0.05733470912501474,0.013283040517186493,0.011408100898726042,0.006082521146351283,0.004549104299058199,0.0002342480813782467,0.00015154106059748348,8.765956528579152e-05,6.083560058955887e-05,5.6908153637731136e-05,4.021720168675603e-05,2.0882601577651115e-05,1.7901997230436896e-05,1.3058822162286103e-05,9.838016055938332e-06,7.805530135481284e-06,3.5564981593663887e-06,1.5991339763662016e-06,1.5351821872705707e-06,1.1892342108210652e-06,5.91641054744691e-07,4.0412574585605303e-07,3.927725811255682e-07,3.801370903726671e-07,3.7989928077689077e-07,6.728557688156282e-08,5.484671475462163e-08,0.0004448890686035156,0.0004377329023554921,0.000441879965364933,0.0004427611129358411,0.00044142408296465874,0.0004473080625757575,0.0004600400570780039,0.0004657979588955641,0.0004569969605654478,0.00045701698400080204,0.0004607610171660781,0.00045727193355560303,0.0004666070453822613,0.0004740810254588723,0.0004846450174227357,0.00046716397628188133,0.00047173991333693266,0.0004787009675055742,0.0004887219984084368,0.0004886680981144309,0.0005006609717383981,0.0004972820170223713,0.0005094149382784963,0.0004884259542450309,0.0005076950183138251,0.0004999990342184901,0.0005083830328658223,0.0005304799415171146,0.0005154579412192106,0.0005212409887462854
0.8447300578810684,0.8351614957838297,4.866661863985977,0.46853770304005593,0.7458777832613528,0.05600581656358597,0.02720087283869986,0.01634273780602552,0.005080454926970458,0.004664917281741552,0.00442827559258888,0.002029262068184755,0.0010843903294476896,0.000828913161839258,6.64172394485565e-05,5.59531302702435e-05,4.958372023780319e-05,2.7042139173178254e-05,1.2285432330726828e-05,1.2255517766786597e-05,1.173232272558547e-05,7.920811087239251e-06,6.693661379607655e-06,6.689693389761852e-06,5.48807839397014e-06,7.180080277523457e-07,2.5166537229942956e-07,2.234915310353391e-07,1.8654238848520986e-07,1.864423924918048e-07,1.653027187885169e-07,1.6398503949785818e-07,1.1757067669104438e-07,6.577633563584958e-08,0.0004538720240816474,0.0004420009208843112,0.0004567829892039299,0.00044145702850073576,0.0004446180537343025,0.00046835304237902164,0.0004492460284382105,0.00045125000178813934,0.00045758893247693777,0.0004549089353531599,0.0004605900030583143,0.0004648779286071658,0.00046153704170137644,0.00046578096225857735,0.00047358707524836063,0.0004752129316329956,0.0004731330554932356,0.0004939100472256541,0.0004952430026605725,0.0004868960240855813,0.0005114400992169976,0.0004955759504809976,0.0005029570311307907,0.0005102009745314717,0.0005207950016483665,0.000505930045619607,0.000508202938362956,0.000516433035954833,0.0005140400025993586,0.0005197050049901009
0.38265550381413704,0.26117208401659076,9.568451988700337,0.5097253900021315,1.173128652722006,1.0837232367378986,0.19398338072848847,0.18981814609247535,0.02623575709617806,0.02321847249959296,0.018407683863167042,0.010179052913258897,0.0020870779939729106,0.0008166229210632292,0.0005351062472238687,0.00026358451139719106,0.00024095843264333497,0.00024083068458509717,0.0001235409545185654,0.0001125134161396538,0.00010034129120327786,4.356106661133469e-05,3.7677743925692314e-05,1.5323181009566174e-05,1.163210595681102e-05,1.162655876553067e-05,8.092400409140186e-06,2.9118956079744287e-06,1.875971404640557e-06,1.6715911954877927e-06,1.6652106118650417e-06,1.651746763569634e-06,4.5817674201757263e-07,2.002923341469029e-07,0.00045430497266352177,0.00043803302105516195,0.00044143199920654297,0.00044060905929654837,0.00044297100976109505,0.00045415398199111223,0.0004739901050925255,0.0004570829914882779,0.00045712897554039955,0.0004550711018964648,0.00045854307245463133,0.00046050501987338066,0.00046382902655750513,0.0004629869945347309,0.00046813394874334335,0.0004680390702560544,0.00047294399701058865,0.0004763910546898842,0.0004960129735991359,0.0005098440451547503,0.0005024300189688802,0.0004980789963155985,0.0005019919481128454,0.0005007849540561438,0.0005060619441792369,0.0004935890901833773,0.0005174720427021384,0.0005141210276633501,0.0005172650562599301,0.0005212948890402913
0.34170429529077573,0.06631281762097496,3.8605603036073393,0.5121444059768692,0.6422027198159977,0.6401439392241234,0.14281267055938576,0.043898762451760796,0.01292829962744237,0.012904214638192356,0.003418016892060695,0.003336556588902244,0.001095321204207821,0.0006704695340734981,0.0006190145979830952,0.0002014828437420713,0.00018594584136393316,0.00018072563602240736,8.774320706511839e-05,4.3174798137206734e-05,3.002757408022321e-05,2.5435847689753288e-05,1.4863599727063322e-06,9.472852187084686e-07,7.509829455228019e-07,5.906336986270375e-07,4.271020007330775e-07,4.1487464272191063e-07,2.2881479338601948e-07,2.2881397700098292e-07,1.0760035786834507e-07,1.0727637238880022e-07,1.0479036139078654e-07,7.130325778383725e-08,0.000427846098318696,0.0004622279666364193,0.00043952197302132845,0.0004436270100995898,0.0004442350473254919,0.00045094999950379133,0.0004820120520889759,0.0004534099716693163,0.0004572160542011261,0.0004625150468200445,0.0004768030485138297,0.00046884396579116583,0.00046129198744893074,0.0004676660755649209,0.0004686228930950165,0.0004657270619645715,0.0005101689603179693,0.0004884820664301515,0.00048084103036671877,0.0004902220098301768,0.0004970410373061895,0.0004985750420019031,0.0005055789370089769,0.0004971860907971859,0.0005056159570813179,0.0005008350126445293,0.0005102179711684585,0.0005154589889571071,0.000519193010404706,0.0005181130254641175
0.2449808589901623,0.005419799818197957,5.813217218623617,0.5131027529714629,1.3536658939442703,1.3341582464413335,0.31872915775079497,0.012931789456219428,0.008413201933306613,0.00779329985343713,0.0010878581635942403,0.0008342514875381035,0.0008210317418501234,0.0004474532202121349,0.00042731505352193254,0.00016819485731463062,0.000112585737049093,0.00010899839473559691,0.0001069915946188915,2.293681983987072e-05,1.5407970796497786e-05,1.3765351423099535e-05,6.799469181437867e-06,6.433082192766522e-06,2.2198467318472533e-06,2.169107517217607e-06,1.822330079739065e-06,1.0638506028764894e-06,7.93017019377643e-07,7.073197259200817e-07,5.356034123126197e-07,4.5201915971136645e-07,4.2697099630537447e-07,3.63860585802209e-07,0.0004325619665905833,0.00044226995669305325,0.0004370560636743903,0.00043976306915283203,0.0004812859697267413,0.00046573299914598465,0.0004477930488064885,0.0004649920156225562,0.0004608419258147478,0.0004648379981517792,0.0004661240382120013,0.00046550098340958357,0.0004642750136554241,0.0004677058896049857,0.00047608395107090473,0.00046688097063452005,0.0004775070119649172,0.00047816603910177946,0.00048186094500124454,0.0005007670260965824,0.0005031280452385545,0.0004942739615216851,0.0004997099749743938,0.0004984160186722875,0.0005089769838377833,0.0004925980465486646,0.000508844037540257,0.0005143369780853391,0.0005167839117348194,0.000534508959390223
0.7251156888229772,0.26345562685602253,3.962743039587106,0.5001754070399329,0.2825968879448244,0.17014481765799078,0.04414841336765431,0.0427757822966943,0.017537500714498763,0.010099534913723804,0.004381171038508052,0.003237703557481378,0.0010803547405274392,0.00047288162667365186,0.0004728164668807805,0.00020430286782737616,0.00020430001989173404,4.440860114135865e-05,1.4173703531049366e-05,1.3736880970008923e-05,1.1952186317925686e-05,9.374835883681072e-06,8.031977805471511e-06,7.710544243240006e-06,4.073402076542209e-06,4.066359267426543e-06,9.6401933777844e-07,8.877128050682862e-07,8.832046180212175e-07,5.764284918589061e-07,5.191323575805612e-07,5.097518942508336e-07,4.961504682731223e-07,1.7516223959718536e-08,0.0004289939533919096,0.00044178799726068974,0.00043981894850730896,0.0004456820897758007,0.0004437289899215102,0.0004518410423770547,0.00044834497384727,0.00046306103467941284,0.00045570090878754854,0.0004615610232576728,0.00046047207433730364,0.00047255295794457197,0.00046408199705183506,0.00046861101873219013,0.000488289981149137,0.00046998902689665556,0.0004790480015799403,0.0004756940761581063,0.0004818179877474904,0.0004830360412597656,0.0004882479552179575,0.0004965540720149875,0.0005039549432694912,0.0004901079228147864,0.0005108339246362448,0.0005079379770904779,0.0005069770850241184,0.0005101880524307489,0.0005160950822755694,0.0005170439835637808
0.15670845628560814,0.09587953770108548,6.761541232974245,0.5119275919860229,1.6425182930688664,1.6415266849559482,0.21387947630703522,0.13408198736428892,0.00917037894386296,0.00703572900818802,0.006536606553851064,0.0023766901264695014,0.0021041534680352808,0.0006309593441158044,0.0005936502390765816,0.0005410311169775893,0.0005137686213600041,0.0005112155916106826,5.287200665235975e-05,2.8761858467279608e-05,2.7834386934897292e-05,1.5426881727878994e-05,5.898916924656602e-06,4.853223618630812e-06,4.850422490522944e-06,3.6624973355038836e-06,2.8855415267238598e-06,2.8371506574763503e-06,7.862916984106594e-07,7.813399971559469e-07,3.8988802322976863e-07,3.887451046314999e-07,3.7969412692876286e-07,2.745558045487156e-07,0.00044230895582586527,0.0004551670281216502,0.00044140603858977556,0.00044268800411373377,0.0004520679358392954,0.0004520959919318557,0.00044731295201927423,0.0004519369686022401,0.00045333104208111763,0.0004574930062517524,0.0004595780046656728,0.00046809297055006027,0.0004650369519367814,0.00046515301801264286,0.00048291904386132956,0.0004715499235317111,0.00047940504737198353,0.0004754069959744811,0.00048382498789578676,0.0004983739927411079,0.00048253394197672606,0.00048594700638204813,0.0004891339922323823,0.0004889658885076642,0.0005097520770505071,0.0005028459709137678,0.000522254966199398,0.0005368250422179699,0.0005325350211933255,0.000533837010152638
0.8047085885811869,0.7209621638267112,4.226100808893056,0.47413343901280314,0.5918292737807628,0.07388845293845468,0.0352455774026141,0.02225380043062892,0.007708259606282276,0.005377792297289777,0.004896979881907519,0.0018893798013333376,0.0010453630051608434,0.0006806867268756714,0.00012934210932606755,0.00012889767845452744,9.312102730712324e-05,1.2027603904653742e-05,1.055773876041229e-05,1.0528079263951114e-05,8.254615759399784e-06,4.811317792040966e-06,4.772066707840655e-06,4.4815894375181065e-06,3.19592461363169e-06,2.9578785511531816e-06,5.146763445766785e-07,4.704697844008517e-07,4.642922248429114e-07,3.8197807075582536e-07,3.385552817242417e-07,2.598104002773701e-07,2.516784735963458e-07,1.4895685671828255e-07,0.0004338030703365803,0.00043712498154491186,0.0004581350367516279,0.0004417450400069356,0.00046126393135637045,0.00045444804709404707,0.0004653208889067173,0.00044995895586907864,0.00045102997682988644,0.00046188593842089176,0.0004590300377458334,0.0004667809698730707,0.00046678108628839254,0.0004615209763869643,0.00046923907939344645,0.0004700820427387953,0.0004980140365660191,0.0004775230772793293,0.0004806159995496273,0.0004851430421695113,0.0005001580575481057,0.0005009800661355257,0.0005084449658170342,0.000501964008435607,0.0005109100602567196,0.0005070529878139496,0.0005232640542089939,0.0005148760974407196,0.0005204599583521485,0.0005187849747017026
0.4512805015659471,0.04314098309523984,1.0355136402447505,0.5128870840417221,0.13563016188391694,0.1344692026032899,0.03441797298694795,0.009673209605185066,0.005988440437412925,0.005760865558994866,0.0006793025748652611,0.0006717550996247773,0.0002526125178795718,0.00013462506874419535,0.00012276561886950994,4.304003391671469e-05,2.994477958035828e-05,2.2939324720699824e-05,2.271059296824167e-05,1.2756512861270197e-05,6.845492778595348e-06,6.285404920870894e-06,6.991995378843381e-07,4.303816897556822e-07,2.4571500815232554e-07,2.0055833711277928e-07,1.3922311544089465e-07,1.270962604017568e-07,8.561102207409546e-08,8.184810000693646e-08,4.825944847060779e-08,4.681939457869071e-08,4.444198851271125e-08,2.5294285257703676e-08,0.0004454529844224453,0.00043540901970118284,0.00044689804781228304,0.0004424629732966423,0.00044893892481923103,0.000457576010376215,0.00044710596557706594,0.0004520108923316002,0.00045024603605270386,0.00046230503357946873,0.0004554539918899536,0.0004639080725610256,0.0004671529168263078,0.0004650040064007044,0.00047491490840911865,0.00046985200606286526,0.00048799195792526007,0.00047698605339974165,0.000492024002596736,0.0004864659858867526,0.00048331404104828835,0.0004993609618395567,0.000503679970279336,0.0004976710770279169,0.0005054550711065531,0.0004986440762877464,0.0005094229709357023,0.000512350001372397,0.0005222480976954103,0.0005205289926379919
0.9314989394746928,0.6893368605878929,6.05662252359372,0.47402376192621887,0.829851496261304,0.06184656514087868,0.04528422655834728,0.026942612433358423,0.016909212862003326,0.0040586620537657195,0.0033937102062840435,0.0020222922845369988,0.0008321333814372539,0.0006587681532506367,0.0004189916913564322,0.00036974651492789097,0.00011435424558517752,2.6173963203693673e-05,1.8654916810290075e-05,1.85122232333458e-05,1.6296942679020843e-05,8.011488848726322e-06,7.988983532083418e-06,7.988981099340897e-06,7.257456826651181e-06,5.478527477301383e-06,4.918677273547518e-07,4.841374215228939e-07,4.466173746356887e-07,2.992657359919825e-07,2.7990971574970684e-07,1.9675546456171668e-07,1.958942288675234e-07,6.85876609857961e-08,0.0004448669496923685,0.0004442889476194978,0.0004371009999886155,0.00045610195957124233,0.0004472610307857394,0.0004561779787763953,0.0004503079690039158,0.0004520139191299677,0.0004553359467536211,0.00045745400711894035,0.0004596520448103547,0.00047730503138154745,0.00046385894529521465,0.00048103590961545706,0.0004669500049203634,0.00046744197607040405,0.0004773680120706558,0.0004752890672534704,0.0004840930923819542,0.00048460892867296934,0.0004993389593437314,0.0004996969364583492,0.0004935109755024314,0.0004994790069758892,0.0005119410343468189,0.0005561650032177567,0.0005123110022395849,0.0005179829895496368,0.0005190770607441664,0.0005166829796507955
0.6523801339438646,0.6024819979535042,5.141840526745102,0.48258148902095854,0.6455625990567225,0.18269750172435364,0.06462773454268932,0.048119170069191836,0.012399027131183356,0.010956879820161938,0.010148185500558553,0.002007400221624081,0.0013241981827107117,0.0006719168310127453,0.0002201392838348825,0.0002033488637416519,0.0002005600853649463,4.4612981010744046e-05,2.0742483982059086e-05,2.0726403357506224e-05,1.90019299654782e-05,1.038351398723645e-05,1.0031913652573016e-05,8.630688678528313e-06,6.539427538019121e-06,1.3199298229728527e-06,1.290391178806166e-06,1.2764437383042147e-06,1.0733223312783464e-06,6.097208912568165e-07,6.005296627707256e-07,4.611298443497282e-07,3.7529648767878996e-07,3.705265116719295e-07,0.00044741295278072357,0.00046531902626156807,0.0004436229355633259,0.00044690491631627083,0.0004493739688768983,0.0004492189036682248,0.00044754508417099714,0.0004532530438154936,0.00046467105858027935,0.00045910500921308994,0.00045962189324200153,0.0004622979322448373,0.00046833197120577097,0.00046502798795700073,0.00047858001198619604,0.00047002092469483614,0.0004706289619207382,0.0004776669666171074,0.0004817649023607373,0.0004854899598285556,0.00048781896475702524,0.0005006080027669668,0.0004966150736436248,0.0005025760037824512,0.0005108789773657918,0.0005054420325905085,0.0005258010933175683,0.0005121820140630007,0.0005324289668351412,0.00053398497402668
0.4247576935205901,0.3922052040142008,4.853021251285382,0.4998892639996484,0.5638651034377778,0.41462446029726346,0.09286427519044282,0.08878733150402396,0.014004905139342428,0.013547409536838848,0.012806089232566889,0.0018907650740504272,0.0006077037102581067,0.0002917476403376192,6.22136769391373e-05,4.321098679221414e-05,3.2777606220543153e-05,3.275888952696871e-05,3.250922131038071e-05,3.0460272844710167e-05,2.7789707225436303e-05,1.0635490832578458e-05,7.121530877958908e-06,4.388366578672318e-06,3.3474958675407595e-06,2.4446525612692072e-06,1.5524876596163789e-06,1.5181458806632904e-06,1.1765644693327527e-06,9.57117328786961e-07,9.342543712841543e-07,9.279228443977575e-07,1.956873367696967e-07,1.7895490682925431e-07,0.000450734980404377,0.0004368640948086977,0.00045605795457959175,0.00044617406092584133,0.00045350391883403063,0.00046405207831412554,0.0004490999272093177,0.0004572229227051139,0.0004483250668272376,0.0004615939687937498,0.0004609940806403756,0.0004590059397742152,0.0004629959585145116,0.0004594411002472043,0.0004677500110119581,0.00047693599481135607,0.0004922719672322273,0.0004911699797958136,0.00048139598220586777,0.0004979920340701938,0.0005401020171120763,0.0004986440762877464,0.0005040349205955863,0.0004843339556828141,0.0005084780277684331,0.000508213066495955,0.0005101970164105296,0.0005139770219102502,0.000515687046572566,0.0005214030388742685
0.6605677932075106,0.1984208467615416,7.552308172405329,0.5080507560633123,0.5226804255462925,0.4343919541575609,0.08860286147769945,0.0868519228218364,0.032352753286534655,0.025693080934282287,0.009326403899960764,0.008015270725327525,0.0016270783010746289,0.0007298085863892168,0.0007278728744698775,0.00019450575484257916,0.00019447248921931797,9.630663879899009e-05,2.6905383804120034e-05,2.677443562942599e-05,2.5704711778861006e-05,1.5002927367726944e-05,1.2134550953499221e-05,9.63335725007867e-06,7.193993331710529e-06,6.950621366697754e-06,2.57983067888599e-06,1.668422909083326e-06,1.1773584756197814e-06,1.1773405039251076e-06,9.66510430724187e-07,9.663028017906365e-07,9.104226251489058e-07,9.06456545730749e-08,0.0004285350441932678,0.00044081697706133127,0.0004407609812915325,0.00044553098268806934,0.0004472890868782997,0.00045213091652840376,0.00044339196756482124,0.00045779894571751356,0.0004686190513893962,0.0004711890360340476,0.000459222006611526,0.0004657850367948413,0.0004691190551966429,0.0004706280305981636,0.0004696659743785858,0.00047011999413371086,0.00048357201740145683,0.0004869910189881921,0.000486045959405601,0.0004951460286974907,0.0004889710107818246,0.0004995920462533832,0.0005065640434622765,0.000511875026859343,0.0004929540446028113,0.0005033540073782206,0.0005091540515422821,0.000518223037943244,0.0005186509806662798,0.000520341913215816
0.7194586063320303,0.26253921564899707,6.605871911712416,0.5007851290283725,0.4727016938062307,0.28971892577164987,0.07398167578748158,0.0719688184814969,0.029138247681028386,0.017099012497683728,0.007431236251292545,0.005489546633988347,0.0017844870063556178,0.0007806148474131654,0.0007805851026071833,0.0003380607224306299,0.00033804508340195817,7.420938799994823e-05,2.424865987625634e-05,2.368843379425351e-05,2.054327009699663e-05,1.583259878480355e-05,1.3376531566791673e-05,1.2876464595286921e-05,6.8939200258166315e-06,6.87398757649277e-06,1.594922089030551e-06,1.426637399688692e-06,1.4088086563847933e-06,9.769709942372943e-07,8.794643352999802e-07,8.646016469082535e-07,8.440263386916247e-07,2.653357114848479e-08,0.00043849193025380373,0.00046340597327798605,0.0004401509650051594,0.0004467540420591831,0.00045174802653491497,0.0004516920307651162,0.00044740200974047184,0.00045389204751700163,0.00045380007941275835,0.0004588710144162178,0.0004715110408142209,0.0004757379647344351,0.0004699940327554941,0.0004694520030170679,0.0004705209285020828,0.00046927807852625847,0.00047188589815050364,0.0004779290175065398,0.0004918569466099143,0.0004946580156683922,0.0004890019772574306,0.0004886511014774442,0.000505808973684907,0.0004998500226065516,0.0005058039678260684,0.0004968170542269945,0.0005099179688841105,0.0005124540766701102,0.000523457070812583,0.0005208019865676761
0.28990662821547575,0.031391619919897584,8.614454474606342,0.5136455949395895,1.7233846375453041,1.7066543445733016,0.40087829131058145,0.061754677731370444,0.022310464419185213,0.021836877193229645,0.0046734522942897625,0.0038903438261420013,0.002082087482746693,0.0013392351838250863,0.0012401880204804098,0.0004200982131264711,0.000359030274643666,0.00035898174594412014,0.00022749261363407065,7.858295269335514e-05,5.1273937417012526e-05,4.6227578471996795e-05,9.647734975353765e-06,9.638257110581213e-06,5.451656187676111e-06,5.416310313986063e-06,3.993848414702435e-06,1.9813846411075963e-06,1.4103792696134424e-06,1.2179862603474111e-06,8.834677765303527e-07,7.776871303426873e-07,6.036755677797277e-07,5.966447530743624e-07,0.0004336159909144044,0.0004382029874250293,0.00043959892354905605,0.00046156300231814384,0.00045556994155049324,0.00045328401029109955,0.00047010905109345913,0.0004575100028887391,0.00045541604049503803,0.00045671802945435047,0.00045574596151709557,0.000458469963632524,0.0004676750395447016,0.0004659319529309869,0.00048374501056969166,0.00046820088755339384,0.0004769179504364729,0.00047409895341843367,0.000494631938636303,0.00048122089356184006,0.00048769800923764706,0.000502559938468039,0.0005040219984948635,0.0005018339725211263,0.0004976859781891108,0.0005145460600033402,0.0005087939789518714,0.0005145230097696185,0.0005197889404371381,0.0005220909370109439
0.5986878105046501,0.24767800069016233,2.398596996088658,0.5072744059143588,0.19703767949991263,0.15782070077477148,0.032070132717409675,0.031944219996159366,0.009885314510463622,0.007560258848113969,0.0035890015264017734,0.0026109343892226945,0.00035698605472484255,0.00016775277480758985,0.00015919371271247386,8.489515515125664e-05,8.421695754385301e-05,1.8120741194223367e-05,1.1795917600027411e-05,1.1148774281917232e-05,8.269570350388956e-06,6.487477836911295e-06,3.7763090229487714e-06,3.6505459153477056e-06,1.8232619583733184e-06,1.8063203771074488e-06,5.536996772907109e-07,3.8645304589678576e-07,3.1338010984281937e-07,2.810641476713391e-07,2.6326702398160727e-07,2.627714961044301e-07,2.395230177149403e-07,4.50103377686862e-08,0.00043909705709666014,0.0004395070718601346,0.0004436570452526212,0.0004439739277586341,0.0004746190970763564,0.00045140297152101994,0.00044812296982854605,0.00046847201883792877,0.0004529950674623251,0.0004577679792419076,0.0004618610255420208,0.00046285800635814667,0.0004694269737228751,0.0004701559664681554,0.0004720819415524602,0.00048405607230961323,0.00047031091526150703,0.0004768670769408345,0.000495014013722539,0.0004871790297329426,0.0005109090125188231,0.0005203250329941511,0.0005051309708505869,0.0005273829447105527,0.0005039370153099298,0.00050084397662431,0.0005122360307723284,0.0005172280361875892,0.000516572967171669,0.0005173729732632637
0.565049446252131,0.14593568678170066,5.587742559867221,0.5127760600298643,0.474152550793057,0.46021695239957966,0.09088391008785364,0.06927530150051416,0.02481390836660761,0.023765165647106283,0.007231323039915147,0.006747235884545237,0.0003034656952600586,0.00017237938541420872,0.00013449727368238085,5.667061883017444e-05,5.5181234694266875e-05,4.0254530750105274e-05,1.748878945625823e-05,1.5834726434616417e-05,1.1378012787144321e-05,8.56041885978166e-06,7.552985461319644e-06,3.9280381286109045e-06,1.6187439728356312e-06,1.479784580001714e-06,1.2590640485225608e-06,7.025805096280799e-07,4.625836172734319e-07,3.365822754179028e-07,2.767769187232464e-07,2.482820889704821e-07,1.0683980941736628e-07,1.0398408977196627e-07,0.0004649920156225562,0.000449173036031425,0.0004425420193001628,0.00045508798211812973,0.00044879503548145294,0.0004545829724520445,0.00044840993359684944,0.00045828998554497957,0.0004700189456343651,0.0004585010465234518,0.00046293798368424177,0.0004658210091292858,0.00047189497854560614,0.0004661350976675749,0.00046592799481004477,0.0004688079934567213,0.00047689094208180904,0.0004805140197277069,0.00048591906670480967,0.0004834460560232401,0.0004992909962311387,0.0005004450213164091,0.0005058300448581576,0.0005125979660078883,0.0004942900268360972,0.0005021049873903394,0.0005105759482830763,0.0005177659913897514,0.0005323849618434906,0.000541765009984374
0.452246292081535,0.43374935944317417,9.171398105367336,0.49722628900781274,1.0626529067279593,0.6933734450348238,0.16863526355754602,0.15511240223305106,0.026863706114761764,0.026223438873401523,0.02502349279655601,0.0017037932369386674,0.0005049237972360141,0.000291553756547731,5.3784526115110196e-05,4.771684766524509e-05,3.650009911604079e-05,2.8155751154728906e-05,2.7841803037229852e-05,2.582551766007352e-05,2.3174875240798615e-05,1.0976804429672181e-05,7.1801232059228884e-06,4.375583584755112e-06,3.364444386468882e-06,2.3513056893189037e-06,1.6151361339362157e-06,1.6141413474964736e-06,1.3754216018575837e-06,1.0449777280288811e-06,1.0144250658288867e-06,1.003279502650096e-06,1.743135476065489e-07,1.7323355249027468e-07,0.00045106897596269846,0.00044125900603830814,0.00044541608076542616,0.0004470850108191371,0.0004472030559554696,0.00045589497312903404,0.00046584103256464005,0.00045591394882649183,0.00045425596181303263,0.00045640510506927967,0.0004713169764727354,0.0004794810665771365,0.0004682879662141204,0.00046855397522449493,0.00046981300693005323,0.0004731330554932356,0.0004755379632115364,0.0004828160163015127,0.0004947190172970295,0.00048027001321315765,0.0004854510771110654,0.0004842439666390419,0.0005089560290798545,0.0004983349936082959,0.0004959669895470142,0.0005107939941808581,0.0005114939995110035,0.0005106470780447125,0.0005394920008257031,0.0005221880273893476
0.35208279463425884,0.07508938063319093,4.786730153393442,0.5128677519969642,0.7652727994848106,0.7638066482993915,0.1675116209765918,0.05799433932583885,0.016399116355135527,0.016394600413370625,0.004581561945227279,0.0045354361271581845,0.001347560187494365,0.0008110010661695541,0.0007504913320219354,0.00024397016959898385,0.00022833893507275482,0.00021939473075971406,9.989889927137903e-05,5.255332469709058e-05,3.739790351043583e-05,3.094041301126896e-05,2.1194216912147826e-06,9.79245108717942e-07,9.729127223257183e-07,7.580502640534719e-07,7.580144816718602e-07,4.025559462645579e-07,2.604234056195711e-07,2.354769091193882e-07,1.5923073828054574e-07,1.4939085236397555e-07,1.0485076852061865e-07,5.732455252538739e-08,0.00043031491804867983,0.0004388220841065049,0.00045592000242322683,0.0004647949244827032,0.0004498399794101715,0.0004649820039048791,0.0004476429894566536,0.00045628403313457966,0.0004514710744842887,0.00046215998008847237,0.0004609019961208105,0.00047735299449414015,0.00046750297769904137,0.0004650269402191043,0.00048286805395036936,0.0004744370235130191,0.00047683902084827423,0.0004818820161744952,0.0004820609465241432,0.0004803859628736973,0.00048437598161399364,0.00048771302681416273,0.0005203681066632271,0.0004961290396749973,0.0005048639141023159,0.0004891289863735437,0.0005209599621593952,0.0005135050741955638,0.000529274926520884,0.0005166849587112665
0.6400726695930785,0.17726707761694815,1.3348543441009544,0.51022712897975,0.09435386837651892,0.08408862500861343,0.01659411033272486,0.01546582629948193,0.005746212412419739,0.004950740466069846,0.0016613281570917982,0.0014820560429312758,0.00024682792531084663,0.00011214447859608039,0.00011098382863546564,2.3140802227963254e-05,2.3128132167468182e-05,1.6421299876916048e-05,4.317385208227669e-06,4.289221144772952e-06,4.278956290617076e-06,2.2424917365707823e-06,1.983581652637809e-06,1.1901914227688597e-06,1.095674181188013e-06,1.0390973573047245e-06,4.904926567171009e-07,3.0603889634993236e-07,1.9498393335516824e-07,1.8554143235061276e-07,1.4378542670316006e-07,1.432155367051458e-07,1.2808747709149222e-07,2.527522603330407e-08,0.00043373508378863335,0.0004431069828569889,0.00044073001481592655,0.0004434889415279031,0.00044410303235054016,0.00045382592361420393,0.0004489219281822443,0.0004613250494003296,0.00045330903958529234,0.00046030001249164343,0.00046338699758052826,0.00046719005331397057,0.00046502798795700073,0.00046348199248313904,0.0004719190765172243,0.0004855720326304436,0.00047929701395332813,0.00048176199197769165,0.00048352405428886414,0.0004977340577170253,0.000484769931063056,0.0004987320862710476,0.0004910019924864173,0.0004987269639968872,0.0005037299124523997,0.0005209819646552205,0.0005107420729473233,0.0005141330184414983,0.0005168969510123134,0.0005200249142944813
0.791688145177316,0.1670382074412864,1.8205258197947718,0.5109134359518066,0.09130884185308204,0.0649376812168073,0.015760366895152943,0.015740144672640375,0.0073736367673434295,0.0048005803886253424,0.00152247891297902,0.0014342075196641893,0.0005279742593211539,0.00025643490187419256,0.0002500385531252416,3.939994666857182e-05,3.656769631498191e-05,2.1269458574278166e-05,4.919712829265816e-06,2.8951644685177985e-06,2.7289575597729984e-06,2.462926247920479e-06,2.3391879782083856e-06,2.0540475139427142e-06,1.0069604779148129e-06,1.006218344683345e-06,4.2123784942161617e-07,4.208834865350722e-07,4.134049990111135e-07,1.9779045170271057e-07,1.6668265054803655e-07,1.66432796813689e-07,1.5238151241474224e-07,2.9187075076787817e-08,0.00043286895379424095,0.0004409810062497854,0.00044537894427776337,0.0004411779809743166,0.00044351001270115376,0.0004576379433274269,0.0004450960550457239,0.0004492331063374877,0.0004507440607994795,0.0004631140036508441,0.0004549820441752672,0.0004600409884005785,0.00046647200360894203,0.00046497397124767303,0.00046719599049538374,0.0004704470047727227,0.00047381699550896883,0.00047343899495899677,0.0004847720265388489,0.0004948729183524847,0.0004967990098521113,0.0004909730050712824,0.0005059600807726383,0.0004889559932053089,0.0005037699593231082,0.0005040989490225911,0.0005082360003143549,0.0005111669888719916,0.000505854026414454,0.0005192229291424155
0.4293923274296819,0.35701729900060175,9.214299916675134,0.5052758640376851,1.047715650853352,0.8174608721710757,0.17208036524354828,0.1689756761910972,0.02675765735445514,0.024673633210033828,0.022248675145485935,0.00572744930948119,0.001221875568664254,0.0006838954830910539,0.000197499769627738,0.0001563696089423409,0.000129843708539051,9.538427315267011e-05,8.341785013208317e-05,7.451413665067847e-05,6.359942874080878e-05,3.484758903879264e-05,2.47751054063637e-05,1.16115600517846e-05,7.537818715247816e-06,6.579132160374642e-06,4.411436083778948e-06,3.837770736693302e-06,3.19680491342809e-06,2.4655817079142424e-06,2.448875749193915e-06,2.412283200719691e-06,3.0812417040911243e-07,2.2863549648465593e-07,0.00043735792860388756,0.0004496830515563488,0.00044277904089540243,0.00044528499711304903,0.000464304001070559,0.00045482791028916836,0.00045757810585200787,0.0004585270071402192,0.00046733301132917404,0.00046258699148893356,0.00045659695751965046,0.00047433306463062763,0.0004655439406633377,0.0004680940182879567,0.00046681403182446957,0.0004683199804276228,0.0004708890337496996,0.0004862019559368491,0.0004928639391437173,0.0004900529747828841,0.00048227806109935045,0.0004998279036954045,0.0005016030045226216,0.0004994920454919338,0.0005091959610581398,0.0004911510040983558,0.0005112930666655302,0.0005309280240908265,0.0005169579526409507,0.0005106129683554173
0.9197774153622736,0.6508859263236664,1.9966612624542268,0.4764160350896418,0.26338545004350067,0.02351586739684436,0.01652830909010122,0.010096495237995893,0.00622941770387077,0.0014803811890442733,0.001198371735401257,0.0006534903748593021,0.0002912713282136848,0.00020928325854738624,0.00013472178448760443,0.00012518273050107515,5.642969517590897e-05,7.6079026229914445e-06,6.747877749301576e-06,6.738795704271678e-06,6.001546089827612e-06,3.2771839391217297e-06,3.2250001453140295e-06,3.165423023354652e-06,2.6353779918921647e-06,2.179743385675585e-06,6.576315742804253e-08,6.279089949963763e-08,6.2358816827975e-08,3.204100577647624e-08,3.202891923973017e-08,3.101024623410792e-08,3.070560407007336e-08,1.5931314773008934e-08,0.0004333449760451913,0.00045543897431343794,0.0004402789054438472,0.00045940594282001257,0.0004746129270642996,0.00045397202484309673,0.0004496830515563488,0.0004638349637389183,0.0004530970472842455,0.0004597060615196824,0.00046443298924714327,0.00046732008922845125,0.00047803798224776983,0.0004656909732148051,0.00046927796211093664,0.0004714289680123329,0.0004747820785269141,0.00047559000086039305,0.00048002495896071196,0.0004942929372191429,0.0004842029884457588,0.0004907479742541909,0.0005044760182499886,0.0005005530547350645,0.000516986008733511,0.0005029750755056739,0.0005125469760969281,0.0005161029985174537,0.0005328740226104856,0.0005179980071261525
0.4821927896583025,0.24532836622405674,8.964240968660338,0.5096675169188529,0.9087557902725049,0.8130683994746024,0.15127234295891673,0.14615379254812638,0.03213835481062834,0.027027032862919298,0.015824022424894016,0.010860048334099452,0.0006494775915391834,0.00046744720663674543,0.00023771313352973227,0.0001933961471444234,0.00018033459357404922,0.0001128739893837748,6.517544150542398e-05,5.541809977994337e-05,3.984395044634563e-05,3.134075371333013e-05,2.3846610389829733e-05,1.095230189433747e-05,4.53846423006489e-06,4.3179560922203086e-06,3.4045594972990152e-06,1.9199985988884897e-06,1.4610989115461584e-06,1.3316712071308365e-06,1.3122214444366635e-06,1.3117557713192802e-06,1.669519989548444e-07,1.4315071292944697e-07,0.0004491580184549093,0.0004397269804030657,0.00044846103992313147,0.0004439570475369692,0.0004420350305736065,0.0004532750463113189,0.0004476840840652585,0.0004553779726848006,0.0004534859908744693,0.00046299502719193697,0.00045977497939020395,0.00046291504986584187,0.00046667305286973715,0.00046395102981477976,0.0004664839943870902,0.00048073497600853443,0.000479171983897686,0.00047799793537706137,0.0004833700368180871,0.0004850659752264619,0.0004867290845140815,0.0004845219664275646,0.0005190459778532386,0.0004967090208083391,0.000507315038703382,0.0005026540020480752,0.0005090479971840978,0.0005277619929984212,0.0005214089760556817,0.000526003073900938
0.1384027990162019,0.05431027586070736,7.339861301950704,0.5175774220842868,1.99275047568134,1.984998717074173,0.266656515602959,0.09702027975281177,0.013302388808984888,0.010368931748495323,0.0075944783694701515,0.0032721935871477324,0.0031487245054692557,0.0006836877707897017,0.0006636473626008928,0.0006610818797978329,0.0005953242238405671,0.0005952416040222774,0.00012827823481359376,3.140715705456621e-05,3.04902235993427e-05,2.4167866469358842e-05,1.6572361195043265e-05,8.712102144601897e-06,7.0450117489988654e-06,5.586264407696966e-06,5.583947752291457e-06,3.9748376346335395e-06,2.5742189468526697e-06,2.556995505368249e-06,3.404751394289774e-07,3.302058843248518e-07,3.0497781275024e-07,1.268420149051639e-07,0.0004348729271441698,0.00044067902490496635,0.00045425596181303263,0.0004427550593391061,0.00045596109703183174,0.00044960505329072475,0.00044577394146472216,0.00046186603140085936,0.00046711007598787546,0.000462925061583519,0.0004580829991027713,0.00046167802065610886,0.0004672399954870343,0.00046940601896494627,0.0004690340720117092,0.0004719860153272748,0.0004767939681187272,0.0004809980746358633,0.0004799590678885579,0.00048487097956240177,0.00048822001554071903,0.0004865319933742285,0.0005044830031692982,0.0005024159327149391,0.0005036660004407167,0.0005177350249141455,0.0005112410290166736,0.0005132009973749518,0.0005127780605107546,0.0005335209425538778
0.8010761326078425,0.037334752844158325,1.2526301072256127,0.5124736719299108,0.04634580748426021,0.046319791684242016,0.010757561152314098,0.0067517642432314085,0.004787818456977778,0.004750322694860797,0.0005979219016198688,0.0005942394671129909,0.00037795660247195816,0.00017899929060765822,0.0001753172936673372,3.554994166686367e-05,2.4303341611913786e-05,2.3749793938425e-05,8.724742743818745e-06,5.3618903710603504e-06,1.0815760572546876e-06,8.739906832264211e-07,8.687256230194427e-07,8.071912789818557e-07,3.240149341908428e-07,2.663249577888706e-07,2.621216069322029e-07,2.4313382190090067e-07,2.0072726924745794e-07,4.588608355872159e-08,4.341789942742387e-08,3.9131570759409795e-08,3.911001244875466e-08,3.307258766359491e-08,0.00043721403926610947,0.0004378448938950896,0.0004451189888641238,0.00044466101098805666,0.0004531679442152381,0.00046388094779103994,0.00046032003592699766,0.0004509359132498503,0.0004699969431385398,0.00046118698082864285,0.00046064495109021664,0.0004651829367503524,0.00046742591075599194,0.0004703379236161709,0.000475142034702003,0.00047502294182777405,0.000491612940095365,0.0004903930239379406,0.00048307597171515226,0.00048293592408299446,0.00048549193888902664,0.0005001890240237117,0.0005072839558124542,0.0004908629925921559,0.0005062459968030453,0.0005159769207239151,0.0005140620050951838,0.0005160369910299778,0.0005160759901627898,0.0005190210649743676
0.4613157517310297,0.22129128968065181,6.343468363058776,0.5094796649646014,0.6723259716288826,0.6268354134380649,0.11437719054181393,0.10516322649211245,0.022448686548812536,0.019548332074809115,0.01080100369499663,0.008142096287776424,0.0006716973721575695,0.00033157301155444657,0.000246824863464704,0.00011821845091336144,0.00011119364845682348,0.00010285340805362835,4.229683337675398e-05,3.752640146099956e-05,3.069074240246165e-05,1.8471452534464186e-05,1.623862285684167e-05,6.797299708930887e-06,4.390118601946236e-06,4.325846111126996e-06,3.0871525161015033e-06,1.2604753371273925e-06,7.238479429932346e-07,7.227491787239246e-07,6.802874064160699e-07,6.791130762008385e-07,2.1292580560662596e-07,1.2166284065385202e-07,0.000488972058519721,0.00044629990588873625,0.0004417269956320524,0.0004507449921220541,0.0004413370043039322,0.0004491739673539996,0.0004499990027397871,0.0004500140203163028,0.0004568669246509671,0.00045872502960264683,0.0004575959173962474,0.00045772793237119913,0.00047560303937643766,0.00046472297981381416,0.00046551204286515713,0.00047331000678241253,0.00047432701103389263,0.0004723870661109686,0.0004963899264112115,0.0004908849950879812,0.0004858319880440831,0.0005008999723941088,0.0005068780155852437,0.0005071429768577218,0.0005187150090932846,0.0004928180715069175,0.0005102730356156826,0.0005093759391456842,0.0005166120827198029,0.0005233109695836902
0.38954595819974824,0.08663919229531669,8.547669850283675,0.5128865340957418,1.2231476028554433,1.2225078567062868,0.2667154324140948,0.10789271902745894,0.033299562101056536,0.03329902513280339,0.009062545929197014,0.009062332326346812,0.002272768602066759,0.0012900137101735257,0.0011934483400709768,0.00036567677496477356,0.0003357160867543378,0.00029946065822338165,0.00015452696356046315,9.177613354612385e-05,6.434796198602575e-05,5.277982005913523e-05,5.043567515753478e-06,4.532994556102862e-06,2.7752329785511365e-06,2.7327483886481465e-06,2.0826688899448726e-06,6.437246367841592e-07,6.163516939410996e-07,4.0628609968734845e-07,3.9123218174837575e-07,3.57888981557513e-07,1.4189314740155743e-07,1.3717993815534944e-07,0.00043343508150428534,0.0004371969262138009,0.00044238800182938576,0.0004463260993361473,0.00044236599933356047,0.0004501909716054797,0.00046238501090556383,0.0004575030179694295,0.00045266898814588785,0.0004759390139952302,0.0004584509879350662,0.000458539929240942,0.00046737107913941145,0.0004683819133788347,0.0004644249565899372,0.0004767649807035923,0.0004737840499728918,0.00047973496839404106,0.0004817850422114134,0.000500506954267621,0.0004820720059797168,0.0005139010027050972,0.0005063680000603199,0.0005015580682083964,0.0005050129257142544,0.0005075150402262807,0.0005115210078656673,0.0005136230029165745,0.0005179760046303272,0.0005261609330773354
0.560728786325764,0.5046652778471722,9.7169932981248,0.48610831890255213,1.1224009175296457,0.5092189010824206,0.1477359503539629,0.12414796065489585,0.027363740475655585,0.024786314391543236,0.0228430852080916,0.001510414216202449,0.0015009667612399318,0.000549915669975176,0.0004149477468089191,0.0003823487872464891,0.0003774335819769062,8.342297420755684e-05,3.6938623992839995e-05,3.585802739370906e-05,3.585687353162239e-05,1.7857804056000046e-05,1.7023324691336754e-05,9.150022798893218e-06,8.663600858625502e-06,3.4264944383219166e-06,3.022438417750345e-06,2.9949767643960257e-06,2.681782244534433e-06,1.1226489913389913e-06,1.112023732375687e-06,7.989142576438812e-07,7.425472927168531e-07,6.880160686906126e-07,0.00043475301936268806,0.0004352870164439082,0.0004537380300462246,0.0004593190969899297,0.0004626719746738672,0.0004698979901149869,0.00044998701196163893,0.00045958906412124634,0.0004497310146689415,0.00046226195991039276,0.00045892701018601656,0.0004640899132937193,0.00046805001329630613,0.00046779902186244726,0.00046968599781394005,0.000470099039375782,0.00047901703510433435,0.0004748429637402296,0.0004871200071647763,0.0004954980686306953,0.0004984870320186019,0.0004909719573333859,0.0005133319646120071,0.000497227068990469,0.0005043870769441128,0.0005010380409657955,0.0005122929578647017,0.000516373896971345,0.0005147659685462713,0.000519154011271894
0.9285281358522389,0.9078020527624597,9.919268245234626,0.4648869290249422,1.599579226370568,0.05080472674177153,0.02892779069517848,0.015974798758279264,0.005779007675004555,0.004558005486109082,0.00431556257141655,0.0023616762056887213,0.0012163693672469073,0.0010131325354480513,0.0002117030954736697,0.00017115708212593053,0.00013285534923773078,6.754954558674562e-05,2.8640728308732567e-05,2.826195810124832e-05,2.7344417432794746e-05,2.135889433657324e-05,1.785123773782808e-05,1.7743474368310487e-05,1.3617695735320548e-05,9.009547322088404e-07,8.941104523425783e-07,8.724365191598761e-07,7.455084107819923e-07,5.47505954555736e-07,5.0679089341645e-07,1.4306192774439565e-07,1.3652081218046242e-07,6.851022990620743e-08,0.0004497240297496319,0.00043788901530206203,0.0004401619080454111,0.00047667010221630335,0.00047966104466468096,0.0004514189204201102,0.00045204092748463154,0.0004560300149023533,0.00045168097130954266,0.0004604329587891698,0.0004639549879357219,0.00046428502537310123,0.0004657190293073654,0.00047342502512037754,0.000469569000415504,0.00046909903176128864,0.0004750080406665802,0.00048065499868243933,0.00047921505756676197,0.0004939429927617311,0.0004990140441805124,0.0004915329627692699,0.0005039309617131948,0.0004967970307916403,0.000511523918248713,0.0005212059477344155,0.0005246599903330207,0.0005230939714238048,0.0005208019865676761,0.0005235620774328709
0.6443735281784868,0.278860958238202,9.686334444654836,0.5026107899611816,0.7769077594863901,0.5350662823056861,0.12151111644906937,0.12047492869051869,0.04065991850705296,0.027398484824495282,0.013628076962808652,0.009002655888535452,0.002075296075268981,0.0009196818825923306,0.0009019595996916745,0.0005005239255626321,0.0004980205324265532,8.381960841037181e-05,4.9496534564771146e-05,4.852630107864751e-05,3.791091393599234e-05,2.8249633626104452e-05,1.8692752295316933e-05,1.8492549474011997e-05,9.956984675244514e-06,9.827356101296075e-06,2.4589758993461375e-06,1.7352888351615705e-06,1.3889863852399812e-06,1.3515691881247863e-06,1.265763999426268e-06,1.2596675129491899e-06,1.225956987676018e-06,1.7649883142200173e-07,0.0004352129762992263,0.00043542799539864063,0.00043978390749543905,0.0004450510023161769,0.0004596529761329293,0.00045509100891649723,0.00044689199421554804,0.0004797629080712795,0.0004536629421636462,0.00045950605999678373,0.00046418793499469757,0.00047751900274306536,0.0004754579858854413,0.0004700500285252929,0.0004743380704894662,0.0004726569168269634,0.0004749660147354007,0.0004725250182673335,0.00047851400449872017,0.00048657110892236233,0.0005283469799906015,0.0004868730902671814,0.0005068429745733738,0.0005013400223106146,0.000494976993650198,0.0005033949855715036,0.00050902902148664,0.0005153450183570385,0.0005171790253371,0.0005232739495113492
0.7094208085992002,0.1567740081478498,8.613541013075908,0.5128014819929376,0.5029623556677701,0.4359670929253061,0.08927405263033698,0.08522189592983032,0.03605618746143671,0.03023753830534178,0.0089403891603377,0.008336228146429469,0.0022371120267423825,0.0010574733704557919,0.0010318289045850918,0.00014691078774436406,0.00014566228426117576,0.00011084656049951963,2.713448478720151e-05,2.5625277174386263e-05,2.5494503107980803e-05,1.4792152784486566e-05,1.4052159169759186e-05,7.720301525479964e-06,7.098304942839996e-06,6.622209912635089e-06,2.9069652231581445e-06,1.9949893890526155e-06,1.3985008419218613e-06,1.3892121516691216e-06,1.0660074739374774e-06,1.0602585781966185e-06,9.104716183592588e-07,1.7170327215928316e-07,0.00043298001401126385,0.0004346619825810194,0.0004402319900691509,0.0004445319063961506,0.0004660050617530942,0.00046125403605401516,0.0004509040154516697,0.0004553480539470911,0.00046845502220094204,0.00047802506014704704,0.00046352995559573174,0.0004624869907274842,0.00046496500726789236,0.0004652850329875946,0.00048562989104539156,0.00047542399261146784,0.0004730860237032175,0.0004742620512843132,0.00048086000606417656,0.0004926150431856513,0.000512082944624126,0.0004996620118618011,0.0005046689184382558,0.0004958249628543854,0.0005010049790143967,0.0004948120331391692,0.0005150940269231796,0.0005140560679137707,0.000514715095050633,0.0005246720975264907
0.9520316985532247,0.1526936934997769,7.22673526575099,0.5087623620638624,0.29443351136227186,0.0931063924456705,0.05492363412600872,0.04578467210103662,0.030488252525563312,0.00465091608135423,0.0025926296224835473,0.002583560349026182,0.0009292853797067326,0.0006268564992222837,0.0005896070272576207,0.00025042950389991765,0.00013097453848388236,9.664085480946294e-05,4.5058201396287025e-05,3.488799039826855e-05,2.1025340939660323e-05,1.740216990195231e-05,1.5688486182531293e-05,6.5938683563841935e-06,4.708415513401044e-06,3.3410630439932507e-06,3.049934518001366e-06,2.728004772011775e-06,2.155108136423986e-06,3.647257584623269e-07,2.9469208019861856e-07,2.886207708205803e-07,2.3414956681552923e-07,1.682760109872427e-07,0.0004479489289224148,0.0004548829747363925,0.0004389560781419277,0.00044779793825000525,0.0004868259420618415,0.0004512009909376502,0.00046230293810367584,0.00045369297731667757,0.0004536969354376197,0.00046081002801656723,0.0004745969781652093,0.00045926100574433804,0.00046773103531450033,0.0004682060098275542,0.0004686220781877637,0.00048246304504573345,0.00047416496090590954,0.0004943900275975466,0.00047712703235447407,0.00048034999053925276,0.00048127106856554747,0.0004841960035264492,0.0005070810439065099,0.0004947449779137969,0.000495909946039319,0.0005015840288251638,0.0005086320452392101,0.0005275909788906574,0.0005218279547989368,0.0005212760297581553
0.5975752609336399,0.18428706223489022,8.618856381310348,0.5109701820183545,0.6753997779835714,0.6146919877930874,0.11896803325355512,0.10841751420899624,0.03683775065150723,0.03232641600131281,0.011697250575782308,0.010214339553459203,0.001058747794254634,0.0004727127499124563,0.0004717466164944397,0.00011837913060839839,0.00011835851654741502,7.922342950543371e-05,2.217874775496969e-05,2.2158897400281144e-05,2.172862984999719e-05,1.1111281217710706e-05,8.768443288691107e-06,5.822880864050424e-06,5.185567269631907e-06,4.988407309117674e-06,2.432295301422308e-06,1.4242881623482518e-06,8.799482264552538e-07,8.004251703175774e-07,6.212732488248913e-07,6.187890809652282e-07,5.835069341493423e-07,1.2863783834458262e-07,0.00043001596350222826,0.0004536499036476016,0.00043915805872529745,0.0004528480349108577,0.0004421970807015896,0.00045044394209980965,0.0004494410241022706,0.000457021058537066,0.00044967199210077524,0.0004600660176947713,0.00046292704064399004,0.0004570919554680586,0.00048502697609364986,0.00047119997907429934,0.00046759506221860647,0.00047218799591064453,0.0004751109518110752,0.0004764549667015672,0.0004806920187547803,0.0004838890163227916,0.00048755400348454714,0.0004949449794366956,0.0005132619990035892,0.000493478961288929,0.0005036590155214071,0.0004950360162183642,0.0005086699966341257,0.0005120709538459778,0.0005312090506777167,0.0005198579747229815
0.5790439538535498,0.4030487826702711,3.2484220628663616,0.498093668022193,0.32985451242775726,0.18563600797835933,0.04750558408474173,0.04370307593625063,0.011034666003118416,0.00812130130525543,0.006341793363285015,0.0016387053344896654,0.0005347335492635986,0.0002479559977865259,0.00023517280841099124,0.0002053217308038934,0.00020107492809069688,2.4962422067565105e-05,1.8705167099545356e-05,1.662721424914107e-05,1.3491522005425625e-05,1.156954519739592e-05,8.136761036256891e-06,3.5894272810638397e-06,2.169383751884976e-06,1.8661137574150689e-06,1.359561961405146e-06,1.3489342269868279e-06,1.3153313826170847e-06,6.267587244732052e-07,6.260535379197201e-07,5.890452847784486e-07,2.606399492509525e-07,1.5177953834773142e-07,0.0004483739612624049,0.0004362519830465317,0.00045914994552731514,0.0004472950240597129,0.0004668670007959008,0.000467555015347898,0.00046878098510205746,0.0004615350626409054,0.00045482395216822624,0.00046348501928150654,0.00046061095781624317,0.00045690895058214664,0.00046921393368393183,0.00046815304085612297,0.00048788206186145544,0.00047146808356046677,0.00047607102897018194,0.0004871670389547944,0.00047901493962854147,0.0004973950562998652,0.00048788299318403006,0.00051508704200387,0.0004898939514532685,0.0005019380478188396,0.0005047029117122293,0.0005029180319979787,0.0005106020253151655,0.0005151520017534494,0.0005230000242590904,0.0005220019957050681
0.427423949880794,0.33694773157161906,2.3582777979645226,0.5056447519455105,0.267027770670925,0.21610555170791307,0.04388878936438422,0.04357313017144545,0.006893839343739883,0.00621843877710901,0.005438703492640468,0.0017451846031767422,0.0003354673596532848,0.00018614097747144252,6.175578201546084e-05,4.694096883711071e-05,3.986705565066147e-05,3.0027053208293866e-05,2.392514172180853e-05,2.118849680339439e-05,1.7840544803100293e-05,1.012634493451369e-05,7.378184657841609e-06,3.3189480519789787e-06,2.083280306692225e-06,1.8966099683454066e-06,1.276632038247602e-06,1.0172629610284129e-06,8.360797138381862e-07,6.539854466580479e-07,6.520709002538203e-07,6.426665723353341e-07,8.389477218181237e-08,5.237316095438389e-08,0.0004629609175026417,0.00046183401718735695,0.0004398589953780174,0.00044563005212694407,0.00047312502283602953,0.00045098899863660336,0.000470538972876966,0.00045020401012152433,0.0004564790287986398,0.00046073400881141424,0.00046021491289138794,0.0004667009925469756,0.0004662061110138893,0.000481416005641222,0.00048205896746367216,0.0004709409549832344,0.0004783360054716468,0.0004749259678646922,0.00048805505502969027,0.00048304907977581024,0.00051031110342592,0.0004986400017514825,0.0005037899827584624,0.0004974829498678446,0.0005127480253577232,0.0005012670299038291,0.000508463941514492,0.0005656930152326822,0.0005174159305170178,0.0005213789409026504
0.8808029380377796,0.4517838024379929,3.5565957298287665,0.4840113279642537,0.3613103807277162,0.06752218088386773,0.0390927078317074,0.027767079593102897,0.016499870854837454,0.003565614593087785,0.0021312940257067307,0.0006713869562032952,0.000668411228294628,0.0002885525777042804,0.00026550923382396267,0.0002377278815394209,0.0002153424648448276,1.071123458952041e-05,1.0662288825248908e-05,1.0654388218003856e-05,1.0517137932709585e-05,7.1489100491702864e-06,5.885260627001661e-06,4.117964309130311e-06,3.803139462926162e-06,2.9567845250540177e-06,9.556749027443186e-07,8.344637333688701e-07,7.710144529205984e-07,3.4220031221551605e-07,3.103019121256794e-07,2.776657144124308e-07,2.774848845385722e-07,1.379010898437477e-07,0.0004430910339578986,0.00045229296665638685,0.000441847019828856,0.0004438849864527583,0.00045702396892011166,0.00045050005428493023,0.0004740399308502674,0.0004575100028887391,0.0004920349456369877,0.0004610969917848706,0.00046858901623636484,0.0004588610026985407,0.00046508898958563805,0.0004688819171860814,0.00046642194502055645,0.00048324698582291603,0.0004752799868583679,0.0004797130823135376,0.00047940900549292564,0.0005019520176574588,0.0004856119630858302,0.00048794900067150593,0.0005034840432927012,0.0005118849221616983,0.0005077819805592299,0.0005042729899287224,0.0005098369438201189,0.0005150639917701483,0.0005181189626455307,0.0005215989658609033
0.9192692613280707,0.7632157539721541,4.898715000723151,0.47224410297349095,0.714372208958572,0.04436449704689964,0.030036223082486144,0.01720781899673637,0.009477215751490851,0.0033090209584968385,0.0029189015948631347,0.0016658798631997642,0.0007300752148972165,0.0005848004631613781,0.00027508086441886464,0.00023389949581254294,4.742896189758623e-05,3.160345939423944e-05,1.5998798657956018e-05,1.5613197247803727e-05,1.4202519309574811e-05,7.599580489020525e-06,6.517203446367217e-06,6.046111444233656e-06,6.0460536963198254e-06,3.3526371571071834e-06,8.801080619098451e-07,8.761767387800059e-07,7.606728230437939e-07,5.97365206793608e-07,5.389442023869554e-07,3.0204186954179544e-07,3.020192590130591e-07,1.0427311999520832e-07,0.00042978592682629824,0.0004374190466478467,0.0004428960382938385,0.0004431640263646841,0.00045038294047117233,0.0004526760894805193,0.0004451279528439045,0.0004574040649458766,0.0004551829770207405,0.00046805094461888075,0.0004656389355659485,0.0004621540429070592,0.0004635790828615427,0.00046755094081163406,0.00047942798119038343,0.0004682379076257348,0.0004902840591967106,0.0004834369756281376,0.0004895409801974893,0.0004825260257348418,0.0004853470018133521,0.00048594106920063496,0.0005066680023446679,0.0004873909056186676,0.000508079887367785,0.0005002699326723814,0.0005075209774076939,0.0005137880798429251,0.0005087889730930328,0.0005264729261398315
0.942764592687814,0.5079658434499622,5.2485070236760745,0.48139711504336447,0.585052188988191,0.07042427489478827,0.05346708278335763,0.03526873283558522,0.02426165642115567,0.003211710073702196,0.002169625951695435,0.0011223115125149296,0.0005879054287268817,0.0003624606225698564,0.0003161121290102533,0.000312307801787465,0.00019862024213884223,2.090102434915864e-05,1.60398999367619e-05,1.5748983143535613e-05,1.572580665984635e-05,1.2378568632134467e-05,1.0343723230540717e-05,7.397340896423608e-06,5.858382872910799e-06,5.0867416992504445e-06,7.477031196242067e-07,6.717991497270484e-07,6.606687471845829e-07,6.255690488016357e-07,5.330584602755407e-07,3.7933716845899615e-07,3.791695465200527e-07,2.1458362512434581e-07,0.00043372996151447296,0.00043823395390063524,0.00045314605813473463,0.00044385797809809446,0.00044858898036181927,0.0004524859832599759,0.00044508406426757574,0.000467855017632246,0.00045267108362168074,0.0004591490142047405,0.00045746995601803064,0.0004637870006263256,0.00046277802903205156,0.0004643029533326626,0.000470806029625237,0.00046901602763682604,0.0005413990002125502,0.0004770238883793354,0.0004804319469258189,0.0004811070393770933,0.00048183498438447714,0.0004830679390579462,0.0005175749538466334,0.0005044939462095499,0.0005052409833297133,0.0004998659715056419,0.0005079410038888454,0.00051567901391536,0.0005177250131964684,0.0005236410070210695
0.4325784299581542,0.2056670566635791,5.980583868561002,0.5118742809863761,0.6786749096409027,0.6489342793278926,0.11707140532215798,0.10238685150809616,0.02020917823460496,0.01800432694054178,0.009905729744020788,0.007857642601593603,0.0009232418692546104,0.0003967641788198703,0.00036107284941988706,0.00014263107561977446,0.00013840884735681757,0.00013840773464101827,4.27247285023061e-05,4.022758360242697e-05,3.660957519378805e-05,1.7124923436004218e-05,1.6733941986150785e-05,6.737350169546155e-06,5.57538053014351e-06,5.5694893472451205e-06,3.934501239079992e-06,1.2214999127949686e-06,6.011744817957402e-07,5.64035497005392e-07,4.895015172304527e-07,4.819512305991329e-07,2.665542473266247e-07,1.4471383807855445e-07,0.00043454894330352545,0.00045066606253385544,0.00043774605728685856,0.0004463299410417676,0.00044597405940294266,0.00045297108590602875,0.0004464259836822748,0.0004531869199126959,0.0004553740145638585,0.00045165501069277525,0.00046416197437793016,0.00046662508975714445,0.0004661009879782796,0.0004614349454641342,0.000480439979583025,0.00047551700845360756,0.0004788330988958478,0.0004807020304724574,0.0004827589727938175,0.0004841989139094949,0.00048539903946220875,0.0005122540751472116,0.0005032100016251206,0.0005035890499129891,0.0005076410016044974,0.0005079039838165045,0.0005085859447717667,0.0005138539709150791,0.0005275580333545804,0.0005209590308368206
0.9733319096993783,0.7038177420203567,3.5586881597036566,0.4720089479815215,0.4957544446439837,0.02821764144251834,0.024400184235897616,0.014347413677844182,0.010354623236921889,0.0017128853630846745,0.0014757934530714033,0.001130846060332612,0.0003933159410215483,0.0003759959398862306,0.0003033208679684162,0.00024650376402797285,2.1916943181100582e-05,1.0628822804931126e-05,5.840148296258918e-06,5.66940674382929e-06,4.913804457373448e-06,2.4982775674096517e-06,2.3083882648336096e-06,2.205366942820476e-06,2.1889923959760388e-06,1.380291694748335e-06,3.760297736964374e-07,3.627308595025071e-07,3.2224695844767025e-07,1.8082076371067768e-07,1.680272618196853e-07,7.931788195235166e-08,7.73287379660826e-08,3.597005599824518e-08,0.0004336059791967273,0.00043727701995521784,0.00045796099584549665,0.0004561489913612604,0.0004554759943857789,0.00045217806473374367,0.0004485549870878458,0.00045539194252341986,0.0004534359322860837,0.00045750406570732594,0.0004769909428432584,0.0004720559809356928,0.00046602601651102304,0.0004666079767048359,0.0004694761009886861,0.00048656598664820194,0.00047742296010255814,0.0004808229859918356,0.0004732230445370078,0.00048611697275191545,0.0004833319690078497,0.0004999709781259298,0.0005010550376027822,0.0005033810157328844,0.0005077560199424624,0.0005088759353384376,0.0005221290048211813,0.0005188019713386893,0.000517096952535212,0.0005224669585004449
0.8719898637238855,0.6585711623461041,7.777982768809804,0.47700731200166047,1.0305776706759824,0.1134846333640973,0.0668618463942008,0.041581231238773,0.02136939491032526,0.007582533191099384,0.006297333644736147,0.0027545934880192583,0.001480349442505529,0.0009235686280322876,0.0004550112067008916,0.0004476919580398609,0.00028305603163673393,3.3552378180082085e-05,2.998815580321372e-05,2.9922869644164734e-05,2.5319765081998402e-05,1.3705386891565744e-05,1.3618165251193066e-05,1.3614919519724445e-05,1.0599438204426099e-05,9.204450289152482e-06,4.266311657733197e-07,3.969472278406944e-07,3.8280320934927627e-07,3.7200955077291065e-07,3.285295768210813e-07,2.479743239513042e-07,2.4602296909868987e-07,1.2028813127309718e-07,0.0004335360135883093,0.00043823395390063524,0.0004548579454421997,0.00044546392746269703,0.00046362797729671,0.00044927000999450684,0.00044927594717592,0.0004562229150906205,0.0004523859824985266,0.0004521349910646677,0.00046060304157435894,0.00045847997535020113,0.00046791695058345795,0.00046651100274175406,0.0004648540634661913,0.00047342595644295216,0.0004720210563391447,0.00048013904597610235,0.0005059340037405491,0.0004976760828867555,0.0004841999616473913,0.0004967490676790476,0.0005101270508021116,0.0005187359638512135,0.0005193250253796577,0.0005166729679331183,0.0005086909513920546,0.0005169609794393182,0.0005194450495764613,0.0005160380387678742
0.7931983742071566,0.15551260101227238,6.01180361145948,0.5146881269756705,0.28930862233626514,0.21462326558912415,0.05054834856005194,0.050547074076943165,0.023762929943457238,0.016268616322390454,0.00494414753340415,0.00471395321532059,0.0017512048953345141,0.0008576263722943667,0.0008332413719999488,0.00011155114086002783,0.00010174243099541141,6.578133836651207e-05,1.5251311517319241e-05,8.9465578180089e-06,8.069742420400844e-06,7.111514333558011e-06,6.757683360473191e-06,5.7729938328222285e-06,2.92572706389594e-06,2.925697068495206e-06,1.1856432513586388e-06,1.1805278396380956e-06,1.1676674883281152e-06,6.063529977878586e-07,5.045008754440056e-07,5.043040345796667e-07,4.587141955448995e-07,9.039552400331538e-08,0.0004279289860278368,0.0004382610786706209,0.00043749797623604536,0.0004426869563758373,0.00044749502558261156,0.0004653810756281018,0.0004684979794546962,0.0004532440798357129,0.0004563010297715664,0.0004681770224124193,0.00045997602865099907,0.00045729498378932476,0.00046628701966255903,0.00046036008279770613,0.0004676029784604907,0.0004701759899035096,0.0004905670648440719,0.0004813800333067775,0.00048201007302850485,0.0004809560487046838,0.00048428995069116354,0.0004901440115645528,0.0004987820284441113,0.0005049019819125533,0.000496170949190855,0.0005054639186710119,0.000507545075379312,0.0005113520892336965,0.0005122290458530188,0.0005188760114833713
0.8136783706814606,0.16108701142418524,2.869140265936074,0.5116189910331741,0.13570556834655256,0.09245641657694094,0.023618268697200448,0.023487644689524342,0.011407741746558673,0.006974092243724474,0.0022081109854652204,0.0021087615105398346,0.0008202385919836596,0.0004055349278446083,0.000393865453653102,5.7838197140215615e-05,5.030298823864691e-05,3.1460046685237755e-05,8.107410464652404e-06,4.181226543474358e-06,3.413728365114895e-06,3.4021742458923283e-06,3.256690191583519e-06,3.1167779499457816e-06,1.346125645830006e-06,1.3000107221444083e-06,7.837786968459755e-07,7.704825423985163e-07,7.183555453880751e-07,2.2952925131584885e-07,1.9962488055923276e-07,1.98990972400616e-07,1.8610277416187568e-07,5.211787569640382e-08,0.00043271901085972786,0.0004390639951452613,0.000438711023889482,0.00044599699322134256,0.00044361501932144165,0.00045114802196621895,0.00044421700295060873,0.0004543319810181856,0.00045329402200877666,0.00045529601629823446,0.00046215206384658813,0.0004606430884450674,0.00046807597391307354,0.0004603880224749446,0.0004957090131938457,0.0004671170609071851,0.00047396798618137836,0.00047918292693793774,0.00048223603516817093,0.0004874470178037882,0.0004991160240024328,0.0004983980907127261,0.0005218409933149815,0.0004995639901608229,0.0005221819737926126,0.0005073279608041048,0.0005097429966554046,0.0005156149854883552,0.0005220819730311632,0.0005159510765224695
0.6490970117635326,0.21183446145851137,1.162061730817336,0.5085851600160822,0.0837230059012331,0.06834773071520896,0.013997652959733205,0.013826167346009553,0.004967246911997687,0.0038654484291731823,0.001497133416515692,0.0012423953641734944,0.00023769030593780266,0.00010551011476067884,0.00010550921695970271,3.37857210743907e-05,3.378105066236285e-05,1.3849340265115238e-05,4.386053645281374e-06,4.386052986920113e-06,4.020082659971117e-06,2.454392702933386e-06,1.8276828874730903e-06,1.6213287705790156e-06,1.1127792536468496e-06,1.083449307825268e-06,3.763917778768602e-07,2.417271234291325e-07,1.7224853779119684e-07,1.7224828584583302e-07,1.451034316263095e-07,1.4488946273845667e-07,1.4101773641109714e-07,1.290712182997528e-08,0.00043445895425975323,0.000439596944488585,0.00044203491415828466,0.0004455860471352935,0.0004439160693436861,0.0004478410119190812,0.00046744407154619694,0.0004527110140770674,0.0004535149782896042,0.0004528970457613468,0.00047388498205691576,0.00046976504381746054,0.0004663500003516674,0.0004646609304472804,0.00046485697384923697,0.0004693720256909728,0.0004767330829054117,0.0004966940032318234,0.0004791300743818283,0.000495416927151382,0.0004982049576938152,0.0004975040210410953,0.0005078029353171587,0.0004902579821646214,0.0005082139978185296,0.0005035459762439132,0.000513021950609982,0.0005113020306453109,0.0005211239913478494,0.0005197420250624418
0.7585541942145848,0.4340046766508928,9.521081753631877,0.48911356495227665,0.9424355278194154,0.3009483910578075,0.11405260929368082,0.09085224884412114,0.03870252054285917,0.01666706269234002,0.010847716446640022,0.003152957321078537,0.002553462252631651,0.0010266145898396375,0.0009983768256013016,0.000802419669647839,0.0007819860888853726,3.6537829428595765e-06,3.152901285106065e-06,3.14581700720577e-06,2.6426078261504e-06,1.8444716675585728e-06,1.4818493266024972e-06,1.4037880011293254e-06,8.750685564024085e-07,8.359058964406403e-07,1.0182204448746126e-07,8.544682839935112e-08,7.405657247682005e-08,6.781216922384122e-08,6.597567460666847e-08,6.595307402594875e-08,6.469902305660306e-08,1.3652737892831986e-08,0.0004282579757273197,0.0004366670036688447,0.0004422839265316725,0.00044489395804703236,0.00044772494584321976,0.00044713402166962624,0.0004493100568652153,0.0004595629870891571,0.00045333104208111763,0.0004565479466691613,0.00045715400483459234,0.000454248976893723,0.00046568503603339195,0.00046462705358862877,0.00046598794870078564,0.00047080498188734055,0.0004894390003755689,0.0004752470413222909,0.0004921290092170238,0.0004816870205104351,0.0004897409817203879,0.0004860350163653493,0.0004952780436724424,0.0005002940306439996,0.0005058359820395708,0.0005046379519626498,0.0005143029848113656,0.0005280700279399753,0.0005161970620974898,0.0005975359817966819
0.5342858821434056,0.15748286897568398,5.047969976175501,0.5144470599479973,0.4617584659436121,0.4473419869346401,0.08680979133202048,0.06729506109405922,0.02162094454824468,0.02048681856473229,0.00698727804791266,0.0063970781424555374,6.725563600971041e-05,6.720539232128869e-05,3.3993231645248384e-05,3.367584808364225e-05,3.224835043410179e-05,1.3172213465545006e-05,1.026833793995195e-05,8.660717485250491e-06,5.098647784515174e-06,4.9238588076331e-06,3.3373666886173607e-06,2.097806987475098e-06,3.579173379794428e-07,3.265946922410379e-07,3.17781421638897e-07,1.7947414164700034e-07,1.4445986796258254e-07,1.3625630172818698e-07,1.3418522283611373e-07,1.2846284859734006e-07,5.759011297478805e-08,3.369149964176411e-08,0.00043145904783159494,0.00043767504394054413,0.0004647650057449937,0.0004441679921001196,0.000445807003416121,0.00044869096018373966,0.00044973602052778006,0.0004569359589368105,0.00045504001900553703,0.00046682904940098524,0.00045715190935879946,0.0004594919737428427,0.00046906794887036085,0.0004608669551089406,0.00047434004954993725,0.0004701790167018771,0.00048128608614206314,0.00047769106458872557,0.00048008502926677465,0.0004933079471811652,0.0004872430581599474,0.0004984060069546103,0.0005136330146342516,0.0005189880030229688,0.000512458966113627,0.0005239190068095922,0.0005021590040996671,0.0005301430355757475,0.000519462046213448,0.0005169599317014217
0.7828577166454253,0.08014720987054169,1.202669577957221,0.5133876840118319,0.04920495179043039,0.047507039712594575,0.00993450684655404,0.008141797930387946,0.0044047357771248305,0.0042647521089240435,0.0008238190781837949,0.0008156184793580118,0.00035821305003948717,0.00017579908575062015,0.00016893385939142206,7.6082005402354295e-06,3.0061454758319776e-06,2.794955260814498e-06,2.234082538906815e-06,1.655891205209869e-06,1.5369907457794919e-06,1.0120518453240184e-06,1.0116595276842131e-06,6.636894557918042e-07,4.004173803173407e-07,3.0989538424184424e-07,2.738250887938081e-07,2.3102282854021586e-07,1.7190537164421655e-07,7.141857969204619e-08,4.848169320090101e-08,4.137009841012051e-08,3.36584527656832e-08,2.8214842153613244e-08,0.000431315042078495,0.0004373089177533984,0.0004418629687279463,0.0004476399626582861,0.00044962496031075716,0.0004464660305529833,0.0004483440425246954,0.00045939197298139334,0.0004684730665758252,0.00045322603546082973,0.00045523198787122965,0.00046365195885300636,0.00046658399514853954,0.0004625139990821481,0.00046910904347896576,0.0004710970679298043,0.0004766240017488599,0.0004906179383397102,0.00048339099157601595,0.00048485700972378254,0.00048243103083223104,0.0004818149609491229,0.0005066689336672425,0.0005019319942221045,0.00049549899995327,0.0005018420051783323,0.0005026959115639329,0.0005170899676159024,0.0005209229420870543,0.0005232039839029312
0.854331031644593,0.5750150415685037,5.454062329541891,0.47923124802764505,0.6588710634789207,0.09885734868420919,0.05469107067617075,0.03625039624926713,0.018917583087906656,0.006023732906466561,0.004589326615509789,0.0015870259827313808,0.0011199977142930366,0.0005676054448388199,0.00038254588704215645,0.0003794806960537498,0.00030836306165514115,2.0087609876425897e-05,2.0030260092935084e-05,2.0029398141813335e-05,1.7287150114367167e-05,1.0916796137958292e-05,1.0099615033075353e-05,9.818891526007598e-06,6.912264886484811e-06,6.353459451169294e-06,1.3573775451499598e-07,1.336184924743262e-07,1.3351809358659362e-07,1.196343555551901e-07,1.161679074709115e-07,1.1374355128039832e-07,1.1360629191070749e-07,2.946198978715162e-08,0.0004334569675847888,0.00043699401430785656,0.00044225400779396296,0.00044445099774748087,0.0004460710333660245,0.00045232707634568214,0.00044603401329368353,0.00045510497875511646,0.0004537069471552968,0.0004568180302157998,0.00045953202061355114,0.00048386608250439167,0.00048207701183855534,0.0004670869093388319,0.00046722497791051865,0.00046657200437039137,0.00047397101297974586,0.00047735602129250765,0.0005117140244692564,0.0004966739797964692,0.0004896280588582158,0.0004821780603379011,0.0005162369925528765,0.0005006369901821017,0.000520615023560822,0.0005034150090068579,0.0005087089957669377,0.0005107990000396967,0.0005178829887881875,0.000524007948115468
0.9108854030955976,0.8379796982340677,8.315217022832645,0.46726881398353726,1.2807843744514742,0.06364710494460876,0.03865581505954771,0.021605635797039797,0.009442223135628706,0.00527881404755835,0.004872339306308699,0.0026542428631333207,0.001272142181290569,0.0010309693281265932,0.0002970693281430258,0.00023903684157656362,7.375963651721712e-05,6.177912179257599e-05,2.5809197045988545e-05,2.516180706445354e-05,2.50043025780523e-05,1.6645401209296438e-05,1.3250993259901252e-05,1.2558172398616019e-05,1.1101142972401123e-05,2.9470528862533036e-06,1.4903165393005452e-06,1.483308749750514e-06,1.2565355031028606e-06,9.945807558391415e-07,8.943803892421211e-07,4.4043579824314176e-07,4.3884541471348404e-07,1.5299150909964143e-07,0.00044479803182184696,0.00044346193317323923,0.0004438050091266632,0.0004469129489734769,0.0004466049140319228,0.0004501580260694027,0.0004489970160648227,0.0004648680333048105,0.00045216199941933155,0.0004583640256896615,0.0004613070050254464,0.0004780209856107831,0.0004638920072466135,0.0004734239773824811,0.00046634196769446135,0.00047593109775334597,0.0004838360473513603,0.00047214794903993607,0.0005123949376866221,0.00048416596837341785,0.000498158042319119,0.00048403802793473005,0.0004969750298187137,0.0005176980048418045,0.0005039720563217998,0.0005034300265833735,0.0005126059986650944,0.0005155729595571756,0.0005199179286137223,0.0005216359859332442
0.22560920423184416,0.15312311146835678,7.210868677414729,0.514160935068503,1.3751563858086755,1.3723239427238119,0.20614627088614218,0.16356598951774942,0.007515205229519175,0.005301065042284399,0.004651899536594965,0.004639248593255715,0.0008567878012577876,0.0006847794783073844,0.0006789068402505023,0.00046998752383455565,0.0004570996982956829,0.0004568904755032638,4.270557572719911e-05,3.9230084623925565e-05,3.590858680522592e-05,1.7993525115742788e-05,1.7345906523411856e-05,8.14441042062298e-06,7.565381375412989e-06,6.341827539984411e-06,5.756359929479889e-06,1.6502112341452797e-06,6.837472438928177e-07,6.784548211782803e-07,5.487576844789797e-07,5.486381179224152e-07,3.131827332241067e-07,1.9759539627751345e-07,0.0004297300474718213,0.00045978103298693895,0.00044009904377162457,0.000458321999758482,0.00045631604734808207,0.0004514650208875537,0.0005013609770685434,0.000454509980045259,0.00045220297761261463,0.00045770301949232817,0.00046068907249718904,0.0004592729965224862,0.000466548022814095,0.00048290903214365244,0.0004649530164897442,0.0004690539790317416,0.0004776839632540941,0.00047764100600034,0.0004792670952156186,0.0004843330243602395,0.00048445200081914663,0.0004795549903064966,0.0005014609778299928,0.0004926079418510199,0.0005076400702819228,0.0004894069861620665,0.0005097630200907588,0.0005144979804754257,0.0005164080066606402,0.00052172492723912
0.2953135073447509,0.2846504331228087,5.417484096323653,0.513247951050289,0.7758047018635009,0.7245322251991987,0.13047524793519474,0.13046745822189432,0.011338452818396363,0.011293403997003133,0.010998483295618453,0.003181409201241282,0.0017220541912934238,0.0004214380558621025,0.00020073230240433843,0.00016008100252591534,0.0001585994463149115,8.811259815495504e-05,7.703020017749695e-05,7.59549967304152e-05,7.456921969093586e-05,4.660996410423188e-06,4.125773584730318e-06,1.6061435927780139e-06,1.4171328064753241e-06,1.293683877626091e-06,1.0321856861657531e-06,1.868974546463824e-07,1.868097827495677e-07,1.1677692803255079e-07,1.1669939216305785e-07,9.740251032208598e-08,3.7969636209635174e-08,3.6285772340464104e-08,0.0004317349521443248,0.0004374129930511117,0.0004449080443009734,0.00044580292887985706,0.0004583450499922037,0.0004663539584726095,0.000447159050963819,0.0004561350215226412,0.0004506020341068506,0.00045698496978729963,0.0004629540489986539,0.00046284403651952744,0.00046796503011137247,0.000464119017124176,0.000490011996589601,0.00047290301881730556,0.0004913639277219772,0.00047539290972054005,0.00048614502884447575,0.0004962990060448647,0.00048392906319350004,0.0004835129948332906,0.000493408995680511,0.0005032169865444303,0.0005048009334132075,0.0005198071012273431,0.0005058989627286792,0.0005106059834361076,0.0005167399067431688,0.0005331169813871384
0.7128717219670092,0.22496824779572533,7.649587413397377,0.503585378988646,0.5074993329493221,0.35702703077442993,0.08267280603096192,0.08245443881117773,0.03321906566837076,0.0220499554283066,0.008539190418323395,0.00703153702490524,0.0020292869973978687,0.0009076852778971821,0.0009057598778672452,0.00029400842077669106,0.0002937054416601843,9.892599256793638e-05,2.725146358205975e-05,2.6153133595969758e-05,2.4277618645951807e-05,1.7287931706543628e-05,1.4744647385467374e-05,1.3314105779239846e-05,7.851641217038113e-06,7.767135096470035e-06,2.0680408294337784e-06,1.6732218901515013e-06,1.5758414566889066e-06,1.2620558897874797e-06,1.093112115147468e-06,1.0850098077885342e-06,1.0325931496140477e-06,2.0858842943406375e-08,0.0004298380808904767,0.00043971091508865356,0.00044234306551516056,0.0004744559992104769,0.00044753600377589464,0.0004495149478316307,0.00044571002945303917,0.000454024993814528,0.0004498619819059968,0.00045553105883300304,0.00046458595898002386,0.00045939499977976084,0.00046445103362202644,0.00046770903281867504,0.00046559597831219435,0.000486313016153872,0.0004796029534190893,0.0004801449831575155,0.00048172997776418924,0.00048181694000959396,0.0004817789886146784,0.00048461591359227896,0.0005007190629839897,0.0005101109854876995,0.0004920599749311805,0.0004897919716313481,0.0005086649907752872,0.0005262290360406041,0.0005158070707693696,0.000521578942425549
0.7151240234570178,0.26660570704917763,6.003738919361575,0.5010329600190744,0.4353532008410252,0.26626032834362373,0.06788594284144579,0.06598071169369941,0.026433393592706744,0.015546157326313,0.006865728877447781,0.004986062050220089,0.0016100516494578778,0.0007021823282905791,0.0007021766174719819,0.0003145903168340994,0.00031452579330782537,6.588363747805933e-05,2.254199612853754e-05,2.2189916530210837e-05,1.9039366688798854e-05,1.4560322600363818e-05,1.2133317804949678e-05,1.1765098902003198e-05,6.320107109210417e-06,6.297917357736644e-06,1.4196791408135464e-06,1.2454816739875459e-06,1.2219860972028957e-06,8.814593754606057e-07,7.965366500756969e-07,7.830308450783723e-07,7.683278548780192e-07,2.6693689731916644e-08,0.00043237197678536177,0.00045488798059523106,0.00046048196963965893,0.00044568406883627176,0.00044237205293029547,0.0004463300574570894,0.00047357496805489063,0.00045329704880714417,0.0004530850565060973,0.0004562739050015807,0.0004611699841916561,0.00046111003030091524,0.00047000497579574585,0.0004808070370927453,0.00046206999104470015,0.0004886910319328308,0.00047389999963343143,0.0004762290045619011,0.0004893100121989846,0.00048263196367770433,0.00048342894297093153,0.0005131310317665339,0.0005064560100436211,0.0005026229191571474,0.0005087510216981173,0.00050352793186903,0.0005196379497647285,0.0005119190318509936,0.0005337180336937308,0.0005205409834161401
0.8553116678744016,0.24952264697243898,7.623818056132087,0.49988869309891015,0.48192708308722687,0.19048226099484308,0.0761468573446494,0.06623737173718361,0.03647983400656381,0.011816327316013082,0.004783242219974267,0.004053264781533717,0.0018590975943280476,0.0008748005760746382,0.0008622516226970362,0.0002858534767055932,0.00027572379527039876,7.787562446749415e-05,2.5309575193478897e-05,1.5972661228404325e-05,1.5562769501533048e-05,1.3041505009757924e-05,1.3016169252196885e-05,1.2737929217627612e-05,6.441210490030238e-06,4.87565352184255e-06,4.552701399678444e-06,4.23326875021447e-06,3.693114272381951e-06,2.555956573642355e-07,2.3273574342495338e-07,2.2660624080752856e-07,2.148333626396896e-07,6.129965316247589e-08,0.00043658900540322065,0.00043466605711728334,0.0004451499553397298,0.0004442190984264016,0.000442562042735517,0.00044624495785683393,0.0004498409107327461,0.0004713709931820631,0.0004539770307019353,0.0004569709999486804,0.00045876402873545885,0.0004617139929905534,0.0004697329131886363,0.00047414901200681925,0.00046742905396968126,0.0004735219990834594,0.0004751329543069005,0.00047480303328484297,0.00047910900320857763,0.0004880379419773817,0.000496838940307498,0.00048204592894762754,0.0004838770255446434,0.0004885030211880803,0.0005060380790382624,0.0005009480519220233,0.0005092869978398085,0.0005229589296504855,0.0005347629776224494,0.0005171329248696566
0.9539667171468871,0.8662419197575649,4.613680744122485,0.4650930669158697,0.7259238551807267,0.02249241697306371,0.016379397100701576,0.008794324341890482,0.004905141906783402,0.0018768480351075423,0.0017267000803324664,0.0011163013326515386,0.0004834523728398146,0.00043480683883691934,0.00021284931903343824,0.00016743258787299144,5.2402197316178496e-05,3.3390245812193724e-05,1.3178953876305983e-05,1.2454563771232233e-05,1.2298664091150065e-05,1.0009075439966454e-05,7.868251117274027e-06,6.794834664335394e-06,5.150142027074252e-06,1.3536836580063888e-06,1.3511056770901692e-06,1.3209068027458638e-06,1.1119268514727238e-06,7.695250406677903e-07,7.02813226025915e-07,1.6706469008701012e-07,1.643204704636345e-07,6.911077520639601e-08,0.0004332589451223612,0.0004564389819279313,0.0004584030248224735,0.00045114103704690933,0.00044351397082209587,0.000454216031357646,0.00044718896970152855,0.0004567090654745698,0.0004489639541134238,0.0004577450454235077,0.0004607490263879299,0.0004647820023819804,0.0004687989130616188,0.00046215299516916275,0.00046661298256367445,0.00048623804468661547,0.0004924939712509513,0.00047419301699846983,0.00048284290824085474,0.000482907984405756,0.0004839979810640216,0.00048452301416546106,0.0004858829779550433,0.0004899189807474613,0.0005072170170024037,0.0005071170162409544,0.0005056530935689807,0.0005118040135130286,0.0005215690471231937,0.0005187150090932846
0.11502760243036658,0.04543075477876091,8.112830587696255,0.5132196720223874,2.355845352224084,2.344975322849624,0.2799744662650857,0.09714046575275848,0.016588490066044657,0.013548734898515793,0.009063009571315539,0.004261818235458486,0.00426174703190252,0.0007105155830185149,0.0007075991938440527,0.0006883587745680095,0.0005868282916983753,0.0005847062261110349,0.00020384052670995928,3.3834088646247015e-05,3.236734207886155e-05,2.865503640332488e-05,1.9161245487641186e-05,1.0093977021616109e-05,7.781670702530077e-06,6.456974752550332e-06,6.447720790798142e-06,4.749273322585196e-06,3.5899095758987247e-06,3.5636781126340856e-06,3.015459069095815e-07,2.823893137365629e-07,2.7913168907020286e-07,1.3015324106520408e-07,0.00044683495070785284,0.0004403840284794569,0.0004401109181344509,0.0004448320250958204,0.0004713389789685607,0.0004493320593610406,0.00045140297152101994,0.000456262961961329,0.000450027990154922,0.00045479496475309134,0.00045421894174069166,0.00046463299077004194,0.00047132803592830896,0.000469575054012239,0.0004679750418290496,0.0004678990226238966,0.0004747780039906502,0.0004936059704050422,0.0004939569626003504,0.00048005999997258186,0.0004853910068050027,0.0004853840218856931,0.0005063279531896114,0.0005080759292468429,0.0005089560290798545,0.0005037240916863084,0.0005183520261198282,0.0005108399782329798,0.0005184089532122016,0.0005383150419220328
0.42362832540184614,0.24681289062919443,4.129048275948523,0.5105471799615771,0.46943019591521395,0.4325757796835555,0.07812538016628263,0.07499021566477382,0.0129766970133852,0.011192463203958242,0.007592651621774526,0.0049118386992264155,0.0006655678684473675,0.0003044393628116665,0.0002077899633833946,0.00010520019257019165,9.719124290197559e-05,9.316085726714645e-05,4.266359611751194e-05,3.7993127418743254e-05,3.219605406443023e-05,1.742213207233784e-05,1.4991473574491966e-05,6.1558918232012e-06,4.26532043567372e-06,4.237427251764951e-06,2.96127035805365e-06,1.185673834366623e-06,7.378219674353531e-07,6.964343773801969e-07,6.830427708625043e-07,6.820784825477861e-07,1.8668967733962395e-07,8.788041831310832e-08,0.0004449390107765794,0.0004400520119816065,0.00044473004527390003,0.0004535159096121788,0.00045791605953127146,0.0004575470229610801,0.00045284396037459373,0.00045357702765613794,0.00047342199832201004,0.00046873593237251043,0.00046039395965635777,0.0004546029958873987,0.00047010299749672413,0.00046883593313395977,0.00046659098006784916,0.00048806401900947094,0.0004757510032504797,0.00047559000086039305,0.00048213498666882515,0.00048436096403747797,0.0005030300235375762,0.00048372894525527954,0.0005028899759054184,0.0005039399256929755,0.0005057948874309659,0.0005092150531709194,0.0005068839527666569,0.0005106830503791571,0.0005226039793342352,0.0005354050081223249
0.7573728665464523,0.46524733563382914,8.81649543273289,0.4873457880457863,0.9176111419047334,0.26938203507975084,0.10510539042214168,0.08144941109319458,0.03390538965997685,0.01505232370105375,0.010468427026338987,0.0025113235705645576,0.0023410375560775176,0.0009391065648882483,0.0008810876018329483,0.0007460605102187754,0.0007208830126907337,1.1096632416653829e-05,4.904414025790776e-06,4.755612144578297e-06,3.58960954242987e-06,3.5530980910611887e-06,3.5444282840966427e-06,3.03769534241631e-06,1.5024406671043829e-06,1.1743005024424983e-06,6.721690661117321e-07,6.46656115584888e-07,6.095232070362842e-07,1.3439855850016461e-07,1.3378206701006186e-07,8.476538647144234e-08,7.910480876096392e-08,7.86794526316807e-08,0.00043363997247070074,0.0004387910012155771,0.00044437893666327,0.0004654279910027981,0.0004467690596356988,0.0004458670737221837,0.00044973893091082573,0.0004549219738692045,0.00046597805339843035,0.0004552140599116683,0.000464112963527441,0.00045891792979091406,0.0004643830470740795,0.00048185396008193493,0.00046549004036933184,0.00047345797065645456,0.0004759118892252445,0.00048096897080540657,0.000491356011480093,0.0004847790114581585,0.0004942830419167876,0.0005410800222307444,0.0005156450206413865,0.0005005509592592716,0.0005081600975245237,0.0005016629584133625,0.0005110009806230664,0.0005311680724844337,0.0005167829804122448,0.000519671943038702
0.9911067244295982,0.26100610880259656,6.983155842612256,0.4945109540130943,0.4653057406247668,0.08232720223231532,0.07178143466814504,0.05260991009202188,0.039565086520054464,0.0009001763738775286,0.000882912738811579,0.0008624033304053713,0.00024198079577674033,0.00021372179856262588,0.0002085309430877574,0.0001418370670975025,6.487914812570673e-05,4.411426942716052e-05,1.88476414987977e-05,1.5138029477164865e-05,9.820397430415503e-06,9.039949694411644e-06,7.493238968278093e-06,3.0727749580768967e-06,1.832570239632252e-06,1.342262992596353e-06,1.332819538233478e-06,1.2562642084748017e-06,1.0394624326502243e-06,2.7950107843838256e-07,2.4810919113662196e-07,1.0355355310474674e-07,1.034917009084165e-07,8.050282485869202e-08,0.00044087006244808435,0.0004500059876590967,0.0004452640423551202,0.00044115795753896236,0.0004612179473042488,0.0004493520827963948,0.0004477470647543669,0.0004557239590212703,0.0004510290455073118,0.0004635980585590005,0.00047372293192893267,0.00046361610293388367,0.00046694802585989237,0.00046329095494002104,0.0004668569890782237,0.00047438195906579494,0.0005062180571258068,0.0004749250365421176,0.00047954008914530277,0.00048367492854595184,0.0004847600357607007,0.0004911089781671762,0.0005073429783806205,0.00048615294508636,0.0005201669409871101,0.0005210590315982699,0.0005264539504423738,0.0005114559317007661,0.0005199469160288572,0.000518855988048017
0.8491536211995653,0.16046466272797144,8.630914085294313,0.5121466559357941,0.3868336904554325,0.2305154376739641,0.0679937305952751,0.06598923628408604,0.03425530891965467,0.017283975928309304,0.0057446819964474816,0.005563606601994856,0.0022957846033840198,0.0011696276716374845,0.001130752583615633,0.00017708428390480512,0.00012939166999088522,9.217479195959376e-05,3.0332531638310866e-05,1.7235244818041026e-05,1.23600508559116e-05,1.051104554129969e-05,1.0175650075629988e-05,1.005536248032993e-05,4.5759689922437634e-06,3.7034781280826976e-06,3.4477900504617553e-06,3.212153853013703e-06,2.7582837205362707e-06,3.483535175918236e-07,3.3937788697895083e-07,3.3531476696758583e-07,3.3293027397725737e-07,1.9265461204948234e-07,0.00044801097828894854,0.000439672963693738,0.00045548391062766314,0.0004403999773785472,0.0004449620610103011,0.0004565080162137747,0.0004675129894167185,0.00046763301361352205,0.0004572420148178935,0.00046044704504311085,0.0004594048950821161,0.00046293705236166716,0.00047262199223041534,0.0004807880613952875,0.00046805606689304113,0.00046834605745971203,0.0004762520547956228,0.0004913529846817255,0.00047833891585469246,0.0004832809790968895,0.00048210599925369024,0.0004861500347033143,0.0004891080316156149,0.00048493302892893553,0.0005005080020055175,0.0005080619594082236,0.0005089620826765895,0.0005131749203428626,0.000518440967425704,0.0005181989399716258
0.7729953951013782,0.040733264805495994,9.485116877148961,0.5140790869481862,0.40554222933538,0.40519107309434776,0.09497189721227345,0.05711815345782796,0.04031830699601099,0.039923582841184996,0.004884366305542851,0.004852133768928556,0.0028094249246833018,0.0013280731663395649,0.0012971754905026851,0.0002465428240090151,0.00015624649498863794,0.00015540214275132846,6.302411284463148e-05,3.678248596258937e-05,1.4791357197496837e-05,1.071459264798498e-05,1.0714371143295116e-05,8.972226251211896e-06,3.958570964838581e-06,3.1024689133864217e-06,3.0783429809505436e-06,2.7531344739976087e-06,2.158567691837347e-06,6.694965198511649e-07,5.142984481447561e-07,4.1862113074908645e-07,4.038151178005635e-07,3.996229864364688e-07,0.0004328259965404868,0.0004422370111569762,0.00046058802399784327,0.00044313399121165276,0.0004448799882084131,0.00044978491496294737,0.0004649279871955514,0.0004499130882322788,0.00045428494922816753,0.000474683940410614,0.0004645929438993335,0.00045941199641674757,0.0004703890299424529,0.0004660919075831771,0.0004649750189855695,0.00047462107613682747,0.0004806889919564128,0.00047575694043189287,0.0004773390246555209,0.0004994409391656518,0.00048758601769804955,0.0004860929911956191,0.000501403002999723,0.0004939980572089553,0.0005086750024929643,0.0005206599598750472,0.0005067778984084725,0.0005194320110604167,0.0005180760053917766,0.0005195289850234985
0.7863902307023161,0.14844305184897766,2.614333528564334,0.5135588170960546,0.12472600723066626,0.09681228111993105,0.021973047625973272,0.021908022805624053,0.01022685338605999,0.0074215319946852034,0.0021777601403929195,0.002085315373536885,0.0007646781447260412,0.00037458984608417433,0.00036336140482237574,4.331527159803267e-05,3.9863499538016205e-05,2.7514014969368282e-05,6.23718174744716e-06,3.988863493939973e-06,3.640794115482048e-06,2.939190793913621e-06,2.7947863661224354e-06,2.1895513567305506e-06,1.2496204563625377e-06,1.2412878443956817e-06,4.4112902722744216e-07,4.2326145071155443e-07,4.232006486314716e-07,2.721481199769362e-07,2.2136620806482667e-07,2.213595570184197e-07,1.9858351409783412e-07,3.5651664264925045e-08,0.00043387908954173326,0.0004572169855237007,0.0004386469954624772,0.00046028895303606987,0.0004463860532268882,0.0004499229835346341,0.0004494159948080778,0.0004563460825011134,0.0004665770102292299,0.0004568940494209528,0.0004577429499477148,0.00045993097592145205,0.0004644689615815878,0.0004921481013298035,0.00046822300646454096,0.00047243793960660696,0.0004766210913658142,0.000478541012853384,0.00047581095714122057,0.000491693033836782,0.0004803990013897419,0.0004923279630020261,0.0004862520145252347,0.0004805149510502815,0.0005051749758422375,0.0005213940748944879,0.0005063029238954186,0.0005152090452611446,0.0005400070222094655,0.0005201729945838451
0.7521069327383605,0.14950475241162509,5.225006143590756,0.5135925449430943,0.2708199805743598,0.2248253193908683,0.04794591521728416,0.04696168055397999,0.021036496738334038,0.016701224114217785,0.00481507537617971,0.004567221052865068,0.001493556119682189,0.0007199879688820334,0.0006998315976542074,8.525180178328252e-05,8.268945325844157e-05,6.001578494416327e-05,1.3640886591088303e-05,1.1495092230738511e-05,1.1266726508717271e-05,7.340471912976366e-06,7.000855090144376e-06,4.297371441896138e-06,3.4040489517629007e-06,3.2391270889121457e-06,1.1855909495204698e-06,8.955277584405134e-07,7.540469899960347e-07,7.196407373644711e-07,5.621298788857028e-07,5.607730059858957e-07,4.884178436490742e-07,7.923095478889727e-08,0.00043173402082175016,0.00044245098251849413,0.00044494098983705044,0.0004460939671844244,0.0004492499865591526,0.000455747009254992,0.00044974894262850285,0.0004729260690510273,0.0004536460619419813,0.0004590819589793682,0.0004682140424847603,0.00045746902469545603,0.00046267604921013117,0.00046604801900684834,0.00047746102791279554,0.0004692409420385957,0.00047799001913517714,0.0005076149245724082,0.0004905229434370995,0.0004799880553036928,0.0004803549963980913,0.0005086100427433848,0.000513013917952776,0.0004867300158366561,0.0004928889684379101,0.0005022949771955609,0.000502200098708272,0.0005145129980519414,0.0005158419953659177,0.0005339260678738356
0.7316480902109319,0.6512419287826812,2.8954376750178565,0.4801714909262955,0.3799427028031066,0.07458007457962448,0.03055876333879459,0.02101697527045529,0.006362178744159786,0.0049141279530526705,0.004463865004616974,0.0012648856684670934,0.0007893196146257662,0.0004408854577742977,0.00012463119424690696,0.000120043138437587,0.00011221474709364826,1.3271163096311225e-05,7.566205559734051e-06,7.564515027698197e-06,5.106743297692343e-06,4.8588459628960605e-06,4.739360811188398e-06,4.255930227466982e-06,2.2894908452791202e-06,1.3072015975987823e-06,5.433848735478862e-07,5.34743932158773e-07,5.123347519657628e-07,2.4998177987513736e-07,2.440906042715896e-07,1.592532877719404e-07,1.5563667419450644e-07,1.3848477314396996e-07,0.0004335119156166911,0.0004366099601611495,0.0004438230535015464,0.00043929892126470804,0.0004576749633997679,0.0004988539731130004,0.0004477769834920764,0.0004686990287154913,0.0004524469841271639,0.00046126393135637045,0.000463366974145174,0.00046168791595846415,0.00047051801811903715,0.0004645109875127673,0.0004670800408348441,0.0004756429698318243,0.0004755760310217738,0.0004787539364770055,0.0004819039022549987,0.0004857039311900735,0.0004976610653102398,0.00047954008914530277,0.0005008940352126956,0.0005155879771336913,0.0005101290298625827,0.0005059430841356516,0.0005131020443513989,0.0005146729527041316,0.0005147890187799931,0.0005256840959191322
0.9994894042945859,0.3026915474769186,1.2375626390429049,0.49238916498143226,0.09356041377866983,0.014554032806108999,0.01324608780114621,0.00945036074289447,0.007254269283169276,5.326853872465853e-05,4.795095656624261e-05,4.382718710959325e-05,1.1428154198413137e-05,1.141851652752593e-05,1.133311331767057e-05,9.239742948332244e-06,4.568955679746031e-06,2.352484739087264e-06,1.0062730568791286e-06,8.356370959154618e-07,5.763313431775179e-07,5.666212431622046e-07,4.52029075409369e-07,1.525875937250579e-07,7.884505963730671e-08,7.24473920114574e-08,5.624524606843139e-08,5.499471233211918e-08,4.629736577648785e-08,2.3511726938973263e-08,1.9810361051114646e-08,1.047171407628142e-08,1.0259621358227767e-08,5.905905595043385e-09,0.00043404102325439453,0.00044231500942260027,0.0004554060287773609,0.00043984910007566214,0.0004434030270203948,0.0004526060074567795,0.00044982798863202333,0.00045663502532988787,0.00045239704195410013,0.00045454700011759996,0.00046335894148796797,0.00047548103611916304,0.0004672589711844921,0.0004678670084103942,0.0004663520958274603,0.00047224503941833973,0.00047298299614340067,0.0004787129582837224,0.0004944060929119587,0.0004899780033156276,0.0004839180037379265,0.0004906459944322705,0.0004995500203222036,0.0004949689609929919,0.0005128179909661412,0.000503681949339807,0.0005087959580123425,0.0005134319653734565,0.0005254290299490094,0.0005281489575281739
0.512921577555336,0.08360538497397707,3.4666083882614966,0.5147679949877784,0.3595438525529943,0.359531971887937,0.08184497692693984,0.03824978101507349,0.017970046839572307,0.017930510284423405,0.0034697967648529356,0.0034488058895268776,0.0003609415290646844,0.0002404314340518016,0.00018069290781485254,9.847296394835514e-05,8.894814093021169e-05,4.0208430490653865e-05,3.910230721600342e-05,2.938020338025261e-05,1.5577520563067265e-05,1.5489547294850248e-05,7.421025221576132e-06,5.436624399198439e-06,9.15304285995505e-07,9.121148252728675e-07,5.120417467500092e-07,3.658318141897867e-07,3.640702385112289e-07,2.9172741372588634e-07,2.7609661506702883e-07,2.5076800261455403e-07,2.282470461574061e-07,8.20977365915681e-08,0.0004370269598439336,0.00044368801172822714,0.0004417299060150981,0.00044410303235054016,0.0004592449404299259,0.00045205303467810154,0.0004648929461836815,0.00045110692735761404,0.0004524820251390338,0.00045786495320498943,0.0004783519543707371,0.000464787008240819,0.0004778580041602254,0.0004793719854205847,0.0004705099854618311,0.0004719509743154049,0.0004752419190481305,0.0004815530264750123,0.0004947190172970295,0.0004999539814889431,0.0004925749963149428,0.0004959780490025878,0.0004979940131306648,0.0004984360421076417,0.0005066300509497523,0.0005077420501038432,0.0005070760380476713,0.00051567901391536,0.0005225660279393196,0.0005174949765205383
0.9923831760939391,0.7046385189301544,1.4559996635458332,0.47336381301283836,0.20333420269937877,0.010551119666139547,0.009760300483072958,0.005759934904033169,0.00440890201332548,0.0005986813249443291,0.0005321457296716638,0.000457196375573964,0.0001564417110703627,0.00015604991662713326,0.0001375343127042682,0.00010850183351252266,2.7506482739940093e-06,2.693872478227486e-06,1.1755622616981671e-06,1.073207012364752e-06,9.062268811598378e-07,6.946632040673535e-07,5.549628604216112e-07,3.753645637542897e-07,3.2379504095938724e-07,1.5371711437190696e-07,1.4069743160566128e-07,1.3648135120164876e-07,1.158299504444637e-07,6.747503337804367e-08,6.101214679167075e-08,1.5904487666206915e-08,1.542408311391264e-08,6.922947606877056e-09,0.00043608900159597397,0.00044140510726720095,0.00044352305121719837,0.0004551659803837538,0.0004866180242970586,0.0004514961037784815,0.0004491419531404972,0.000451711006462574,0.00045395700726658106,0.00045317807234823704,0.0005194899858906865,0.0004616539226844907,0.0004835870349779725,0.0004744500620290637,0.0004661949351429939,0.0004721620352938771,0.00047757092397660017,0.00047944404650479555,0.0005024720449000597,0.0004990729503333569,0.0004834940191358328,0.0004937880439683795,0.0004875300219282508,0.0005102220457047224,0.0005125749157741666,0.0005086569581180811,0.0005206610076129436,0.0005153549136593938,0.0005196839338168502,0.0005443589761853218
0.448686718591796,0.1716375126288493,2.1065019076190916,0.5135921150213107,0.23556099514224865,0.2300823039852117,0.04295386814433089,0.033139901985937116,0.007774629212444237,0.007261283259078926,0.0031941042031706657,0.0028351937718566938,0.00030038680231811633,0.00013438017713290857,0.00013432701634379866,4.308703296010761e-05,4.307053827389731e-05,4.038635260880767e-05,9.287084508769412e-06,9.208829195264711e-06,9.208829161245388e-06,4.0101201814756355e-06,3.3756085433982813e-06,1.5199009124889173e-06,1.516573685114457e-06,1.5153910648332656e-06,1.0325810308065694e-06,3.531370153975924e-07,2.1688089491139166e-07,1.4579109942867363e-07,1.0400265483966656e-07,9.384171244444908e-08,9.357586945830449e-08,5.111446576007799e-08,0.00043581309728324413,0.0004393880954012275,0.0004368399968370795,0.0004448280669748783,0.0004472610307857394,0.00044818699825555086,0.00046150002162903547,0.00044882099609822035,0.00045387702994048595,0.0004554350161924958,0.0004613869823515415,0.0004554229089990258,0.00046682695392519236,0.0004705899627879262,0.0004792390391230583,0.0004706579493358731,0.00048571196384727955,0.00048065895680338144,0.0004957059863954782,0.00048253394197672606,0.0004859589971601963,0.0004853910068050027,0.0005035260692238808,0.00048511207569390535,0.0005263410275802016,0.0005072420462965965,0.0005120530258864164,0.0005132039077579975,0.0005322269862517715,0.0005216769641265273
0.587065413348802,0.5056558896402157,7.685799258839574,0.4843132180394605,0.8797334341542798,0.3750884254015453,0.11193214072566432,0.09300445258716772,0.021886283194511958,0.018702423414690635,0.016839996829339888,0.0014275410757453246,0.0014273005651242211,0.0005267158055027478,0.0004239329365477758,0.0003873467347002936,0.0003811001553450379,6.885623803214882e-05,3.098361674158559e-05,2.9882354351524007e-05,2.9881947430289916e-05,1.6254117761308663e-05,1.5341686864380708e-05,8.120465515324339e-06,7.6141313041900485e-06,3.1486257568040325e-06,2.813017441295975e-06,2.8115367519174003e-06,2.5650463676375716e-06,9.98762828323495e-07,9.9557508816872e-07,7.203764598189926e-07,6.4470027232961e-07,5.828034970919817e-07,0.0004304830217733979,0.00044987606815993786,0.00043767294846475124,0.0004421559860929847,0.0004447200335562229,0.00045344396494328976,0.0004499610513448715,0.0004505730466917157,0.00045251299161463976,0.0004556950880214572,0.0004623360000550747,0.0004609529860317707,0.0004720840370282531,0.0004692960064858198,0.00046295602805912495,0.00047554506454616785,0.00047388195525854826,0.0004950279835611582,0.00048271194100379944,0.0004959040088579059,0.0004943620879203081,0.00047912599984556437,0.0004913120064884424,0.0004895710153505206,0.0005252810660749674,0.0005093700019642711,0.0004947379929944873,0.0005354640306904912,0.0005218390142545104,0.0005302830832079053
0.8923062282318597,0.24668185743166193,9.306927879898574,0.49764935998246074,0.5792180460520374,0.19117612607367884,0.09202635765065847,0.07659079588164151,0.04599436431007213,0.01094688104751185,0.0045546503373835,0.004037802268488686,0.0018978040352128328,0.0009291935871693659,0.0009106743808825398,0.00028306806208871105,0.0002543204882112628,8.965792851414852e-05,3.421068056935648e-05,2.330689556847058e-05,2.115068504805783e-05,1.4549392172913507e-05,1.4537773023312608e-05,1.4537557361263108e-05,8.681944661778122e-06,6.028556745237934e-06,6.02848839923377e-06,5.5090708363597374e-06,4.6784812918065755e-06,8.69935812017462e-08,8.592506800380336e-08,7.026011383177747e-08,5.9005025040293744e-08,5.897743993655839e-08,0.0004333639517426491,0.00044148589950054884,0.00044170499313622713,0.0004454270238056779,0.00045027199666947126,0.0004517000634223223,0.0004516630433499813,0.000455790082924068,0.0004690280184149742,0.00046051410026848316,0.00047802296467125416,0.00046092201955616474,0.00047991203609853983,0.0004986589774489403,0.00046658795326948166,0.00047010392881929874,0.0004762549651786685,0.0004804469645023346,0.00047945103142410517,0.00048523000441491604,0.0004867940442636609,0.00048333907034248114,0.000505808973684907,0.0004987160209566355,0.0005143159069120884,0.0005119779380038381,0.0005119900451973081,0.000516201020218432,0.000508237979374826,0.0005204209592193365
0.5179917725540955,0.25883491818511717,8.612072542923483,0.5094094519736245,0.8196924457791549,0.6990165926792239,0.13443100067649866,0.13275489345961716,0.03225729603181366,0.02614659986708601,0.014974996287070991,0.009897370724532874,0.000466659255577653,0.00045176092943373104,0.00024868514658043036,0.00023876406093669477,0.00022921543842358827,7.035634627267879e-05,5.766460176625466e-05,4.878770150050592e-05,3.106778229194646e-05,3.0363152451125597e-05,2.014109933926476e-05,1.1254194531217924e-05,2.202125779926066e-06,1.980943524697463e-06,1.9392336060706253e-06,1.6424617098835899e-06,1.5530307665378807e-06,1.2703851599951936e-06,1.2689084063396283e-06,1.2676681503214785e-06,2.6167748735753667e-07,1.4755569115675652e-07,0.0004300299333408475,0.0004397870507091284,0.0004413180286064744,0.0004432240966707468,0.00045966904144734144,0.0004622859414666891,0.0004637900274246931,0.0004490739665925503,0.0004564709961414337,0.0004705730825662613,0.00047072500456124544,0.00046139408368617296,0.0004787989892065525,0.0004684349987655878,0.0004674879601225257,0.00047170708421617746,0.00048117409460246563,0.000483768992125988,0.00048021203838288784,0.0005007429281249642,0.0005138419801369309,0.0004853219725191593,0.0004950889851897955,0.0004940190119668841,0.0005094989901408553,0.0005115029634907842,0.0005117700202390552,0.0005139369750395417,0.0005454879719763994,0.0005246300715953112
0.8398742827317391,0.07854496383245724,2.4393483268158818,0.5142044409876689,0.07737232753397566,0.07041121707058967,0.014984762212027717,0.013914812629764598,0.0073771394050644356,0.0065793750902211415,0.001412730840346288,0.0014063301332543554,0.000695922323875932,0.0003502794431304823,0.000336052945018338,6.623649119741952e-06,6.302057875990398e-06,6.129520847077714e-06,1.5611538421218654e-06,1.3501229299834635e-06,1.1720756912391125e-06,7.767518933295692e-07,7.670538774263564e-07,3.4012124538235366e-07,3.3953021373233463e-07,2.917542742263297e-07,1.485279256910704e-07,1.1979465893541414e-07,8.96512533010037e-08,8.49934747253756e-08,6.039775282061324e-08,5.8025389241761414e-08,4.9214503796864196e-08,1.668053133778764e-08,0.0004418180324137211,0.00043701601680368185,0.00045343698002398014,0.00044677499681711197,0.0004514070460572839,0.00044994696509093046,0.0004468460101634264,0.00045750709250569344,0.00045207899529486895,0.00045697600580751896,0.00045197200961411,0.0004644680302590132,0.00046419398859143257,0.0004698310513049364,0.00048270297702401876,0.0004728509811684489,0.00047944707330316305,0.00048058503307402134,0.0004939029458910227,0.000495307962410152,0.0005166960181668401,0.0004980750381946564,0.0005051770713180304,0.0004967330023646355,0.0005101769929751754,0.0005103528965264559,0.0005112149519845843,0.0005174910183995962,0.0005158819258213043,0.0005397009663283825
0.8754382397942415,0.22973152661279372,5.072575587350759,0.4983916599303484,0.297890246474536,0.11485509189104223,0.04851309833510275,0.04202434100995362,0.024078504445645642,0.007126654578489314,0.0028502772127479963,0.002574870155152826,0.0011539234324907418,0.0005666264537601885,0.0005550145479843191,0.00015539836036963114,0.00013801048076324116,5.402979285032777e-05,1.9060478108636124e-05,1.2119708880211415e-05,1.0892215476688194e-05,8.219625504420245e-06,8.177928320050691e-06,8.177809054829123e-06,4.409770672809265e-06,3.2132947939607495e-06,3.1654117196427693e-06,2.913678897948183e-06,2.4903857182074206e-06,1.0474713085704199e-07,1.0092322236514011e-07,1.0088775394992946e-07,1.008333100475744e-07,6.091042111561857e-08,0.0004325839690864086,0.00043633696623146534,0.0004404380451887846,0.0004482479998841882,0.00044810702092945576,0.0004567729774862528,0.00045026105362921953,0.0004521389491856098,0.0004628209862858057,0.00045895506627857685,0.0004646789748221636,0.00046550692059099674,0.0004663150757551193,0.0004654350923374295,0.00046690599992871284,0.0004891419084742665,0.0004763440228998661,0.000474874977953732,0.0004815158899873495,0.00048474897630512714,0.000486019067466259,0.0004847210366278887,0.000503872986882925,0.0005004530539736152,0.0005096829263493419,0.0005204560002312064,0.0005123039009049535,0.0005116160027682781,0.0005214649718254805,0.0005237119039520621
0.35273440426033775,0.11812622661452354,9.498787655672261,0.5135626579867676,1.4204128868493442,1.4197661850984062,0.27638474604073765,0.14793280508916676,0.02834269782758303,0.027641294903286578,0.011382660727384272,0.011297260844181607,0.0024432296000547965,0.0013908013568132394,0.001335512329687013,0.0005100332709650192,0.0005085172587317844,0.0004948492585255176,0.00011201381315515313,7.855235480882112e-05,7.10723478985955e-05,4.391097527952878e-05,1.6518948833070097e-05,7.4610217551275924e-06,7.442941871125129e-06,6.949212486824588e-06,5.956428218540413e-06,1.2265806742704604e-06,1.1730468055886177e-06,8.05112441678258e-07,7.919979680681529e-07,7.092504915434944e-07,2.774696043822139e-07,2.164843369674855e-07,0.0004319149302318692,0.0004542289534583688,0.000443645054474473,0.00048524898011237383,0.0004467410035431385,0.00047086295671761036,0.0004757980350404978,0.00045183999463915825,0.00045006792061030865,0.00045681395567953587,0.00045823806431144476,0.000457608955912292,0.000471776002086699,0.0004840940237045288,0.0004707720363512635,0.00048583606258034706,0.0004741119919344783,0.0004954449832439423,0.000493817962706089,0.0004835000727325678,0.0004923070082440972,0.0004823349881917238,0.0005025620339438319,0.0004984500119462609,0.000493618892505765,0.0005091989878565073,0.0004992850590497255,0.0005180340958759189,0.0005309380358085036,0.0005255190189927816
0.6993123756941095,0.5324800794552211,6.806673645993787,0.4867768310941756,0.7836127947521446,0.2311313598463019,0.08386126715484851,0.06395940286518355,0.020632919007242508,0.013048125015735079,0.010820543135431227,0.0018301761593651487,0.0017777277827118628,0.0007255036672335038,0.0005524585762486516,0.000500594217243454,0.0004834840435023499,3.917133030717258e-05,1.720816302013565e-05,1.6848628540685914e-05,1.4999968000811162e-05,1.143422343593346e-05,1.1405758109965065e-05,8.310746700407484e-06,5.441152033430546e-06,2.322240610941789e-06,2.1286430833881723e-06,2.0865809885916213e-06,1.953429546192915e-06,6.222884919890827e-07,6.189999845434372e-07,4.056412981094057e-07,3.955063818855667e-07,3.650757070118277e-07,0.00043342902790755033,0.00043997494503855705,0.0004374010022729635,0.00044670794159173965,0.0004446619423106313,0.000456677982583642,0.00044773390982300043,0.0004606919828802347,0.00045007793232798576,0.00046119000762701035,0.00045800593215972185,0.00046028802171349525,0.00046725699212402105,0.00046827399637550116,0.0004685019375756383,0.00046976690646260977,0.00047527800779789686,0.0004777089925482869,0.0004808208905160427,0.0005003149854019284,0.0004833649145439267,0.0004986480344086885,0.0005028409650549293,0.0004983539693057537,0.0005066710291430354,0.0005102289142087102,0.0005090879276394844,0.0005264059873297811,0.0005166740156710148,0.0005531120114028454
0.6063942805090216,0.4331212074863131,6.622876091174053,0.4949080450460315,0.6876582307585923,0.3375624593751367,0.09377930543393824,0.0827734520453631,0.02212628319155616,0.015786586305178898,0.012552886102062172,0.0025546492870704863,0.001313161655037224,0.0005285762196134043,0.0005279734333119103,0.00045915061292588644,0.0004502041010648909,4.776645050824496e-05,3.1790148040396835e-05,2.898426807606809e-05,2.602279753499379e-05,1.9474851521107444e-05,1.4712167126006413e-05,6.119822976471168e-06,5.23769205291095e-06,3.851533300211596e-06,2.773080894026654e-06,2.7356032832485003e-06,2.6034905369028563e-06,1.0605172949857718e-06,1.0596312757567742e-06,9.505279532647544e-07,5.495591028336142e-07,3.6369270394845583e-07,0.00043413799721747637,0.0004362239269539714,0.00044034700840711594,0.00044358905870467424,0.00044335005804896355,0.0004513389430940151,0.0004502510419115424,0.00045282405335456133,0.00045824400149285793,0.00047311303205788136,0.0004639019025489688,0.0004616470541805029,0.0004647490568459034,0.00047292897943407297,0.00048239598982036114,0.00047022709622979164,0.00047261302825063467,0.0004755529807880521,0.0005106719909235835,0.0004999489756301045,0.0005047440063208342,0.0004996430361643434,0.000492247985675931,0.0004986269632354379,0.000514896004460752,0.0005294029833748937,0.0005060980329290032,0.0005140769062563777,0.0005179840372875333,0.0005203699693083763
0.9598653574972292,0.8207357864249805,6.415830073535366,0.46739306196104735,0.979289449275252,0.03664814471408506,0.02890988378525689,0.015887693863670473,0.010070654583991796,0.0028209609983487925,0.0025428795752845982,0.0017568262461158004,0.0007029982123376863,0.0006496281298524266,0.00039970081084257745,0.0003176995799209859,5.7399223237722453e-05,4.463122628828264e-05,1.8172345675188318e-05,1.698047284317564e-05,1.605357056364612e-05,1.2676839955013699e-05,9.892476031045628e-06,7.813267722996041e-06,6.265626555866197e-06,2.0712741009826366e-06,2.0228620999170783e-06,1.9792429054489547e-06,1.6694998207304857e-06,1.1289182506462135e-06,1.025522116583104e-06,2.806548998374189e-07,2.7768845946700967e-07,1.0874553401440405e-07,0.00042938790284097195,0.0004387299995869398,0.00043795304372906685,0.0004682270810008049,0.00044620793778449297,0.0004484049277380109,0.0004477238981053233,0.0004566339775919914,0.0004547740099951625,0.00045811792369931936,0.00045671011321246624,0.00046201597433537245,0.00046818098053336143,0.00047017703764140606,0.0004680459387600422,0.00047273701056838036,0.00047338393051177263,0.00047761702444404364,0.0004988519940525293,0.0004959689686074853,0.0005013849586248398,0.0005106179742142558,0.0005064969882369041,0.0005028840387240052,0.0005087539320811629,0.0005030699539929628,0.0005103619769215584,0.000512025086209178,0.0005179030122235417,0.0005227059591561556
0.7493319880707405,0.1780482952575544,5.311166115825303,0.5045203740010038,0.29717691544517344,0.22552257899017814,0.05074983244491749,0.05070213439181465,0.022164944150261368,0.015784795995151764,0.005125949741282078,0.00469468539528826,0.0015055834892448285,0.0007099057207514086,0.0006972934012167673,0.00012969213876850417,0.0001269414305866812,6.895748758653038e-05,1.545323751104114e-05,1.2613697350231215e-05,1.2613671043780981e-05,9.094222864816809e-06,8.431774701120043e-06,6.549058447596645e-06,4.127067011449327e-06,4.0593094360414734e-06,1.2578892787825641e-06,1.075450808772698e-06,1.0371356559553914e-06,8.024277584526439e-07,6.606953437790155e-07,6.603410759472432e-07,5.963864877256093e-07,6.571866739471349e-08,0.0004571469034999609,0.000468829064629972,0.00043715699575841427,0.00044427707325667143,0.0004526319680735469,0.00046303297858685255,0.0004609801108017564,0.00046466104686260223,0.0004510669969022274,0.00047473201993852854,0.0004641569685190916,0.0004583699628710747,0.0004702169680967927,0.0004798569716513157,0.0004679920384660363,0.000482564908452332,0.00047281000297516584,0.000488555058836937,0.00048621802125126123,0.00048046803567558527,0.0005001610843464732,0.00048216001596301794,0.0005034469068050385,0.0004979840014129877,0.0005083240102976561,0.0005185160553082824,0.0005273259012028575,0.0005117850378155708,0.0005152260418981314,0.0005184740293771029
0.25730476499136434,0.003494981109347095,9.700638172048684,0.5139641540590674,2.2033191157100207,2.1694143731638906,0.533979432109696,0.023258382038481636,0.018876408485119085,0.017156087187048773,0.002049123761765588,0.001797296727771292,0.0017923431738882396,0.000882935359315288,0.0008537263507368287,0.0003670208645239792,0.00023235839167066668,0.00022405236947686496,0.00022134891366041987,4.772720465692904e-05,3.297178651742408e-05,2.8968190676509637e-05,1.659810948873505e-05,1.486686775545413e-05,3.6511146759221555e-06,3.442285977203314e-06,2.997120178756066e-06,2.115372706729762e-06,1.5532477462924148e-06,1.3984975906709915e-06,9.507926068623813e-07,7.939235145126932e-07,7.778080442559357e-07,6.58975165695062e-07,0.00044856895692646503,0.0004469320410862565,0.00044359604362398386,0.00045955204404890537,0.0004400199977681041,0.00047131197061389685,0.00045894598588347435,0.00045577099081128836,0.00045852293260395527,0.00046607700642198324,0.00045690592378377914,0.0004773481050506234,0.00046556396409869194,0.0004651549970731139,0.0004697639960795641,0.00047150091268122196,0.0004753869725391269,0.0004768039798364043,0.0004836920415982604,0.00048539391718804836,0.0004895890597254038,0.0004811709513887763,0.000502450973726809,0.0004986970452591777,0.0005069150356575847,0.0005034350324422121,0.00050599395763129,0.0005134550156071782,0.0005293239373713732,0.0005194270052015781
0.8638485618518413,0.5136986184699268,3.2873705930710613,0.4842951380414888,0.36682241300498614,0.0623811215801098,0.03497572603458834,0.024043252072293842,0.013392681388431938,0.0035445296918139514,0.0024323461256541695,0.0007572917541590785,0.0006575491035745103,0.0003015308913517627,0.00024802660950640166,0.00023808503395948363,0.00020580162257981065,1.1108154114267513e-05,1.0862613016691327e-05,1.0862589583343745e-05,1.0118239385744461e-05,6.655940122091657e-06,5.7293613936135345e-06,4.98295349392073e-06,3.838858660060383e-06,3.3547266877520596e-06,3.9558421503560867e-07,3.425790046220298e-07,3.2850564352395154e-07,2.2844018469670372e-07,2.0955126385727315e-07,1.8783185303544704e-07,1.8741903379036274e-07,7.850846342894494e-08,0.00043146300595253706,0.00044338300358504057,0.0004407089436426759,0.0004452329594641924,0.00045093800872564316,0.0004497220506891608,0.0004442380741238594,0.00045430799946188927,0.0004515900509431958,0.0005080898990854621,0.0004603629931807518,0.0004571849713101983,0.00046655500773340464,0.00047052500303834677,0.00048460299149155617,0.0004693940281867981,0.00047824298962950706,0.0004816510481759906,0.0004982260288670659,0.0004865329246968031,0.0004886949900537729,0.0004816040163859725,0.0004957569763064384,0.0005019210511818528,0.0005088020116090775,0.0005087620811536908,0.0005112320650368929,0.0005123070441186428,0.0005188969662413001,0.0005121490685269237
0.6929752101992367,0.4348010845499275,8.230145800804294,0.48956393799744546,0.8275661059810484,0.3237881712830086,0.10486414134892881,0.08776067044894054,0.030708671869157027,0.016951332876391886,0.012009219884878996,0.003072062895386327,0.002143469576195429,0.0008458259606957913,0.0008361943000894591,0.0006864192633389863,0.0006726003570891865,2.6491861597179064e-05,2.1580685817529994e-05,2.0603444629996876e-05,1.9186385619565165e-05,1.2627680936192916e-05,9.746403473330373e-06,5.570964585962408e-06,5.0610493673414936e-06,3.824294773654501e-06,1.986428508840492e-06,1.8742789663201595e-06,1.7085072314424626e-06,5.979473343475594e-07,5.938660793568291e-07,5.365759723940778e-07,4.441168608851966e-07,2.3907429859428415e-07,0.00043729005847126245,0.00046525895595550537,0.00043863197788596153,0.0004548319848254323,0.00045055593363940716,0.0004665069282054901,0.0004460460040718317,0.0004588239826261997,0.00045324896927922964,0.00046109803952276707,0.0004554539918899536,0.0004562479443848133,0.00047016097232699394,0.0004674780648201704,0.00046663894318044186,0.00047175493091344833,0.0005010080058127642,0.0004794580163434148,0.000484623946249485,0.00048761803191155195,0.000499204033985734,0.00048665201757103205,0.0004955589538440108,0.0004983539693057537,0.0005092569626867771,0.0005078540416434407,0.000507461023516953,0.000551220029592514,0.0005163369933143258,0.0005339819472283125
0.9995181101809494,0.3490826074898701,3.19962739130243,0.48978179902769625,0.271273826113449,0.03807239208917527,0.03482068095862553,0.02431529441769786,0.01873821063307756,0.00018106528604347333,0.00014864015025818557,0.00013027506503380975,3.53188061120361e-05,3.494586628191612e-05,3.493472425757833e-05,2.9704985770769672e-05,1.4208413754700677e-05,6.366978889670061e-06,2.735399239650524e-06,2.309749242590982e-06,1.7126829668614695e-06,1.7064276138050703e-06,1.3491294028196467e-06,4.946211279060728e-07,2.638758932601552e-07,2.5979559603747046e-07,1.6051460854642528e-07,1.589479573757064e-07,1.348875625176523e-07,8.438785877808187e-08,7.076510464099943e-08,3.813390209470457e-08,3.734646474116908e-08,2.038095883624044e-08,0.00044154690112918615,0.00044374295976012945,0.00045305502135306597,0.0004434389993548393,0.0004410600522533059,0.0004493109881877899,0.00048229400999844074,0.00045616202987730503,0.0004574420163407922,0.0004615680081769824,0.00045972492080181837,0.00045945995952934027,0.0005118889966979623,0.00047623005229979753,0.00046628701966255903,0.0004714659880846739,0.00048090098425745964,0.0004942059749737382,0.0004806739743798971,0.0004988129949197173,0.0005000400124117732,0.0005086649907752872,0.0004961559316143394,0.0004831909900531173,0.0005087050376459956,0.0005024690181016922,0.0005091030616313219,0.0005121879512444139,0.0005157080013304949,0.0005261629121378064
0.26738248879475823,0.09334624568067196,4.546415768501398,0.5125595439458266,0.863200329290576,0.8627159108367137,0.1592553670702155,0.07060391507612457,0.007970195047427513,0.007297240512199223,0.004126431662238703,0.003933941203202843,0.000872719609892985,0.000732507233858461,0.0006883289152710855,0.0003704549751962315,0.0003695987713494813,0.00036944724430663326,4.559413032173939e-05,2.4226346487736087e-05,2.16778586083288e-05,1.4709397744649012e-05,4.837927362565988e-06,2.3310657410441683e-06,2.1920172144034565e-06,1.6034169824472922e-06,1.5948852210107159e-06,1.0119394921568545e-06,4.933061424781497e-07,4.906955182474613e-07,2.5753135947904897e-07,2.5163433045630006e-07,1.9974278007134015e-07,9.718113681908008e-08,0.0004546060226857662,0.000450358958914876,0.0004438450559973717,0.000458667054772377,0.00044655404053628445,0.00045238493476063013,0.000464047072455287,0.00044999306555837393,0.0004560620291158557,0.0004642489366233349,0.00046016101259738207,0.0004686410538852215,0.00047321897000074387,0.0004636789672076702,0.0004699929850175977,0.0004705040482804179,0.000477538094855845,0.00047588394954800606,0.0004803630290552974,0.00048407900612801313,0.0004850400146096945,0.0004973779432475567,0.000493478961288929,0.0004973650211468339,0.0005099950358271599,0.0005043590208515525,0.0005170960212126374,0.000511273043230176,0.0005154659738764167,0.0005278469761833549
0.8659941050245247,0.22111450371095287,1.977315552744109,0.4990435939980671,0.11277136022060591,0.04725813814890894,0.01856706546819146,0.01644419978509276,0.009177189019688682,0.0030385971084007637,0.0011865347444161088,0.001080165079870666,0.00047287218942764164,0.00023220722266071932,0.00022736799180610897,6.0065601513490366e-05,5.3247869593363e-05,2.187241119884299e-05,7.380454399683633e-06,4.511182944264603e-06,4.039920985542102e-06,3.2179164237928064e-06,3.1907732232141794e-06,3.1901273905494375e-06,1.6282032518063393e-06,1.2259464966125214e-06,1.180870303437801e-06,1.092501433998504e-06,9.390548947035686e-07,6.137850206549652e-08,5.8099497823881445e-08,5.7949847346532376e-08,5.743529631296977e-08,2.9252280339141255e-08,0.0004334829282015562,0.0004354839911684394,0.0004451220156624913,0.00044427101965993643,0.00045808509457856417,0.0004501900402829051,0.00044720806181430817,0.0004514429019764066,0.00046510796528309584,0.0004639549879357219,0.0004762230673804879,0.00045968894846737385,0.0004660970298573375,0.00046600797213613987,0.00048255291767418385,0.00047208601608872414,0.00047085899859666824,0.0004800839815288782,0.00047955301124602556,0.00048717204481363297,0.00048405793495476246,0.0004967109998688102,0.0005088669713586569,0.0005023130215704441,0.000517964013852179,0.0005083669675514102,0.0005009609740227461,0.000511980033479631,0.0005363320233300328,0.0005234329728409648
0.5094986051377748,0.11161604667215574,9.867663309126243,0.5128803689731285,0.9982884999159197,0.995210256538352,0.21028144520916317,0.12102710306055187,0.046108808626304315,0.045941048676317944,0.011775852948133375,0.0114891921736581,0.0008498977696556331,0.0005543865053260026,0.0004246416551515957,0.00022318535514910878,0.0002075420989576338,8.094557309328075e-05,8.088250717979377e-05,6.27860545337145e-05,3.506540767628909e-05,3.459398456876097e-05,1.6542348599326002e-05,1.2610507350974402e-05,2.3483582670293698e-06,2.3475279134905552e-06,8.312665405349185e-07,7.551304092744743e-07,7.418298042980757e-07,7.187519446606707e-07,6.864566044488666e-07,6.598373253466708e-07,5.221912359979892e-07,1.6908141094346763e-07,0.00045251601841300726,0.0004512609448283911,0.0004470760468393564,0.00044291000813245773,0.00044448801781982183,0.0004498979542404413,0.000450467923656106,0.00045815296471118927,0.00044951692689210176,0.0004599909298121929,0.0004634839715436101,0.00045942398719489574,0.0004681060090661049,0.00046794803347438574,0.0004695160314440727,0.0004708319902420044,0.0004841040354222059,0.0004745979094877839,0.0005003600381314754,0.0005021370016038418,0.00048571708612143993,0.0004912749864161015,0.0005057640373706818,0.0005129521014168859,0.0005224029300734401,0.0005051929038017988,0.0005046400474384427,0.0005123489536345005,0.00052020198199898,0.0005244379863142967
0.2733396571920127,0.0028713110948129783,4.851223484409548,0.5137213970301673,1.0627895996275187,1.0455220848989535,0.2647989915291571,0.014279419696069648,0.012443099512810573,0.011227398940889442,0.0012466913915923795,0.001142967124165324,0.0011290814814644147,0.0005359339424811366,0.0005210624681752367,0.0002316544846347295,0.00014486044212092054,0.00014030362683292372,0.0001338897360613224,3.056688481662213e-05,2.1177337569711165e-05,1.841810154063641e-05,1.1040717197247821e-05,9.673359262463586e-06,1.9191744740785163e-06,1.7681614858257667e-06,1.5627622567681225e-06,1.1863118098461473e-06,8.639096492633033e-07,7.76728896391546e-07,5.020588860881154e-07,4.165714110501571e-07,4.1245780269400787e-07,3.531379039945507e-07,0.0004304510075598955,0.00043251703027635813,0.00044243899174034595,0.0004436640301719308,0.00044018495827913284,0.00044680596329271793,0.00045960594434291124,0.00047027901746332645,0.0004552049795165658,0.0004617109661921859,0.00047651701606810093,0.0004560750676319003,0.00046938902232795954,0.0004832360427826643,0.0004723409656435251,0.0004694410599768162,0.0004735869588330388,0.0004792299587279558,0.00048431195318698883,0.00048164103645831347,0.0004930220311507583,0.00048198795411735773,0.0005072419298812747,0.0004987389547750354,0.0005081490380689502,0.0004997190553694963,0.0005018869414925575,0.0005167910130694509,0.000518779968842864,0.0005213720723986626
0.5830142662212422,0.2015895108623631,7.299515668857727,0.5116599550237879,0.5957435491504953,0.5321637263816393,0.10258576684998982,0.09618388580510134,0.030622865890151705,0.02614416367046017,0.010461425852182859,0.008743270891766743,0.0007733744182002503,0.00034880344298554133,0.00034538638998434705,0.0001225099371907107,0.00012197346671098264,5.268057938936402e-05,2.0685863026951284e-05,1.9941922964230106e-05,1.7045675746265612e-05,1.0753201868243769e-05,6.1702618471681574e-06,5.885880571600422e-06,3.910425828434686e-06,3.833055603273424e-06,1.5810854254048053e-06,9.394330253548284e-07,6.290675101944665e-07,5.753614257508379e-07,4.815619795877445e-07,4.815583894063721e-07,4.811505081614183e-07,8.905317514771371e-08,0.00043076102156192064,0.0004386060172691941,0.0004432150162756443,0.0004378280136734247,0.0004431090783327818,0.0004534090403467417,0.000446476973593235,0.000457315007224679,0.00045152497477829456,0.0004618169041350484,0.00045971409417688847,0.0004729299107566476,0.0004675930831581354,0.00046553800348192453,0.0004675519885495305,0.00046693196054548025,0.0004731409717351198,0.0004713269881904125,0.0004824480274692178,0.0004843909991905093,0.0004888919647783041,0.00048406096175312996,0.0004944710526615381,0.0004987780703231692,0.0005092849023640156,0.0005041129188612103,0.0005035679787397385,0.0005246129585430026,0.0005152360536158085,0.0005369599675759673
0.6772546436783458,0.060463573925364944,8.927618777295152,0.5140021379338577,0.562987347231255,0.5629529780355029,0.1308579802354241,0.07261514966641217,0.04598822776743607,0.04572131176078859,0.006216927443700803,0.0061684897411345375,0.0018632725926282648,0.0009097315738445025,0.000849245236793444,0.0001274508857212043,9.690115280608048e-05,3.653459720714305e-05,3.6528624205079565e-05,3.1434702621131244e-05,3.052971196205094e-05,2.2495762494237784e-05,2.2091171446060523e-05,1.5557544108428198e-05,6.0460724164545834e-06,4.953528287688294e-06,4.78602363659716e-06,3.877864462740754e-06,2.9677816837878295e-06,1.2841000800172985e-06,9.55632124044845e-07,7.052574076886904e-07,6.181013798559633e-07,6.147962277641153e-07,0.00045315001625567675,0.0004388929810374975,0.00047167809680104256,0.0004391780821606517,0.00045886391308158636,0.0004537679487839341,0.0004454019945114851,0.0004540990339592099,0.0004513280000537634,0.00046095496509224176,0.00046442204620689154,0.00046285497955977917,0.0004683199804276228,0.00046582194045186043,0.0004734089598059654,0.0004714259412139654,0.0004734450485557318,0.0004890130367130041,0.00048300891648977995,0.0004981060046702623,0.00047913193702697754,0.00047740002628415823,0.0005033779889345169,0.0005003769183531404,0.0005116841057315469,0.000502183916978538,0.0005104730371385813,0.0005130040226504207,0.0005232959520071745,0.0005223429761826992
0.3860335336192914,0.02369227531631124,8.36428622188478,0.5133546810830012,1.343207520181939,1.3242626505502464,0.35089847720009537,0.06359123937767755,0.0446227995648237,0.04178908794076878,0.004035258925438872,0.0037510750923711693,0.0027467456459916296,0.0013926666639150014,0.0013226217925681365,0.00045998520054584506,0.00027196822462906435,0.00026551266946525816,0.0002630975688796375,0.0001097001612365402,6.451737044952474e-05,5.6208985064253476e-05,1.2734690682300373e-05,1.1744273652874676e-05,1.513700116839397e-06,1.4375959158964968e-06,1.2001072674578469e-06,4.4864332109593887e-07,4.4235431412060856e-07,3.1916827563147075e-07,3.146273599286325e-07,2.9286462717345556e-07,9.894766803711798e-08,9.531682391155364e-08,0.0004379700403660536,0.0004863389767706394,0.000441618962213397,0.00044415099546313286,0.00043669494334608316,0.0004524780670180917,0.0004688589833676815,0.00045583699829876423,0.00045208295341581106,0.00046594603918492794,0.0004806950455531478,0.0004568879958242178,0.0004671219503507018,0.0004896500613540411,0.00046489189844578505,0.00047337799333035946,0.0004794209962710738,0.00048063904978334904,0.00048305292148143053,0.000499426038004458,0.0004846380325034261,0.0004985900595784187,0.0005049769533798099,0.0005009779706597328,0.0005074079381301999,0.0005186720518395305,0.0005148029886186123,0.0005174049874767661,0.0005222840700298548,0.0005233909469097853
0.09995471921130272,0.07199576613846315,1.2313339441774684,0.5147862830199301,0.3529471489802702,0.35222743985869237,0.034193604256954536,0.022669623160117953,0.0022750212246112215,0.002068232190225903,0.0019273670768292478,0.0008353151841884637,0.0007341623647418884,6.503089016038165e-05,6.294996731108956e-05,6.273417587789858e-05,5.613179289272426e-05,5.599398168143036e-05,1.4940966321947994e-05,6.111362315896761e-06,6.070073762315248e-06,3.3890243839857224e-06,2.0261033726702893e-06,1.4232735026888125e-06,1.4184828694127692e-06,1.0537064751661362e-06,9.529710087665084e-07,8.78059917309681e-07,2.850922326214459e-07,2.8287370271542385e-07,7.295236351276346e-08,7.280812982461703e-08,7.265536338081968e-08,4.1000928071136846e-08,0.000431243097409606,0.00043643906246870756,0.0004448500694707036,0.00044033105950802565,0.00044403807260096073,0.0004497059853747487,0.0004509169375523925,0.0004686450120061636,0.000457054004073143,0.0004594570491462946,0.0004698970587924123,0.0004606980364769697,0.0004699459532275796,0.00047728302888572216,0.0004675079835578799,0.0004687069449573755,0.0004715360701084137,0.0004917728947475553,0.0004856659797951579,0.0004993230104446411,0.0004958959762006998,0.0005125680472701788,0.0005005690036341548,0.0005014738999307156,0.0005239510210230947,0.0004935900215059519,0.0005061299307271838,0.0005116739775985479,0.0005289399996399879,0.0005188339855521917
0.9166398602394554,0.31138274426865564,6.945929336054187,0.4918522631051019,0.5268492154087365,0.12315339972885474,0.07456916010657408,0.05701193123389941,0.036839139361610346,0.005700050897510721,0.0025075313294951897,0.0017838665825344654,0.001097844779035843,0.0004952991653255804,0.0004863718286887884,0.00023428451825558455,0.00023382049589302164,3.6614259196860825e-05,1.9243668355442837e-05,1.6322487209977227e-05,1.6054840052532445e-05,9.793687098248094e-06,9.282304728252211e-06,8.495057074766731e-06,6.689181866160817e-06,4.294075103878012e-06,3.927927392876863e-06,3.535415331000682e-06,3.032444653335708e-06,3.13744895185462e-07,2.8543119162175645e-07,2.85418370345905e-07,2.814586336880488e-07,1.3313930203018724e-07,0.0004338650032877922,0.0004354240372776985,0.00044139998499304056,0.0004438559990376234,0.0004443919751793146,0.0004548130091279745,0.0004462699871510267,0.00045536900870501995,0.00045373395550996065,0.0004740369040518999,0.0004617469385266304,0.000456595909781754,0.0004653739742934704,0.00046587700489908457,0.0004689509514719248,0.0004764400655403733,0.0004757510032504797,0.00048663991037756205,0.0004933150485157967,0.0004991620080545545,0.0004987969296053052,0.0004936109762638807,0.000501698930747807,0.000489374971948564,0.0005093120271340013,0.0005091249477118254,0.0005012319888919592,0.0005157269770279527,0.0005304299993440509,0.0005175190744921565
0.9892352490177422,0.6694507935619435,5.72585316270562,0.47477867209818214,0.7740516592483531,0.046437545808332654,0.042441343584500094,0.025467560023457833,0.01936517810992289,0.0024749796236330766,0.002161513484496193,0.001823696498137858,0.0006026780813905205,0.0005980496050969272,0.0005309729382560113,0.00042388041127043,2.6124913100473463e-05,4.181730746809453e-06,3.8318013090621314e-06,3.83179985274259e-06,3.5943819335561477e-06,2.123826742837231e-06,2.0709099217068285e-06,1.944644321815506e-06,1.6882826423505604e-06,1.3530218075587385e-06,8.193342241369697e-08,7.620038432575718e-08,6.506540318877338e-08,5.631110453077471e-08,4.7202488078270925e-08,3.696333187379759e-08,3.541220782985591e-08,3.2595704232806226e-08,0.0004256170941516757,0.0004364829510450363,0.0004531529266387224,0.0004636310040950775,0.0004434220027178526,0.00045829499140381813,0.0004478690680116415,0.00045567494817078114,0.0004508310230448842,0.0004588670562952757,0.000458661001175642,0.00045479496475309134,0.0004667380126193166,0.0004635968944057822,0.00046581507194787264,0.00047483399976044893,0.00047628104221075773,0.00047689699567854404,0.00048097106628119946,0.00048476504161953926,0.00048681104090064764,0.0004822999471798539,0.000505554024130106,0.0004959589568898082,0.0005087640602141619,0.0005028930027037859,0.0005055740475654602,0.0005255779251456261,0.0005136990221217275,0.0005158319836482406
0.5209199335172385,0.3769171484555517,6.398016903595768,0.5011391709558666,0.6626281837412694,0.4410240474206363,0.10166814633671911,0.0974570142733535,0.020871915797631504,0.016866208584326456,0.01368129531187635,0.003921794870682432,0.0005712976814198668,0.0004395988746383241,0.0003128627225646173,0.00029529478049410466,0.00028554609539492684,6.018854102409294e-05,4.4412007996095086e-05,3.7575505404918564e-05,2.7120258682563916e-05,2.711427943728272e-05,1.8633541144426947e-05,7.70316174445338e-06,2.7501845747360226e-06,2.7485818889612377e-06,2.7289185489428224e-06,2.705473219607175e-06,2.701797508879467e-06,1.605185498205876e-06,1.6032170589674999e-06,1.5473597318124096e-06,2.9755037468591187e-07,1.7474770977241202e-07,0.00044741190504282713,0.00043214403558522463,0.0004410600522533059,0.0004428570391610265,0.0004417190793901682,0.0004510199651122093,0.0004476590547710657,0.0004565820563584566,0.0004533779574558139,0.0004554339684545994,0.00046082306653261185,0.0004747759085148573,0.00048240204341709614,0.00046596501488238573,0.0004653140204027295,0.00047219404950737953,0.00047923706006258726,0.00047716801054775715,0.0004961400991305709,0.00048322801012545824,0.0004854080034419894,0.0004800989991053939,0.0005041040712967515,0.0004922520602121949,0.0005067579913884401,0.000504993018694222,0.0005055710207670927,0.000527250929735601,0.000520941917784512,0.0005217369180172682
0.9587913895457043,0.7880440336983101,4.818039553299137,0.4701178080867976,0.7180925721760113,0.031532788584306026,0.025190348359339695,0.014106169856865585,0.009204230864732339,0.0023080342164509627,0.002050678335250596,0.0014261243210864645,0.0005536473759366706,0.0005096759046754497,0.0003324907685242932,0.00026726967289768586,3.220134333958777e-05,3.071883347066807e-05,1.3071824027827397e-05,1.2291704870989472e-05,1.1250700908988388e-05,8.085280581556446e-06,6.350455851739495e-06,5.00313198383055e-06,4.438342683781481e-06,1.6753639469427853e-06,1.3239196272426183e-06,1.2963708707145684e-06,1.1018279511036248e-06,7.382236681144552e-07,6.697430160525236e-07,2.2172410351024903e-07,2.1977909797424002e-07,8.341693502571546e-08,0.00043230794835835695,0.00043818599078804255,0.00044244108721613884,0.0004579550586640835,0.0004434409784153104,0.00044966896530240774,0.0004709879867732525,0.000458591035567224,0.0004524599062278867,0.0004629259929060936,0.000476264045573771,0.0004625089932233095,0.0004696330288425088,0.00046952906996011734,0.00047128903679549694,0.0004728080239146948,0.00047851400449872017,0.0004771898966282606,0.0004958490608260036,0.0004843770293518901,0.0004863518988713622,0.000484214979223907,0.0005065159639343619,0.0005025169812142849,0.0005089349579066038,0.0005156269762665033,0.0005223199259489775,0.0005134540842846036,0.0005189379444345832,0.0005187849747017026
0.8495852569643018,0.25507676134233237,7.44066312198326,0.4989526119315997,0.47963571673457367,0.19074238803349483,0.07516672069225466,0.06544691486114997,0.03563066854800008,0.011810838259781119,0.004815418915906856,0.003998136063709147,0.0018441270861311548,0.0008586972963976614,0.0008476603169404815,0.0002950983603034639,0.00028787436124758423,7.500047940597749e-05,2.3874459609104602e-05,1.5169615188063241e-05,1.4980882140837398e-05,1.2919420951540767e-05,1.2896586569427038e-05,1.249791406699074e-05,6.215895806293845e-06,4.770743534614379e-06,4.3510937938802455e-06,4.0584964485129005e-06,3.5611325043800466e-06,2.811080859393181e-07,2.5526133554881636e-07,2.4600468114815717e-07,2.3005254898942454e-07,5.652493537983874e-08,0.0004809829406440258,0.000436771078966558,0.0004435119917616248,0.0004422160563990474,0.0004613549681380391,0.0004664550069719553,0.00044456496834754944,0.0004752220120280981,0.00046981696505099535,0.0004738960415124893,0.00047144806012511253,0.00045590801164507866,0.0004744060570374131,0.00046349293552339077,0.000472106970846653,0.0004838899476453662,0.00047395192086696625,0.0004790090024471283,0.00047887698747217655,0.0004811090184375644,0.0004834120627492666,0.00048226804938167334,0.0005075350636616349,0.0005031039472669363,0.0005493420176208019,0.0004935370525345206,0.0005000310484319925,0.0005093030631542206,0.0005206039641052485,0.0005181450396776199
0.80622058077483,0.4769965172634726,2.730555785280469,0.4869864989304915,0.28840253259616067,0.06866435596927234,0.03110863243242896,0.022958833876139402,0.01099196290648925,0.003911929648196865,0.002638087933225696,0.0006761544462719744,0.0006739217707973331,0.00027917962942027556,0.00025289635158649544,0.0002209116728115078,0.00020889005621910464,5.150724793660105e-06,4.9541029257050356e-06,4.948121683270955e-06,4.4108317923468595e-06,2.901336305524039e-06,2.412489457878483e-06,2.173713007380452e-06,1.551472108802073e-06,1.4057996039765287e-06,1.851354967646198e-07,1.6040818028343356e-07,1.4345606808863177e-07,1.002405008280418e-07,9.621599377678355e-08,9.371043952352056e-08,9.274820240529068e-08,2.8127950322826087e-08,0.0004296019906178117,0.00043416593689471483,0.00044209405314177275,0.0004415350267663598,0.00044529198203235865,0.00046771205961704254,0.00044606695882976055,0.00045783305540680885,0.00045528390910476446,0.0004592620534822345,0.0004596190992742777,0.00045767100527882576,0.0004815919091925025,0.0004708189517259598,0.0004698309348896146,0.00047120789531618357,0.00047127006109803915,0.0004809919046238065,0.0004947150591760874,0.00048103195149451494,0.0004819260211661458,0.000496283988468349,0.0005025389837101102,0.0005016128998249769,0.0004991750465705991,0.0005044450517743826,0.0005080460105091333,0.0005080449627712369,0.0005209899973124266,0.0005257689626887441
0.8447677434623754,0.36750834505331476,3.886122344342674,0.4915570371085778,0.33627491560554157,0.09393742851887961,0.04379994080413152,0.03433751045322435,0.01878988537090866,0.0052129910819613,0.0026522846926914177,0.001280840111316719,0.0009093308545350681,0.0003821254419771024,0.0003763174951857228,0.00025144676617344365,0.00024798421871469656,1.6278335844939206e-05,8.629676530362959e-06,7.794735622209465e-06,7.772087681067621e-06,5.626097394607318e-06,5.221420290302645e-06,3.8057876455286545e-06,2.8634695176834582e-06,1.7265886046259087e-06,1.6710960122505408e-06,1.5263658645904361e-06,1.3593085879840763e-06,1.8642002518102448e-07,1.7909274787021426e-07,1.5193771544553938e-07,1.477100620162876e-07,1.0306550348036426e-07,0.0004358920268714428,0.0004380159080028534,0.00044145993888378143,0.00044663099106401205,0.0004452110733836889,0.0004505509277805686,0.00045678403694182634,0.00045884400606155396,0.00045583397150039673,0.0004774819826707244,0.00047874299343675375,0.0004655509255826473,0.0004667980829253793,0.0004665349842980504,0.0004731339868158102,0.0004741959273815155,0.00047619896940886974,0.00047932297457009554,0.0004788018995895982,0.0004959490615874529,0.0004970580339431763,0.0004965689731761813,0.0005085309967398643,0.0005072919884696603,0.0005118059925734997,0.0005071749910712242,0.0005084769800305367,0.0005119249690324068,0.0005298060132190585,0.0005372778978198767
0.5100161823534396,0.4350862411039177,7.1474699533485175,0.49867142108269036,0.7903287075577702,0.4684786375801771,0.11787752934425737,0.10740877606816993,0.02134002104316664,0.019113781766372257,0.01726533297325909,0.0020641293184578903,0.0005086144747548329,0.0003079330637554605,0.00025982849934833886,0.000248686953522976,0.00024105944029755545,5.2177062093642116e-05,3.0304927239039768e-05,2.5436042754441794e-05,2.0622395384697408e-05,2.0118951666258055e-05,1.4859521478766059e-05,4.399947853521997e-06,2.840058209162769e-06,2.5707984413120857e-06,2.563363939464557e-06,2.5422020888563477e-06,2.5410700021112547e-06,1.354751419869497e-06,1.3513114147296219e-06,1.2488612344891725e-06,3.168155133791973e-07,2.506023408267777e-07,0.00043487490620464087,0.00043747900053858757,0.0004648510366678238,0.00045453396160155535,0.0004474000306800008,0.00045357190538197756,0.0004466079408302903,0.00045961502473801374,0.0004565659910440445,0.00046196894254535437,0.00046837504487484694,0.0004591989563778043,0.0004637639503926039,0.0004678609548136592,0.00046913803089410067,0.00047166994772851467,0.000484438962303102,0.0004767240025103092,0.00048242893535643816,0.0004931589355692267,0.0004867110401391983,0.0004995439667254686,0.0005008060252293944,0.00048298202455043793,0.0005039960378780961,0.0005072300555184484,0.0005103000439703465,0.000511599937453866,0.0005140670109540224,0.0005177150014787912
0.8877110870419853,0.5937862269331757,8.420358441153958,0.4794084969907999,1.042026206463495,0.1279525506598213,0.07974412657549697,0.051190826380905385,0.02941037043655637,0.0077548322971234054,0.005941192402997266,0.0025186661053888094,0.0014710461937594487,0.0008418166275347947,0.0005588626125472933,0.0005572710977062549,0.0003882760634618682,3.18861387757075e-05,3.182963049922568e-05,3.1829492706816444e-05,2.8476916725226305e-05,1.7499192788044893e-05,1.633241223992149e-05,1.5557935692900172e-05,1.1792491024041778e-05,1.0421438146229964e-05,2.818662111678679e-07,2.5377773215273266e-07,2.518864911956083e-07,2.3146234044677648e-07,2.0412812865504764e-07,1.5834078667362123e-07,1.579198242507935e-07,7.883068655719066e-08,0.00043783802539110184,0.0004464259836822748,0.00043719704262912273,0.00044340500608086586,0.0004399159224703908,0.0004488090053200722,0.0004468520637601614,0.00047740794252604246,0.0004496929468587041,0.00046340900007635355,0.0004543820396065712,0.0004597750958055258,0.0004605549620464444,0.00046560808550566435,0.0004678069381043315,0.0004908450646325946,0.00047426705714315176,0.0005084669683128595,0.0004845940275117755,0.000496805994771421,0.0004884320078417659,0.00048515608068555593,0.0005054139764979482,0.0004905409878119826,0.0005074350629001856,0.0004944090032950044,0.0005110959755256772,0.0005161070730537176,0.000519462046213448,0.0005191509844735265
0.8859751130926863,0.5579529826887045,5.279395040153607,0.4821279189782217,0.6256912608543579,0.0854892417959354,0.05265145747203076,0.034629414748991436,0.02017800739278852,0.004960022066481239,0.003616438953724507,0.00140559753979815,0.0009321341226812212,0.0004909960220185207,0.00036144131223120134,0.0003610923311292774,0.00027436040052437253,1.9554196564736953e-05,1.9380968529483916e-05,1.9377145492395994e-05,1.7829008872035646e-05,1.1550262205758568e-05,1.0363533275219697e-05,9.425621526766176e-06,7.156633021028455e-06,6.316563667494371e-06,4.022902109538744e-07,3.534823073316095e-07,3.5324160821383475e-07,3.0253691309074447e-07,2.6979469507631377e-07,2.2177772328119034e-07,2.2144724683226107e-07,1.0361881603364435e-07,0.00043485802598297596,0.00044543296098709106,0.0004385020583868027,0.0004432379500940442,0.000469307997263968,0.0004493269370868802,0.0004503820091485977,0.0004577080253511667,0.00045568402856588364,0.00046258093789219856,0.0004580359673127532,0.0004619440296664834,0.00046324299182742834,0.00047237006947398186,0.0004672139184549451,0.00047236797399818897,0.0004767840728163719,0.0004907200345769525,0.0004821650218218565,0.0004923000233247876,0.0004965009866282344,0.0004821560578420758,0.0005028729792684317,0.0005004870472475886,0.0005096230888739228,0.0005064440192654729,0.0005130759673193097,0.0005141969304531813,0.0005135969258844852,0.0005352490115910769
0.4510673914544585,0.05878966156701604,9.031393935609103,0.5143937990069389,1.1525075784861931,1.1476619029445219,0.27959060023007437,0.09254241841398327,0.048043874071187494,0.04712694584625411,0.007405287142031169,0.007389432860694147,0.002064161875391195,0.0011373000740407151,0.001018737984504027,0.00034547464140402193,0.00026336226096863755,0.00018001726829218765,0.00017840650502780838,0.00010767727535676688,6.006665345026083e-05,5.5494060433977126e-05,9.78521222710689e-06,7.2795222235789845e-06,2.2242395231078096e-06,1.9928509069230296e-06,1.0222975263015605e-06,1.0047971664924662e-06,6.834183374222123e-07,6.721464895930106e-07,4.3279177943289683e-07,4.217611229492414e-07,4.206872394872344e-07,1.9965939766815477e-07,0.0004469100385904312,0.0004381199833005667,0.0004354350967332721,0.0004456290043890476,0.00044483598321676254,0.00044717302080243826,0.0004440539050847292,0.0004702160367742181,0.00045371404848992825,0.00046106893569231033,0.0004596320213750005,0.0004595440113916993,0.0004660600097849965,0.0004694520030170679,0.0004630590556189418,0.00047274597454816103,0.0004813839914277196,0.00047846906818449497,0.00048216397408396006,0.00048503291327506304,0.000499830930493772,0.0005113299703225493,0.0005165489856153727,0.0004863759968429804,0.0005052901105955243,0.0005059709073975682,0.0005090540507808328,0.0005089381011202931,0.0005140089197084308,0.0005184550536796451
0.8181495084153355,0.4562511447278671,3.5149597544752607,0.4871859180275351,0.35918146925906835,0.08649411711875739,0.04005029108819765,0.029782588292244845,0.014907782368462187,0.004876363600208129,0.0031138881944642585,0.000873739031308179,0.0008508973130111295,0.00035149630585064665,0.0003278611246723068,0.000278333301527902,0.00026455787380162574,6.567333233340142e-06,6.552136372084887e-06,6.513804837577449e-06,6.201179686912334e-06,3.9710188555238315e-06,3.2258901466479107e-06,2.4342764468333322e-06,2.118173904043151e-06,1.7127987121994906e-06,5.100928341480409e-07,4.5365374717992767e-07,4.097161136193421e-07,1.7285720875820893e-07,1.639927254764261e-07,1.5218977294852365e-07,1.503541148073208e-07,6.480187099844025e-08,0.00043169897980988026,0.00045060599222779274,0.00045473792124539614,0.000447381054982543,0.0004838380264118314,0.0004519909853115678,0.0004461799981072545,0.0004711189540103078,0.00046042492613196373,0.0004589959280565381,0.000459291972219944,0.0004608449526131153,0.00046643300447613,0.00046903896145522594,0.0004683519946411252,0.0004731849767267704,0.00048663001507520676,0.0004808260127902031,0.00048541801515966654,0.0004849709803238511,0.000487511046230793,0.0004961270606145263,0.0005034799687564373,0.0005114750238135457,0.0005091999191790819,0.000503271003253758,0.0005073939682915807,0.0005156270926818252,0.0005174250109121203,0.0005248109810054302
0.34292060642653055,0.12316058587288947,7.496107671751504,0.5135124400258064,1.1394736928713776,1.138634588076424,0.21686851905232038,0.12118512918387747,0.021015417215691192,0.020264390670644866,0.008996038224052677,0.008907147735265268,0.0019101612558418963,0.0010920949963969073,0.0010554824438879615,0.00042736970643178826,0.0004271915831579209,0.00041930262651280244,8.12122115605888e-05,6.020890235686253e-05,5.66980236714919e-05,3.253746516829745e-05,1.5125573247423202e-05,6.571262883678889e-06,6.563325687096617e-06,6.053577628780313e-06,5.253807535895169e-06,1.0465476141678546e-06,9.488607830397526e-07,6.822028353212394e-07,6.591862234023323e-07,5.947689532796169e-07,2.4375151156689874e-07,1.666424713154694e-07,0.00043374800588935614,0.0004360229941084981,0.00044053292367607355,0.0004444640362635255,0.0004408330423757434,0.0004626429872587323,0.00045153405517339706,0.00045902899000793695,0.0004573320038616657,0.00046615407336503267,0.00047737499698996544,0.00045887299347668886,0.00046628795098513365,0.0004672640934586525,0.00046871602535247803,0.0004761969903483987,0.00047807698138058186,0.000481785973533988,0.0004998689983040094,0.00048424501437693834,0.0004900600761175156,0.00048694503493607044,0.0005013709887862206,0.0004981480306014419,0.0005084800068289042,0.0005039300303906202,0.0005114061059430242,0.0005089010810479522,0.0005312019493430853,0.0005191840464249253
0.5566698565548577,0.23410342282489494,6.607050148699207,0.5088907229946926,0.5786517400374773,0.49853810957092604,0.0963111150538022,0.0938228070093975,0.026516513668663352,0.02164994317704438,0.010414281056958267,0.007801903254360414,0.0005336627625045747,0.0003056653095599124,0.0002529214015894351,0.00016208145003163507,0.00015908963454551382,3.250473821111375e-05,3.0329163849939256e-05,2.683032790166545e-05,1.7408358796286088e-05,1.6239767142777737e-05,9.172622044385685e-06,7.491930753860851e-06,2.5445816257287125e-06,2.5444481741555015e-06,8.311259317869946e-07,7.369690380146405e-07,7.086870405003746e-07,5.976825437800266e-07,5.870256274562799e-07,5.866886361826204e-07,3.810267345177673e-07,1.0467289565119089e-07,0.0004343469627201557,0.0004392690025269985,0.00044054805766791105,0.0004429019754752517,0.0004742719465866685,0.00044935301411896944,0.0004625020083039999,0.00045448599848896265,0.00045903294812887907,0.00046193692833185196,0.000457199988886714,0.0004620979307219386,0.00046493206173181534,0.0004666849272325635,0.0004721559816971421,0.0004739538999274373,0.00047741702292114496,0.00048090703785419464,0.00047522399108856916,0.0004862499190494418,0.0004986730637028813,0.00048484792932868004,0.0005002659745514393,0.0005013711052015424,0.0005064461147412658,0.0004903760273009539,0.0005255299620330334,0.000514563056640327,0.0005132310325279832,0.0005325069651007652
0.9792302142549747,0.1223951354761792,5.12636509562795,0.5104496689746156,0.17200259004257878,0.047047923134927394,0.03416596296460256,0.02768221418807533,0.01962376875775468,0.0017527148323525279,0.0015418522534780264,0.001467723178135445,0.0004309288876335088,0.0003757854798191873,0.00034597828242064344,0.00022854542994086666,0.0001472551021396278,8.054987383894591e-05,3.832709696527762e-05,3.1235004995226795e-05,1.7074769757144923e-05,1.5981786391653776e-05,1.3746371270606711e-05,2.1529416417292453e-06,1.7804741440008438e-06,1.2891208171975663e-06,1.0273995420097194e-06,9.038266531044623e-07,6.950698869959649e-07,2.1937640292208813e-07,1.6269040811396824e-07,1.624067962719338e-07,1.35493702627708e-07,6.980360584187137e-08,0.0004414450377225876,0.0004343970213085413,0.0004606499569490552,0.00046174100134521723,0.0004588960437104106,0.0004516759654507041,0.00045448204036802053,0.0004614980425685644,0.0004563819384202361,0.0004601520486176014,0.0004613070050254464,0.0004608759190887213,0.0004632290219888091,0.00046537292655557394,0.0004673770163208246,0.0004722120938822627,0.0004938729107379913,0.000474237953312695,0.0004934939788654447,0.0004851119592785835,0.00048703199718147516,0.00048393895849585533,0.0005054690409451723,0.000504127936437726,0.0005061569390818477,0.0005012908950448036,0.0005262469640001655,0.0005166709888726473,0.0005197949940338731,0.0005184890469536185
0.4941588209221267,0.16679721382380241,5.784221898975833,0.5129396769916639,0.5817745373099937,0.5649398820666582,0.10759829738993265,0.08371682437434283,0.023352640794224937,0.02194468408729564,0.00849292194687645,0.007630116009638855,0.0004000799555179829,0.00018356843743248913,0.00018240005394832163,5.4234405042084646e-05,5.394625023436827e-05,4.126027400445673e-05,1.224061002863581e-05,1.1359231585901649e-05,1.0629848898983862e-05,5.678907985785218e-06,3.144728214274788e-06,2.13997210799806e-06,1.8911685942302896e-06,1.8751795580514e-06,1.109809212592248e-06,5.109910240665755e-07,3.290019178315177e-07,2.415903595888139e-07,1.7871645122560404e-07,1.7311744132633004e-07,1.7174932868336165e-07,6.745884773752696e-08,0.00043348397593945265,0.00043319002725183964,0.0004423860227689147,0.00044589501339942217,0.00044196401722729206,0.0004538060165941715,0.0004487399710342288,0.0004543219693005085,0.00045409006997942924,0.0004785499768331647,0.0004608319140970707,0.0004634740762412548,0.0004618320381268859,0.0004707430489361286,0.0004671539645642042,0.0004770070081576705,0.0004784580087289214,0.0004826539661735296,0.0004800519673153758,0.00048043392598629,0.0004860250046476722,0.0004993790062144399,0.0005035270005464554,0.0004980999510735273,0.0005262700142338872,0.000491578015498817,0.0005072660278528929,0.0005133389495313168,0.0005166829796507955,0.0005196570418775082
0.60597725854809,0.1573445388184953,2.3925150910798876,0.5140522039728239,0.18212589980777308,0.17182264010855514,0.033627910331666164,0.028405126276115647,0.010491822029777635,0.009701373735113901,0.003022896657575017,0.0027766740407086325,0.0003054512031987365,0.00014292851389140473,0.0001372018065783359,2.554990256550679e-05,2.5439454257984894e-05,2.5261848660567664e-05,7.065791708675358e-06,6.909136044300392e-06,6.5729386242240094e-06,3.504796549058226e-06,3.4942271464515037e-06,1.5322306715680623e-06,1.4075996236807785e-06,1.3066744884515856e-06,8.230789080377854e-07,4.941525700384035e-07,3.0552775153776666e-07,2.464683794458569e-07,1.8057914642125616e-07,1.731699990411978e-07,1.3145098238030132e-07,5.633855326292975e-08,0.00043385394383221865,0.000434444984421134,0.00044086796697229147,0.00044495193287730217,0.0004417839227244258,0.00044336693827062845,0.0004733609966933727,0.0004550039302557707,0.00045544293243438005,0.00046309398021548986,0.0004600849933922291,0.0004650260088965297,0.0004623041022568941,0.00046871695667505264,0.00046710704918950796,0.00047226797323673964,0.0004757310962304473,0.00048280798364430666,0.0004955710610374808,0.0004957999335601926,0.0004878620384261012,0.0004819679306820035,0.0005058839451521635,0.000498651061207056,0.0005093279760330915,0.0004984759725630283,0.0005086170276626945,0.0005090020131319761,0.0005146919284015894,0.0005157580599188805
0.856348715633756,0.31138743667004487,6.673000483707678,0.4942419979488477,0.5054524157573056,0.16001252237210065,0.07241514734554465,0.05907508299109448,0.03313681607856248,0.009108778724949147,0.0040885333597020426,0.002752232752601477,0.001549233035212615,0.000681384365420087,0.0006742945144472823,0.0003400000995221194,0.00033999980113993256,4.632559309274518e-05,1.805242022874094e-05,1.405187478661455e-05,1.4048589045763252e-05,1.0850729089420196e-05,1.0694485690635837e-05,9.478788773916547e-06,5.664692257407526e-06,3.7846054841377726e-06,3.754888780987243e-06,3.4561577916280355e-06,3.036385280522278e-06,1.543790801073321e-07,1.5416728041880993e-07,1.1795391004657838e-07,1.0369418652730427e-07,9.965856679274394e-08,0.000441503943875432,0.0004430619301274419,0.0004424460930749774,0.0004457340110093355,0.0004653549985960126,0.0004435590235516429,0.000447120051831007,0.0004700099816545844,0.0004527600249275565,0.00045836297795176506,0.00046267593279480934,0.00045853201299905777,0.00047833495773375034,0.000466285040602088,0.0004717210540547967,0.00047321408055722713,0.00047381501644849777,0.0004793780390173197,0.0004787730285897851,0.0005086810560896993,0.0004889029078185558,0.0004839439643546939,0.0004987999564036727,0.0005054438952356577,0.0005055399378761649,0.0004994089249521494,0.0005090569611638784,0.0005162579473108053,0.0005162779707461596,0.0005215050186961889
0.8405764334382778,0.6252147896506657,5.045114444625946,0.48041553888469934,0.6448645188593287,0.08958079271119697,0.04774073678029183,0.030892430246906123,0.014637403396574523,0.005810308556359832,0.004756734770385095,0.0017382926995878538,0.001088925595474386,0.0006002355607264583,0.00031332251195641736,0.0003130824713999374,0.0002441125791475615,1.906184698890543e-05,1.893357144569691e-05,1.8921304490775347e-05,1.5347599151434813e-05,9.38274816438246e-06,9.138391385274138e-06,9.137993593408503e-06,6.2291971183683004e-06,5.839760071084689e-06,3.7400175471742023e-07,3.3862894516110264e-07,3.3861236730895145e-07,1.995087621103802e-07,1.7398502880076568e-07,1.2157044032396636e-07,1.1986585323426614e-07,9.932614576064377e-08,0.00043451099190860987,0.0004359339363873005,0.00044145691208541393,0.00046690995804965496,0.00045019201934337616,0.00046575197484344244,0.0004508530255407095,0.0004565789131447673,0.00045573199167847633,0.00046109501272439957,0.00046916690189391375,0.00045884796418249607,0.0004668409237638116,0.0004663720028474927,0.0004688489716500044,0.0004749479703605175,0.00048222707118839025,0.0004968519788235426,0.0004823339404538274,0.0004896310856565833,0.0004820720059797168,0.0004961019149050117,0.0005042590200901031,0.0004947639536112547,0.0005059029208496213,0.0005139049608260393,0.0005131749203428626,0.0005126269534230232,0.0005179459694772959,0.0005249939858913422
0.3935665213130747,0.37902976666143584,4.76553788118242,0.5049726740689948,0.5725079341915589,0.44590437389443266,0.09681960270562441,0.09347334068306354,0.01349598748656616,0.013314381888847912,0.012805632129833839,0.001903418210316574,0.0008929564759034845,0.00033085070912912005,0.00010423715398685369,8.331808928297761e-05,8.105781675694535e-05,5.017764335641353e-05,4.063835630420647e-05,3.97236789738076e-05,3.8262462840944696e-05,7.075458657233059e-06,4.762727659842046e-06,4.250381420009053e-06,3.6748809312324743e-06,2.297618544036438e-06,1.4089347597504483e-06,1.408931827260878e-06,8.478808548426695e-07,7.960776411636941e-07,7.600328629276888e-07,7.598257343914236e-07,2.9515523047681116e-07,2.7016792851013384e-07,0.00043957994785159826,0.0004321279702708125,0.0004379709716886282,0.00044065504334867,0.0004468619590625167,0.00044541002716869116,0.0004504109965637326,0.000461390009149909,0.0004611250478774309,0.00046612590085715055,0.0004604450659826398,0.0004706189502030611,0.00046516896691173315,0.0004715720424428582,0.0004669199697673321,0.0004737609997391701,0.00047591200564056635,0.00047659396659582853,0.00048005697317421436,0.00048524304293096066,0.0004950219299644232,0.0004929139977321029,0.0005023919511586428,0.0004950060974806547,0.0005129969213157892,0.0005110279889777303,0.0005109769990667701,0.0005240569589659572,0.0005126609466969967,0.0005298260366544127
0.8540837654752674,0.7960670996017167,1.8845611312802242,0.4727126539219171,0.28090464921986036,0.022594392482862404,0.011758813732323875,0.0069808586533859,0.0024955924108177284,0.0017999000581149314,0.0016690007525945285,0.0007714423335344291,0.0003995973282946135,0.00029564884018124595,4.461193344176442e-05,3.853081916308687e-05,1.1541321822272123e-05,1.0681941719473703e-05,5.10657620832888e-06,5.056280817671042e-06,4.968893443742744e-06,2.680792376929987e-06,2.2065484300463654e-06,2.1426648695635143e-06,2.106039709467696e-06,9.356909025843616e-07,2.0627080614767548e-07,1.9989465444319045e-07,1.7331199934619926e-07,1.7149001800397404e-07,1.5034499851763346e-07,1.1538341458366795e-07,1.0884475250200017e-07,4.509572760998504e-08,0.0004323599860072136,0.00043692998588085175,0.0004420040640980005,0.0004448570543900132,0.00044628302566707134,0.0004438390024006367,0.00047238694969564676,0.0004514009924605489,0.00044872600119560957,0.00046277791261672974,0.00046478910371661186,0.0004582050023600459,0.0004655210068449378,0.00046778609976172447,0.00047005200758576393,0.0004704049788415432,0.0004776440327987075,0.00047624693252146244,0.0004976560594514012,0.0004799680318683386,0.00048610393423587084,0.0005077780224382877,0.0005016650538891554,0.0004976240452378988,0.0005076649831607938,0.0005053970962762833,0.0005203220061957836,0.0005110889906063676,0.0005319879855960608,0.0005340519128367305
0.9770063680159924,0.014747446901328787,6.371542341366567,0.5134891199413687,0.033004740754508,0.027955861677063598,0.006779262211417256,0.006714747332410648,0.00390778150265588,0.002984347685871739,0.0006701311471851323,0.0006632175992048058,0.00043519946068172177,0.0002357841290237664,0.00022376806065974505,2.8832446413963986e-05,2.8005350893976338e-05,2.2498607175787903e-05,7.664195157168974e-06,7.5816658587215215e-06,7.5569438941181905e-06,5.676876565327646e-06,5.6765564610899154e-06,2.1719445878193476e-06,2.170103512684202e-06,1.7313201610443714e-06,9.723965675429447e-07,8.617060316594139e-07,6.869303435120788e-07,6.152277522032195e-07,4.2856093715635585e-07,3.941013904844225e-07,3.4954935774490486e-07,1.475490760150805e-07,0.00043402507435530424,0.0005046430742368102,0.0004559449153020978,0.000444123987108469,0.00044578604865819216,0.00044885999523103237,0.000448605976998806,0.0004687020555138588,0.00044817698653787374,0.00046617595944553614,0.0004629800096154213,0.00046039698645472527,0.00046493601985275745,0.00046887598000466824,0.0004673800431191921,0.0004881200147792697,0.0004747080383822322,0.0004745869664475322,0.0004958240315318108,0.0004795129643753171,0.0004970779409632087,0.00048021890688687563,0.0004890819545835257,0.0005137269617989659,0.0005106959724798799,0.0004947510315105319,0.0005041690310463309,0.0005117349792271852,0.000513702048920095,0.0005226839566603303
0.7925115093167623,0.33189413985090344,6.387128130674421,0.49439524800982326,0.5145059955158193,0.19850219813566816,0.07245918753119636,0.061893779638537975,0.029724956380480387,0.011497156324020154,0.005649783322957128,0.0032619152867969614,0.0017260990063035582,0.0007334523576679969,0.0007307772513534779,0.0004263271311695716,0.0004249320930479933,4.2294523641805974e-05,1.3423387760416992e-05,1.1378692800900746e-05,9.958224307871714e-06,9.952347145938484e-06,9.854552172970129e-06,8.980090197594296e-06,4.138335018943834e-06,3.6667154651266006e-06,2.1821128173279234e-06,2.102369301304749e-06,1.9485959280742373e-06,3.377899965271753e-07,3.2082229854292224e-07,2.784957882071316e-07,2.534017755248789e-07,8.795902244091834e-08,0.00043426593765616417,0.00045835296623408794,0.0004389079986140132,0.00044538802467286587,0.0004464790690690279,0.0004517750348895788,0.0004513979656621814,0.0004522079834714532,0.00045475002843886614,0.00047792703844606876,0.00047561200335621834,0.00045581196900457144,0.0004681129939854145,0.00046749692410230637,0.0004806600045412779,0.00047082104720175266,0.00047563493717461824,0.0004740809090435505,0.0004932309966534376,0.0004794680280610919,0.0004833820275962353,0.0004829780664294958,0.0004913919838145375,0.00048340391367673874,0.0005088079487904906,0.0004998920485377312,0.0004913420416414738,0.0005097370594739914,0.0005321870557963848,0.0005243560299277306
0.3621225308474483,0.0606149750075019,1.0761536718039781,0.513881923048757,0.1719137677485737,0.17119788523935647,0.03961134764562701,0.011501823453839736,0.004157026653909282,0.00412277435194177,0.0009138933670462189,0.0008947303724814085,0.00031598727680679883,0.00018408421446689235,0.00016972701255401926,5.1405243039820826e-05,4.3759474279831316e-05,4.1355656943641914e-05,2.6237788911453447e-05,1.3093802526049587e-05,8.656426525555099e-06,7.481567949740753e-06,2.3368762573785687e-07,1.7422554820040923e-07,1.0878590044658149e-07,9.226928422444326e-08,5.775903451452576e-08,5.75746058418945e-08,3.279040843490057e-08,3.2627636474337586e-08,1.5430371622792e-08,1.5428824177261492e-08,1.542803496523462e-08,1.0888953729900643e-08,0.0004315180703997612,0.00043522799387574196,0.00044362794142216444,0.00044129707384854555,0.00044367800001055,0.0004479719791561365,0.00045190402306616306,0.0004541369853541255,0.0004519079811871052,0.00047042197547852993,0.0004600919783115387,0.00047266704495996237,0.0004613229539245367,0.00047009997069835663,0.0004631399642676115,0.0004790190141648054,0.0004763660253956914,0.00048141099978238344,0.0004791810642927885,0.00047764298506081104,0.0005035110516473651,0.00048228190280497074,0.0005033649504184723,0.0004847249947488308,0.0005099510308355093,0.0005189389921724796,0.0005051789339631796,0.0005142929730936885,0.0005216730060055852,0.0005234540440142155
0.5258652309625133,0.45546330017314207,7.227293280421758,0.49656822299584746,0.806659200943325,0.44281803681823095,0.11641079543202215,0.10360980972313752,0.021323185114211687,0.019115454527401373,0.01736587457615354,0.0015261820018574164,0.0006897200921897952,0.00029067472098131603,0.000286739464034742,0.0002697842134958985,0.00026351821533073433,5.391469507182067e-05,2.7036231885124722e-05,2.3530430376838185e-05,2.11729585675496e-05,1.7683366651116017e-05,1.3901522413000628e-05,4.047946764762324e-06,3.630540180867135e-06,2.5052861034765124e-06,2.4763292798774807e-06,2.4634807149523047e-06,2.4266845081080095e-06,1.153388987166036e-06,1.1527422911602652e-06,1.0135749044713033e-06,4.1189069938087383e-07,3.442947152330719e-07,0.00043654802720993757,0.0004591549513861537,0.0004676120588555932,0.0004551670281216502,0.0004444809164851904,0.0004448910476639867,0.00046670797746628523,0.0004580490058287978,0.00045267899986356497,0.0004613470518961549,0.0004646820016205311,0.00047347997315227985,0.00046463299077004194,0.0004691840149462223,0.00047147099394351244,0.0004748610081151128,0.0004873749567195773,0.00047576206270605326,0.0004812460392713547,0.0004979920340701938,0.0004878590116277337,0.0005140569992363453,0.0005067269084975123,0.0004835760919377208,0.0005090810591354966,0.000523752998560667,0.0005122339352965355,0.0005099750123918056,0.0005190400406718254,0.000521782087162137
0.9099771065171185,0.4383365962375816,1.7333558212461972,0.4869771290104836,0.1725414255767425,0.029219006512703313,0.01891285076848482,0.01327944893730564,0.00850017069971852,0.0014039222859581009,0.0007998040981527845,0.0002732963914152734,0.0002667346921456767,0.00011804651749346689,0.00010957443246982944,0.00010044240656083792,8.811088478662765e-05,5.4466066293853414e-06,5.255411476293064e-06,5.255230128867432e-06,5.244948303780414e-06,3.745278719206477e-06,3.0684270058802245e-06,2.021079862338725e-06,1.9065975692549223e-06,1.4621714667193035e-06,5.037727169309934e-07,4.3537070960739917e-07,4.0517331825140514e-07,1.8895762067163954e-07,1.6735250479830442e-07,1.4750734875795223e-07,1.4748407752487952e-07,7.674501141702299e-08,0.0004291279474273324,0.0004395649302750826,0.0004357040161266923,0.00044834497384727,0.00045431393664330244,0.0004476140020415187,0.0004493999294936657,0.0004677360411733389,0.0004562119720503688,0.0004616919904947281,0.0004647839814424515,0.00045493198558688164,0.000464858952909708,0.0004701919388025999,0.00047641200944781303,0.00048251496627926826,0.0004741608863696456,0.0005052530905231833,0.00048467505257576704,0.0004819260211661458,0.0004973469767719507,0.0005026489961892366,0.0004905509995296597,0.0004982659593224525,0.0005111850332468748,0.0005065990844741464,0.0005224950145930052,0.0005261310143396258,0.0005181299056857824,0.0005318049807101488
0.24335525392027701,0.04397166822294529,6.319745397053704,0.5142522270325571,1.3782773375712727,1.3693910002626173,0.2827551257251334,0.05807824632093622,0.008230969692172171,0.008008770213214519,0.004124257366240983,0.003085018366373454,0.0009129247488617059,0.0008731208596950444,0.0007956855634005767,0.00041104140790524247,0.00041097442135428326,0.00041097421183785454,8.969439612799781e-05,3.2434605322387675e-05,2.1717505403191488e-05,2.0560003680503225e-05,6.041938397336699e-06,4.3346619812964186e-06,4.284005009248196e-06,4.283093634801849e-06,3.1668051597998342e-06,1.0384254356011244e-06,7.488137117926017e-07,6.689511903854729e-07,6.135691465699824e-07,5.622581026153452e-07,4.040113006760636e-07,3.9696563013946394e-07,0.00043428305070847273,0.00043540308251976967,0.0004363749176263809,0.00044117902871221304,0.0004434450529515743,0.00044889410492032766,0.0004459730116650462,0.0004501480143517256,0.0004465680103749037,0.0004615719662979245,0.0004733660025522113,0.00046526407822966576,0.00046970800030976534,0.00046675000339746475,0.00047780899330973625,0.0004715619143098593,0.0004746349295601249,0.0004775810521095991,0.00048584595788270235,0.0004902980290353298,0.0004882130306214094,0.0004812499973922968,0.0004918960621580482,0.0004982029786333442,0.0004964839899912477,0.0005048089660704136,0.0005067950114607811,0.0005103270523250103,0.0005181219894438982,0.0005208079237490892
0.9098694905624992,0.6778880255203257,3.8552373810526093,0.4776074889814481,0.5217573205535858,0.04511062577614524,0.030396991214210627,0.018340284972412253,0.01070368440425951,0.0030004255568622665,0.002494134396441037,0.0013193783946128022,0.0006024677952547718,0.00043196325927763555,0.0002450751233129676,0.00022676861556317324,9.878622112597894e-05,1.736308268475991e-05,1.3606012881344156e-05,1.3544126726779865e-05,1.183063570613021e-05,5.981168166006385e-06,5.980547042126094e-06,5.976449406941049e-06,5.159351342838406e-06,4.1190382698078675e-06,2.3896006570651144e-07,2.3879157253458035e-07,2.2130670529853554e-07,1.800269798050504e-07,1.65810724219767e-07,1.2447650673389726e-07,1.2446823047628984e-07,3.924266818355866e-08,0.00045008398592472076,0.0004383110208436847,0.0004374859854578972,0.0004560489905998111,0.0004406300140544772,0.0004506960976868868,0.00044633401557803154,0.0004552489845082164,0.00045114592649042606,0.0004600690444931388,0.0004608120070770383,0.00047908700071275234,0.0004682589787989855,0.00046895002014935017,0.00047140498645603657,0.00046805001329630613,0.0004739840514957905,0.00047537905629724264,0.00048381497617810965,0.00047988793812692165,0.000496392953209579,0.0004833699204027653,0.0005351349245756865,0.0004974280018359423,0.0005077620735391974,0.0005065820878371596,0.000506261014379561,0.0005135759711265564,0.0005193039542064071,0.0005147040355950594
0.8197484899978386,0.3919096766663541,4.136551107361935,0.49016054498497397,0.3768108207510161,0.10855706482936317,0.04745692992240773,0.037263797342596064,0.019079714086585976,0.006082956696895042,0.0033561337160626335,0.0013678484165601645,0.001030740817412142,0.00042646801744062625,0.00041871361463049155,0.00030387936548179116,0.00029765359801229934,1.2963879717698113e-05,6.888161457435796e-06,6.334209705455812e-06,6.29107172001944e-06,4.654479028873715e-06,4.3132304210144205e-06,2.934255288468318e-06,2.226541968907508e-06,1.299502782653274e-06,1.2650632396107058e-06,1.1642694395337714e-06,1.0499559333239435e-06,1.7424179965658992e-07,1.6935642279129868e-07,1.3690920352228691e-07,1.2970418353760317e-07,9.618429616661941e-08,0.00043296499643474817,0.00044390209950506687,0.00044877093750983477,0.0004364909837022424,0.00044093700125813484,0.00044710899237543344,0.0004473529988899827,0.0004556230269372463,0.00045700406190007925,0.0004620309919118881,0.00046233704779297113,0.0004637190140783787,0.0004632360069081187,0.0005073699867352843,0.00046403100714087486,0.00047309102956205606,0.00048473605420440435,0.00048233289271593094,0.00047934602480381727,0.00048779696226119995,0.0004979899385944009,0.00048602407332509756,0.0005065110744908452,0.0004917950136587024,0.0005117779364809394,0.0005067160818725824,0.0005092070205137134,0.0005098879337310791,0.0005175559781491756,0.000520906993187964
0.582988625878554,0.46468641769448127,9.79400728414975,0.4920773060293868,1.070195757656659,0.5105792204016998,0.1438865540520198,0.12445825624596535,0.02996337227801885,0.02393496482573895,0.02062467047698961,0.0025001723905680234,0.0017143021200212607,0.0006429460333888265,0.0006357742665040584,0.0005742883170494578,0.0005629813557348406,8.227149003433967e-05,4.284853821546054e-05,3.92552967725403e-05,3.75829700589791e-05,2.6156269151709694e-05,2.1574959797590432e-05,8.075267280202326e-06,8.010922798246138e-06,4.730667678127414e-06,4.1063175911738475e-06,4.100613037406404e-06,3.902245485484408e-06,1.56299106286595e-06,1.562935368342075e-06,1.3073385090886926e-06,8.029458905067962e-07,6.456106992513067e-07,0.00043627398554235697,0.0004360550083220005,0.0004360959865152836,0.0004433040739968419,0.00044443795923143625,0.00044838793110102415,0.0004469739506021142,0.00045718299224972725,0.00045527995098382235,0.00046051095705479383,0.00048299599438905716,0.0004591479664668441,0.00046636105980724096,0.00046854198444634676,0.00046595395542681217,0.0004797009751200676,0.00046722497791051865,0.0004845650400966406,0.0004813360283151269,0.00048370903823524714,0.00048416899517178535,0.0004990790039300919,0.0004952630260959268,0.0005038280505686998,0.0005132140358909965,0.0005008369917050004,0.0005101099377498031,0.000511969905346632,0.0005320570198819041,0.000520537025295198
0.5163894235281747,0.38517202891602154,4.554401888156827,0.5012073429534212,0.4774957728561014,0.31411920963635886,0.07314945876004202,0.06969767298994893,0.014593749152561996,0.01201060121001249,0.009973402817445902,0.002580016126069606,0.0003834257617736768,0.00030048081160360745,0.00021240840689991963,0.00020208152781963628,0.00019517265165561783,4.2309893584762104e-05,3.038166122752567e-05,2.5621096256889318e-05,1.8715125011281234e-05,1.8715124991558905e-05,1.2972466471174158e-05,5.114919747738561e-06,1.9602893338739545e-06,1.9585651411361146e-06,1.9578607396534367e-06,1.9382645579062416e-06,1.934807336541613e-06,1.141811084961691e-06,1.140031906425992e-06,1.096005951992702e-06,1.9977116985481917e-07,1.2423970419039656e-07,0.00045088399201631546,0.0004363099578768015,0.00043809693306684494,0.0004433559952303767,0.00044830399565398693,0.0004468179540708661,0.00046328501775860786,0.00045769091229885817,0.00046641204971820116,0.00046509504318237305,0.00047559698577970266,0.00046359095722436905,0.0004693020600825548,0.000466763973236084,0.0004900000058114529,0.00046967994421720505,0.00047129299491643906,0.0004856020677834749,0.0004956830525770783,0.0004946010885760188,0.0004880171036347747,0.0004989360459148884,0.0005131730576977134,0.000489827012643218,0.0005068120080977678,0.0005062789423391223,0.0005089819896966219,0.0005142349982634187,0.0005173400277271867,0.0005184089532122016
0.5479399506131166,0.3549120380081954,7.506159417684423,0.5046625820687041,0.7399569465825431,0.4964432822726967,0.11314850287630185,0.10970025928113679,0.026271284399537673,0.01984541574510641,0.014614994210286737,0.005467744786936844,0.0008917143568040332,0.0005666025211768704,0.00044747719032475666,0.0003969588503703156,0.00038683751824281683,6.402911318946448e-05,5.363525868503403e-05,4.6419518920864785e-05,3.285278852730078e-05,3.20766560978665e-05,2.128126601161516e-05,1.0709947504165634e-05,3.6378603121918546e-06,3.6049766131766042e-06,2.8552818986316513e-06,2.8552329413123084e-06,2.8512807179460544e-06,1.6794476796282494e-06,1.6779433203114336e-06,1.6371581697443945e-06,4.929236078654117e-07,2.3282573358059914e-07,0.0004371220711618662,0.0004474229644984007,0.00043708900921046734,0.0004561829846352339,0.00044366903603076935,0.000447898986749351,0.0004456189926713705,0.000456192996352911,0.00045348796993494034,0.0004612230695784092,0.0004595110658556223,0.0004726480692625046,0.0004673890070989728,0.000468109967187047,0.0004692850634455681,0.000469862949103117,0.0004719649441540241,0.0004941299557685852,0.00048150401562452316,0.0004932389128953218,0.00047931005246937275,0.00048593501560389996,0.0004928020061925054,0.0005018089432269335,0.0005128299817442894,0.0004997729556635022,0.0005202299216762185,0.0005206608911976218,0.0005132929654791951,0.0005336740287020802
0.8462608634124593,0.37480312081744727,3.9433392302804298,0.4927490239497274,0.34651577518996585,0.09407955164796557,0.04450708952329626,0.03461804544279884,0.01900926394920737,0.005197859852693574,0.0026849760784840543,0.0012366586829177005,0.0009135938054430004,0.00038267099620915086,0.0003760178746545684,0.00025866105846301637,0.0002542332311402962,1.521344478375754e-05,8.760957655580232e-06,8.059741153795763e-06,8.04833296368723e-06,5.702405018952518e-06,5.200232922820176e-06,3.6518148174353984e-06,2.9263550202471074e-06,1.762132840485863e-06,1.6407440767119278e-06,1.494067995947719e-06,1.3314255891642181e-06,2.0667938483163276e-07,1.9712667261896614e-07,1.7036185322769023e-07,1.6692751223712124e-07,1.0980016920851796e-07,0.00043479702435433865,0.0004387869266793132,0.0004391029942780733,0.0004408659879118204,0.0004445379599928856,0.00046447699423879385,0.00044624507427215576,0.0004662059945985675,0.000458430964499712,0.0004625179572030902,0.00046204403042793274,0.0004608180606737733,0.0004659700207412243,0.00047811202239245176,0.000466317986138165,0.00047930493019521236,0.00047231896314769983,0.00048124289605766535,0.0004823270719498396,0.0004969920264557004,0.0004975709598511457,0.00048661092296242714,0.0005122360307723284,0.0005127189215272665,0.0005065100267529488,0.0005020919488742948,0.000504394993185997,0.0005138670094311237,0.0005222749896347523,0.0005250020185485482
0.7143421014945195,0.5818048591404459,6.6862139171663495,0.4823070840211585,0.8154593872545255,0.20205615223688994,0.07800412166616624,0.056705367636932597,0.018004277235274938,0.012147277439216033,0.01052032632869756,0.0022222738775165025,0.0017748974192922755,0.0008151393851111766,0.0004501649234010465,0.00042035907474290596,0.0004011550596535308,3.8384058610984844e-05,1.8582344290198245e-05,1.8488766213103205e-05,1.3962267692038118e-05,1.2311852349694628e-05,1.2221676805494607e-05,1.0265303722631571e-05,5.798111410845709e-06,2.958573944147241e-06,1.8482937057028435e-06,1.8156579174986735e-06,1.7146056277442409e-06,6.322924180010479e-07,6.248439616243648e-07,3.974690831636009e-07,3.9728343493383184e-07,3.729711888812696e-07,0.00043123692739754915,0.0004381149774417281,0.0004383079940453172,0.0004408970708027482,0.0004472829168662429,0.0004568250151351094,0.00045974901877343655,0.000450441031716764,0.0004550929879769683,0.0004675620002672076,0.0004783420590683818,0.0004558450309559703,0.00046422204468399286,0.0004703289596363902,0.00046866899356245995,0.0004706059116870165,0.000475396984256804,0.0004778779111802578,0.000494054052978754,0.00048278202302753925,0.00048395409248769283,0.00048558705020695925,0.000500918016768992,0.0005062440177425742,0.0005054289940744638,0.0005090220365673304,0.000510899000801146,0.0005165599286556244,0.0005431360332295299,0.0005339219933375716
0.5557121327413967,0.1581017889436298,4.665267453618927,0.51399520796258,0.40406200132831355,0.38874946620431866,0.07556949457814367,0.060188355675770584,0.020232722910216275,0.019054775503537163,0.0063196193063633395,0.005781858528102243,0.00019221013919187363,0.00010233860305707256,8.424191199033244e-05,3.11214261672498e-05,3.0238844648162747e-05,2.4887807625847262e-05,9.704797898051782e-06,8.833187290698843e-06,6.737103934939535e-06,4.679887419328267e-06,4.266985731216133e-06,2.0550770664297164e-06,1.0381689209557985e-06,9.659372941263192e-07,7.630525745211649e-07,4.069825501702536e-07,2.5436519904722957e-07,1.9952177255070374e-07,1.6193217861515263e-07,1.4981770520180074e-07,6.643795202303337e-08,5.638532006876638e-08,0.0004343619802966714,0.00044227694161236286,0.0004640250699594617,0.00044606695882976055,0.0004657440586015582,0.00045367609709501266,0.000447344034910202,0.0004511650186032057,0.0004703630693256855,0.00047243188600987196,0.0004736180417239666,0.000465980963781476,0.0004661309067159891,0.00046578003093600273,0.0004800070310011506,0.0004690849455073476,0.0004736630944535136,0.00047930493019521236,0.00048210599925369024,0.0004916249308735132,0.00048383092507719994,0.0004996359348297119,0.0004948959685862064,0.0005157799459993839,0.0005050610052421689,0.00050506298430264,0.0005076549714431167,0.0005015690112486482,0.0005172399105504155,0.000520167057402432
0.6639938234160748,0.4930716083141704,4.416323830049631,0.48723506194073707,0.4863286958775271,0.17621675579971804,0.05779325494833502,0.04665383931011206,0.014052874821250172,0.009300124352361983,0.007586478855269094,0.0011375289602885642,0.0010908600690224333,0.00041731239040492814,0.0003756669275192376,0.0003323418467648154,0.000324279134039776,2.832717572339235e-05,1.3723852585501758e-05,1.3090451840234356e-05,1.3082475723037436e-05,8.408378991295845e-06,7.801474452906872e-06,4.196031888429526e-06,3.7690000024619515e-06,1.7647733753341902e-06,1.6205122967224163e-06,1.5924408285963663e-06,1.4796081739158363e-06,4.775942204402611e-07,4.770544094666295e-07,3.5393584120466154e-07,3.05847227405459e-07,2.558873876211163e-07,0.00043194403406232595,0.00043960800394415855,0.00043918308801949024,0.0004481530049815774,0.00044628302566707134,0.00044907000847160816,0.000448375940322876,0.0004561039386317134,0.00045418692752718925,0.00047761097084730864,0.00045639905147254467,0.0004651669878512621,0.0004661179846152663,0.0004819420864805579,0.00046389095950871706,0.0004698729608207941,0.0004740870790556073,0.00047784403432160616,0.0004795730346813798,0.0004958730423822999,0.0004944620886817575,0.0004810390528291464,0.000506076030433178,0.0005007929867133498,0.000510412035509944,0.0005040880059823394,0.0005062021082267165,0.0005134990205988288,0.0005322780925780535,0.0005181640153750777
0.8849700014156061,0.7728257144974784,5.736617065003375,0.47014893498271704,0.8412374651448477,0.06161811141415598,0.036222097215864744,0.021080266557308443,0.009485398779897028,0.004748451295169259,0.004277719831538692,0.0021427323591607966,0.0010423096632854194,0.0007793214181544353,0.000235202279782766,0.00020622819649250402,5.904145960493222e-05,3.647851338316859e-05,1.8903933509216625e-05,1.861049235977617e-05,1.7315944291355124e-05,8.941494577076289e-06,7.689256556788269e-06,7.288984047114026e-06,7.285292728359959e-06,4.09758034229611e-06,8.392305868634299e-07,8.368606854928178e-07,7.284397604003564e-07,6.721982456782788e-07,5.984412174191576e-07,3.99776590842711e-07,3.9498743306839936e-07,1.4899028534807635e-07,0.0004362110048532486,0.0004563590046018362,0.0004389530513435602,0.0004464660305529833,0.0004476970061659813,0.000448090024292469,0.00044695299584418535,0.00045778194908052683,0.0004535249900072813,0.0004638060927391052,0.0004625379806384444,0.00046644406393170357,0.0004661260172724724,0.00047792098484933376,0.00046893302351236343,0.0004744631005451083,0.0004757130518555641,0.00047717499546706676,0.0004828310338780284,0.00048266095109283924,0.0004852899583056569,0.00048720301128923893,0.0005044500576332211,0.0005142950685694814,0.00052463891915977,0.0005018690135329962,0.000544192036613822,0.000508698052726686,0.0005132280057296157,0.0005220330785959959
0.9500531556754879,0.42436528943499385,8.092656348292953,0.4874042769661173,0.7901424749746582,0.11469047494422231,0.08758459748063466,0.06046585745690712,0.04242673259707003,0.004211843589197025,0.0023396343421737773,0.0009766079591614117,0.000785293718179838,0.0003877739684039041,0.0003650809740390581,0.00035859957659703756,0.00028075815974558117,2.7976207870508324e-05,2.1343903464341695e-05,2.1071729173136217e-05,2.0919287158060362e-05,1.6728182741636493e-05,1.3474274566244672e-05,7.89470942759972e-06,7.263316883053368e-06,5.7460628915478635e-06,1.7418202701789893e-06,1.4719031162967535e-06,1.4184855695408415e-06,8.962024627548922e-07,7.655910796983857e-07,6.343454995601857e-07,6.319295243617697e-07,3.411499074979449e-07,0.0004322159802541137,0.00043213902972638607,0.00044055108446627855,0.0004442830104380846,0.00044235691893845797,0.00044997502118349075,0.0004456129390746355,0.0004561829846352339,0.0004592910408973694,0.00046446698252111673,0.0004646700108423829,0.00047714507672935724,0.00046297197695821524,0.0004696610849350691,0.0004641530103981495,0.00047219591215252876,0.00047893193550407887,0.0004815810825675726,0.0004825220676138997,0.0004828869132325053,0.0004961560480296612,0.00048825598787516356,0.0004990290617570281,0.00048373499885201454,0.0005069319158792496,0.0005006149876862764,0.0005108659388497472,0.0005088649922981858,0.0005173489917069674,0.0005188860232010484
0.6341858894496586,0.1900923595730183,2.111556316053478,0.5110657500335947,0.15298550536561897,0.13355859795702915,0.026423932258906546,0.025156514988398392,0.009047934328027538,0.007588897583906458,0.002716478300462129,0.002360280019307387,0.00037994942010749814,0.00017027743513818193,0.00016978511369825173,4.279526196693851e-05,4.2795149304366016e-05,2.4861270107773975e-05,6.946698302871009e-06,6.94252090069606e-06,6.755703428185762e-06,3.673072344173359e-06,2.9508941412856396e-06,2.142152615431338e-06,1.7641211632123744e-06,1.6945207405316378e-06,7.259774358223872e-07,4.495008639617822e-07,2.919908228029856e-07,2.8446460827994024e-07,2.272542861470943e-07,2.2714835684741081e-07,2.1300768709039578e-07,3.273066289311246e-08,0.0004367539659142494,0.00043926690705120564,0.00045445607975125313,0.0004762989701703191,0.00044323503971099854,0.0004762000171467662,0.00045883399434387684,0.00045519100967794657,0.00045152101665735245,0.0004751479718834162,0.00046428199857473373,0.00045920698903501034,0.00046436197590082884,0.00047161499969661236,0.0004779790760949254,0.0004690490895882249,0.0004725409671664238,0.00047720398288220167,0.0004841199843212962,0.0004935689503327012,0.0004823940107598901,0.00048475107178092003,0.00048814492765814066,0.0004888700786978006,0.0004937449702993035,0.0005036289803683758,0.0005126710748299956,0.0005101780407130718,0.0005157700506970286,0.0005197739228606224
0.9690867275989246,0.6582403058111063,9.428058232376397,0.4778130310587585,1.2582906056115837,0.08591320747080222,0.0731636815290782,0.04408706842426208,0.031725438590818875,0.0048303770629772496,0.0040386760226737905,0.0029983869025572,0.0010277218709445987,0.0009535503317687152,0.0007849325453601582,0.0006551730441463583,0.00012033565008922778,1.7855195682802774e-05,1.637406854420549e-05,1.6372840995648513e-05,1.5190878922081944e-05,8.830818216703592e-06,8.600290709629682e-06,8.147744605318989e-06,6.987565302750964e-06,5.657034670337568e-06,2.896584337293214e-07,2.64884289759544e-07,2.410215371501509e-07,1.851573087293142e-07,1.5607325232819497e-07,1.254945244965475e-07,1.2093169063917707e-07,1.1209442130232482e-07,0.0004368419758975506,0.000439418014138937,0.0004375989083200693,0.0004495399771258235,0.00044532399624586105,0.00044742098543792963,0.00044848595280200243,0.0004515000618994236,0.00044838094618171453,0.00046521390322595835,0.00045630603563040495,0.0004636188969016075,0.0004674210213124752,0.0004701949656009674,0.0004766470519825816,0.00046712602488696575,0.0004898899933323264,0.00047777395229786634,0.0005065050208941102,0.0004977920325472951,0.0004826940130442381,0.0005064039723947644,0.0005021510878577828,0.000499719986692071,0.0004999720258638263,0.000505515024997294,0.0005103279836475849,0.000512127997353673,0.0005171359516680241,0.0005235329736024141
0.48988779199323196,0.033402463063374244,6.169340533882996,0.514945216011256,0.7400697186431818,0.7309438533281569,0.1944021156470991,0.055325798894638394,0.04006645674948793,0.03793945007630744,0.0031830155682094127,0.003148625653436812,0.0011655827996097485,0.0006193672030052255,0.0005588842326893341,0.0002300619577739758,0.00016571982383246383,0.00012547351722755673,0.0001102346405444985,6.505596396316857e-05,3.151633101470892e-05,2.969821719831376e-05,5.518454343748795e-06,3.487523279759547e-06,1.6494056390059134e-06,1.3950010080177797e-06,9.47118780990082e-07,8.361382304983976e-07,6.292264248553428e-07,5.646539763284729e-07,3.658523828397237e-07,3.486131085304712e-07,3.291201405843261e-07,1.7106212136409281e-07,0.00043994805309921503,0.00045494106598198414,0.00046356802340596914,0.000442549935542047,0.000442816992290318,0.00048747798427939415,0.0004506610566750169,0.0004964120453223586,0.00045909907203167677,0.00045836297795176506,0.0004601110704243183,0.00046244391705840826,0.0004707390908151865,0.000480887945741415,0.0004766029305756092,0.0004731909139081836,0.00047456694301217794,0.0004908939590677619,0.0004922839580103755,0.0005025279242545366,0.0004799970192834735,0.0005118410335853696,0.000504088937304914,0.0005014890339225531,0.0005103070288896561,0.0005189130315557122,0.0005154151003807783,0.0005269560497254133,0.0005172359524294734,0.0005223250482231379
0.5583288868357085,0.014975605936593972,8.751178399616485,0.513637982076034,0.891122379859793,0.8703074444857467,0.24641734265830598,0.07517225793120293,0.06525506527551674,0.05989041074970356,0.002014918569368818,0.0019964125685978753,0.0005310488959020787,0.0003123106945856704,0.0002588572447673857,0.00015208258266911687,0.00012321292831491716,8.873699393710691e-05,6.177898719671839e-05,4.1456969837490974e-05,1.7345757129236687e-05,1.7207566298426775e-05,7.0612756035702355e-06,4.901634847914713e-06,1.3268077750636455e-06,1.2724436373754438e-06,9.510585636704074e-07,7.45221847738724e-07,7.315827260290156e-07,4.63119548562006e-07,3.9188020802882e-07,3.457862335110743e-07,3.2805339748896974e-07,1.445499690877034e-07,0.0004334719851613045,0.0004495170433074236,0.00045945809688419104,0.0004618049133569002,0.0004442631034180522,0.00044882006477564573,0.0004505880642682314,0.0004539749352261424,0.00046615698374807835,0.00046901695895940065,0.0004585100105032325,0.0004620070103555918,0.0004659410333260894,0.0004693049704656005,0.00048396107740700245,0.00047390605323016644,0.0005276930751278996,0.00047881307546049356,0.000494754989631474,0.00048173696268349886,0.0004951780429109931,0.0004953930620104074,0.0005005939165130258,0.0005016119685024023,0.0005247159861028194,0.0005044200224801898,0.0011045470600947738,0.0005097279790788889,0.000514894025400281,0.0005224819760769606
0.618402437908263,0.2574698932285242,9.763819909917824,0.5063204939942807,0.7863947682428929,0.5987987037608054,0.12624744129851478,0.12624465565633877,0.040615797197669584,0.029713459210272453,0.014218019732005135,0.010076604749369167,0.0017434327855743801,0.0007932586223273288,0.0007679770446830176,0.0004048578676746136,0.0004024589312471146,8.244022144592604e-05,4.932112318269326e-05,4.757353418016924e-05,3.647758081695263e-05,2.7518719181483843e-05,1.692659985465949e-05,1.6675582488521066e-05,8.80053489431199e-06,8.695729553729176e-06,2.498926207373356e-06,1.72176208920217e-06,1.3587800232751617e-06,1.2729242253495616e-06,1.184093100260768e-06,1.1804226766291287e-06,1.1265094077827424e-06,1.8350415721603442e-07,0.00043512205593287945,0.0004413470160216093,0.0004639880498871207,0.0004584570415318012,0.00045821606181561947,0.00045317597687244415,0.0004485419485718012,0.00044994696509093046,0.0004561719251796603,0.00047776103019714355,0.00046283204574137926,0.0004695979878306389,0.0004704550374299288,0.00046904105693101883,0.00047483108937740326,0.00046848098281770945,0.00047265493776649237,0.0004793340340256691,0.0004839310422539711,0.0004867400275543332,0.0004936190089210868,0.0004920660285279155,0.0005046279402449727,0.0004998419899493456,0.0005088439211249352,0.0005003369878977537,0.0005106499884277582,0.000511268968693912,0.0005145559553056955,0.0005393830360844731
0.4007200075476651,0.1623266213376291,1.503238765371646,0.513514896039851,0.1898813515808145,0.1875434267432121,0.03465012938629109,0.02509190824256501,0.004951699637384452,0.004648972032018845,0.002196570134863395,0.002000009089113388,0.0003156944620494768,0.00014693991390397042,0.00014677373414949296,5.343102462807815e-05,5.33999145133793e-05,5.136374627632046e-05,1.0471782718318848e-05,1.0180852463301194e-05,1.0176299579272036e-05,4.4545005854893345e-06,3.539805426557039e-06,1.524538575173044e-06,1.514841318406201e-06,1.5036570969437678e-06,1.1190898628075312e-06,2.507900956586411e-07,1.8520836133785567e-07,1.0582192457754458e-07,8.508295241026202e-08,6.951767445383367e-08,5.806886147286552e-08,4.403488481358749e-08,0.0004341710591688752,0.0004333419492468238,0.0004391849506646395,0.0004447289975360036,0.000448190956376493,0.0004709120839834213,0.0004724770551547408,0.000465093064121902,0.00045589706860482693,0.00046008394565433264,0.0004617780214175582,0.000459470902569592,0.000471521052531898,0.0004705069586634636,0.00046664103865623474,0.0004736150149255991,0.0004760959418490529,0.00048179400619119406,0.00048630801029503345,0.00047810201067477465,0.000493339030072093,0.00047948595602065325,0.0004867870593443513,0.0004973160102963448,0.0005090759368613362,0.0005042729899287224,0.0005120590794831514,0.0005120839923620224,0.0005155800608918071,0.0005211710231378675
0.7092289860771986,0.40777073066324054,2.2555828394758577,0.492301075020805,0.2160803374844942,0.0870583377086613,0.028193212657291827,0.02395044885258285,0.008972021189858627,0.004614606962792541,0.003013440774491336,0.0009828892135810236,0.000601417002066097,0.0002421329203884007,0.00024132353389034572,0.00018745361244372255,0.00018433016392147952,5.6027849222479055e-06,5.5676328374453465e-06,5.448599645560337e-06,4.680753881120707e-06,3.185445856069888e-06,2.33677318756887e-06,1.912891953678535e-06,1.3200126871478731e-06,1.1958001205165311e-06,3.3287293649913063e-07,2.958272072445871e-07,2.586271887463174e-07,1.3495977694632415e-07,1.3262378006885878e-07,1.3047186064090835e-07,1.1877670450244086e-07,3.73630378284802e-08,0.000454701017588377,0.0004551829770207405,0.00043885200284421444,0.00045960501302033663,0.0004515800392255187,0.00045101193245500326,0.00045407703146338463,0.0004656990058720112,0.00047318905126303434,0.0004605760332196951,0.0004654669901356101,0.0004585610004141927,0.000467000063508749,0.00048272800631821156,0.00046936189755797386,0.0004732511006295681,0.00047462701331824064,0.0004958639619871974,0.000477795023471117,0.000482977950014174,0.0004943020176142454,0.0005047060549259186,0.0005001300014555454,0.0005058000097051263,0.0005076879169791937,0.0005230039823800325,0.0005284060025587678,0.0005207229405641556,0.0005279200850054622,0.0005159110296517611
0.33692684770210857,0.2333716987156632,3.952703983666778,0.5137949399650097,0.5401120449286465,0.518266392278635,0.08862522698622984,0.08385056232432618,0.009214963919124863,0.00825290205818963,0.006690882306794083,0.004156303857661182,0.001024514634580631,0.00035114182626541646,0.000289671071358163,0.0001428125290859656,0.0001356704718130263,0.00013388080062550517,5.404310280493745e-05,5.0707948594337026e-05,4.713747768473824e-05,1.6761192367569168e-05,1.5751197119413737e-05,6.26516867927039e-06,5.372567084179038e-06,5.21797947990576e-06,3.992712137327234e-06,4.880225931902309e-07,3.1801921382094406e-07,2.729417620603491e-07,2.711804525170294e-07,2.6509565185007333e-07,8.419566250886575e-08,3.1708444463115454e-08,0.0004486340330913663,0.000440355041064322,0.0004417130257934332,0.00044269009958952665,0.00047089403960853815,0.0004474369343370199,0.0004617210943251848,0.00045207806397229433,0.00047490198630839586,0.0004647390451282263,0.00045667903032153845,0.00045815203338861465,0.00047049601562321186,0.0004679349949583411,0.0004729770589619875,0.0004762479802593589,0.0004790279781445861,0.0004826500080525875,0.00047793600242584944,0.000496844993904233,0.0005000449018552899,0.00048219296149909496,0.0005043239798396826,0.0004998580552637577,0.0005106229800730944,0.0005182420136407018,0.0005210180534049869,0.0005127689801156521,0.000519001972861588,0.0005229980451986194
0.21502168839771651,0.1123451190582464,2.9568558642617164,0.51293931202963,0.6139338037046139,0.6139209459411675,0.09520358427998321,0.057320657167485196,0.003554350259853629,0.0023776996302451977,0.0022066025940349274,0.0018647390976018823,0.0003889587386764004,0.0003780043204928155,0.0003608326946946569,0.0002601850157373764,0.00025412969693806603,0.0002538178211238153,6.094093639438911e-06,5.913428843906429e-06,5.380101500299319e-06,3.4764940772179404e-06,3.43271103031438e-06,1.6506100168489195e-06,1.4943528067673174e-06,1.3056581760607257e-06,1.1720351615575445e-06,3.33407539401925e-07,1.911388159306547e-07,1.9107575236984866e-07,1.2934617870895015e-07,1.2664661611507826e-07,7.454373539995681e-08,5.034758762030793e-08,0.0004574559861794114,0.0004354009870439768,0.0004460519412532449,0.0004470819840207696,0.000443295924924314,0.00044861994683742523,0.00044890097342431545,0.00045472593046724796,0.00045781093649566174,0.0004629229661077261,0.00046048196963965893,0.0004561030073091388,0.0004672339418902993,0.0004680149722844362,0.0004867740208283067,0.0004756110720336437,0.0004753010580316186,0.0004811190301552415,0.0004781549796462059,0.0004990390734747052,0.00048129993956536055,0.00047950190491974354,0.0005005509592592716,0.0005094329826533794,0.0005108610494062304,0.0005100499838590622,0.0005061250412836671,0.0005098480032756925,0.0005326520185917616,0.0005168269854038954
0.9057570318298428,0.08522167577652873,3.9228097937971107,0.5144172420259565,0.10065774029504365,0.0696135785997159,0.01928462879736346,0.019177004809652228,0.010528596424560567,0.006109767692475913,0.0017559610882685076,0.0017559238344248508,0.0008424567261866477,0.00046229748291619295,0.0004368641219412447,5.678174172888968e-05,3.1091887216402035e-05,1.6404183496265814e-05,1.3048856993820062e-05,1.082099982411151e-05,8.4646828123838e-06,6.096671256980531e-06,6.026103448991647e-06,2.5265442759343215e-06,2.2615107551216657e-06,1.7455532422306685e-06,1.2098168292250787e-06,1.0268854572544071e-06,7.591543568261318e-07,4.408999395473515e-07,3.086693890990728e-07,2.922667464256279e-07,2.457532450350424e-07,1.0983974240999226e-07,0.00043252308387309313,0.00045297190081328154,0.00044236902613192797,0.0004469829145818949,0.000441649928689003,0.0004588710144162178,0.00044603401329368353,0.00045403395779430866,0.00045621697790920734,0.00046125403605401516,0.00045980000868439674,0.0004595880163833499,0.0004797960864380002,0.00046629703138023615,0.0004696199903264642,0.00047081708908081055,0.0004782209871336818,0.0004823240451514721,0.0004921859363093972,0.0004957210039719939,0.00048200006131082773,0.00048532208893448114,0.0005023439880460501,0.0004960109945386648,0.0005103809526190162,0.0005008989246562123,0.0005073749925941229,0.0005065860459581017,0.0005145020550116897,0.0005252159899100661
0.5284498945026354,0.3545126561783568,5.658463855169985,0.5039396319771186,0.569204290701974,0.39407115823211736,0.08804678073092,0.08575513055651193,0.019256447978567695,0.015049294048570017,0.011460601339284292,0.004132040974600327,0.0005419619214823461,0.00041270011364594585,0.00029181932001769406,0.0002704349986608076,0.00026198915892780474,5.3303000642064744e-05,4.217862825552075e-05,3.5925104605848715e-05,2.5107479169950858e-05,2.5088665107671982e-05,1.6868646959860628e-05,7.847947216612537e-06,2.3838550504384983e-06,2.3829292736166737e-06,2.261031606293196e-06,2.2445968209524834e-06,2.241707984612326e-06,1.3796060649939793e-06,1.3786665039563904e-06,1.3446745925249321e-06,2.8722683627299837e-07,1.4637233667760487e-07,0.0004282479640096426,0.0004373110132291913,0.0004555110353976488,0.00044217798858880997,0.00044640107080340385,0.0004489270504564047,0.000476231100037694,0.00045106897596269846,0.000495914020575583,0.0004641349660232663,0.0004681340651586652,0.0004608669551089406,0.0004680969286710024,0.0004790700040757656,0.000487842014990747,0.0004746479680761695,0.0004750438965857029,0.0004769460065290332,0.0005087780300527811,0.0004870230332016945,0.00047730200458317995,0.0005072860512882471,0.0005184669280424714,0.0005000869277864695,0.0005118880653753877,0.0005029640160501003,0.0005075519438832998,0.0005196420243009925,0.0005141600267961621,0.0005200069863349199
0.6809662658546916,0.567257815827237,4.941132241830969,0.4851151310140267,0.5946045146689671,0.16933603597548713,0.06103870371718421,0.04582659634854361,0.013301739937674197,0.009826358832084893,0.00863451483754222,0.001533787201773137,0.0012808964063530232,0.0005643415245712612,0.0003256406874020212,0.00030032219644225526,0.0002910241228116579,3.560335852482521e-05,1.5829407707611467e-05,1.568959994687837e-05,1.3826930038699158e-05,9.645721341233537e-06,9.634678718033452e-06,7.478724404662853e-06,5.046668831143537e-06,1.6827535094007559e-06,1.5596511206392441e-06,1.5495740007237294e-06,1.430753667389836e-06,5.329240972308283e-07,5.324183512578472e-07,3.4614102603089205e-07,3.457224404743738e-07,3.249497734426493e-07,0.0004340140148997307,0.0004405690124258399,0.0004405280342325568,0.00044458697084337473,0.00046295602805912495,0.00046646595001220703,0.0004491891013458371,0.0004543629474937916,0.000459534116089344,0.00046541797928512096,0.0004986720159649849,0.00045812397729605436,0.0004671119386330247,0.00046929996460676193,0.0004757950082421303,0.00047141395043581724,0.0004731490043923259,0.00047740398440510035,0.00047891191206872463,0.00048562500160187483,0.0004949260037392378,0.0004858439788222313,0.0005058989627286792,0.0004972490714862943,0.0005109980702400208,0.0005025219870731235,0.0005233630072325468,0.0005135940155014396,0.0005206390051171184,0.0005408659344539046
0.35014154229408245,0.2264351900997762,5.5006095412595135,0.513634561910294,0.735030732650552,0.7065009653351797,0.12140794806871033,0.11276691534964392,0.013690944228888143,0.01213711837555093,0.009244886334324515,0.0061834182390032785,0.0013645708442982002,0.0004969300175419856,0.0004283362975530536,0.00020628878159647575,0.0001972935957396485,0.0001960077867745046,7.11350006063641e-05,6.676652368108183e-05,6.182282360052143e-05,2.3536857208550175e-05,2.2405483720938508e-05,8.911014102192063e-06,7.619419430250716e-06,7.466814149344846e-06,5.653424723994663e-06,7.831596054126693e-07,4.1729214384001014e-07,3.9730954357274566e-07,3.880946587449684e-07,3.862557350496214e-07,1.4629327688055326e-07,6.219276384953304e-08,0.0004409030079841614,0.0004338209982961416,0.0004390040412545204,0.000443900004029274,0.0004408330423757434,0.00047093804460018873,0.0004477229667827487,0.00045113801024854183,0.0004494820022955537,0.00046090700197964907,0.00046364497393369675,0.0004634299548342824,0.00046555500011891127,0.00046704907435923815,0.0004695759853348136,0.00048729393165558577,0.0004732139641419053,0.0004845669027417898,0.000478578032925725,0.00048488902393728495,0.0004964880645275116,0.0004952360177412629,0.0004943540552631021,0.00051356409676373,0.0004966598935425282,0.000509437988512218,0.000505517004057765,0.0005131850484758615,0.0005197949940338731,0.0005262299673631787
0.10871703968635926,0.06289124231952858,6.869607447622288,0.5142342259641737,1.9620865065166089,1.9565438001156614,0.2077245710466124,0.11062291949866174,0.013031434150703536,0.01116926908280395,0.009455432228763282,0.004018140651640977,0.0038695246918033755,0.0004945465658777357,0.00048583147828201083,0.0004842652562407283,0.00042793960186838283,0.00042793902318166574,0.00011763932920465804,3.1932553573256894e-05,3.12222332293939e-05,2.2141495243292597e-05,1.3023171954963098e-05,7.592736304579197e-06,7.201163549196339e-06,5.477486143541277e-06,5.280034364453341e-06,4.473064249198105e-06,2.283618954186805e-06,2.2674025606313687e-06,3.80753158324554e-07,3.7359535267747255e-07,3.7214954236794305e-07,1.8114763039474238e-07,0.0004344980698078871,0.00044900900684297085,0.0004648639587685466,0.0004466190002858639,0.00044892297592014074,0.00045005290303379297,0.0004442320205271244,0.0004570310702547431,0.00045627099461853504,0.0004630059702321887,0.00046829902566969395,0.0004578930092975497,0.0004648130852729082,0.00046667910646647215,0.0004864369984716177,0.00047004898078739643,0.00047915789764374495,0.0004844260402023792,0.0004803199553862214,0.0004851690027862787,0.0004913021111860871,0.0004866609815508127,0.0004929390270262957,0.0005161400185897946,0.0005120789865031838,0.0005052880151197314,0.0005056740483269095,0.0005118889966979623,0.0005180069711059332,0.0005248630186542869
0.957040453732577,0.4255928538941792,3.3789450184752905,0.4886639870237559,0.3310217093184984,0.046353462755126744,0.03647357052293,0.025062437966868818,0.01785051366662588,0.0015897894754605228,0.0008994252637111603,0.00040873298478176745,0.00029223732237829435,0.00015319752943489958,0.00014474748532771563,0.00014412116564542935,0.00010736999137684769,1.2410060657052541e-05,8.642470058106508e-06,8.45024863157947e-06,8.330277072425267e-06,6.888066416903315e-06,5.525625905757973e-06,3.1368773502854655e-06,2.812979027277191e-06,2.273691134453665e-06,6.266788977673479e-07,5.282567444273071e-07,5.181962290745797e-07,3.7346884759745757e-07,3.169271424679303e-07,2.5418215993027534e-07,2.529893182708362e-07,1.373242857225839e-07,0.00043105799704790115,0.0004632859490811825,0.0004395779687911272,0.0004431609995663166,0.00044520001392811537,0.0004506009863689542,0.000447790022008121,0.0004550350131466985,0.00045427901204675436,0.00047888397239148617,0.00046409398782998323,0.00045921397395431995,0.0004687460605055094,0.0004979929653927684,0.0004689040360972285,0.00047102500684559345,0.0004764529876410961,0.0004913760349154472,0.0004790819948539138,0.0004829870304092765,0.000479911919683218,0.0004808930680155754,0.0005030790343880653,0.0004996670177206397,0.0005437119398266077,0.0005161849549040198,0.0005030359607189894,0.0005093410145491362,0.0005350270075723529,0.0005192080279812217
0.32177861371888117,0.06375173641730303,2.8900435494303904,0.5180971039226279,0.5066313730237538,0.5047947846546252,0.11107449085294988,0.03256519347893122,0.008552475014517658,0.008547176881165353,0.0024599704766835183,0.0023582424896909145,0.0007832025193631911,0.0005056639446578156,0.0004665479352310068,0.00016283167711158783,0.00015461099194062378,0.00015260763885941207,6.468052258761496e-05,3.0063375486698043e-05,2.1202279081201472e-05,1.8023564821288712e-05,1.409190556595587e-06,1.138136445820427e-06,8.516844995884103e-07,7.376454831343749e-07,4.666487695327417e-07,4.5308186013717736e-07,2.485319431979127e-07,2.4486628003152715e-07,1.096136364110982e-07,1.0888153483288419e-07,1.0842686377196496e-07,8.524700388694438e-08,0.00044006609823554754,0.0004387010121718049,0.00044189300388097763,0.00044489908032119274,0.00044543808326125145,0.0004500680370256305,0.00044849596451967955,0.0004580289823934436,0.00045766099356114864,0.0004763889592140913,0.0004825480282306671,0.00046001398004591465,0.00046530296094715595,0.0004697890253737569,0.00047466298565268517,0.00046906701754778624,0.0004767200443893671,0.0004980940138921142,0.0004814479034394026,0.0004955310141667724,0.0004959290381520987,0.000486713950522244,0.0005036229267716408,0.0004983789985999465,0.0005084270378574729,0.0005022520199418068,0.0004911309806630015,0.0005175949772819877,0.0005178779829293489,0.0005264829378575087
0.15441942802223374,0.12390034578331022,9.336549889644157,0.513868022011593,2.1785193226902355,2.178495083978958,0.27351678294030074,0.22104540974681341,0.009259383911258145,0.007825825675097866,0.007581076299692076,0.002326129223558451,0.0023181100456764205,0.0005460800837602495,0.0005024741071140146,0.00046218552757623844,0.00044330056971110505,0.00043468669763619896,5.3071602985326594e-05,4.20984181402332e-05,4.147330375707061e-05,1.754045730668375e-05,7.594611769336937e-06,7.59007243092554e-06,7.248194626321763e-06,5.89322903281696e-06,4.021925627273515e-06,3.939144538888747e-06,6.523474222380211e-07,6.519741333113168e-07,6.401358359897253e-07,6.297745776423082e-07,5.936930108005513e-07,4.945709545944773e-07,0.0004342150641605258,0.0004386150976642966,0.00044528301805257797,0.0004486789694055915,0.00043962697964161634,0.00046057102736085653,0.00044591992627829313,0.00045083300210535526,0.0004510910948738456,0.00046242191456258297,0.000460981042124331,0.00047318905126303434,0.0004650780465453863,0.00046872603707015514,0.00046747096348553896,0.00048722000792622566,0.0004734119866043329,0.0004904379602521658,0.0004858940374106169,0.0004978510551154613,0.0004852630663663149,0.0004967419663444161,0.0004973909817636013,0.0005009688902646303,0.0005078330868855119,0.0004921909421682358,0.0005062869749963284,0.000528082950040698,0.000518555985763669,0.000534476013854146
0.8857451492948196,0.3493216752360554,6.881332205007196,0.49282284604851156,0.5719598982301557,0.13983944546562055,0.07596464573420324,0.05812758826151143,0.03513469639891344,0.00722891212578863,0.003416324862609727,0.0018747342419934213,0.0013380514558245966,0.0005727803753893798,0.0005626271340771231,0.00034934671319397106,0.0003460326885802007,2.9956182663432722e-05,1.8427818729910604e-05,1.6843908082174368e-05,1.6839180312097914e-05,1.1217747096875212e-05,1.0143407769043665e-05,7.777501820393348e-06,6.487723880635568e-06,4.061818713116901e-06,3.587456452623588e-06,3.230167170965809e-06,2.8291671444218095e-06,4.057511910666791e-07,3.741417465320613e-07,3.5336328807383787e-07,3.5333198890124625e-07,1.9696400365438743e-07,0.0004599710227921605,0.00043737597297877073,0.0004396990407258272,0.0004622531123459339,0.0004488480044528842,0.0004463039804250002,0.00046420807484537363,0.0004665990127250552,0.00044916803017258644,0.0004633150529116392,0.0004661949351429939,0.0004615839570760727,0.0004810530226677656,0.0004676920361816883,0.00048143300227820873,0.0004739119904115796,0.0004757280694320798,0.00047831598203629255,0.00048194301780313253,0.00048333604354411364,0.00047833099961280823,0.0004966739797964692,0.0005070619517937303,0.00048440403770655394,0.0005089349579066038,0.0005008929874747992,0.000512280035763979,0.0005106830503791571,0.0005219459999352694,0.0005356470355764031
0.7910010861616403,0.42012450298912274,5.578482008812238,0.4892094989772886,0.5369441673503905,0.15904182078171153,0.06524653456211041,0.051227829810762696,0.02408993215152794,0.008908302792620625,0.005412792118213722,0.0017950313075565712,0.0014539437589059078,0.000592475118555603,0.0005771249067891837,0.0004504096253610929,0.0004386028522431429,8.697952519272272e-06,4.712492569795218e-06,4.4087008192315326e-06,4.379920297062255e-06,3.214105849939528e-06,2.9580398193394603e-06,1.8586246167203677e-06,1.479891480524868e-06,8.29435486385388e-07,7.961757083731813e-07,7.395591030950428e-07,6.747212839514487e-07,1.381010483738061e-07,1.3516202492190683e-07,1.0653189989804247e-07,9.87199236690206e-08,7.439323960583038e-08,0.0004342419560998678,0.00043680903036147356,0.00043839600402861834,0.0004503240343183279,0.0004723279271274805,0.00044469209387898445,0.00045741302892565727,0.00044994603376835585,0.0004613269120454788,0.00045756902545690536,0.00047730200458317995,0.0004591390024870634,0.00046742893755435944,0.00048257794696837664,0.00046835094690322876,0.00047457299660891294,0.00047932902816683054,0.0004801179748028517,0.0004952410236001015,0.0004792859544977546,0.0005051629850640893,0.0004850110271945596,0.0005039679817855358,0.0005105109885334969,0.0005035899812355638,0.0005144349997863173,0.0005205230554565787,0.0005139829590916634,0.0005149670178070664,0.0005223620682954788
0.33384985117017285,0.1690363465396305,3.3446566467327896,0.5134523360757157,0.4896767135844289,0.4851414228749354,0.08422275853274262,0.06390640478935121,0.008227487518409158,0.007412109512171179,0.004513803666388159,0.004049202070646734,0.0008241702609353027,0.00038802990867961134,0.00038802258794498856,0.00018199895339376747,0.000180177518847392,0.00017880364123692966,3.139127980771852e-05,3.139015312685604e-05,3.087488957343031e-05,1.2231370895237056e-05,1.1744237663271704e-05,4.826096569093073e-06,4.556836623884539e-06,4.269941100583867e-06,3.538772637874485e-06,3.123680928354778e-07,2.986312012726463e-07,2.0396830774117468e-07,2.030221517142981e-07,1.815882375718435e-07,6.543462285909555e-08,5.075304335815006e-08,0.00043216790072619915,0.00043858401477336884,0.00044165400322526693,0.0004463900113478303,0.0004453799920156598,0.0004486029502004385,0.00044427206739783287,0.00045117188710719347,0.0004457659088075161,0.00047163094859570265,0.0004779029404744506,0.00046378897968679667,0.0004666780587285757,0.0004686459433287382,0.0004749069921672344,0.0004785209894180298,0.0004915460012853146,0.00048156711272895336,0.0004968700231984258,0.0005021389806643128,0.0004939149366691709,0.0004970759619027376,0.0005048729944974184,0.0004804569762200117,0.0005161480512470007,0.0005038139643147588,0.000505517004057765,0.0005089370533823967,0.0005186500493437052,0.0005187789211049676
0.9121370048998244,0.30896954240931596,9.772834001910491,0.49171929294243455,0.7361133325390774,0.17756180261351504,0.1047538012643418,0.08061692142321492,0.05153929852429443,0.00846320936895222,0.003717940079181371,0.002668615352018821,0.0016140659608282636,0.0007292943905854836,0.0007166029335550704,0.0003403552152316223,0.00033945301711149335,5.437890749147868e-05,2.763302529918245e-05,2.3140808860955247e-05,2.275984175288572e-05,1.4031793550845581e-05,1.3382761303455354e-05,1.2306902700916245e-05,9.466821309598082e-06,6.0775362524940324e-06,5.654966673496673e-06,5.098115640319165e-06,4.374136241537425e-06,4.144354235350725e-07,3.7792874107921085e-07,3.7787221684101576e-07,3.7315454661789084e-07,1.7713811770683114e-07,0.0004326080670580268,0.00043941603507846594,0.00045030401088297367,0.0004466579994186759,0.0004703640006482601,0.0004542330279946327,0.00044598302338272333,0.0004659380065277219,0.00044986000284552574,0.000458106049336493,0.0004618320381268859,0.00047456298489123583,0.0004708729684352875,0.0004658519756048918,0.00046979403123259544,0.0004832739941775799,0.0004872400313615799,0.00047427997924387455,0.0004979129880666733,0.00048127793706953526,0.0004800449823960662,0.0004965630359947681,0.0005024080164730549,0.0004952420713379979,0.0005020479438826442,0.0005026760045439005,0.0005104360170662403,0.0005145500181242824,0.0005267709493637085,0.0005183489993214607
0.6968700495247986,0.643957946609181,7.360737252378303,0.48144946608226746,0.9603620315228504,0.2149148645594316,0.08281762573343342,0.05852987690829576,0.016171774416341524,0.013880648743944797,0.012837446093042718,0.0033131993487817875,0.0020304444947965824,0.001134817591787387,0.0002783611098438848,0.0002623584700701457,0.0002545995078936889,4.733047697304608e-05,2.28445429261293e-05,2.2838762168303246e-05,1.8868413213700137e-05,1.3315245437153566e-05,1.2718438822548807e-05,1.1389160611927511e-05,7.52631174554272e-06,1.743772724007222e-06,1.3850587668035107e-06,1.3842278282811323e-06,1.2386020625315752e-06,6.809160492186524e-07,6.807014507840361e-07,4.892603297238507e-07,4.0784020585537986e-07,3.9541098344650737e-07,0.00045779591891914606,0.0004358480218797922,0.0004395160358399153,0.00044251896906644106,0.00044927699491381645,0.00044890400022268295,0.0004491739673539996,0.0004594280617311597,0.0004530280129984021,0.0004587620496749878,0.0004625319270417094,0.0004627379821613431,0.0004798180889338255,0.0004687940236181021,0.00047898595221340656,0.0004715010290965438,0.00047056202311068773,0.0004924311069771647,0.0004873130237683654,0.0004833319690078497,0.000480976072140038,0.00048620207235217094,0.0004960150690749288,0.0004998559597879648,0.0005090479971840978,0.0005017180228605866,0.0005128589691594243,0.0005118859698995948,0.0005214459961280227,0.0005266850348562002
0.905547048435459,0.5634694960624814,1.6106390461359568,0.480126905022189,0.19249870569943386,0.02367106269051394,0.015704383818945913,0.010185058532883373,0.006272841751977305,0.001339063139263826,0.0009780648111124232,0.0004321245692533708,0.0002519002934235637,0.00014394145211565467,0.00010750839145362592,0.00010716628529402451,7.372366189066206e-05,5.857525577434014e-06,5.770914794402344e-06,5.765441650045171e-06,5.411157799507903e-06,3.581967877709632e-06,3.2072797003613953e-06,2.844099345005356e-06,2.2024966300583232e-06,1.9241830673779023e-06,1.3827920979084582e-07,1.230793228838106e-07,1.2236824964885038e-07,1.0885330561266627e-07,9.462891873317364e-08,7.113666400204338e-08,7.106271548030636e-08,3.8957734053896606e-08,0.00043296790681779385,0.0004415060393512249,0.0004395400173962116,0.00044653809163719416,0.00044477509800344706,0.00046974094584584236,0.00044946500565856695,0.0004731949884444475,0.00044785893987864256,0.000464832060970366,0.00048305303789675236,0.0004781190073117614,0.0004717889241874218,0.00048478401731699705,0.00047390093095600605,0.00046912196557968855,0.00047510210424661636,0.00047886709216982126,0.00048468599561601877,0.0004860869375988841,0.00048160203732550144,0.0004951900336891413,0.0005070960614830256,0.0004896619357168674,0.0005079589318484068,0.0005041429540142417,0.0005138599080964923,0.0005115600069984794,0.0005152970552444458,0.0005231259856373072
0.7738955250878552,0.7235348838965485,7.428694709738025,0.4755960600450635,1.0420720518813271,0.14617839925775242,0.06505747051393697,0.042053752813868084,0.012934865029102571,0.010635236543603939,0.009871539755539544,0.003584864769131017,0.0019895370405679895,0.0013027070246369949,0.00016061287658174103,0.00016045436928051055,0.00013148502135414787,1.2239200129963793e-05,1.2147728788089055e-05,1.2132943978108214e-05,8.049708648606252e-06,6.508686657551582e-06,6.5070150246458186e-06,5.908531790876607e-06,3.2520915292530856e-06,3.2331938051249917e-06,7.360868740714958e-07,6.90184931977014e-07,6.900526973680215e-07,4.966700333478926e-07,4.5120005191049423e-07,3.281152061161035e-07,3.244476894528553e-07,2.1484344052781166e-07,0.00043121702037751675,0.0004463170189410448,0.00044193293433636427,0.0004431359702721238,0.0004417829914018512,0.00046389608178287745,0.0004446249222382903,0.0004515009932219982,0.0004537459462881088,0.00046304205898195505,0.0004904150264337659,0.00045826996210962534,0.00047115597408264875,0.00046728597953915596,0.0004734629765152931,0.00047394202556461096,0.00047522305976599455,0.00047734600957483053,0.0004819580353796482,0.0004996740026399493,0.0004914250457659364,0.0004955979529768229,0.0005050819600000978,0.0005076170200482011,0.0004999840166419744,0.0005155489780008793,0.0005059030372649431,0.0005094759399071336,0.0005164950853213668,0.000536829000338912
0.9670721994969583,0.1191926843906379,6.687630789344779,0.5117127109551802,0.21731434651031334,0.06862628644054473,0.043013304025061774,0.03595910107720549,0.02450270884559786,0.0032497391627241633,0.002180717774131134,0.002124555995446966,0.0007015427800446244,0.0005374013842360884,0.0004958629336740647,0.0002666037080016134,0.00016585765541189063,9.543811941174216e-05,4.675678818189539e-05,3.765185488677214e-05,2.1195235601765175e-05,1.8966501162588206e-05,1.6809715497603722e-05,3.864718474289058e-06,3.2253161628009283e-06,2.352032361527059e-06,1.8442619216759493e-06,1.6129850321647953e-06,1.2370424020644648e-06,4.2715254186750363e-07,3.115306062270924e-07,3.086099714822616e-07,2.57509995196564e-07,1.2580934997447864e-07,0.00043415906839072704,0.000435643014498055,0.0004435910377651453,0.00047378602903336287,0.00045640405733138323,0.000450071063823998,0.0004436749732121825,0.00045434897765517235,0.0004523099632933736,0.0004590840544551611,0.00045982503797858953,0.00047114305198192596,0.00046719901729375124,0.0004603310953825712,0.00047284807078540325,0.00046916899736970663,0.0004871009150519967,0.0005033790366724133,0.0004847949603572488,0.00048764399252831936,0.0004777399590238929,0.00048318703193217516,0.000504534924402833,0.0004939149366691709,0.0005142999580129981,0.0005038110539317131,0.0005094240186735988,0.0005102930590510368,0.0005190640222281218,0.0005215400597080588
0.7169265459357955,0.4772204109543595,3.5938754781124285,0.48666424595285207,0.38298632861138654,0.12406389522749851,0.044414076930729206,0.03510520593721027,0.012754182145141886,0.0067824239038694325,0.005061524466479914,0.001021128019743797,0.0009528919976392688,0.0003748244785560685,0.00034830277074058126,0.00030008337406256454,0.00029134405811955216,1.1892545453905354e-05,5.7836922867427644e-06,5.498653522498844e-06,5.435757413199598e-06,3.8595015502071436e-06,3.634458264309821e-06,2.140553125207217e-06,1.725051856850609e-06,8.364579078242302e-07,8.19442485508794e-07,7.880901843389849e-07,7.328863779426388e-07,2.0312303346630077e-07,2.0172524581693546e-07,1.4832040546725896e-07,1.3188420446636468e-07,1.0951450216811925e-07,0.00043549598194658756,0.00043774605728685856,0.0004415219882503152,0.00044795393478125334,0.00045926799066364765,0.00045625295024365187,0.000458315946161747,0.00045129796490073204,0.00044979306403547525,0.0004627569578588009,0.00045773095916956663,0.00046190095599740744,0.00047945394180715084,0.00047052802983671427,0.0004827550146728754,0.0004692510701715946,0.0004747849889099598,0.0004905350506305695,0.00047961296513676643,0.000500665046274662,0.0004824199713766575,0.0004969310248270631,0.0005015979986637831,0.0004980850499123335,0.0005068390164524317,0.0005016480572521687,0.0005074420478194952,0.0005154130049049854,0.0005182400345802307,0.0005203289911150932
0.550037452711099,0.3647476802907027,9.182116639610348,0.5020096700172871,0.9128988112444673,0.59621069625735,0.1384819619571763,0.1331513687545506,0.03179083487146544,0.024055322017553768,0.018085369589087335,0.006255484268275627,0.0011308208689215168,0.0006898646365094127,0.0005601382308039758,0.0004980000030159354,0.00048553788295060095,7.79621137862966e-05,6.374220092907522e-05,5.52239606124283e-05,3.983834272877354e-05,3.8548031967960266e-05,2.5809614035427274e-05,1.250992572884236e-05,4.603773346906608e-06,4.510516605816405e-06,3.6168927514638976e-06,3.6162252482991956e-06,3.6064918439621607e-06,2.05749607895832e-06,2.0554678776933442e-06,1.995212021112442e-06,6.15812505534084e-07,3.0586014186791463e-07,0.00043291295878589153,0.00044451793655753136,0.00044474308378994465,0.00047750596422702074,0.0004486090037971735,0.000448420993052423,0.00044651294592767954,0.0004545929841697216,0.0004544679541140795,0.00046214903704822063,0.00046050804667174816,0.00046005798503756523,0.0004661369603127241,0.0005004249978810549,0.00046695698983967304,0.0004691069480031729,0.0004727570340037346,0.00047929107677191496,0.000480485032312572,0.0004935710458084941,0.00048249494284391403,0.0004851140547543764,0.0004947129637002945,0.00048509391490370035,0.0005044029094278812,0.0005025869468227029,0.0005065109580755234,0.0005098599940538406,0.0005238320445641875,0.0005344239762052894
0.3567924125332549,0.17570699270212908,6.187502261489076,0.5129190719453618,0.8533898912425416,0.8419585854171575,0.14812589040921964,0.11511296997369691,0.016847977946383978,0.015286246247863669,0.008938776718821845,0.007822024752996334,0.0014864796434439428,0.0006676250511775992,0.000666398743797758,0.00029242531541892093,0.00028961974490713713,0.00028642112183306607,5.657520124334674e-05,5.6514080489896894e-05,5.545888910437263e-05,2.1911682563906323e-05,2.1210906188235e-05,8.614292030446028e-06,8.117105680123095e-06,7.834339139892201e-06,6.223071113980855e-06,6.222886165426306e-07,5.410772482475917e-07,2.9426594790086784e-07,2.7648444000208075e-07,2.1685973401246725e-07,1.312898491811542e-07,1.2695254928493759e-07,0.00043146905954927206,0.0004336860729381442,0.0004572890466079116,0.00045573897659778595,0.00044585205614566803,0.0004557269858196378,0.0004454200388863683,0.00045109493657946587,0.0004502410301938653,0.0004610740579664707,0.000461312010884285,0.0004618250532075763,0.000468901009298861,0.0005020659882575274,0.0004693759838119149,0.0004701470024883747,0.00047604902647435665,0.0004756550770252943,0.00048296002205461264,0.00048305606469511986,0.0004979380173608661,0.0004873359575867653,0.0004930800059810281,0.00048554001841694117,0.000501211965456605,0.0005062419222667813,0.0005101159913465381,0.0005298609612509608,0.0005181060405448079,0.0005227999063208699
0.39599259138036935,0.09589814480084102,6.0835811589811755,0.5136430960847065,0.8447780808433026,0.8447402428503672,0.18023683426592443,0.08024966317608309,0.023444789835269247,0.02342606906199655,0.006841664262081728,0.006832118247430511,0.001548640470618174,0.0008670780988620793,0.0008063562133152052,0.0002497891084221075,0.00023419645681103463,0.00020669595777408624,9.717282544208804e-05,6.0669651737176954e-05,4.3953088380589445e-05,3.493081238558792e-05,4.578163761618439e-06,3.984743928295539e-06,2.6138410481245826e-06,2.587056550689016e-06,1.919576523821792e-06,6.071796912816804e-07,5.618528568016506e-07,3.690224624578832e-07,3.453926106452226e-07,3.1694310941669847e-07,1.382998265829991e-07,1.2534862980929368e-07,0.00044718501158058643,0.00043277302756905556,0.0004428259562700987,0.0004501610528677702,0.0004654830554500222,0.00045186292845755816,0.0004475690657272935,0.00046150002162903547,0.000452272011898458,0.00046011502854526043,0.00046140304766595364,0.0004718239651992917,0.0004654950462281704,0.0004926930414512753,0.00047008099500089884,0.0004696560790762305,0.0004756689304485917,0.0004887830000370741,0.0004909459967166185,0.0004905490204691887,0.0005016729701310396,0.00048515095841139555,0.0005218220176175237,0.0005081490380689502,0.0005087240133434534,0.0005050860345363617,0.0005126910982653499,0.0005116160027682781,0.0005183869507163763,0.0005415889900177717
0.5378464111657014,0.1731970866331951,6.3787435206385865,0.5111075590830296,0.5754268082745378,0.5484054568103699,0.10476905208604613,0.08705487835730544,0.02675248432031169,0.02467828580908501,0.009158015308498005,0.00812983450099992,8.946555442354668e-05,4.233522511492406e-05,3.879931562188299e-05,1.1065933776539715e-05,1.084625587029493e-05,1.0681984671073408e-05,3.294025488180893e-06,3.109281459536974e-06,2.7356478402120026e-06,1.5297261844870808e-06,1.5041167019620605e-06,6.418027983171152e-07,4.872422189439391e-07,4.665080851650838e-07,3.230433693689432e-07,1.6123520248169545e-07,9.401688643339035e-08,7.775186579938915e-08,6.065685215968907e-08,5.7827063308019127e-08,3.5032198625101424e-08,1.991739767533509e-08,0.00043366500176489353,0.000441209995187819,0.0004424910293892026,0.0004447869723662734,0.00047406600788235664,0.0004492400912567973,0.00044903706293553114,0.00045282498467713594,0.00046402495354413986,0.0004570119781419635,0.00046737806405872107,0.00046239502262324095,0.0004805520875379443,0.0004804629134014249,0.000480293994769454,0.00046959600877016783,0.000475696986541152,0.000476003042422235,0.0004850859986618161,0.0004885289818048477,0.00048176804557442665,0.0004954750183969736,0.0005078630056232214,0.00048310996498912573,0.0005077999085187912,0.0005146849434822798,0.0005263449857011437,0.0005097549874335527,0.0005166230257600546,0.000535178929567337
0.7860363176458435,0.7051624271559648,9.719323518368416,0.4777690030168742,1.3417290746349821,0.18831719621586382,0.086329408662989,0.05564232835470612,0.018506357927509536,0.013418652853296508,0.012226661334284976,0.004413992734721928,0.002504359953974489,0.0015773651308496092,0.0003118879353902354,0.0003116968960698149,0.00025121173069682395,2.2736471289998056e-05,2.2722991159009488e-05,2.269403866949984e-05,1.591282642823644e-05,1.16291005972662e-05,1.1627677789838593e-05,1.080680610867833e-05,6.318161731378524e-06,6.306932693190351e-06,1.2624505483383604e-06,1.1696621696210044e-06,1.1692334476184305e-06,8.28266929818664e-07,7.455298413146938e-07,5.49031889778434e-07,5.399028128108648e-07,3.5889848374874824e-07,0.00042864796705543995,0.00045738695189356804,0.0004532440798357129,0.0004464479861781001,0.00046275206841528416,0.00046098395250737667,0.000444837030954659,0.00045547098852694035,0.0004501689691096544,0.00046155403833836317,0.0004696339601650834,0.0004634489305317402,0.00046793592628091574,0.00048319995403289795,0.00046954292338341475,0.00046918599400669336,0.000474581029266119,0.000479274895042181,0.000495361047796905,0.000499152927659452,0.00048468599561601877,0.0005461419932544231,0.0005085810553282499,0.0004970359150320292,0.0005174999823793769,0.0005084989825263619,0.0005147489719092846,0.0005064519355073571,0.0005336460890248418,0.0005136780673637986
0.9655793015945262,0.27441062465575994,7.898046231010766,0.49502522801049054,0.5441635423041432,0.10707906046687367,0.08201055013112474,0.06117625526201446,0.04372641230832965,0.0027727881830809237,0.0014583047458541078,0.001384524250717044,0.0006226510628330952,0.0003479285798203961,0.00033878081189336586,0.00012657014734085092,7.282273374711538e-05,4.648315105086936e-05,2.0583721610397856e-05,1.5868010656165736e-05,1.2578570375139933e-05,7.64576571236131e-06,7.465848340426448e-06,6.739475350916629e-06,5.062857476502937e-06,3.343242666237512e-06,3.13445082370784e-06,2.8451405018095762e-06,2.3745801182627837e-06,2.4623452295960484e-07,2.453711829695088e-07,1.6015064562526265e-07,1.452465566786965e-07,8.255081501735727e-08,0.0004357529105618596,0.0004382209153845906,0.00044457498006522655,0.00046099605970084667,0.00048154499381780624,0.0004537228960543871,0.0004701140569522977,0.0004530369769781828,0.0004544290713965893,0.0004586009308695793,0.0004677429096773267,0.00047319894656538963,0.00046478596050292253,0.0004718019627034664,0.0004757549613714218,0.0004697151016443968,0.00047567998990416527,0.0004955308977514505,0.0004843230126425624,0.0004921359941363335,0.00048296095337718725,0.0005029769381508231,0.0005030750762671232,0.000498075969517231,0.0005097199464216828,0.0005044899880886078,0.0005085479933768511,0.0005132240476086736,0.0005214560078456998,0.0005190740339457989
0.05454351562116466,0.005181749835357574,1.5198761313532856,0.5143675039289519,0.5415423418740771,0.5371634138870494,0.042476801016229554,0.004132209944116467,0.003800979096592918,0.0033394622141199584,0.0007387406079820956,0.0007152620408710206,0.0007018903869421438,0.0002513625926765724,0.00024243768611925863,0.00014571184101853512,0.00010808432267812294,9.909038623270431e-05,9.585172396982632e-05,2.077316868683886e-06,2.0731055563067584e-06,6.932523722776846e-07,6.68666508098579e-07,6.297707868812565e-07,6.290000804746521e-07,5.450643106309167e-07,4.5988123114836113e-07,4.1158642453343445e-07,1.7410508459328665e-07,1.7401925924008596e-07,7.456770967247121e-08,6.669203988965373e-08,6.551611614328194e-08,5.119687726856296e-08,0.00042977300472557545,0.00044155505020171404,0.0004722949815914035,0.0004593560006469488,0.0004575200146064162,0.0004461329663172364,0.00048666808288544416,0.000459265080280602,0.0004720650613307953,0.00046267895959317684,0.00046253297477960587,0.00046317698433995247,0.0004620390245690942,0.0004739429568871856,0.0004729510983452201,0.00047035294119268656,0.00047704007010906935,0.0004944209940731525,0.0004789649974554777,0.0004990180023014545,0.0004947900306433439,0.0004979770164936781,0.0005049010505899787,0.0005077950190752745,0.0004931209841743112,0.0005197719438001513,0.0005058980314061046,0.0005088120233267546,0.0005432749167084694,0.0005223260959610343
0.7349430985905412,0.39138512442057194,8.774734544568844,0.4946726600173861,0.8106336532711036,0.3167199844839248,0.10676296503281003,0.09036633702296006,0.036759021020923065,0.017237671065967686,0.0104691560849464,0.0039805734860774615,0.002388990733256193,0.000973176909306386,0.0009699146169038188,0.0007161352999785203,0.0007058133571976338,2.4479590639199276e-05,1.690787241670393e-05,1.6896002222494367e-05,1.3557848723950936e-05,1.015761326852805e-05,8.141591887999542e-06,8.034084114072922e-06,4.461196619792478e-06,4.402417455219226e-06,5.315647187231244e-07,4.532708875962698e-07,4.2609382763359487e-07,4.05864386280347e-07,3.9255563610177955e-07,3.8941858232951063e-07,3.8547881492936097e-07,5.727926008761723e-08,0.00043527595698833466,0.0004378559533506632,0.00046179001219570637,0.00044401397462934256,0.0005166520131751895,0.0004706470062956214,0.00044757104478776455,0.0004688149783760309,0.0004575890488922596,0.0004607930313795805,0.0004663530271500349,0.0004571430617943406,0.0004735169932246208,0.00046838598791509867,0.0004691360518336296,0.00047915498726069927,0.00047331396490335464,0.00048265198711305857,0.00047852005809545517,0.0004886379465460777,0.000482531962916255,0.00048609799705445766,0.000512812053784728,0.0005128630436956882,0.0005050930194556713,0.0005048060556873679,0.0005108009791001678,0.0005065570585429668,0.0005181229207664728,0.0005185810150578618
0.5986634724576837,0.5285744299621766,9.011463018373679,0.48707244300749153,1.0547569327643347,0.4130987570008544,0.12820704994782914,0.10385353379702922,0.024784948980542086,0.021526434297834327,0.01960324956110001,0.0019758984012735064,0.0018252158285286873,0.0007217252884065651,0.00047086959064693995,0.00043082406998333565,0.0004247199610116764,8.325728056420406e-05,3.7144857391946946e-05,3.654410664126085e-05,3.6172672156860924e-05,1.7898832908587214e-05,1.770603195455803e-05,1.1404829939826959e-05,1.0026940506798408e-05,3.4297916480384468e-06,3.0605039474072816e-06,3.0525611328939783e-06,2.6948947486854375e-06,1.1119999022130756e-06,1.1016485040683396e-06,7.66264921378935e-07,7.639783155608455e-07,7.169684833818111e-07,0.00043273891787976027,0.0004554089391604066,0.00044428103137761354,0.0004645159933716059,0.0004753359826281667,0.0004470209823921323,0.00044081907253712416,0.0004526349948719144,0.00045584794133901596,0.00047632097266614437,0.0004648989997804165,0.00045950000640004873,0.0004632120253518224,0.0004676630487665534,0.000492508988827467,0.0004732540110126138,0.00047520396765321493,0.000504399067722261,0.0004946889821439981,0.0004956959746778011,0.0004931800067424774,0.0004977330099791288,0.0005033699562773108,0.000500971102155745,0.0005054289940744638,0.0005194239784032106,0.0005103159928694367,0.0005069520557299256,0.0005201400490477681,0.0005180330481380224
0.9765430134530636,0.005501174039798773,7.463346728487817,0.5150051780510694,0.030841516541695414,0.030840284130417065,0.006855053732401986,0.005307653194017589,0.003823785445272917,0.0038226412490553773,0.0005943351483000388,0.0005932507618604261,0.0005160029452486246,0.00025053736962910033,0.0002463318095641222,6.849720260075855e-05,5.8329617205708095e-05,5.439644557220109e-05,1.5956761959197033e-05,1.3062189684729554e-05,7.001669592953646e-06,4.564086784622458e-06,4.008078827359772e-06,2.635689904862241e-06,2.487419325579672e-06,1.9015579465485365e-06,1.2559945830079122e-06,1.1308564966588788e-06,8.391641791140714e-07,6.180099846707287e-07,4.216525838801166e-07,3.9905243893427953e-07,3.539759836047272e-07,1.8426878604758698e-07,0.0004325420595705509,0.0004371070535853505,0.00043939100578427315,0.00044625496957451105,0.0004835070576518774,0.0004456760361790657,0.00044643005821853876,0.0004597119987010956,0.0004551869351416826,0.0004613379715010524,0.00046547804959118366,0.0004689570050686598,0.0004628810565918684,0.0004787889774888754,0.00048445991706103086,0.00046954909339547157,0.00047083001118153334,0.00047736300621181726,0.0004772359970957041,0.000510099926032126,0.0004942660452798009,0.0004956260090693831,0.0005043960409238935,0.0004959730431437492,0.0005183340981602669,0.0005065189907327294,0.0005436899373307824,0.0005071370396763086,0.0005229510134086013,0.0005310230189934373
0.02728342626386515,0.02693576540878273,5.980360345522198,0.5137821519747376,2.1740877701283945,2.1627693167613833,0.07385752939035398,0.05787796913388276,0.008938403618948406,0.008713802920104307,0.008713271855572165,0.004618327479935389,0.003363146240101149,0.00010896926620001863,7.696857856034911e-05,7.252299883832595e-05,7.242379928316812e-05,5.146994224573406e-05,4.567892461948449e-05,4.4996529433438314e-05,4.4752316706149534e-05,1.5892951674951368e-05,1.471627170447816e-05,1.357247337610559e-05,1.347818565943322e-05,1.0369102494776389e-05,9.12925622737047e-06,9.059107443135968e-06,3.827480383136655e-08,3.8013850284476085e-08,3.4729561185748545e-08,3.46298056816766e-08,3.09623913368657e-08,1.995088522783595e-08,0.0004279280547052622,0.0004488039994612336,0.000446298043243587,0.00044110999442636967,0.00048043299466371536,0.0004477379843592644,0.0004487650003284216,0.00045769696589559317,0.00045973993837833405,0.00046233495231717825,0.00047603901475667953,0.0004635599907487631,0.00046573299914598465,0.0004632839700207114,0.00047206191811710596,0.00047256192192435265,0.0004860489862039685,0.0004797260044142604,0.0004815590800717473,0.00048307597171515226,0.00048242497723549604,0.0004880669293925166,0.0005033219931647182,0.0005035229260101914,0.0005006969440728426,0.0005036670481786132,0.00051322509534657,0.0005102020222693682,0.0005371640436351299,0.0005346249090507627
0.9867119790312812,0.9797735350457194,4.035456750603392,0.4606261249864474,0.6797394169817066,0.003819609937775355,0.00246441288019859,0.0012769445961463032,0.0005270340114502045,0.00036527205662872757,0.00034814599227165857,0.0002157141904188931,0.0001088301956742043,9.741277098852772e-05,3.1945007539433785e-05,2.5709194333206344e-05,1.9934317742141327e-05,8.863080552661048e-06,3.7446110998770393e-06,3.6478720468885552e-06,3.514073894002371e-06,3.1185916585916543e-06,2.6206866014829894e-06,2.5593511261367755e-06,1.7775250263806929e-06,3.860733825692813e-07,2.2534418119041624e-07,2.1221528978326366e-07,1.8609575555996015e-07,1.3416285417106196e-07,1.2947082500749427e-07,4.2272764151380625e-08,2.8715296355893282e-08,1.9841762449926713e-08,0.00042723806109279394,0.00043534196447581053,0.00045226700603961945,0.00044780003372579813,0.0004822190385311842,0.0004462850047275424,0.000443963916040957,0.00045481498818844557,0.0004575739149004221,0.00046592496801167727,0.000477825989946723,0.00046154495794326067,0.0004613349447026849,0.0004686290631070733,0.0004747729981318116,0.0004955669865012169,0.0004869080148637295,0.00048770196735858917,0.0004920839564874768,0.0004878210602328181,0.0004824199713766575,0.0005034100031480193,0.0004924800014123321,0.0005033110501244664,0.0004962750244885683,0.0005050559993833303,0.0005091010825708508,0.000515235005877912,0.0005251909606158733,0.0005193760152906179
0.48270364918889697,0.1004558057978161,5.699591703925585,0.5137197129661217,0.6282314003836968,0.6279364882501572,0.13626954676837244,0.06947851466628402,0.026773660641772112,0.026766305887915957,0.006516368671991773,0.006434448850605769,0.0008025649947360813,0.00046668843258202867,0.00039789847537234017,0.00015649695057179034,0.000141172303115833,6.871458305966832e-05,6.343901998224214e-05,4.600702357793005e-05,2.674053175284063e-05,2.5190372516954906e-05,8.833013818011187e-06,7.280415844164694e-06,1.8062924559546555e-06,1.7883571152882628e-06,6.060900514587905e-07,5.628164478692493e-07,4.6435713363416736e-07,4.6258541873958435e-07,3.992334593497148e-07,3.9457989906529267e-07,3.2800093056465044e-07,1.097434396010814e-07,0.00043000502046197653,0.00043251796159893274,0.0004407500382512808,0.0004558190703392029,0.0004779790760949254,0.000449319020844996,0.0004537280183285475,0.00045375898480415344,0.0004506490658968687,0.00048036500811576843,0.0004770600935444236,0.00045807298738509417,0.0004681290592998266,0.0004872400313615799,0.00047288998030126095,0.0004648360190913081,0.00047413003630936146,0.00048453197814524174,0.0004823280032724142,0.0004873670404776931,0.00048000202514231205,0.0004994618939235806,0.000508846016600728,0.0004949480062350631,0.0005006330320611596,0.0005056610098108649,0.0005109519697725773,0.0005227299407124519,0.0005242290208116174,0.0005339860217645764
0.5997015990482731,0.25106166561132104,6.5090299232365645,0.5092503669438884,0.535731291621062,0.4252388852957097,0.08689948784238609,0.08668025786196351,0.02679496597290068,0.020337285226957866,0.009765505448760375,0.0070185445177650095,0.000986293166128067,0.0004641946869423672,0.0004396500142150207,0.00023901506904554887,0.00023706597862703171,4.906524100193217e-05,3.2730319830121114e-05,3.092429692388497e-05,2.28588319140496e-05,1.8044250857460447e-05,1.0557086332847837e-05,1.0148219392133357e-05,5.02893117134722e-06,4.983077685652166e-06,1.5100228373142718e-06,1.066334452421728e-06,8.726850410578449e-07,7.777469346462513e-07,7.316081093382538e-07,7.302976953112086e-07,6.601389606795769e-07,1.2551509078978668e-07,0.0004326880443841219,0.00043642299715429544,0.0004430050030350685,0.00044513598550111055,0.00047042302321642637,0.0004430050030350685,0.0004554820479825139,0.00045652699191123247,0.0004533070605248213,0.0004635850200429559,0.00046240503434091806,0.00046176696196198463,0.0004687150940299034,0.0004786300705745816,0.00047356809955090284,0.00047289300709962845,0.0004757839487865567,0.0004845620132982731,0.0004838890163227916,0.0004941000370308757,0.0004776120185852051,0.000496105058118701,0.0004919300554320216,0.000499467016197741,0.0005044289864599705,0.0005170929944142699,0.0005135879619047046,0.0005122130969539285,0.0005228809313848615,0.000533399055711925
0.8996927516962538,0.0009553334234805311,3.0604039687715003,0.515074222930707,0.058144671291672896,0.05479013262380068,0.0148667100974375,0.008391802775037255,0.007668457855133112,0.006924274961384017,0.0007644807435270724,0.0007430674070800679,0.0007231316422805236,0.00033716320086037,0.00033672866385702963,0.00014506125274151921,0.00011348174473465243,9.874700754653326e-05,3.368074284132197e-05,2.4994142630470265e-05,4.487295818733836e-06,3.079997031113214e-06,1.9602270287673052e-06,1.7930937184157165e-06,1.467806731964128e-06,1.114021950371502e-06,8.421606447655797e-07,7.657895354883543e-07,5.426817833565292e-07,3.4746233904555537e-07,2.2878944750918798e-07,2.1843524231756802e-07,1.947970269016671e-07,1.3262860418357963e-07,0.0004282000008970499,0.00043512508273124695,0.0004407881060615182,0.00044205610174685717,0.00046589807607233524,0.0004623039858415723,0.0004727260675281286,0.0004560240777209401,0.0004670259077101946,0.00046493392437696457,0.0004638700047507882,0.0004611499607563019,0.00046495802234858274,0.0004730359651148319,0.000472406973131001,0.0004692120710387826,0.0004740749718621373,0.0004917280748486519,0.00048167002387344837,0.00048797798808664083,0.0004981330130249262,0.0004999530501663685,0.0005026520229876041,0.0004972399910911918,0.0005162820452824235,0.0005102070281282067,0.0004962909733876586,0.0005156120751053095,0.0005202030297368765,0.0005249930545687675
0.20991956332393813,0.12388620303382702,2.494910914633917,0.5152365519898012,0.5146519495709868,0.5146174855075011,0.07695781516868529,0.051975415789905166,0.002749170218063695,0.001764944076935045,0.0016797801384261994,0.0014512177933460242,0.00029457641495855315,0.00028543983808009427,0.00027493798715558097,0.00020325173172354387,0.0001978457700655206,0.00019747244318984436,7.74374603360802e-06,6.408848517197545e-06,5.413316123270386e-06,3.9756261110139185e-06,3.629033384999661e-06,1.7653362873370968e-06,1.5928977352346556e-06,1.4253131633236616e-06,1.237719818826387e-06,2.8158249434386304e-07,1.729298011341818e-07,1.7283528847777344e-07,1.2727620495271545e-07,1.25652906752455e-07,7.570880856298722e-08,6.078079717330699e-08,0.00044483004603534937,0.0004368199734017253,0.00043785502202808857,0.0004416010342538357,0.0004614340141415596,0.00044597405940294266,0.00044375902507454157,0.00045833399053663015,0.00045624596532434225,0.00046521995682269335,0.0004587129224091768,0.0004641509149223566,0.0004683330189436674,0.00047287100460380316,0.00047291500959545374,0.00047253002412617207,0.00048678298480808735,0.00047987501602619886,0.0004794409032911062,0.0004943590611219406,0.0004933230811730027,0.0004992529284209013,0.0004901000065729022,0.0004978890065103769,0.0005038150120526552,0.0004937440389767289,0.0005109359044581652,0.0005111679201945662,0.0005278469761833549,0.0005519229453057051
0.6259125453653877,0.10269439015064263,7.646784481186495,0.5133887650445104,0.5552210245067792,0.5499611618542167,0.11638754604325298,0.0772076868125,0.03669105399974014,0.036468077744944684,0.0077121848123984284,0.007522459676738025,0.0011013779251704432,0.0005748867938922022,0.0005020089163620158,0.00012236474403683485,0.00012235727408149526,7.987861630755532e-05,3.6372157322379154e-05,3.552187001085266e-05,2.7649034761521046e-05,2.0428842369300895e-05,1.9205600681251335e-05,1.1384436643918007e-05,4.626925676978728e-06,3.97535941223617e-06,3.609085579604688e-06,2.514238137493257e-06,1.8251083479728252e-06,9.765231347977781e-07,7.344251320766942e-07,5.768957009425998e-07,3.813549004691946e-07,3.79613521655536e-07,0.00042660499457269907,0.00043862895108759403,0.0004398800665512681,0.0004411720437929034,0.0004555810010060668,0.0004499009810388088,0.0004518040223047137,0.00045505305752158165,0.00046214007306843996,0.00046326499432325363,0.0004699369892477989,0.00045928789768368006,0.0004698280245065689,0.0004709439817816019,0.0004822859773412347,0.00047298800200223923,0.0004705570172518492,0.00048329797573387623,0.00048124894965440035,0.0004863420035690069,0.0004857298918068409,0.0005015239585191011,0.000520798028446734,0.0005126299802213907,0.0004934109747409821,0.0004989160224795341,0.0005084500880911946,0.000525867915712297,0.0005316949682310224,0.0005206769565120339
0.19739641063361602,0.08529657553990788,3.0882245842629965,0.5152019580127671,0.6970522123271816,0.6962043223063089,0.10960982100585023,0.05139806804047531,0.0038835686799266063,0.002557617770336993,0.00255605880178385,0.0016215079290612584,0.0005717974250710558,0.00040120201351873336,0.0003758051220332534,0.00029234534512501847,0.00028372749269991684,0.0002834215084912941,4.809597018976963e-06,2.401530889785371e-06,2.3442799871518744e-06,1.4588384555426614e-06,8.794248772251901e-07,4.510484687792654e-07,4.1162552008709313e-07,3.045601258381587e-07,3.0421159738150615e-07,2.031575166895973e-07,9.563143039302085e-08,9.548549697506328e-08,3.5751221673928425e-08,3.532341614002715e-08,2.8284252257713362e-08,1.2259752989859643e-08,0.0004273810191079974,0.0004385109059512615,0.000440801028162241,0.00044477300252765417,0.0004603499546647072,0.00046449003275483847,0.0004461320349946618,0.00047800701577216387,0.00045508495531976223,0.0004599009407684207,0.0004577420186251402,0.0004557280335575342,0.0004697389667853713,0.0005159080028533936,0.00047329196240752935,0.00047189206816256046,0.0004744259640574455,0.0005114219384267926,0.00047928804997354746,0.0004865260561928153,0.00048636202700436115,0.0005028069717809558,0.0004998939111828804,0.0005098029505461454,0.0005065570585429668,0.0005026418948546052,0.0005161770386621356,0.0005101310089230537,0.0005188519135117531,0.0005207890644669533
0.9796624516555633,0.2212213900245774,4.322284139644918,0.49735505401622504,0.2486205232464573,0.051427771084054975,0.04144282364878501,0.03141625225859745,0.022927953520887275,0.0010930343158338319,0.0009320960761790972,0.0009217398215274775,0.0002804040419995265,0.00022410304292930317,0.00021542366912003804,0.00012872609625660752,6.118664660503104e-05,4.4584683630765114e-05,1.9356387513281872e-05,1.5283020733741644e-05,9.559092416717377e-06,8.466683730998592e-06,7.208709152343589e-06,3.0748016540568944e-06,1.955623795634454e-06,1.3801083113568775e-06,1.3737733159917019e-06,1.2720917393320183e-06,1.0407227782881948e-06,1.7945824799192043e-07,1.7100320041337645e-07,7.740387023716471e-08,7.44455615365954e-08,7.219812018107174e-08,0.00045434501953423023,0.00043405499309301376,0.00044133199844509363,0.0004444469232112169,0.00046303600538522005,0.0005155119579285383,0.0004566649440675974,0.00045043497812002897,0.00046578398905694485,0.0004634619690477848,0.00045847392175346613,0.0004565849667415023,0.0004671189235523343,0.00046473497059196234,0.0004733789246529341,0.00047037494368851185,0.00047374796122312546,0.0004792580148205161,0.00048164103645831347,0.0005112709477543831,0.0004826630465686321,0.00048430694732815027,0.0004917109617963433,0.00048793794121593237,0.0005028479499742389,0.0004942250670865178,0.0005154579412192106,0.0005161450244486332,0.0005222329637035728,0.0005230880342423916
0.4293708757001783,0.12506402308116216,4.445423440931169,0.5135325009468943,0.5458076940697336,0.5442592879812428,0.1096034435019585,0.06358841204199504,0.01732566201342101,0.017082839353196693,0.005797133294131808,0.005633225391359931,0.0008852507451161493,0.0004615517788096395,0.0004385642309058875,0.00013727369505469944,0.00013305390494920192,0.00010928941766778953,4.279154925192969e-05,3.148087746413595e-05,2.4984239747572198e-05,1.770074456824448e-05,4.490335536989678e-06,3.759813436753345e-06,2.736619288545971e-06,2.735470384696018e-06,1.8299121277962394e-06,6.847801539183229e-07,5.466164578829648e-07,3.6697890006718083e-07,3.0454148629109525e-07,2.8594284063238597e-07,1.9195398838913462e-07,1.2016363710538474e-07,0.0004426240921020508,0.00043702905531972647,0.00044351292308419943,0.00044287904165685177,0.00046030094381421804,0.0004506719997152686,0.0004480410134419799,0.000449243001639843,0.00045096606481820345,0.0004589210730046034,0.0004633490461856127,0.00045719603076577187,0.0004698599223047495,0.00046743894927203655,0.00046956504229456186,0.0004693219671025872,0.0004731089575216174,0.00047785998322069645,0.0004845790099352598,0.0004784829216077924,0.00048657204024493694,0.0004839160246774554,0.000502903014421463,0.0005008319858461618,0.0005034100031480193,0.0005059180548414588,0.0005072250496596098,0.0005122249713167548,0.0005179400322958827,0.0005188019713386893
0.8567307201019734,0.14036100145675845,6.256197557435685,0.5123476990265772,0.25209808200394285,0.16061063988282306,0.04524528547263852,0.04450272376286953,0.023174507946799032,0.012599876701698546,0.003973711727488373,0.0039050053982891885,0.001648551870854084,0.0008545363088027146,0.0008210818493612254,0.00010811595312406314,6.620139760064055e-05,5.7991011300198896e-05,2.1367896332186486e-05,1.3016026614016093e-05,8.599665714646103e-06,6.663169586071778e-06,6.4428854583442005e-06,5.914323926276622e-06,2.8901670991486916e-06,2.2186902630777767e-06,2.1994028620222347e-06,2.0134085490849215e-06,1.6777973802464928e-06,1.7748445660509256e-07,1.7325669822219696e-07,1.6699859747577162e-07,1.652005234330501e-07,1.3783086971066558e-07,0.00044929899740964174,0.00043823698069900274,0.0004572200123220682,0.00044662191066890955,0.0004571679746732116,0.0004647820023819804,0.0004489520797505975,0.00047003000508993864,0.0004524989053606987,0.0004625080619007349,0.0004742180462926626,0.00046331400517374277,0.0004625690635293722,0.0004694950766861439,0.00047656591050326824,0.000476882909424603,0.0004733820678666234,0.0004955469630658627,0.0004931369330734015,0.0005005609709769487,0.0005083760479465127,0.0004994479240849614,0.0005042740376666188,0.0004887179238721728,0.0005035169888287783,0.0005128339398652315,0.0005258239107206464,0.0005134359234943986,0.000517101027071476,0.0005201600724831223
0.4066371380600168,0.17053672611745474,1.1110254800428523,0.5131819499656558,0.13729699528800002,0.13502633372792935,0.024746955759251107,0.0187119304872178,0.0036765281120045164,0.0034187895615235622,0.0016678250820256369,0.001484681755549464,0.0002224671242199764,0.0001004485387193924,0.0001004251720059366,3.6722010661267e-05,3.6637721747702634e-05,3.547474885453898e-05,7.450762736737205e-06,7.413870972355423e-06,7.397636682589077e-06,3.09827114110452e-06,2.7359621074060926e-06,1.1507216817122302e-06,1.1284089828317123e-06,1.1236087522701143e-06,8.251928185565458e-07,1.9306295640335207e-07,1.2883213148389864e-07,7.657214217617363e-08,5.774429259099332e-08,4.729480454592823e-08,4.5860800039532026e-08,3.19712724141685e-08,0.0004526929697021842,0.00045379099901765585,0.0004773170221596956,0.0004429060500115156,0.0004647369496524334,0.0004546400159597397,0.0004463240038603544,0.0004686950705945492,0.0004505820106714964,0.0004609969910234213,0.0004642680287361145,0.00046018906868994236,0.00046172807924449444,0.00048242800403386354,0.00046778004616498947,0.00046903290785849094,0.00047506403643637896,0.00047785299830138683,0.00048134103417396545,0.00048527191393077374,0.0004814950516447425,0.0004930769791826606,0.0004910320276394486,0.0004874320002272725,0.0005068139871582389,0.0005066670710220933,0.0005152429221197963,0.0005081209819763899,0.0005198579747229815,0.000535637023858726
0.2733433034899002,0.06182896069800192,4.390916241670617,0.5157413410488516,0.8660929786241746,0.8627815020155578,0.1778264205906529,0.05073345660523159,0.008407742597691692,0.00831587942414073,0.0034846962011126207,0.003088525833496313,0.0008920048498228432,0.0007238917692443589,0.0006654988215683172,0.0003040821323866531,0.00030307885346678816,0.00030282778975212484,7.571487983015261e-05,3.134650506702675e-05,2.2706514934103006e-05,1.9665671247242383e-05,2.239524829011529e-06,2.239303599777038e-06,2.0194989083434043e-06,1.9221187841201196e-06,1.229900507744447e-06,9.034221990370988e-07,4.952748759525591e-07,4.7264932419313624e-07,2.501473213413948e-07,2.3877130432803514e-07,2.142864387814163e-07,2.011855270731843e-07,0.00043295894283801317,0.0004378369776532054,0.00043963699135929346,0.00045370589941740036,0.0004961290396749973,0.0004524160176515579,0.00044848094694316387,0.0004532890161499381,0.0004502929514274001,0.0004592400509864092,0.00045836297795176506,0.00046237697824835777,0.00047030101995915174,0.00046590203419327736,0.00046586000826209784,0.0004707830958068371,0.00047743902541697025,0.0004796109860762954,0.00048221705947071314,0.0004913778975605965,0.000486841076053679,0.000511866994202137,0.000504756928421557,0.0004982119426131248,0.000507972901687026,0.0005095909582450986,0.0005070499610155821,0.0005081150447949767,0.0005178569117560983,0.0005185840418562293
0.8102098556993457,0.7196852608776124,9.526453405315902,0.4782949050422758,1.332805957520942,0.16316828369348252,0.07892434805038875,0.049641101992528865,0.017642058499339707,0.011862550721917617,0.010757967864977283,0.004197195110627146,0.002317646448382837,0.0015077334024525824,0.00030864002792867126,0.0003070690523203885,0.00021729739768782506,2.9511691047109353e-05,2.5284771878787622e-05,2.5206943614218656e-05,2.0039657735478013e-05,1.1353689636353596e-05,1.1247707208946999e-05,1.0632571015157876e-05,7.791433340651239e-06,7.08933908518029e-06,1.1727910778649307e-06,1.071210985828869e-06,1.0537218293949931e-06,8.856880802923992e-07,7.836011340764038e-07,6.023944445153597e-07,5.835389044607897e-07,3.397671950822314e-07,0.0004333480028435588,0.00044908502604812384,0.00043834198731929064,0.00044217496179044247,0.0004726429469883442,0.00045415700878947973,0.00045032904017716646,0.000452609034255147,0.0004514269530773163,0.0004748590290546417,0.00047199102118611336,0.0004612900083884597,0.0004669500049203634,0.0004675110103562474,0.0004711090587079525,0.00047063303645700216,0.0004767359932884574,0.0004904050147160888,0.0004964609397575259,0.0004818839952349663,0.000499958056025207,0.0004967330023646355,0.0005056720692664385,0.0004867949755862355,0.0005111530190333724,0.000509559060446918,0.0005058679962530732,0.0005129050696268678,0.0005395279731601477,0.0005183360772207379
0.7966573190059218,0.4618127344629326,3.0496738255797453,0.4850409219507128,0.31468341150753243,0.08104314478380617,0.03522750536481431,0.02653367073712402,0.012450240749394272,0.00458399055714358,0.0030291691827557528,0.0008007862595540685,0.0007726512996176989,0.00031606481763475354,0.0002944953693266021,0.0002500019451025905,0.0002391286582273743,4.106412843830796e-06,4.0482408409856325e-06,4.034196775073294e-06,3.658557443116352e-06,2.372268250093719e-06,1.92539322041052e-06,1.6482764461642552e-06,1.2428901833041063e-06,1.0938250649497875e-06,2.0924845233476343e-07,1.836838617705654e-07,1.6330531333186686e-07,9.144590151155489e-08,8.79008645832663e-08,8.483708322343176e-08,8.352871708731452e-08,2.827490343269487e-08,0.00043004006147384644,0.0004381430335342884,0.0004413569113239646,0.00045718904584646225,0.00047788501251488924,0.00045088096521794796,0.0004583519184961915,0.00045880291145294905,0.0004557119682431221,0.0004639939870685339,0.00045986007899045944,0.0004647490568459034,0.00046881299931555986,0.00046944909263402224,0.0005056910449638963,0.0004711609799414873,0.00048272497951984406,0.00048025394789874554,0.0004828859819099307,0.0004967279965057969,0.000481185968965292,0.0004851330304518342,0.0004926649853587151,0.0004847799427807331,0.0005074979271739721,0.0005258899182081223,0.0005133380182087421,0.0005039210664108396,0.0005192969692870975,0.0005200509913265705
0.9934656902803698,0.11557880635366846,9.60300016742195,0.5125072660157457,0.30917699515231256,0.07456288906614103,0.06268007218468373,0.04938832349537542,0.03649444525383135,0.002716177303177855,0.002651100087944315,0.0024064776010532707,0.0006485732858738868,0.0006432640863411382,0.0005912732564223683,0.00048215298365016,0.0003275287163801533,0.0001681975492155557,7.825769267952028e-05,6.49059407632768e-05,3.4365956649096535e-05,3.3541888562558984e-05,2.789471441861329e-05,1.3099170395390116e-06,1.1844441082944818e-06,8.734561765114734e-07,6.216858310857131e-07,5.389409301095944e-07,4.1521742081162855e-07,1.8163277675066048e-07,1.3217073949350014e-07,1.293034235549653e-07,1.100923465294276e-07,4.5355541628141504e-08,0.00043125799857079983,0.00043464009650051594,0.0004389210371300578,0.0004658140242099762,0.00048358505591750145,0.0004536709748208523,0.00044409395195543766,0.0004519859794527292,0.00045078201219439507,0.0004759390139952302,0.0004578670486807823,0.0004759900039061904,0.00046418397687375546,0.0004825539654120803,0.00047323398757725954,0.00047074398025870323,0.00047689606435596943,0.0004758470458909869,0.0004978950601071119,0.00047852203715592623,0.0004825120558962226,0.000502557959407568,0.0005049139726907015,0.000490040984004736,0.0005209640366956592,0.0005006470018997788,0.0005105319432914257,0.0005097599932923913,0.0005201470339670777,0.0005192279350012541
0.7456857921016514,0.2715653705440776,2.6300744898731327,0.5021173859713599,0.18780980206410106,0.10385082875129813,0.028990050173845254,0.027498298839003718,0.01180469089694026,0.006235758793683709,0.0027259210064452862,0.001984328902586206,0.0007331617124253258,0.0003208458292071456,0.00032061303414592684,0.00014201888897280994,0.00014201869360034377,2.8243937875227662e-05,8.50264669524307e-06,7.934959013788367e-06,6.9415083067339945e-06,5.884341116776009e-06,5.279920598098574e-06,5.039131130943475e-06,2.5104086361823977e-06,2.50946706399064e-06,6.950310259371207e-07,6.870143739200535e-07,6.838861641527527e-07,3.4304883667831193e-07,3.1060780910162023e-07,3.0300097951313177e-07,2.923621324303839e-07,1.781512610720803e-08,0.00043445895425975323,0.00043785001616925,0.00044241605792194605,0.00043960707262158394,0.0004644719883799553,0.00045356806367635727,0.0004520299844443798,0.0004562280373647809,0.00045344396494328976,0.00047881901264190674,0.00046115193981677294,0.0004645070293918252,0.0004734459798783064,0.00046820996794849634,0.0004686299944296479,0.0004733370151370764,0.00047959794756025076,0.00047446798998862505,0.0004803730407729745,0.0004985320847481489,0.0004851309349760413,0.0004841139307245612,0.0005215550772845745,0.0004996709758415818,0.0005048960447311401,0.0005010640015825629,0.0005249270470812917,0.0005092959618195891,0.000522483023814857,0.0005196939455345273
0.8369503623191604,0.769034227704616,7.085354730998645,0.47577188699506223,1.0336688434584251,0.09798718701242262,0.04961820395621921,0.0300660194034185,0.010675717942577764,0.00756384455407634,0.006969004679594928,0.0030464332747240966,0.0016033630794221984,0.0011389693560739855,0.00017512822310287827,0.00016209885385179662,7.039139810630501e-05,3.286235633575392e-05,1.8323261920175172e-05,1.8185442650735764e-05,1.7024669424987016e-05,8.359177043572093e-06,7.291828246324901e-06,6.961838223361514e-06,6.882359380843491e-06,4.235911340248175e-06,7.807177157552458e-07,7.347830950929951e-07,6.664711346274843e-07,6.625303926645363e-07,5.810718556057839e-07,4.5798880804179806e-07,4.3386661707058857e-07,2.0101158448078599e-07,0.0004343589534983039,0.0004368129884824157,0.0004388670204207301,0.000444308971054852,0.0004440639168024063,0.0004558740183711052,0.00046905106864869595,0.0004559500375762582,0.00045106594916433096,0.0004970059962943196,0.00047396193258464336,0.0004603270208463073,0.0004707910120487213,0.00046802207361906767,0.00046567199751734734,0.00048203906044363976,0.0004767560167238116,0.0004822859773412347,0.00048223102930933237,0.0004963800311088562,0.0004970850422978401,0.0004965519765391946,0.0005131399957463145,0.0004989450098946691,0.000505771953612566,0.0005061179399490356,0.0004992840113118291,0.0004970709560438991,0.0005159450229257345,0.00052827806212008
0.23492817955053413,0.010245360383479452,4.055157735136215,0.5149806990521029,0.957849383571189,0.945465999268913,0.21728655553296333,0.011549491813690582,0.004188664389546028,0.004060296656678811,0.0009310101887549146,0.00057509198119889,0.00041542876424443734,0.0002954062317320219,0.0002748946303972345,0.00010327451809658622,8.898196292905513e-05,8.815730381711085e-05,5.8513904088286156e-05,1.3933750708316977e-05,8.899665473801677e-06,8.268884816812724e-06,3.0591355079852393e-06,3.011957018090444e-06,1.9175604716565487e-06,1.916606108077089e-06,1.5458821189386193e-06,6.085646851206236e-07,4.786648684646161e-07,4.20317779308589e-07,3.8412639913183104e-07,3.331794003593874e-07,2.83702951775205e-07,2.485930045967303e-07,0.0004592440091073513,0.0004525949480012059,0.00043676700443029404,0.0004401130136102438,0.0004505600081756711,0.00045116408728063107,0.00047070602886378765,0.0004535490879788995,0.00045286002568900585,0.00046202202793210745,0.0004777529975399375,0.00045932200737297535,0.0004725080216303468,0.00046366394963115454,0.0004822229966521263,0.0004801449831575155,0.0004840270848944783,0.0004780399613082409,0.0004841289483010769,0.0004814539570361376,0.0004800359020009637,0.0005050889449194074,0.0005048669409006834,0.0004870019620284438,0.0005085170269012451,0.0005085739539936185,0.0005099120317026973,0.0005063610151410103,0.0005211300449445844,0.000521583016961813
0.2705195967102011,0.044769489988415345,6.772761140620925,0.514277104055509,1.3849008678055055,1.3757033199286668,0.2989982525386542,0.0619123070387501,0.013023560383546793,0.013023461518458538,0.004506753656324909,0.0037405671157570894,0.0013410760774209055,0.001051713724049982,0.0009631702242983691,0.0004004505820304858,0.0003925004389850881,0.00039238824211014706,0.00013728445410050738,5.071627299710385e-05,3.4345352084097436e-05,3.1190078763696016e-05,5.353714070982553e-06,5.047809078834192e-06,4.259786479108559e-06,4.2350439696006495e-06,2.996781648593873e-06,1.4392851072382723e-06,9.453534786927157e-07,8.458652426139032e-07,6.12765347325187e-07,5.573076239178509e-07,4.269434922475471e-07,4.267865904234942e-07,0.0004466039827093482,0.00044033804442733526,0.0004586990689858794,0.0004562729736790061,0.00045782490633428097,0.00044941389933228493,0.0004473279695957899,0.0004758720751851797,0.0004669460467994213,0.0004683069419115782,0.0004625340225175023,0.0004729849752038717,0.00047484796959906816,0.0004808700177818537,0.00047355599235743284,0.0004668020410463214,0.00048277294263243675,0.0004934120224788785,0.0004922989755868912,0.0004965059924870729,0.0005090589402243495,0.0004955310141667724,0.0005155949620530009,0.0005022439872846007,0.0005424539558589458,0.0005120239220559597,0.0005156430415809155,0.0005312040448188782,0.0005478110397234559,0.0005250739632174373
0.5681895585686249,0.3374800230744732,2.3260114039198942,0.5033080970169976,0.22020319993987447,0.1490176314457668,0.03372068982900077,0.032943473902329594,0.008566530642956142,0.0062242302077499916,0.004218091243731392,0.0018641352529043908,0.00032568456607327465,0.00018385609641012856,0.00015472211765450424,0.00012831371601929715,0.00012567863769049625,1.7208920020052125e-05,1.619329934826462e-05,1.4337550513397857e-05,1.0100886120397202e-05,9.484871535453098e-06,6.098227461958488e-06,3.6804066521059722e-06,1.3740869557602698e-06,1.3573332706615566e-06,7.675768533050411e-07,7.58184209815194e-07,7.496568243429754e-07,4.505541413706781e-07,4.497038562161373e-07,4.4325593518964907e-07,1.8679149594351325e-07,7.265169723151189e-08,0.00042982702143490314,0.000438920920714736,0.000436651986092329,0.00044032104779034853,0.0004813369596377015,0.0004543530521914363,0.00044599908869713545,0.0004645070293918252,0.0004548740107566118,0.000474798958748579,0.00046126300003379583,0.00045925495214760303,0.0004757809219881892,0.00046156509779393673,0.0004685870371758938,0.00046926597133278847,0.00047446403186768293,0.0004783369367942214,0.00048065499868243933,0.00048528704792261124,0.0004835639847442508,0.00048336002510041,0.000500733032822609,0.0005018920637667179,0.0005214289994910359,0.0005037389928475022,0.0005159550346434116,0.0005124639719724655,0.000514678074978292,0.000519014080055058
0.9579198327687352,0.5843924473886134,7.112020299148611,0.47836957301478833,0.8761803664689646,0.0793833448086141,0.06463203137599954,0.04061021292993208,0.028718054947521676,0.003972643952721115,0.0030732298247859086,0.0020381057193391296,0.0007546690794490348,0.0006177233982186317,0.0005202272267124108,0.0004676887808633845,0.00018309634792787127,2.1264731143166452e-05,1.7992380072522442e-05,1.7691872610740414e-05,1.746173389822448e-05,1.3315537834206173e-05,1.1685656220995113e-05,9.385863963903285e-06,7.125568419384996e-06,6.351328715316485e-06,7.670315959027608e-07,7.593497652166498e-07,6.361943371200782e-07,6.171659337206215e-07,5.185056548071281e-07,2.6710404687566e-07,2.6705784690535183e-07,1.8434950741052433e-07,0.0004427999956533313,0.0004407329251989722,0.00044929899740964174,0.00044370803516358137,0.00045083300210535526,0.0004551149904727936,0.00046126090455800295,0.0004548090510070324,0.00045151403173804283,0.00047695799730718136,0.00046080502215772867,0.0004742710152640939,0.00046751496847718954,0.0004661930724978447,0.0004673670046031475,0.0004892799770459533,0.0004740239819511771,0.0004788240185007453,0.0004815970314666629,0.0004859649343416095,0.000493069994263351,0.0004832650301977992,0.0004879280459135771,0.0005008300067856908,0.0005065219011157751,0.0005059499526396394,0.0005099449772387743,0.0005059600807726383,0.000514696934260428,0.0005175749538466334
0.6518550471620385,0.39915562997655263,1.0610343946117446,0.4969317560316995,0.10260417859983856,0.04952902507272629,0.014073008130985838,0.01253638269265539,0.0039858533947925295,0.0024362323129644915,0.0016897891084677874,0.000534993736340463,0.00025117107085418603,0.00010329403659010771,0.0001030393246799899,8.236495992269474e-05,8.105670104780908e-05,4.926048870762271e-06,4.6707018781880145e-06,4.412699620158934e-06,3.7358870275983696e-06,2.7175890186445207e-06,1.9070470167799359e-06,1.2468542711134562e-06,8.614204263474118e-07,7.562619189547297e-07,3.254898279607209e-07,3.0512927992526286e-07,2.798349550499823e-07,1.244264177380489e-07,1.2370652433386744e-07,1.188320300137176e-07,8.771775888908243e-08,3.7008431168565345e-08,0.00043223798274993896,0.000439648050814867,0.00043579807970672846,0.00045090808998793364,0.00045734294690191746,0.00045370100997388363,0.00044679094571620226,0.0004705399041995406,0.00045119598507881165,0.0004637909587472677,0.0004621930420398712,0.0004646340385079384,0.0004669100744649768,0.00046792300418019295,0.0004914089804515243,0.0005036229267716408,0.00047387403901666403,0.00047746498603373766,0.0004868709947913885,0.0005108379991725087,0.000499050016514957,0.0004868600517511368,0.000514596002176404,0.0005189640214666724,0.0005075209774076939,0.000494161038659513,0.0005208459915593266,0.0005085000302642584,0.0005203880136832595,0.0005213160766288638
0.9555278684226207,0.8684415455387189,3.6175289531142556,0.46602652594447136,0.5700495459197209,0.017199836243363496,0.01260633744683382,0.006757510799161526,0.0037960874619971333,0.0014368747714104781,0.0013225665597071665,0.0008608027595443251,0.0003719287673038925,0.00033593539522429355,0.00016679045701287055,0.00013108434134613718,4.1526499955637445e-05,2.60323471675682e-05,1.0266802033557013e-05,9.689304414409893e-06,9.5704231619517e-06,7.86398796697162e-06,6.1863348558662965e-06,5.323398199428372e-06,3.994869249403017e-06,1.0812749089887707e-06,1.0732402528232473e-06,1.0487529609678906e-06,8.822848139293359e-07,6.089761361651247e-07,5.564124221418775e-07,1.2649912685231108e-07,1.2411730218190436e-07,5.2999511548615204e-08,0.0004326880443841219,0.00044461304787546396,0.00043714698404073715,0.00045740697532892227,0.0005009250016883016,0.00046008790377527475,0.00044518604408949614,0.00045606400817632675,0.00045168690849095583,0.00046208291314542294,0.00046341004781425,0.0004730359651148319,0.00046728900633752346,0.00047948805149644613,0.00046224892139434814,0.0004697040421888232,0.0004742430755868554,0.0004932350711897016,0.00048406398855149746,0.00047935894690454006,0.0004822660703212023,0.0004826189251616597,0.0004978800425305963,0.000489724101498723,0.0005088809411972761,0.0005081570707261562,0.0005094120278954506,0.0005091530038043857,0.0005193379474803805,0.0005449680611491203
0.9977573142328605,0.3171276745565341,5.129597678131673,0.4924129539867863,0.40252941649960317,0.061090507083211246,0.055324170505022245,0.039254577644490904,0.030072956124819118,0.00010782843618130907,8.24200431052607e-05,8.195512305587724e-05,3.03340007230986e-05,2.095598424159744e-05,2.0571294188593137e-05,1.0899858541893017e-05,3.534688102290301e-06,3.492374271869416e-06,1.5090456160200126e-06,1.2059025923241087e-06,8.707230644156934e-07,6.34948644806724e-07,5.689428510931429e-07,4.021157545922778e-07,3.0159050109124494e-07,1.9560283420813933e-07,1.87521410780306e-07,1.7303058565652567e-07,1.4474639972906567e-07,2.611392276452031e-08,2.4900945689897693e-08,7.529635550038372e-09,7.351517991515856e-09,6.901934501568212e-09,0.00044662796426564455,0.00043275696225464344,0.0004420250188559294,0.0004426799714565277,0.0005222939653322101,0.0004518929636105895,0.00044684798922389746,0.0004543829709291458,0.00044648093171417713,0.000459252973087132,0.0004629489267244935,0.00046072807163000107,0.0004675519885495305,0.00046855397522449493,0.00046482193283736706,0.0004741980228573084,0.00048413604963570833,0.00048094592057168484,0.00047924392856657505,0.0004953009774908423,0.0004928139969706535,0.0004831029800698161,0.0004935180768370628,0.0004934010794386268,0.0005235379794612527,0.0005130659556016326,0.0005137119442224503,0.0005100279813632369,0.0005224359920248389,0.0005204259650781751
0.8512590261744171,0.30459635132804086,5.054862559487501,0.49509728502016515,0.37629248159912626,0.12471334240349649,0.05457979447925678,0.04507011138891748,0.024945706582201636,0.007203816059246061,0.0032010076730659472,0.002216070088499734,0.0012026990746151966,0.0005315132610995736,0.000526332171180309,0.0002557740899901451,0.00025571539403763065,3.7560180163851204e-05,1.3781442885065646e-05,1.0394919362957602e-05,1.0388846526684032e-05,8.34829552589501e-06,8.288626274861302e-06,7.464919210439763e-06,4.224360422455807e-06,2.915737345259161e-06,2.8381912166638867e-06,2.6234699397314268e-06,2.3102263540649768e-06,1.1423487163120716e-07,1.133295498397044e-07,8.429277436644437e-08,6.71706196449474e-08,6.464550418401235e-08,0.0004330299561843276,0.00043504498898983,0.00044212397187948227,0.00044183991849422455,0.000481746974401176,0.0004567670403048396,0.00046149000991135836,0.0004838829627260566,0.00044903194066137075,0.0004676659591495991,0.0004778769798576832,0.0004622340202331543,0.0004673290532082319,0.00046704697888344526,0.00048326002433896065,0.00046967691741883755,0.00047716195695102215,0.00047601095866411924,0.00047798093874007463,0.0004838929744437337,0.0004787059733644128,0.0005008720327168703,0.0005040989490225911,0.0004880029009655118,0.0005118120461702347,0.0004982490791007876,0.0005125460447743535,0.0005209810333326459,0.0005283899372443557,0.0005216429708525538
0.6655871671232555,0.13046755477242822,4.8011533182254595,0.5149284270592034,0.30781061365856,0.2926085819758707,0.05878685646774055,0.04865646021372989,0.021052666042491043,0.019869507934092055,0.005104099268250494,0.004869973512667099,0.0010067568556906396,0.00048570047862186636,0.00046237741991140023,5.737059477486849e-05,5.736334382739826e-05,5.709272593882228e-05,1.7644327408376092e-05,1.738121767956795e-05,1.622301730035046e-05,9.511103543998043e-06,9.510734510658942e-06,4.420673155430131e-06,3.636590876546164e-06,3.2049543552666146e-06,2.1692726614224983e-06,1.4863475956027571e-06,9.79139152828142e-07,7.131404388166671e-07,5.040148508533614e-07,4.7012063182393615e-07,3.5040256999108156e-07,1.7938581510793334e-07,0.0004296409897506237,0.0004371489631012082,0.00046234100591391325,0.00046039302833378315,0.0004950040020048618,0.00046367698814719915,0.0004475679015740752,0.0004621990956366062,0.0004503140226006508,0.0004585039569064975,0.0004588229348883033,0.00045909895561635494,0.0004660430131480098,0.0004670419730246067,0.00047513097524642944,0.00048276002053171396,0.00047222699504345655,0.000496846972964704,0.0004843740025535226,0.0004967390559613705,0.0004945959663018584,0.0004973839968442917,0.0005025219870731235,0.0005142759764567018,0.0005062349373474717,0.0004982469836249948,0.0005138859851285815,0.0005091479979455471,0.0005215670680627227,0.0005195770645514131
0.6008912265083856,0.5584811734058444,7.612331400096269,0.4855963969603181,0.9203892013364704,0.3328699871053942,0.1067784984259141,0.08429126848411196,0.01990279442306529,0.01820630033474064,0.016955636896700044,0.0022260801936593226,0.0016245306841935901,0.0007347512932470804,0.00031396850957147494,0.00028747275852677653,0.00028534796619123854,7.296884949172039e-05,3.392229654920748e-05,3.3848247653481705e-05,3.275053628064714e-05,1.4367557002620427e-05,1.4216915540166424e-05,1.1293718942824926e-05,9.535812318017115e-06,2.6265555358367065e-06,2.1658641787386557e-06,2.111591492407244e-06,1.697721914629629e-06,9.645289561742023e-07,9.324555237638075e-07,7.270553520714118e-07,6.324237274046086e-07,6.210313540134692e-07,0.0004473490407690406,0.00043660204391926527,0.0004550099838525057,0.00044498208444565535,0.00048369308933615685,0.00045295199379324913,0.0004460979253053665,0.0004587119910866022,0.00044759002048522234,0.00046116590965539217,0.00045689090620726347,0.0005165640031918883,0.00048075499944388866,0.0004819639725610614,0.00046956492587924004,0.00047187693417072296,0.0004755639238283038,0.00047863705549389124,0.00048560998402535915,0.0004816170549020171,0.00048673502169549465,0.0004939009668305516,0.000538429943844676,0.0005124900490045547,0.000505515024997294,0.000500548048876226,0.0005125489551573992,0.0005111820064485073,0.0005218340083956718,0.0005239070160314441
0.9992599017054545,0.5785522493158853,8.27846084586023,0.48072325496468693,1.0181279176915086,0.07920995098480182,0.07400198397793814,0.04644242241085811,0.036208476626808074,0.003155521298075792,0.002779355721375587,0.00248114200310129,0.0007575228334811915,0.0007574617082788665,0.0007221923191810443,0.0005734881959965978,8.518524705209812e-05,3.7413712383803764e-05,1.629559659468384e-05,1.413746086202729e-05,1.2483307870837765e-05,1.245778365497257e-05,1.0077776509081031e-05,5.793258883991061e-06,3.250506852870763e-06,3.093343078287528e-06,1.9282117474784855e-06,1.8892437627871892e-06,1.5603086637774806e-06,9.451447049320724e-07,8.214956590752764e-07,2.322458996369133e-07,2.2915368685889153e-07,1.2493060393385495e-07,0.00043162598740309477,0.0004343020264059305,0.00043926690705120564,0.0004442250356078148,0.0005009720334783196,0.0004495870089158416,0.00045190996024757624,0.00045981002040207386,0.00044707104098051786,0.0004633520729839802,0.0004635759396478534,0.00046042294707149267,0.00046976597514003515,0.0004682819126173854,0.00047094596084207296,0.000477118999697268,0.0004740130389109254,0.0004756109556183219,0.0004973460454493761,0.0004995469935238361,0.0004978709621354938,0.0004995879717171192,0.0004924370441585779,0.0004887570394203067,0.0005109909689053893,0.0005048550665378571,0.0005090649938210845,0.0005134850507602096,0.000525544979609549,0.0005089619662612677
0.1930832074608152,0.1654596363951163,6.277166455734108,0.5146093579242006,1.2636062632544052,1.2599107084328391,0.1776322666396871,0.15933900467881648,0.0028836789997482718,0.0017470784235482687,0.0017177842284640376,0.0017157359558212242,0.0002905859992513912,0.0002770373539795822,0.0002755913959276675,0.00021281987933197645,0.0002048080809855991,0.00020430077241075082,2.215628833487903e-05,1.700292748871845e-05,1.439831042177527e-05,9.429189944969613e-06,7.761038971828346e-06,3.7952205129566674e-06,3.4837627997154784e-06,2.9969618356203907e-06,2.619104458744717e-06,6.518416182922065e-07,2.98160892683266e-07,2.755760498709792e-07,2.3709715314330595e-07,2.3493127817114124e-07,1.5446829415776178e-07,1.3652244397507728e-07,0.0004348630318418145,0.00045697507448494434,0.00044028100091964006,0.0004675700329244137,0.00048474501818418503,0.0004484249511733651,0.0004475479945540428,0.0004999960074201226,0.0004501009825617075,0.00045925495214760303,0.00047850701957941055,0.00046000408474355936,0.0004651029594242573,0.0004701979923993349,0.0004705709870904684,0.0004736569244414568,0.0004750658990815282,0.0004810519749298692,0.00048432499170303345,0.0004866350209340453,0.000482640927657485,0.0004985190462321043,0.0004890520358458161,0.0005015779752284288,0.0005121680442243814,0.0005027870647609234,0.0005079909460619092,0.000525580020621419,0.0005265269428491592,0.0005201359745115042
0.9317144800492464,0.41741582519855813,7.46139380989262,0.48595046007540077,0.7173411952784535,0.11578295917372017,0.08143380682551096,0.05711542888092364,0.038484876397700006,0.004874570312359409,0.002619858711086658,0.0009581285604264897,0.0009301775684805115,0.00041631880664686567,0.000392759834864205,0.00036111252599592273,0.00031153249919886974,2.257683243561304e-05,2.083665441790442e-05,2.0819697493664698e-05,2.0809085565928583e-05,1.5453941001536765e-05,1.2567547681989243e-05,7.772248022594339e-06,7.5107285462081236e-06,5.654814491305129e-06,2.1777866390349253e-06,1.8709128065481189e-06,1.73590995887584e-06,8.043796685043572e-07,7.005113245831028e-07,6.165157253156592e-07,6.152569467860759e-07,3.261747372607471e-07,0.0004351469688117504,0.00043454195838421583,0.0004411529516801238,0.00044087704736739397,0.0004825480282306671,0.000451480969786644,0.00044788699597120285,0.00045858905650675297,0.00045964005403220654,0.00046142900828272104,0.00046151899732649326,0.0004581259563565254,0.0004704840248450637,0.00046825793106108904,0.00047270499635487795,0.0004718400305137038,0.0004766759229823947,0.0004968040157109499,0.00048045499715954065,0.0004837580490857363,0.0004800159949809313,0.0004986819112673402,0.0005041150143370032,0.0005005509592592716,0.0005102719878777862,0.0004993299953639507,0.0005101499846205115,0.0005252319388091564,0.0005387009587138891,0.0005220089806243777
0.6494847902069917,0.35839673430580155,1.0515781064180918,0.49933849601075053,0.09551660855327687,0.05199064660879018,0.013766709065765183,0.01278633945652017,0.00416251062773004,0.0025505727055673273,0.0016022450150518265,0.0006868649246021893,0.00024374373805565607,0.00010467650809079972,0.000103063020996945,7.60753934857599e-05,7.515465871959895e-05,5.435027976857812e-06,5.278244825267305e-06,5.05189827517942e-06,3.99263267780675e-06,3.030932339565057e-06,2.031480752566347e-06,1.6725382876698387e-06,9.526794452764535e-07,9.103152116428474e-07,2.758634633320159e-07,2.420441085424179e-07,2.1555097974372023e-07,1.3099235386685081e-07,1.29072995310262e-07,1.2843645951940867e-07,1.0439699562235379e-07,2.8936720274687428e-08,0.0004504610551521182,0.0004372609546408057,0.0004573310725390911,0.00044352200347930193,0.00047808396629989147,0.00045043404679745436,0.00046237895730882883,0.0004541879752650857,0.000448120990768075,0.0004634049255400896,0.0004653770010918379,0.0004585529677569866,0.00046735594514757395,0.00048659800086170435,0.00047241500578820705,0.0004722720477730036,0.0004934020107612014,0.0004962830571457744,0.00048618600703775883,0.0004967859713360667,0.0004815059946849942,0.0004964210093021393,0.0005218540318310261,0.00048421602696180344,0.0005193640245124698,0.0005074340151622891,0.0005082280840724707,0.0005130269564688206,0.0005199750885367393,0.0005224989727139473
0.32509316308114533,0.2588529399238877,4.927746643210337,0.5146740359487012,0.6772712575456037,0.6398155797448479,0.11139186577340623,0.10961844515547546,0.010866240869585264,0.010153757288365811,0.009110964983190147,0.004348120087971448,0.0013696086790087585,0.00041381096230045815,0.0002707754808029848,0.00013527008377009673,0.00012554828263325638,0.00011547085647787508,7.150461487182957e-05,6.752253897977799e-05,6.351382290391398e-05,1.80525426688066e-05,1.617983262053503e-05,6.438926094603411e-06,5.423178673757428e-06,5.292012111762608e-06,3.966070983609805e-06,7.437926644227224e-07,5.797014029404589e-07,4.466443764890839e-07,4.4653944478553007e-07,4.262969978611016e-07,1.1511213300328233e-07,5.617455898104774e-08,0.00043415301479399204,0.0004403080092743039,0.0004388020606711507,0.000445098034106195,0.00048174604307860136,0.00044917198829352856,0.0004575899802148342,0.00045959698036313057,0.0004501809598878026,0.0004557729698717594,0.0004641340347006917,0.0004556060303002596,0.0004658420803025365,0.0004657780518755317,0.0004681050777435303,0.00047343107871711254,0.0004704910097643733,0.0004907909315079451,0.0004816970322281122,0.0004830480320379138,0.000501111033372581,0.0004848620155826211,0.0005376490298658609,0.0005031839245930314,0.0005098939873278141,0.0005026629660278559,0.0005133019294589758,0.0005135140381753445,0.0005191580858081579,0.0005223259795457125
0.6899400296120728,0.35682767265797366,1.6056446295803999,0.4968486389843747,0.14192493199020983,0.07010211181648879,0.020083229621408592,0.018218387258492553,0.006649498031875943,0.0036618047401931544,0.002160565362364085,0.000983094190897055,0.00041596893086442283,0.00017396728075847378,0.00017357071295509455,0.00012123094568375657,0.0001200401978744911,7.975192430842749e-06,6.236713822083488e-06,6.157007451182216e-06,4.924857623796807e-06,3.619338443812126e-06,2.6097492160643614e-06,2.475426072027951e-06,1.4058922635648115e-06,1.3692847757370888e-06,2.663205428847896e-07,2.1183689153345608e-07,1.7763137642624045e-07,1.5703941254564435e-07,1.5214448521096947e-07,1.5203846382110044e-07,1.446650515217282e-07,2.6697523679686572e-08,0.00045759498607367277,0.00047892704606056213,0.0004369569942355156,0.00043758703395724297,0.0004779380979016423,0.0004652630304917693,0.0004461510106921196,0.00045767892152071,0.00045185303315520287,0.00045509706251323223,0.00047249498311430216,0.0004549149889498949,0.0004640290280804038,0.00046510191168636084,0.0004720629658550024,0.00047115294728428125,0.00047072803135961294,0.00047872390132397413,0.00048301892820745707,0.0004783879267051816,0.0005072029307484627,0.0004788499791175127,0.000497660948894918,0.00048522790893912315,0.0005058399401605129,0.0005076320376247168,0.0005169359501451254,0.0005122940056025982,0.0005170080112293363,0.0005282060010358691
0.4027950924443964,0.2605889944814319,3.924370100900906,0.5092428609495983,0.4628676150238045,0.42408797490854533,0.07659457261314952,0.07483893576080555,0.011464471464599193,0.009994313408250483,0.007526666691206094,0.004340223688545242,0.0007480957767930868,0.0003200753213911816,0.00020451045640848753,0.000104065500440846,9.485216578439895e-05,9.311640552133439e-05,4.688296285235186e-05,4.209815264676326e-05,3.655421340658438e-05,1.795878886427398e-05,1.5278958983032926e-05,6.261452090875465e-06,4.50441197812815e-06,4.485298621566199e-06,3.1007089870958184e-06,1.2576332462508583e-06,8.201258108924393e-07,7.398600671873012e-07,7.349106768689367e-07,7.309308668700669e-07,1.9070278531596044e-07,8.439920771994383e-08,0.00044149206951260567,0.0004423219943419099,0.00043928902596235275,0.0004410989349707961,0.00048114301171153784,0.0004506269469857216,0.00044489395804703236,0.0004534550243988633,0.000447253929451108,0.0004657050594687462,0.00046178395859897137,0.000470953993499279,0.00046542007476091385,0.00047142698895186186,0.000473974971100688,0.00047449604608118534,0.00046797702088952065,0.0004815650172531605,0.000496583990752697,0.000483953976072371,0.0004930669674649835,0.0004837340675294399,0.0004994360497221351,0.0004957609344273806,0.000507424003444612,0.0005186469061300159,0.0005087059689685702,0.000511236023157835,0.0005173629615455866,0.0005267590750008821
0.8839134789079829,0.7047969382849021,7.232981907681143,0.4777696180390194,1.0018365905576052,0.09106197546542641,0.05532101898784367,0.03328263871432397,0.016931506686943494,0.0064247574958069325,0.0055214938883444255,0.0026594082476296545,0.0013100573919287565,0.0009045257368595819,0.00038833116198104344,0.00036550223075720954,0.00017606116852399086,3.697690837484332e-05,2.6627788417012606e-05,2.6447112586038555e-05,2.281807141695195e-05,1.1173029875793184e-05,1.1055372166177926e-05,1.0970022452617956e-05,9.63261277163085e-06,7.532954341933312e-06,6.883722680667468e-07,6.775316714383542e-07,6.17620783765253e-07,6.035722128616851e-07,5.38417095618984e-07,3.9091002988708484e-07,3.8860420069108276e-07,1.5454457853399261e-07,0.00043229793664067984,0.0004347090143710375,0.00045470905024558306,0.00043848808854818344,0.0004782379837706685,0.0004518709611147642,0.00046332203783094883,0.0004590539028868079,0.00045089900959283113,0.0004610230680555105,0.00046385498717427254,0.0004603310953825712,0.00046758493408560753,0.00047946907579898834,0.0005241860635578632,0.00047183502465486526,0.0004845369840040803,0.0004803800256922841,0.0004943839740008116,0.00048452906776219606,0.000495953019708395,0.00048466690350323915,0.0004978720098733902,0.0005020130192860961,0.0005221510073170066,0.0005195050034672022,0.0005043330602347851,0.0005127969197928905,0.0005231869872659445,0.0005270219407975674
0.3743008971424723,0.343908195464921,1.0507553634026527,0.5114718169206753,0.12894880522822724,0.10796730647861068,0.021879260747857215,0.02161435098080038,0.002830467413985067,0.00276253604599689,0.0026249352458612572,0.0005960573544617707,0.00024091347604341933,8.56118420218359e-05,2.8578345957455354e-05,1.9019191757957734e-05,1.779445551196332e-05,1.2134120554588538e-05,1.182846285565488e-05,1.1378172453732977e-05,1.0812922292640205e-05,2.4006924794146854e-06,1.7026541704343795e-06,1.0558613881534547e-06,8.442211479771321e-07,6.792805565153597e-07,3.9989671312548736e-07,3.554834118640006e-07,2.2748899213336833e-07,2.0130320139682938e-07,1.9659143560767018e-07,1.9605148324713858e-07,6.110192838621088e-08,4.980682800869886e-08,0.00043336593080312014,0.00045030098408460617,0.0004388929810374975,0.00045676506124436855,0.0004778139991685748,0.00044950295705348253,0.00045228900853544474,0.00045527005568146706,0.00044588802848011255,0.00047631701454520226,0.00045870395842939615,0.00045316305477172136,0.0004741860320791602,0.00046544603537768126,0.00046438700519502163,0.0004753869725391269,0.00047072896268218756,0.00047725404147058725,0.0004880540072917938,0.0004848180105909705,0.0004843620117753744,0.0004960549995303154,0.0005020619137212634,0.0005117759574204683,0.00050283910240978,0.0005091270431876183,0.0005087100435048342,0.0005257960874587297,0.000536005012691021,0.0005223109619691968
0.9822048746373078,0.6065058323730488,4.620957615315329,0.48117120598908514,0.5853295162053372,0.04458773395966255,0.03966074445845171,0.02455346981816177,0.018408056862544462,0.0021046063421014077,0.0017547563779693395,0.0014074499106889434,0.00044837615313527145,0.0004325020172997535,0.00038913728917669513,0.00032212113103277076,6.545679843681759e-05,1.1882661155724919e-05,7.53062482709065e-06,7.1124345399971245e-06,7.106801085378102e-06,6.2389514407705865e-06,5.339640992214035e-06,3.890744344720506e-06,2.694893334959634e-06,2.5497246464514903e-06,5.988672657346936e-07,5.969533690817872e-07,4.786130514516423e-07,3.7452765226737904e-07,3.182588644273523e-07,1.1143856331178474e-07,1.1142388147652508e-07,7.85628256473784e-08,0.0004318470600992441,0.0004398359451442957,0.00044174608774483204,0.00044538499787449837,0.00048204604536294937,0.0004514550091698766,0.0004521609516814351,0.00046169396955519915,0.0004486159887164831,0.00045865902211517096,0.00047495902981609106,0.00045715703163295984,0.0004676120588555932,0.00046473508700728416,0.0004704500315710902,0.00047594390343874693,0.00047330406960099936,0.0004761089803650975,0.0005115990061312914,0.0004980990197509527,0.00048232299741357565,0.000507021090015769,0.0004968639696016908,0.0005003130063414574,0.0005053059430792928,0.0005124289309605956,0.000508961034938693,0.0005142228910699487,0.0005148389609530568,0.0005236259894445539
0.5437688218921786,0.04052703409626246,2.5628585976250196,0.5159170840634033,0.2598970214667068,0.2574843972487811,0.06689034239157385,0.02335233614167318,0.016541342685861694,0.01585552116584376,0.0014544042648406176,0.001453738359791219,0.00020134739753210505,0.00014242460156574914,0.00010123972668630314,6.734713307239469e-05,5.938676929365801e-05,3.382372169189885e-05,2.7096509870425583e-05,2.0052169057319078e-05,9.634105929236113e-06,9.634033448070258e-06,5.057096274006983e-06,3.5936582540843056e-06,6.844178516849059e-07,6.824450200890376e-07,5.607654962276044e-07,3.895260087347547e-07,3.885510744056467e-07,2.1864181237249715e-07,2.0940008316282654e-07,1.7314294869307425e-07,1.7297288049146163e-07,7.818845572603583e-08,0.0004324840847402811,0.00043651298619806767,0.0004521890077739954,0.0004562400281429291,0.0005094100488349795,0.0004511849256232381,0.0004448720719665289,0.0004516479093581438,0.0004486540565267205,0.0004742969758808613,0.00045833701733499765,0.00046160502824932337,0.00046719692181795835,0.0004654250806197524,0.00047894695308059454,0.00048350205179303885,0.0004710200009867549,0.0004930320428684354,0.0004885969683527946,0.0004838471068069339,0.0005012649344280362,0.0004975170595571399,0.0004945129621773958,0.0004856629529967904,0.0005059139803051949,0.0005077200476080179,0.0005071799969300628,0.0005108050536364317,0.0005229220259934664,0.000519626890309155
0.6233599249634025,0.51426172968362,8.083673406348698,0.4879564600996673,0.923951745322565,0.35282469847276793,0.11119902335192494,0.0901237017024693,0.02332901283567081,0.018375861321641627,0.016112174919740273,0.0017922515485380261,0.0017900420968224408,0.0006820301844205423,0.0005421806832045809,0.0004912712916194726,0.00048158405203560436,6.905145485440624e-05,3.120381276283017e-05,3.0209875663791205e-05,3.0095217448701012e-05,1.7267708653969913e-05,1.6584412281504135e-05,9.544500171936736e-06,8.468200774736716e-06,3.374621674798684e-06,3.1190039842070404e-06,3.113718149087727e-06,2.8550781253535212e-06,1.03421699327749e-06,1.0336015527100542e-06,7.309002865509643e-07,6.769058681060508e-07,6.061998845031199e-07,0.00043546000961214304,0.0004721520235762,0.0004587859148159623,0.0004422160563990474,0.00047843996435403824,0.0004543570103123784,0.00044835195876657963,0.00046009302604943514,0.00044857594184577465,0.00046436896082013845,0.00045983900781720877,0.00045597192365676165,0.0004709659842774272,0.00048096501268446445,0.00048060703556984663,0.0004696560790762305,0.000469799037091434,0.0004825679352506995,0.00048327306285500526,0.00048390799202024937,0.00048816902562975883,0.0004765919875353575,0.0004963859682902694,0.0005028530722483993,0.0005072100320830941,0.0005054959328845143,0.0005189889343455434,0.0005117879481986165,0.0005207250360399485,0.0005216660210862756
0.6587426904453371,0.6014356759793872,8.337391338747821,0.48461804899852723,1.0447826546520986,0.29115577467736664,0.10381904246913072,0.0770751253811338,0.020180823175177064,0.01748268050037678,0.016107930234519775,0.0032087981807027593,0.0021620482681134873,0.0010844678924824568,0.0003792007051606827,0.00035106286338675675,0.0003450040969223732,7.018909866124287e-05,3.2380010606850655e-05,3.234011546983179e-05,2.9326714500249554e-05,1.6814011018994055e-05,1.6355315554790948e-05,1.3912001139440135e-05,1.0289841149783199e-05,2.1399042232971318e-06,2.1374628272758962e-06,2.127727072473061e-06,1.8317982403331965e-06,9.60628931257279e-07,9.521768091758677e-07,7.043817965459017e-07,6.008739400176377e-07,5.892971017593171e-07,0.00045577797573059797,0.000434036017395556,0.0004418350290507078,0.00044532795436680317,0.0004728150088340044,0.00046739995013922453,0.0004491040017455816,0.00045315001625567675,0.0004563690163195133,0.00047785695642232895,0.00046128605026751757,0.00045649800449609756,0.00046737608499825,0.0004690280184149742,0.00048125290777534246,0.0004770549712702632,0.0004748930223286152,0.0004924610257148743,0.0004787000361829996,0.0005003829719498754,0.0004903889494016767,0.0005014789057895541,0.0004989550216123462,0.000503264949657023,0.0005107810720801353,0.0005146039184182882,0.0004995780764147639,0.0005088000325486064,0.0005183669272810221,0.0005222100298851728
0.275163549680011,0.19564963648739442,2.9246722791039925,0.5144388249609619,0.4730858078694356,0.46676816023529255,0.07484957014855532,0.06660250928871093,0.004683284323378163,0.004088531697712166,0.0034408516809208765,0.0025893546572738923,0.0006823569264233801,0.0002549851582011326,0.0002474724897781548,0.00014100239939831207,0.0001364417405992004,0.00013553499752161428,3.36178238124562e-05,3.2086233195046685e-05,3.0382964389568672e-05,1.0517831352522332e-05,1.032865861898604e-05,4.426251837981705e-06,4.115327696147636e-06,3.5136012305543087e-06,3.0991963590746977e-06,5.820804214954722e-07,2.0833662377785823e-07,1.9981636487309154e-07,1.8497738175614997e-07,1.8280841893257373e-07,1.1056769401935337e-07,7.063339958660146e-08,0.000431785942055285,0.00044355704449117184,0.00043892301619052887,0.0004436749732121825,0.0004929719725623727,0.0004517300985753536,0.00045148306526243687,0.000469264923594892,0.0004629869945347309,0.0004617340164259076,0.00046361307613551617,0.00047724100295454264,0.0004718740237876773,0.00046961905900388956,0.0004741519223898649,0.0004773450782522559,0.00046930904500186443,0.0004902450600638986,0.00048685597721487284,0.0004848269745707512,0.00048259098548442125,0.00048538600094616413,0.0004823560593649745,0.0004992169560864568,0.0005019890377297997,0.0005039300303906202,0.0005060880212113261,0.0005118519766256213,0.0005227449582889676,0.0005226719658821821
0.6592858614193504,0.10507825894876954,1.2420067627923057,0.5133916910272092,0.08098938698810693,0.07956894359538254,0.016581873983663547,0.011925193893082482,0.005715727928536764,0.00563466602598796,0.0012093048910822698,0.0011774898173147253,0.00024316785056818088,0.00012062973844064404,0.00011169949354861802,1.6061360769805713e-05,1.5955970089434772e-05,1.239136114473648e-05,5.0784833789375835e-06,5.061460784865965e-06,4.424288650033067e-06,2.9576790479627927e-06,2.909421675999405e-06,1.63329790567856e-06,8.743189346653892e-07,7.401607919988675e-07,6.204590114492e-07,4.4873072496270133e-07,3.1662498385393013e-07,1.7807572234951969e-07,1.252702249892098e-07,1.0414700573542445e-07,7.21450411505593e-08,6.251143121865041e-08,0.0004317199345678091,0.0004388759844005108,0.0004409120883792639,0.0004484850214794278,0.0004841770278289914,0.0004508600104600191,0.00044938502833247185,0.00045336398761719465,0.0004534519976004958,0.000461651012301445,0.00046139105688780546,0.0004571489989757538,0.0004721010336652398,0.00046609598211944103,0.0004719930002465844,0.00047386297956109047,0.00047581002581864595,0.00048294104635715485,0.0004981169477105141,0.00048497295938432217,0.0004950430011376739,0.0005077320383861661,0.0005124009912833571,0.0005195160629227757,0.00051090307533741,0.0005075079388916492,0.0005099780391901731,0.0005063309799879789,0.0005326429381966591,0.000517999054864049
0.3192902424458711,0.19185972373304105,9.897958498690741,0.5145889730192721,1.459583536597488,1.436204842050587,0.24120065931240506,0.20451451290041409,0.02178389923528324,0.019184567021940675,0.01380114120180361,0.011113942501870555,0.002477961742847805,0.0010153157598342616,0.0009964153794617767,0.0005034783326849215,0.0004920224561420169,0.0004890648608568628,0.0001129729004721471,0.0001098417005312237,0.00010472714545119897,3.913597541412882e-05,3.9081930101774097e-05,1.596595833282752e-05,1.4621514642641582e-05,1.3563736133637029e-05,1.1209971992199927e-05,5.281086428547723e-07,3.6432378595654715e-07,3.049806428068398e-07,2.966243867126095e-07,2.841039354769688e-07,1.0336653086889049e-07,4.0563451207850184e-08,0.00043125497177243233,0.0004480630159378052,0.00045385793782770634,0.00047666102182120085,0.0004968049470335245,0.00047536706551909447,0.0004449558909982443,0.00046095100697129965,0.00046571006532758474,0.0004783469485118985,0.00046318303793668747,0.0004586949944496155,0.0004703500308096409,0.00048016500659286976,0.0004816879518330097,0.0004876410821452737,0.0004762959433719516,0.00047965196426957846,0.00048108003102242947,0.000483653973788023,0.00048459297977387905,0.00048498203977942467,0.0004843419883400202,0.00048477191012352705,0.0005093240179121494,0.0004929550923407078,0.0005050299223512411,0.0005119229899719357,0.0005176570266485214,0.0005198640283197165
0.3029963006172174,0.22206408602551375,2.770928411492931,0.5135163579834625,0.4105512175936221,0.39922420815538096,0.06630110942144207,0.06214186413303606,0.005393902563277553,0.004873568679623415,0.0041603004120324034,0.002624271760681494,0.0007351081011151984,0.00023559595680221754,0.0002055263063292812,0.00010741826554346934,0.0001027100057061711,0.00010048149143935507,3.7449331982155396e-05,3.549940581641629e-05,3.347694937734856e-05,1.0714284447664253e-05,1.0269108935042012e-05,4.165715414849443e-06,3.7486812912934014e-06,3.4159822596060984e-06,2.8213908867774017e-06,1.8418660994928088e-07,1.2243091416448906e-07,6.623643070981107e-08,6.435229652807294e-08,4.393751934989828e-08,4.176728804630884e-08,3.970100018742346e-08,0.0004314640536904335,0.0004345240304246545,0.00044107099529355764,0.00044510397128760815,0.00047100894153118134,0.0004553619073703885,0.0004702520091086626,0.00045728101395070553,0.0004675639793276787,0.00047088100109249353,0.00045948801562190056,0.0004593940684571862,0.00046758796088397503,0.0004780689487233758,0.0004749990766867995,0.00047178403474390507,0.00047579105012118816,0.0004823179915547371,0.0004800100577995181,0.0004885660018771887,0.00048596400301903486,0.0004970669979229569,0.0005015559727326035,0.0004912270233035088,0.0005067569436505437,0.0005188740324229002,0.0005248639499768615,0.000508161960169673,0.0005217200377956033,0.0005237350706011057
0.8464953462533984,0.5690417771584352,3.6090250469119014,0.4844376009423286,0.43268205050679176,0.06822126739445776,0.036729556220416924,0.024568992338822763,0.012551539982533253,0.0041461511661865635,0.0031504137377800227,0.0010367924458259082,0.0007651374566590821,0.0003777758722802216,0.00025900774597160747,0.00025522480332145755,0.0002129883880981347,1.3000550467439576e-05,1.2899028478490213e-05,1.2898512369833297e-05,1.1028898492344187e-05,7.054910468012782e-06,6.504816502581132e-06,6.3487515698467476e-06,4.3733375439816515e-06,4.061370086204086e-06,1.0263978118285836e-07,1.0229034743555044e-07,1.0223775385573409e-07,8.150805850616413e-08,8.015856127126546e-08,7.979749139343915e-08,7.9692747660137e-08,2.1387275904275788e-08,0.00043311703484505415,0.0004376389551907778,0.0004339279839769006,0.0004447809187695384,0.0005230989772826433,0.000456823967397213,0.0004507609410211444,0.00045584794133901596,0.0004503299714997411,0.0004594359779730439,0.00046332995407283306,0.00046168698463588953,0.0004688170738518238,0.00046495499555021524,0.0004657660610973835,0.00047011207789182663,0.00047315098345279694,0.0004885121015831828,0.0004829580429941416,0.0004922579973936081,0.00048430298920720816,0.0004983090329915285,0.0004992639878764749,0.0005020230310037732,0.000505601055920124,0.0005051870830357075,0.0005093449726700783,0.0005101819988340139,0.000531038036569953,0.0005366849945858121
0.9871972388823189,0.8790968791913134,2.772592026989423,0.4668164290487766,0.44072504272930246,0.00914571799177484,0.008167993823871273,0.0043803229728627355,0.0031252174219457535,0.0007151309542806922,0.0006604072730187182,0.0005313779072765385,0.00021512636788404183,0.0002131000780343036,0.00015900370739073915,0.0001238358081919884,3.5214241102400935e-05,1.7489913565769256e-05,7.475278392835028e-06,6.79605845898449e-06,6.558925678924405e-06,6.351563817256047e-06,5.156986393885069e-06,3.776321270908171e-06,2.3271337953025814e-06,1.6208558573193298e-06,1.170454981697685e-06,1.1411072659413636e-06,9.433004972184964e-07,6.269595396170024e-07,5.711157342085399e-07,3.74561977406166e-08,3.5232445371247745e-08,1.808340245792515e-08,0.00043292902410030365,0.0004484119126573205,0.0004404410719871521,0.0004664650186896324,0.0004506499972194433,0.00045241101179271936,0.00045168097130954266,0.0004535471089184284,0.00044986000284552574,0.00047419709153473377,0.00045739696361124516,0.0004785569617524743,0.0004663780564442277,0.0004855839069932699,0.0004709060303866863,0.00047380803152918816,0.00047347694635391235,0.0004844800569117069,0.0005055500660091639,0.00048676098231226206,0.0005085719749331474,0.00048811594024300575,0.0005080559058114886,0.0004896570462733507,0.000505295000039041,0.000522137968800962,0.0005127069307491183,0.0005131970392540097,0.0005200239829719067,0.0005226610228419304
0.7867558721562373,0.6009512443497661,5.813301680270512,0.4811162109253928,0.7226969378153294,0.13277730801731144,0.06062761786009888,0.041353756190325545,0.016541627187965643,0.008374618326027544,0.006957938756004638,0.001981654489999183,0.0014497404670581213,0.0007167375929717672,0.0003918179999985933,0.0003800308000232058,0.00033919976102217604,2.034106742026091e-05,1.7769876382694356e-05,1.776975204237213e-05,1.2432976675719765e-05,1.013148013675353e-05,9.847195456524383e-06,9.609484601711555e-06,5.108265483805589e-06,5.093481565547744e-06,9.401452651625063e-07,8.877817215161573e-07,8.725464350871709e-07,3.537812355178021e-07,3.2758141319697493e-07,2.1306899850116566e-07,2.121111974163683e-07,2.0054070221464397e-07,0.0004408969543874264,0.000430754036642611,0.0004368339432403445,0.00044107006397098303,0.000461083953268826,0.0004641660489141941,0.0004471979336813092,0.00045845203567296267,0.00044748501386493444,0.0004779150476679206,0.00046224799007177353,0.000458143069408834,0.0004648639587685466,0.0004809250822290778,0.0004856879822909832,0.0004810050595551729,0.00047178997192531824,0.00047966104466468096,0.000481198076158762,0.0004967849235981703,0.0005159919383004308,0.0004834680585190654,0.0005232039839029312,0.0004984700353816152,0.0005040999967604876,0.0005071550840511918,0.0005074349464848638,0.0005239390302449465,0.0005160250002518296,0.0005191569216549397
0.5377059850537337,0.048859906758049076,5.034725827827017,0.515068072010763,0.512462082294607,0.5093230876739638,0.128808224869506,0.0473868697572622,0.031065213997188052,0.03011715648557624,0.003343692483545583,0.003343665018632394,0.00042949918416480023,0.0003048320808403428,0.00021600248025266776,0.00014091193561403692,0.00012508276523901543,6.81078612906071e-05,5.6660231026263674e-05,4.2200214210037155e-05,2.0721197298981674e-05,2.0720264302033633e-05,1.0844064807176e-05,7.709671225064063e-06,1.4078288923192792e-06,1.4045137590200411e-06,1.1305871210666306e-06,7.687629467453931e-07,7.669152313794821e-07,4.466950791207478e-07,4.291170991158415e-07,3.5662465352633666e-07,3.563033573662848e-07,1.5678139694099864e-07,0.00043317792005836964,0.00043445301707834005,0.000449358019977808,0.0004446690436452627,0.0004745849873870611,0.0004526290576905012,0.00047113397158682346,0.0004592309705913067,0.000453387969173491,0.00047202897258102894,0.0004730839282274246,0.00045766402035951614,0.00046619900967925787,0.00046622403897345066,0.00047255901154130697,0.0004731391090899706,0.0004924829117953777,0.0005048350431025028,0.00048448401503264904,0.0004884180380031466,0.00048357597552239895,0.0004958739737048745,0.000500806956551969,0.0004906869726255536,0.0005062000127509236,0.0005073869833722711,0.0005056529771536589,0.0005102799041196704,0.0005210019880905747,0.0005246320506557822
0.9080415620455077,0.711736729344619,1.4585858025053808,0.4752479209564626,0.20358624945786138,0.01599133987904915,0.010602098723481309,0.006277436135367321,0.0035149550688274257,0.0011194771446746013,0.000957059069277201,0.0005124614993304584,0.00023203413203214026,0.00017222748063690964,8.695236761928391e-05,7.846292068647337e-05,2.8476329335369014e-05,7.711777464004765e-06,5.093157283419836e-06,5.041647719952328e-06,4.41212226569318e-06,2.128535750536763e-06,2.0792961482308395e-06,2.0601970679894978e-06,1.9060095763408467e-06,1.3966854235084166e-06,1.56237676009761e-07,1.5622563941297515e-07,1.4003502269351386e-07,1.1910239148898589e-07,1.0771488347847407e-07,7.305124641610987e-08,7.302538406584916e-08,2.4773196659878307e-08,0.00045138096902519464,0.0004353660624474287,0.0004382090410217643,0.0004423700738698244,0.0005037400405853987,0.0004754289984703064,0.00044929294381290674,0.0004668859764933586,0.000452469103038311,0.0004626959562301636,0.0004608910530805588,0.0004611760377883911,0.00046862405724823475,0.00047107599675655365,0.00046965701039880514,0.00047331000678241253,0.00047471001744270325,0.000501959933899343,0.0004837560700252652,0.0004975800402462482,0.0005008549196645617,0.0004841859918087721,0.0005002139369025826,0.00048648996744304895,0.0005082889692857862,0.0005060730036348104,0.0005051599582657218,0.000510036014020443,0.0005157659761607647,0.0005222209729254246
0.8839922821510423,0.8266672213770541,5.920157904125752,0.47070702305063605,0.9034903877046433,0.05572670415725067,0.030906594410025735,0.01776222025472966,0.006773241311995366,0.004589107954333739,0.004263157052675855,0.0021398690964587,0.001077879226911919,0.0008376837287995682,0.00016403367775300298,0.0001338181343700523,4.539248436412652e-05,4.090458993557206e-05,1.7763061542738153e-05,1.7496777793399775e-05,1.7454042995008937e-05,1.0805570517206681e-05,8.721284884311687e-06,8.490848837739822e-06,7.761033674928066e-06,2.332410314659597e-06,7.588792639238009e-07,7.579225874493121e-07,6.399582909340065e-07,5.701906560844919e-07,5.04795883480297e-07,3.260138886899942e-07,3.1612975785819756e-07,1.1357208024176985e-07,0.0004324930487200618,0.0004355349810793996,0.00045284698717296124,0.00045909301843494177,0.00046482798643410206,0.00046686409041285515,0.0004663859726861119,0.0004477220354601741,0.0004507330013439059,0.0004619400715455413,0.0004568309523165226,0.000467324978671968,0.00046915397979319096,0.00046630005817860365,0.0004691960057243705,0.0004755220143124461,0.000474881031550467,0.0004920760402455926,0.0004851969424635172,0.0004792229738086462,0.0004990440793335438,0.000495507032610476,0.0005023570265620947,0.0004936499753966928,0.000506710959598422,0.0005105870077386498,0.0005216080462560058,0.0005113340448588133,0.0005196890560910106,0.0005237360019236803
0.7568430430795484,0.3924168502170541,6.910791514955695,0.4930205639684573,0.6360457673926859,0.23066134246432604,0.08263356561660798,0.06860601899351008,0.02964634290136997,0.012764944517682272,0.007564922093414266,0.0029256592433068848,0.001880756907188157,0.0007679034653601685,0.0007626739232202055,0.0005589684700398341,0.0005504179878561905,1.87628818800831e-05,9.113827248684385e-06,9.01815943423212e-06,6.897894120666302e-06,6.035085573544991e-06,5.462269690847801e-06,5.400213744120297e-06,2.6341000086378924e-06,2.6189430083167685e-06,6.116743038073093e-07,6.10417853176148e-07,5.960601182420446e-07,2.1819135467149054e-07,2.113296276467684e-07,1.9472146084124405e-07,1.938691364044737e-07,4.382266316016157e-08,0.00043412495870143175,0.00043603498488664627,0.0004391149850562215,0.00044340197928249836,0.00048027094453573227,0.00045245804358273745,0.00045236293226480484,0.0004544080002233386,0.0004488748963922262,0.0004762460011988878,0.0004526569973677397,0.0004542840179055929,0.000505103962495923,0.000465056044049561,0.00046912103425711393,0.00047030707355588675,0.0004764399491250515,0.0004801379982382059,0.0004809099482372403,0.000479369075037539,0.0004889930132776499,0.0004849419929087162,0.0004995969356968999,0.0005005679558962584,0.0005051270127296448,0.0005197679856792092,0.0005070950137451291,0.0005104050505906343,0.0005230609094724059,0.0005250500980764627
0.932480069842819,0.9135426483529893,8.176710426372729,0.4660926020005718,1.3233871401269461,0.03924780556719113,0.02241214717922436,0.012340327667597644,0.004458814603796806,0.003541093421284089,0.003355803354994605,0.0018477625951199416,0.0009536443534596164,0.0007975611099399258,0.0001690875625273631,0.000137168819338251,0.0001087691629397674,5.433841432836766e-05,2.3114122616159606e-05,2.280984326774281e-05,2.199125591367253e-05,1.735509382480732e-05,1.4543393053375637e-05,1.4461864049788877e-05,1.102249906503532e-05,7.105013463089001e-07,7.092923456569413e-07,6.882489149617875e-07,5.917109145994936e-07,4.3156640863765147e-07,4.0248559874986473e-07,1.0573445723147713e-07,9.44349003066837e-08,5.63212137917637e-08,0.0004309440264478326,0.0004312850069254637,0.00044491502922028303,0.00044708303175866604,0.00047583505511283875,0.0004742339951917529,0.0004775869892910123,0.00046697305515408516,0.0004594220081344247,0.00046062993351370096,0.000472828047350049,0.0004580479580909014,0.0004664110019803047,0.0004623520653694868,0.00046957191079854965,0.00047086598351597786,0.0004842529306188226,0.00047664297744631767,0.0004839759785681963,0.0004909280687570572,0.0005126899341121316,0.0004923570668324828,0.0005252480041235685,0.0004927520640194416,0.0005076599773019552,0.0005089660407975316,0.000513519044034183,0.0005110889906063676,0.0005204780027270317,0.0005289559485390782
0.3683839375588025,0.26709127663741294,8.460378833387193,0.5125463579315692,1.0636718879229243,0.9825240002923399,0.17584973879288887,0.17326828332441027,0.022028986930734972,0.01983584553311352,0.016559536541255405,0.008447148923923061,0.0020018117508650178,0.000734874768850213,0.0004608947504545859,0.0002259792114715937,0.00020536916832054148,0.00020457278063230192,0.0001148791652063418,0.00010563200774826986,9.575407630325909e-05,3.738516668838802e-05,3.222075536320856e-05,1.312111057525689e-05,1.016950068029081e-05,1.016926046137179e-05,7.081098209044683e-06,2.493415836363584e-06,1.648980725174725e-06,1.4294691909375669e-06,1.4283267777690271e-06,1.4108790744548082e-06,3.8666151044680805e-07,1.7225891540498436e-07,0.0004285189788788557,0.0004342759493738413,0.00046322797425091267,0.0004458329640328884,0.000484923948533833,0.0004511589650064707,0.00045093405060470104,0.00045457202941179276,0.00044871994759887457,0.0004607770824804902,0.0004568650620058179,0.00046409701462835073,0.0004670829512178898,0.00046286394353955984,0.0004694099770858884,0.0004699940327554941,0.0004671820206567645,0.0004842530470341444,0.0004967949353158474,0.0004830090329051018,0.0004968920256942511,0.0004976060008630157,0.0004968889988958836,0.000499165034852922,0.0005038019735366106,0.0005045650759711862,0.0005117940017953515,0.0005068590398877859,0.0005271300906315446,0.0005174700636416674
0.6870545832536334,0.0792334890069597,9.170645517662724,0.5148090409347787,0.548768692011269,0.5463453232528812,0.11941384761950055,0.07743838172123062,0.04321467670951882,0.04318889108340241,0.00739520036597073,0.007296384690601889,0.002081437344496883,0.001021663822491642,0.000957364981554766,0.00010975785877669215,9.345770300846855e-05,4.842698044208565e-05,3.445173263446918e-05,3.288125142061149e-05,3.115731170325749e-05,2.172658929478878e-05,2.1457586114698792e-05,1.3875880681054355e-05,6.434716138639949e-06,5.249395915293056e-06,4.808460207174825e-06,3.791539837627575e-06,2.8096185332503113e-06,1.3160228912879365e-06,9.300698894264998e-07,7.205972344914226e-07,5.670066569662293e-07,5.535050496119977e-07,0.00043056998401880264,0.0004362529143691063,0.0004393730778247118,0.0004580030217766762,0.00046275299973785877,0.00045483000576496124,0.00045099202543497086,0.00046047905925661325,0.0004486080724745989,0.00046461401507258415,0.0004597519291564822,0.0004797959700226784,0.0004720719298347831,0.00048047408927232027,0.0004875650629401207,0.0004728019703179598,0.0004729899810627103,0.0004903040826320648,0.00047929491847753525,0.0005060589173808694,0.00048293406143784523,0.0004828859819099307,0.0005014319904148579,0.0004992829635739326,0.000501748058013618,0.0005058899987488985,0.0005064039723947644,0.0005082759307697415,0.0005200740415602922,0.0005183329340070486
0.6430796776895962,0.4563109796052035,6.937232306870067,0.4926772790495306,0.7315271660229526,0.3089897375196791,0.09369713075107923,0.07928282257157357,0.023248160946466655,0.01544828221919767,0.012185910906263498,0.002221317673993458,0.0016121666894950146,0.0006185136617977608,0.0006082035183400117,0.0005261102533919197,0.0005153431462984626,4.359344815520187e-05,2.6363871484552344e-05,2.4628705828447317e-05,2.3696640910063724e-05,1.588888262275979e-05,1.3008079845605073e-05,5.781470899616071e-06,5.7371416709749225e-06,3.633129131173185e-06,2.6754163879114266e-06,2.618248067156873e-06,2.443073872422024e-06,8.593073102185478e-07,8.583659914715434e-07,7.236986672747403e-07,5.256624482735805e-07,3.756023251395363e-07,0.00043071690015494823,0.0004384990315884352,0.0004391790134832263,0.0004443409852683544,0.00045921304263174534,0.00044868793338537216,0.00044999702367931604,0.0004674619995057583,0.0004698029952123761,0.0004615229554474354,0.00046194298192858696,0.000460368930362165,0.00046282203402370214,0.00046360306441783905,0.0004969739820808172,0.000469607999548316,0.00047297694254666567,0.00047908490523695946,0.0004925040993839502,0.0004838519962504506,0.0004843070637434721,0.0004980169469490647,0.0004851709818467498,0.0005043400451540947,0.0005064610159024596,0.0005064508877694607,0.0005104980664327741,0.0005071689374744892,0.0005170610966160893,0.0005205490160733461
0.879044330472637,0.4771272279152493,5.781893345310063,0.487607118091546,0.6117713894932394,0.10749566795681102,0.06268356174292802,0.043771396153383976,0.025750040045851727,0.005797384297862032,0.003665724617992573,0.0011463167277942507,0.001084909921726669,0.000481998179704218,0.00042706692251477207,0.00039893470167296207,0.00035132868051025213,1.865623233749026e-05,1.8272585228265287e-05,1.8272433064980548e-05,1.7786249868183282e-05,1.204378950688394e-05,1.0031011611898837e-05,7.640014923687824e-06,6.5520392574943205e-06,5.371355134801014e-06,1.2158389954084693e-06,1.0548329052412082e-06,9.934231842870486e-07,5.37447470697651e-07,4.866092661681252e-07,4.3048249619309734e-07,4.3009141214566526e-07,2.0679832994649394e-07,0.00044993706978857517,0.0004434599541127682,0.0004366310313344002,0.0004456290043890476,0.00046961510088294744,0.00045662105549126863,0.0004520169459283352,0.00044791901018470526,0.0004520961083471775,0.00045753095764666796,0.00047406996600329876,0.0004558040527626872,0.00046143296640366316,0.0004635789664462209,0.0004688919289037585,0.00047202000860124826,0.0004787410143762827,0.0004821199690923095,0.0004787479992955923,0.0005058720707893372,0.0004969040164723992,0.0005058670649304986,0.0004988699220120907,0.0005028749583289027,0.000505478004924953,0.0005033899797126651,0.0005128070479258895,0.0005074830260127783,0.0005176659906283021,0.0005197270074859262
0.4524473992179535,0.07259142632366522,8.083631142346226,0.515827820985578,1.005280480663491,1.0037089882208146,0.2345046842613457,0.08938541152965238,0.04034463955675226,0.04004366872484007,0.007651902647378852,0.007651835613334935,0.0017249487400344818,0.000965235076211235,0.0008578816728852969,0.00028784886519055565,0.00023518825788302353,0.00015050147265137308,0.00014129886362601458,8.989524486025157e-05,5.192096955558624e-05,4.7773513582607816e-05,1.0202850084977339e-05,8.240258810516101e-06,2.248983926035294e-06,2.141789353855563e-06,8.977508279935451e-07,8.716714978033159e-07,6.06672111683564e-07,6.062842010491064e-07,4.302844483235178e-07,4.26137851750927e-07,3.9742192656168493e-07,1.7208796732752102e-07,0.00043085403740406036,0.0004359750309959054,0.0004525230033323169,0.00044564995914697647,0.0005029099993407726,0.0004502639640122652,0.00045834400225430727,0.00045866495929658413,0.00045143207535147667,0.0004603690467774868,0.00045589799992740154,0.000461274990811944,0.00046925200149416924,0.0004632578929886222,0.00046725501306355,0.0004680779529735446,0.0004709400236606598,0.0004930490395054221,0.0004820990143343806,0.00048735400196164846,0.0004939540522173047,0.0004948069108650088,0.0005101849092170596,0.000488602090626955,0.00051777099724859,0.0005037490045651793,0.0005088599864393473,0.0005294829607009888,0.000520615023560822,0.0005172840319573879
0.31138731220771176,0.17251193769827644,8.824307594565399,0.5145525359548628,1.3537864337019414,1.341838152884883,0.22654976429986834,0.17750584802663244,0.018986398546719525,0.01673206085967372,0.011241967177633901,0.009961041260086158,0.0021452732728893973,0.0010070878865003096,0.0010066316545628007,0.000513156048844179,0.0005054072071985576,0.0005031955578611552,8.771694013126313e-05,8.723920238456467e-05,8.473930495075771e-05,3.290974910763413e-05,3.257856396245367e-05,1.3567088553154409e-05,1.2681137140596387e-05,1.1529528830444524e-05,9.8268492400109e-06,1.0992596657765794e-06,7.149511352906902e-07,6.181638361486455e-07,5.840810473183593e-07,5.595546589368727e-07,2.2755572245473453e-07,8.582887513295356e-08,0.00043213600292801857,0.00043898297008126974,0.00045252894051373005,0.00044673297088593245,0.00045107200276106596,0.00046379410196095705,0.00045401998795568943,0.0004636370576918125,0.0004531609592959285,0.00046967307571321726,0.00046047300565987825,0.0004884609952569008,0.0004575899802148342,0.00046755000948905945,0.00046636397019028664,0.00046761403791606426,0.0004740270087495446,0.0004805800272151828,0.0004782699979841709,0.0005040059331804514,0.0004855439765378833,0.000484482035972178,0.0004868069663643837,0.0005004260456189513,0.000489144935272634,0.0005071980413049459,0.0005161099834367633,0.0005257860757410526,0.0005146459443494678,0.0005590149667114019
0.9708326498571355,0.4585838238763206,3.9431774111012725,0.486167442984879,0.4095443457894852,0.04952487962980551,0.04152196340611436,0.027829954627479007,0.020414830555332993,0.0016036349565990333,0.0010579846663987364,0.0006628011428941827,0.0002833981696457287,0.00020258746804754566,0.00019204119765454448,0.0001850844057544169,0.0001061384973760458,1.8849815561549825e-05,1.0373524615669107e-05,9.706169835374452e-06,9.356212188870141e-06,8.482794104663421e-06,6.8041638745660866e-06,3.794775902802455e-06,2.8821346362123433e-06,2.586880153758987e-06,5.428090825548549e-07,5.133765369754324e-07,4.84072937052854e-07,4.839815209650677e-07,4.070551743241771e-07,2.698349568898477e-07,2.6845576137771453e-07,1.4904699948526893e-07,0.0004329209914430976,0.0004492530133575201,0.00044041802175343037,0.00044832099229097366,0.00044970004819333553,0.0004498489433899522,0.0004525169497355819,0.0004740749718621373,0.0004497569752857089,0.00045924203004688025,0.0004581829998642206,0.0004582490073516965,0.000460228999145329,0.0004692949587479234,0.00047162792179733515,0.00047118798829615116,0.00047230010386556387,0.00048818299546837807,0.0004805779317393899,0.0004953130846843123,0.0004818979650735855,0.0004948199493810534,0.0005034600617364049,0.0004919760394841433,0.0005035349167883396,0.0005069520557299256,0.000513019971549511,0.0005080800037831068,0.0005311870481818914,0.0005197100108489394
0.047482077778229326,0.036851540610053135,4.535937960808619,0.5149924230063334,1.5505248380793377,1.543403733527519,0.08414802207197848,0.05458192816554222,0.00807005473409899,0.007575927303119618,0.007285769908418713,0.0037898705632763473,0.0030199999496298294,0.0001454827653215892,0.00013363285352314564,0.00011300170398522001,8.881988463196633e-05,7.781057167630483e-05,5.997364300448169e-05,1.9052962727477857e-05,1.8851760023267706e-05,5.296347745097934e-06,5.289118010615137e-06,5.264079489651794e-06,5.1989452633646755e-06,4.067350083575114e-06,3.4834593036960477e-06,3.476158546268499e-06,6.968110833058162e-07,6.957434594829678e-07,2.3213928883520156e-07,2.067533915332682e-07,1.6533878813843273e-07,1.464099357723797e-07,0.00044565601274371147,0.00043384998571127653,0.00043782300781458616,0.00047852296847850084,0.00048275094013661146,0.0004551670281216502,0.00045443198177963495,0.00045511091593652964,0.00045424699783325195,0.0004625950241461396,0.0004605760332196951,0.0004618039820343256,0.0004632980562746525,0.0004688430344685912,0.00048262602649629116,0.0005258899182081223,0.0004688580520451069,0.0004794229753315449,0.00047553505282849073,0.0004958510398864746,0.0004849639954045415,0.0005017529474571347,0.0004956269403919578,0.0005043490091338754,0.0005072179483249784,0.0005053180502727628,0.0005143010057508945,0.000511875026859343,0.0005165679613128304,0.0005183810135349631
0.9302420183009658,0.7307085434015644,4.143424769836975,0.4734582279343158,0.5887878997000014,0.038448250383245244,0.02769057170701693,0.01608988008463202,0.009714540458333422,0.002698583753304266,0.002324495877768478,0.0013927065263222482,0.0005781076525547717,0.0004705099942274448,0.0002700756012733559,0.00023174358424044172,5.23133267715938e-05,2.2784548941824214e-05,1.291571884024152e-05,1.2665332784585335e-05,1.1195526415164638e-05,5.567259742674712e-06,5.139026255753438e-06,4.953144019504896e-06,4.864950796650148e-06,3.142151009682308e-06,6.095222837188938e-07,6.040533590711182e-07,5.330083569926156e-07,3.9200496541510483e-07,3.5676370313534725e-07,2.0660078358879668e-07,2.0637161049326832e-07,6.980986159565672e-08,0.00043238699436187744,0.00043894199188798666,0.00043906201608479023,0.0004496440524235368,0.00047857698518782854,0.00045379798393696547,0.0004499600036069751,0.00045543001033365726,0.0004511179868131876,0.00046386499889194965,0.0004586130380630493,0.00045570696238428354,0.00046252505853772163,0.00046593998558819294,0.0004718480631709099,0.00046901300083845854,0.0004745339974761009,0.0004757690476253629,0.0004773200489580631,0.0004853390855714679,0.0004868920659646392,0.0004920089850202203,0.0005019339732825756,0.0005044590216130018,0.0005074810469523072,0.0005290950648486614,0.0005260290345177054,0.0005114160012453794,0.0005182820605114102,0.0005228429799899459
0.968046425182061,0.4287579032557307,3.4911346957718115,0.48852817399892956,0.34460906018753856,0.04552731941084368,0.03750814998251951,0.02557951765029517,0.01864342207039753,0.0013792105423988336,0.0008221896046032356,0.00044528914621869056,0.00024625403396164394,0.00014917218801811024,0.00014238839534350562,0.00014181420765991745,9.464693867250367e-05,1.4455580759915737e-05,8.570432202559143e-06,8.171669115522028e-06,7.886326077677662e-06,6.935061469038145e-06,5.527991611889336e-06,2.9518747086267724e-06,2.477350995078165e-06,2.100220018462091e-06,4.910671285494416e-07,4.245528552771951e-07,4.24404073460578e-07,3.8447116285124205e-07,3.2340943094641676e-07,2.402065811058911e-07,2.3869975688284264e-07,1.3040494137255374e-07,0.0004299059510231018,0.0004339789738878608,0.00044208101462572813,0.0004677199758589268,0.00048144091852009296,0.0004505410324782133,0.000455001019872725,0.0004577420186251402,0.0004524859832599759,0.00046198407653719187,0.0004666040185838938,0.00046728504821658134,0.00046424195170402527,0.00046520703472197056,0.00046644697431474924,0.00046840391587466,0.00047622399870306253,0.00047766894567757845,0.00048391101881861687,0.00048425106797367334,0.00048358505591750145,0.00048157304991036654,0.0005110939964652061,0.0004978219512850046,0.0005104480078443885,0.000534437014721334,0.000509553006850183,0.0005155309336259961,0.0005162330344319344,0.000518586952239275
0.4263532447243572,0.21154322698383277,8.970748931807162,0.5147595729213208,1.0286628463537473,0.9804645500359316,0.17603115758064433,0.1564986854844667,0.029603326052859008,0.026202525866421366,0.01508297264974378,0.011651872789112045,0.001454842796984099,0.0006222612062299055,0.0005518349979497764,0.000227130264445426,0.00021908772866052563,0.00021896546383797394,7.139188721484315e-05,6.65606387874891e-05,5.992577187854891e-05,2.838401844609067e-05,2.7332177348607373e-05,1.0994662998939652e-05,8.900664880108338e-06,8.894200872704212e-06,6.301861098705002e-06,1.9244879082932074e-06,9.444478537238277e-07,9.195146412596487e-07,8.236444263110267e-07,8.16907843523129e-07,4.057505250176762e-07,2.1639668834923863e-07,0.0004396190633997321,0.000434860005043447,0.0004386539803817868,0.00046484905760735273,0.0004922909429296851,0.0004539529327303171,0.00045458204112946987,0.0004601819673553109,0.0004616500809788704,0.00047608104068785906,0.00046298897359520197,0.00045763899106532335,0.00046610203571617603,0.0004707620246335864,0.0004710209323093295,0.00048391404561698437,0.0004746610065922141,0.0004925519460812211,0.00047867593821138144,0.0004993350012227893,0.00048257794696837664,0.00048583303578197956,0.000487274955958128,0.0005001680692657828,0.0005045499419793487,0.0005045878933742642,0.0005121359135955572,0.0005133759696036577,0.0005145370960235596,0.0005167080089449883
0.9017314179639625,0.6423807517156301,5.394267012531695,0.47793728194665164,0.7044839449094306,0.0705148159408521,0.04629571267415328,0.028633300430391077,0.01668816000579776,0.0044962869617204745,0.0036236689202567935,0.00177965938771032,0.0008763188802240141,0.0005780216878053902,0.00034744546014835886,0.00033433951257950153,0.00018397993355519866,2.1671645199552517e-05,1.9877249688006493e-05,1.9855645867391184e-05,1.7468040139522534e-05,9.685849711438384e-06,9.485583344369245e-06,9.33922828441686e-06,7.5137915737441606e-06,6.379470077843826e-06,1.1558733030209431e-07,1.1454792907929367e-07,1.1238854219706987e-07,7.68741636138929e-08,7.46769908636864e-08,6.816924820994207e-08,6.808294254347282e-08,2.3237800498493132e-08,0.0004281100118532777,0.0004334530094638467,0.00043947703670710325,0.0004416010342538357,0.00047310395166277885,0.0004551029996946454,0.000450262101367116,0.0004562760004773736,0.0004526580451056361,0.0004597039660438895,0.00046308396849781275,0.00045965705066919327,0.0004648070316761732,0.0004677270771935582,0.0004815020365640521,0.00048358598724007607,0.00047834101133048534,0.00047682796139270067,0.0004968919092789292,0.00048188003711402416,0.0004853439750149846,0.00048422301188111305,0.0004985769046470523,0.000503086019307375,0.0005048270104452968,0.0005045629804953933,0.0005116990068927407,0.000525390962138772,0.0005141709698364139,0.0005357969785109162
0.47673425537885783,0.2643162523309839,2.1707478183960744,0.5101746519794688,0.22285377975498227,0.19461113584285716,0.036659131963706536,0.03612728162521367,0.007545001497511048,0.006264959657771588,0.004007718645434486,0.0024856439872915858,0.0001758855261103288,0.0001330404452253801,6.283257435546068e-05,5.5008334382386356e-05,5.114952275980033e-05,2.9737852405571204e-05,1.8309606475226224e-05,1.5530926759550797e-05,1.122419809009763e-05,8.92802295659577e-06,6.642060161025217e-06,3.0248726815551792e-06,1.248083714434065e-06,1.1799282237230615e-06,9.306279206429435e-07,5.859144426749964e-07,4.758398922083115e-07,4.0824011100581783e-07,4.0563537717004026e-07,4.045157072772387e-07,4.009040942868738e-08,3.371620373618093e-08,0.0004483419470489025,0.0004324789624661207,0.00045131007209420204,0.0004669689806178212,0.0004808369558304548,0.00046247406862676144,0.00044740294106304646,0.00045917497482150793,0.0004555719206109643,0.0004622599808499217,0.00045526400208473206,0.0004736280534416437,0.00046851602382957935,0.00047219893895089626,0.000465469085611403,0.00047013803850859404,0.00048137304838746786,0.0004946599947288632,0.0004777349531650543,0.00048169807996600866,0.0004822480259463191,0.0004822800401598215,0.0004889860283583403,0.000501926988363266,0.0005027239676564932,0.0004991029854863882,0.0005084839649498463,0.0005131890065968037,0.0005158350104466081,0.0005190899828448892
0.5754031333367384,0.4889601252779515,4.458914553751377,0.4904059199616313,0.502985878445668,0.22963034379191405,0.06626648025179965,0.05618630939621116,0.012966267399658588,0.011044779752852464,0.009885450477560183,0.000815691067742693,0.000754691660776997,0.0002717549680426844,0.00024571747417533453,0.00022472692527539378,0.00022082804913941433,3.8900423838175396e-05,1.7959861060748394e-05,1.6951093121784793e-05,1.683317332231681e-05,1.0093688397840706e-05,9.037018695205904e-06,4.015378004878626e-06,3.943924739597853e-06,1.8771248588184864e-06,1.6855677088830543e-06,1.6851681341417666e-06,1.5710236382077878e-06,6.197653595755994e-07,6.191748958921825e-07,4.7627960342914105e-07,3.630064212266688e-07,3.1813613354360025e-07,0.0004332780372351408,0.0004346320638433099,0.0004382489714771509,0.00044265901669859886,0.0004723139572888613,0.0004748170031234622,0.00044983404222875834,0.0004592830082401633,0.0004553239559754729,0.0004770109662786126,0.0004590400494635105,0.0004682659637182951,0.0004658499965444207,0.0004634689539670944,0.00047211896162480116,0.00047140405513346195,0.0004733670502901077,0.0004772569518536329,0.0004928340204060078,0.0004891010466963053,0.000501951901242137,0.00048300495836883783,0.000507500022649765,0.0004872529534623027,0.000520769041031599,0.000510446960106492,0.0005140560679137707,0.0005129360361024737,0.0005218159640207887,0.0005184690235182643
0.7084201459833853,0.14125947590609333,3.485168808873971,0.5145647180033848,0.1994561800020968,0.17980645297420594,0.036414213573922403,0.03345124221773074,0.01455650045789035,0.012845975288211058,0.003509860361986495,0.0033291033344930838,0.0008991254795684613,0.0004302921933740949,0.0004164778264686461,4.6794816943686886e-05,4.656380613346999e-05,4.1722280124707296e-05,1.0941369547255368e-05,1.0538114141624493e-05,1.0313165905244254e-05,5.905805204114881e-06,5.778000798136957e-06,2.7069188513155238e-06,2.704792128631722e-06,2.449243036533253e-06,1.277869636380105e-06,8.872187054350046e-07,5.912755620227025e-07,5.424188402198115e-07,4.0015077813543804e-07,3.925716268119898e-07,3.2397094043883165e-07,9.0539976588658e-08,0.0004305590409785509,0.00043679901864379644,0.00045309902634471655,0.00045868800953030586,0.00047393201384693384,0.0004590180469676852,0.000464156037196517,0.00046666793059557676,0.0004597640363499522,0.0005129490746185184,0.0004612900083884597,0.000459522008895874,0.00046950799878686666,0.00046357105020433664,0.000471514998935163,0.0004705730825662613,0.0004736119881272316,0.0004792739637196064,0.00048405793495476246,0.00048557796981185675,0.00048328994307667017,0.0005016369977965951,0.0005158900748938322,0.0005039310781285167,0.0005192499374970794,0.0005228739464655519,0.000512645929120481,0.0005112329963594675,0.0005178020801395178,0.0005119600100442767
0.6559021196637528,0.47906436458522794,7.930832850631798,0.4881920129992068,0.8590245786577885,0.33021083514006566,0.10516566986945801,0.08642346660821595,0.025764558367073292,0.017068358745476686,0.013758573383515877,0.0021668518157789353,0.0019184787361359644,0.0007293744303245364,0.00068537674748678,0.000601199696967703,0.0005876298844396426,5.0556025293166055e-05,2.640784898825501e-05,2.496844002613786e-05,2.4863497539179583e-05,1.6024284861209597e-05,1.4218745389427614e-05,6.925916927361651e-06,6.693014244851671e-06,3.525005115842457e-06,2.9809163572504063e-06,2.9254118181828747e-06,2.7203871774266253e-06,8.97528897446032e-07,8.966257511802768e-07,6.999266056599374e-07,5.675029509890728e-07,4.5093034357929923e-07,0.00043279898818582296,0.00045232800766825676,0.0004436649614945054,0.000442708027549088,0.0004799789749085903,0.00045208202209323645,0.00046156009193509817,0.00045309599954634905,0.0004532129969447851,0.0004567920695990324,0.0004571269964799285,0.00045870605390518904,0.0004676181124523282,0.00046548992395401,0.00047908106353133917,0.0004824140341952443,0.0004736119881272316,0.0004776210989803076,0.00047978200018405914,0.0004904140951111913,0.0004856209270656109,0.0004941150546073914,0.0004890699638053775,0.0005025869468227029,0.0004925449611619115,0.000505260075442493,0.000516503001563251,0.0005082749994471669,0.0005146670155227184,0.0005148760974407196
0.8971098439566533,0.8233725913706561,2.6578694283465882,0.47128224500920624,0.4049470996759544,0.023281600819922053,0.01362192911828205,0.0077322060001030314,0.0032377811784984277,0.001904571543100942,0.0017555757866680173,0.0009169983263886979,0.00044783782466793407,0.0003531210976901819,8.991875652504458e-05,7.354864737514569e-05,2.0144483125058706e-05,1.9070893786854297e-05,8.260742063806735e-06,8.093106318561192e-06,8.00720481859595e-06,4.973946833828134e-06,3.988648786567995e-06,3.808855455441738e-06,3.519781101409678e-06,1.1447847138511224e-06,4.200407233066978e-07,4.1989354786465286e-07,3.5639569590637125e-07,3.011263940965609e-07,2.688565224198044e-07,1.5552343862060313e-07,1.536571424177773e-07,5.406219821349246e-08,0.000453355023637414,0.00044884299859404564,0.0004419300239533186,0.00044467998668551445,0.0004900519270449877,0.00044924893882125616,0.00045225396752357483,0.0004502029623836279,0.0004511600127443671,0.0004585010465234518,0.00046309304889291525,0.0004766980418935418,0.000467885984107852,0.00046661694068461657,0.0004628649912774563,0.0004692949587479234,0.00047765905037522316,0.0004815829452127218,0.00048032798804342747,0.00048398703802376986,0.0004980289377272129,0.0004836060106754303,0.0005023590056225657,0.000500204972922802,0.0005060200346633792,0.0005104609299451113,0.0005090469494462013,0.0005038760136812925,0.0005191350355744362,0.000526767922565341
0.8403413780135583,0.5362355350220966,8.405126635133865,0.48560018301941454,0.9662396702274221,0.17080448309217802,0.08917919421013502,0.06130225836415961,0.03142956371273091,0.010074891019332642,0.007318617859799734,0.002162307006013011,0.0018372890583426152,0.0008443388555608823,0.000650966702571707,0.0006249954357429234,0.0005477897423377495,2.7914496561846177e-05,2.7179439302051352e-05,2.717898580655213e-05,2.3780910643697866e-05,1.5530945289389796e-05,1.3824937084961462e-05,1.3145932979940953e-05,9.139419407795928e-06,8.4292101489991e-06,3.9823610966045257e-07,3.547685449772269e-07,3.4270082115133475e-07,3.3495638596523374e-07,3.1965786520470905e-07,3.0890052693575464e-07,3.0786018388063335e-07,8.445700612150309e-08,0.0004318250576034188,0.00043984001968055964,0.0004802369512617588,0.0004619690589606762,0.00047297298442572355,0.0004492559237405658,0.0004730700748041272,0.0004529959987848997,0.0004598649684339762,0.0004630179610103369,0.00045887508895248175,0.000470353988930583,0.00046558305621147156,0.00046634289901703596,0.0004745939513668418,0.0004883389919996262,0.00047584192361682653,0.0004922300577163696,0.00048006605356931686,0.0005000659730285406,0.0004993450129404664,0.0004902170039713383,0.0005014640046283603,0.0004921890795230865,0.0005026930011808872,0.0005011099856346846,0.0005132360383868217,0.0005287409294396639,0.000531701953150332,0.0005345649551600218
0.548364842380001,0.14589321977911818,1.7129759596578769,0.514740476035513,0.151901455932934,0.14806921546689614,0.02922848673789045,0.021795830615802977,0.007557330243757969,0.007264852402515473,0.002258835197378619,0.002107967475689214,4.87590312236356e-05,3.8715668735113236e-05,2.2055506907204114e-05,1.7519925884424823e-05,1.6873398328092193e-05,9.154407110316757e-06,5.433587931750601e-06,4.713148825520934e-06,2.9542084513118075e-06,2.6140727263802187e-06,2.015981503389832e-06,1.170315753995341e-06,2.9687266821266194e-07,2.6991344183674145e-07,2.6140758466210335e-07,1.417225565262472e-07,1.008385203255647e-07,7.944032100798821e-08,7.322626706449352e-08,6.692582095752749e-08,2.774417412541376e-08,2.3880060689771558e-08,0.00042908103205263615,0.000437289010733366,0.0004812850384041667,0.00044352002441883087,0.00047859607730060816,0.00045489089097827673,0.00045011006295681,0.0004519619978964329,0.000452602980658412,0.0004593560006469488,0.0004690850619226694,0.0004582909168675542,0.0004692310467362404,0.0004960059886798263,0.0004673480289056897,0.0004663859726861119,0.00047438498586416245,0.0004752769600600004,0.0004787340294569731,0.0005014999769628048,0.0004946680273860693,0.0004814770072698593,0.0005027640145272017,0.0005055679939687252,0.0005069650942459702,0.0005025980062782764,0.0005256140138953924,0.0005101390415802598,0.0005189059302210808,0.0005177140701562166
0.9572191492093396,0.42580255643157894,4.154685804075861,0.4856298860395327,0.4071830286616497,0.05694048262552535,0.044840452374277286,0.03080491721747279,0.021948953153697652,0.0019500459510303888,0.0011045059450459963,0.000503570248261711,0.00035826562843164534,0.00018828792369959886,0.00017790839476811512,0.00017720061252292067,0.0001317467505636394,1.5301964885126067e-05,1.062420317835186e-05,1.0383935197202121e-05,1.023424071361686e-05,8.471619231075876e-06,6.795400419111604e-06,3.855095631472384e-06,3.452629770009408e-06,2.793407972180677e-06,7.664268024752656e-07,6.461049303109612e-07,6.342533112907427e-07,4.5951569839787667e-07,3.8987769754576827e-07,3.1224990745514944e-07,3.1078038512694525e-07,1.687304259181398e-07,0.0004329970106482506,0.00043330201879143715,0.00044369709212332964,0.00044450000859797,0.0005013189511373639,0.0004650320624932647,0.00044970097951591015,0.00045125302858650684,0.00045024394057691097,0.000459522008895874,0.00045946508180350065,0.0004574339836835861,0.00047348206862807274,0.0004738729912787676,0.0004856080049648881,0.0004710520152002573,0.0004717349074780941,0.0004929059650748968,0.00047917605843394995,0.0005368670681491494,0.0004847219679504633,0.0004939620848745108,0.0005089929327368736,0.0004984340630471706,0.000514119048602879,0.0005032920744270086,0.0005222409963607788,0.0005094109801575541,0.0005190379451960325,0.0005193490069359541
0.5494094913401387,0.128536757960952,1.3101412310050273,0.5142713380046189,0.11703862019898333,0.11545109746898108,0.023478736461480885,0.015961514097162496,0.005999151971733579,0.005889876154398923,0.001625557324853128,0.0015527987182686416,4.383779267115132e-05,4.1558954192974116e-05,2.1043970305277378e-05,2.0326506799176584e-05,1.9563479808424073e-05,9.177899543910574e-06,6.386799133339866e-06,5.472128524078024e-06,3.2290348694466596e-06,3.0331001009162543e-06,2.1928691816637525e-06,1.3820473904241331e-06,2.7432705348001315e-07,2.5137997299661036e-07,2.5105250836944656e-07,1.4292158429721503e-07,1.1224692085614702e-07,8.150147203019203e-08,7.805136574469292e-08,6.938781246823713e-08,3.925312609838377e-08,2.6464953382003916e-08,0.0004291340010240674,0.0004336859565228224,0.0004397809971123934,0.0004442890640348196,0.0005166790215298533,0.00044808199163526297,0.00044994999188929796,0.0004707329208031297,0.00045455899089574814,0.00046883593313395977,0.00045766495168209076,0.0004608309827744961,0.00046941498294472694,0.00046593695878982544,0.00046560110058635473,0.0004682469880208373,0.0004857359454035759,0.0004736279370263219,0.0004941490478813648,0.0004845840157940984,0.00048214197158813477,0.0004831829573959112,0.0005443330155685544,0.0004864309448748827,0.0004975509364157915,0.0005139809800311923,0.0005140609573572874,0.0005103079602122307,0.0005176870618015528,0.0005050899926573038
0.8982358297697178,0.3899140326435434,3.874723533132019,0.4902735910145566,0.35186653083756103,0.07201482420493656,0.04295704230508394,0.03149387922704634,0.019638459394866522,0.003538315068290076,0.0018053527474056943,0.0007396705901521741,0.0006722259712989467,0.0002835952042504781,0.0002741816058267752,0.00020978750103051104,0.00020008450599610735,1.1536746594470104e-05,1.0709918604544985e-05,1.0534844201754493e-05,1.0531203865595449e-05,7.1313223150612705e-06,5.982222602766861e-06,3.916364477372333e-06,3.880427536542141e-06,2.6202071024103824e-06,1.6250993897085546e-06,1.4378576900542424e-06,1.281649748481495e-06,3.408786183401581e-07,3.078618181508027e-07,2.857586205839604e-07,2.8572666592594e-07,1.5013396213937862e-07,0.00042855797801166773,0.00043659901712089777,0.0004522149683907628,0.00045527389738708735,0.000485828029923141,0.00045263406354933977,0.00044862006325274706,0.0004566611023619771,0.0004698720294982195,0.0004885949892923236,0.0004589828895404935,0.0004577559884637594,0.00046831194777041674,0.00047160498797893524,0.00046689400915056467,0.00046138197649270296,0.00047190894838422537,0.0004759390139952302,0.00048154196701943874,0.0004998209187760949,0.0004801159957423806,0.00048780604265630245,0.0005043720593675971,0.00048599601723253727,0.0005034529604017735,0.0004906479734927416,0.0005078939720988274,0.0005089389160275459,0.0005209329538047314,0.0005229590460658073
0.9998608482078876,0.7693404509215888,5.83616872816799,0.47113963996525854,0.8602418399352683,0.032543344442958665,0.03094982548558762,0.017766069335877002,0.013887202778665878,0.002023693979489265,0.0018516021462904638,0.001655102631811127,0.000613560544385971,0.0006132426176068774,0.0005413540630190935,0.000420848161684798,5.5132099549647226e-05,2.4553501351371432e-05,1.121537518941726e-05,9.997823351938887e-06,9.37027856713636e-06,9.350694993034423e-06,7.721822792923471e-06,5.087269888961245e-06,2.9928035515561303e-06,2.749667676147512e-06,1.7414459069100169e-06,1.7005205128236478e-06,1.393970188863689e-06,8.859463410754555e-07,7.928163485333496e-07,7.596797641207318e-08,7.497679522359515e-08,4.086359530539421e-08,0.00043344299774616957,0.0004380759783089161,0.0004513359162956476,0.00044528499711304903,0.0004884819500148296,0.00046046602074056864,0.0004619469400495291,0.00045747694093734026,0.00046649493742734194,0.00046472600661218166,0.0004740580916404724,0.0004601649707183242,0.00046470400411635637,0.0004818399902433157,0.0004670830676332116,0.00047280697617679834,0.0004702899605035782,0.0004821399925276637,0.0004976319614797831,0.0004939630161970854,0.0004817389417439699,0.0005014450289309025,0.0005058770766481757,0.0004993140464648604,0.0005023630801588297,0.0004984429106116295,0.0005156229017302394,0.0005176549311727285,0.0005144230090081692,0.0005272910930216312
0.5420829197907506,0.01367864427367782,9.63460076744327,0.5152099129045382,1.0327916223160873,1.0083738193024259,0.2870227343181354,0.08291198903415728,0.07243753038345359,0.06628414085004855,0.0021389740707208225,0.0020987065063960966,0.0009395202786133583,0.00048772306189731433,0.0004450453985743984,0.00021969016727586631,0.0001622850173127812,0.00013274294411232143,9.191104030963684e-05,5.5274211175824846e-05,2.2715254281963055e-05,2.1609564731804756e-05,4.646021495326435e-06,2.9256023425190375e-06,1.7004959775501485e-06,1.4636935543595494e-06,9.525244774396393e-07,8.77749082983224e-07,7.041564720809046e-07,6.101069133990858e-07,4.022516292584734e-07,3.869094838629919e-07,3.5308571835347254e-07,1.8436120453216287e-07,0.00044523098040372133,0.0004382269689813256,0.00044523400720208883,0.00044802192132920027,0.00046876806300133467,0.00044839398469775915,0.0004520770162343979,0.00045879301615059376,0.00045420799870043993,0.00046159804333001375,0.0004600220127031207,0.000460859970189631,0.000479878974147141,0.0004796680295839906,0.00047751597594469786,0.0004698720294982195,0.00047304900363087654,0.00047929398715496063,0.000478750909678638,0.0004984650295227766,0.0004977619973942637,0.0004968000575900078,0.0005211719544604421,0.0004870869452133775,0.0005074779037386179,0.0005022510886192322,0.0005084250587970018,0.0005101810675114393,0.0005420979578047991,0.0005356359761208296
0.7649871788012479,0.7372645200918427,1.8564217606428766,0.47558639803901315,0.2634511190810973,0.03690898870161894,0.01608923934232821,0.010434883774138422,0.003063489227180234,0.002728151544544003,0.0025635534025984664,0.0009367255367196835,0.0005119780069778104,0.0003453093644435373,2.408005724888015e-05,2.401959826135277e-05,2.025596675665867e-05,2.0582833563107773e-06,1.8829256565044792e-06,1.8809068583796175e-06,1.1594304396584176e-06,1.0758782379946503e-06,1.0716895714263468e-06,9.645508821015207e-07,4.985712710218892e-07,4.5857027331085966e-07,1.1432292153619385e-07,1.0915516071772593e-07,1.0914222500493798e-07,7.94158843847657e-08,7.327382981642212e-08,5.159487300940011e-08,5.15217240178912e-08,3.488863923454779e-08,0.000429147039540112,0.00043796293903142214,0.0004411969566717744,0.00044440501369535923,0.0004907780094072223,0.00044603506103157997,0.00046465802006423473,0.00045414105989038944,0.0004743350436910987,0.00046448700595647097,0.00045558298006653786,0.000457876012660563,0.00046362599823623896,0.0004673120565712452,0.00046676595229655504,0.0004685430321842432,0.00047388800885528326,0.00047827698290348053,0.0004804059863090515,0.0004978229990229011,0.0004788789665326476,0.0004853449063375592,0.0005026330472901464,0.000489966943860054,0.0005067249294370413,0.0004999879747629166,0.0005122410366311669,0.0005107109900563955,0.0005176850827410817,0.0005211450625211


==> data/weak_greedy/rb_evaluation_ntrain_500_P1_H1b_ntest_500.csv <==
cw,cc,gin,fom_time,error_dim_1,error_dim_2,error_dim_3,error_dim_4,error_dim_5,error_dim_6,error_dim_7,error_dim_8,error_dim_9,error_dim_10,error_dim_11,error_dim_12,error_dim_13,error_dim_14,error_dim_15,error_dim_16,error_dim_17,rom_time_dim_1,rom_time_dim_2,rom_time_dim_3,rom_time_dim_4,rom_time_dim_5,rom_time_dim_6,rom_time_dim_7,rom_time_dim_8,rom_time_dim_9,rom_time_dim_10,rom_time_dim_11,rom_time_dim_12,rom_time_dim_13,rom_time_dim_14,rom_time_dim_15,rom_time_dim_16,rom_time_dim_17
0.7739560485559633,0.0,1.0,0.5073778410442173,0.04636066707429978,0.012622711339422629,0.005948031579412847,0.0003292650207526412,7.617107585099027e-05,2.0693562252194925e-06,6.916066051543005e-07,4.787540443714205e-08,2.5818256302766516e-08,1.0093116960469078e-09,3.0210363577749134e-10,1.669620684955237e-10,2.8943415727616384e-11,3.667936512554047e-12,2.2971263605023268e-12,3.996122875467058e-14,4.0019886181390757e-14,0.0010030680568888783,0.0005374489119276404,0.0005541869904845953,0.0005427420837804675,0.0005459550302475691,0.0006428129272535443,0.0005382859380915761,0.0005459429230540991,0.0005473599303513765,0.0005533560179173946,0.0005494330544024706,0.0005520280683413148,0.0005678479792550206,0.0005565900355577469,0.0005545199383050203,0.0005713040009140968,0.00044829898979514837
0.6973680290593639,0.0,1.0,0.509090200997889,0.06521249768900227,0.018256669154009073,0.007452935540809839,0.00024489790474222433,5.1168244226274684e-05,2.9663151023679924e-06,8.140817742989951e-07,8.503798097125465e-08,4.2763931808153076e-08,2.0555395750943452e-10,5.413657952226891e-11,2.7168992024100894e-11,3.493358932667349e-12,6.276937163541168e-13,3.63860345315478e-13,4.547247254142731e-14,4.321110409186063e-14,0.00045631604734808207,0.0003686239942908287,0.00037248607259243727,0.00038387300446629524,0.00038136309012770653,0.000437212991528213,0.00037280796095728874,0.0003769319737330079,0.00040489702951163054,0.0004076570039615035,0.0004876779858022928,0.0003944910131394863,0.00038830400444567204,0.0003892079694196582,0.00039507204201072454,0.000486498000100255,0.00040291401091963053
0.761139701990353,0.0,1.0,0.5058169059921056,0.04938488490638091,0.01351413426631332,0.006227943851415489,0.00032128720932416,7.313957458667996e-05,2.3586048409622493e-06,7.653466626068315e-07,5.7372988747701847e-08,3.060564088597452e-08,9.805089286275342e-10,2.878616451638493e-10,1.5675696033905093e-10,2.6024196095932042e-11,3.5221222991287325e-12,2.1790340602461455e-12,4.551799551885692e-14,4.1274370606943976e-14,0.00040104007348418236,0.00036616006400436163,0.0003790679620578885,0.000369391986168921,0.00037257804069668055,0.00037479610182344913,0.00037366210017353296,0.00037722697015851736,0.00037998403422534466,0.00038245704490691423,0.00038682797458022833,0.00038561003748327494,0.0003874839749187231,0.00039467692840844393,0.00040993501897901297,0.0003931049723178148,0.00040102191269397736
0.45038593789556713,0.0,1.0,0.5045940150739625,0.1423077967500963,0.040813117953410805,0.007949095968364244,0.00031413212305080675,4.122650501366772e-05,6.860097258480028e-06,3.9010214685004477e-07,9.177639093354474e-08,3.277832318787268e-08,5.695911781361696e-09,6.67166447626296e-10,2.0180661583020894e-10,6.075368473104086e-12,2.1884073507625014e-12,8.665773741850422e-13,1.9140304957376027e-13,7.58236040343126e-14,0.0003849219065159559,0.0003759809769690037,0.0003724439302459359,0.0003905120538547635,0.0003723630215972662,0.00037644500844180584,0.0003715099301189184,0.0003760840045288205,0.0003756920341402292,0.0003819719422608614,0.0003908650251105428,0.0003846569452434778,0.0003863490419462323,0.00039257598109543324,0.0003902020398527384,0.000392070971429348,0.000402202014811337
0.6438651200806645,0.0,1.0,0.5053640470141545,0.07959530211581263,0.022629454910992153,0.008213279299243955,0.00014109504402561745,2.720369094407886e-05,2.1810539860656174e-06,5.02411749505523e-07,6.555080061951904e-08,3.1144922293129834e-08,1.182208630897541e-09,2.7867731205739167e-10,1.2904867358780053e-10,1.2380903978551124e-11,2.6891125051442894e-12,1.458201166985217e-12,1.2722216833597462e-13,6.81103167083872e-14,0.00037114694714546204,0.0003663860261440277,0.00037050002720206976,0.00036739592906087637,0.00037079595495015383,0.00040733208879828453,0.0003729729214683175,0.0003752009943127632,0.0003794339718297124,0.00039122800808399916,0.0003827780019491911,0.0003854889655485749,0.00038582796696573496,0.00038918794598430395,0.0003926169592887163,0.0003902469761669636,0.0004075380275025964
0.2272387217847769,0.0,1.0,0.5058106699725613,0.24496369421583455,0.05675183795083881,0.0006260968096175037,6.658735439204001e-05,3.63667145467774e-06,1.0247808514599304e-06,1.6311116424437035e-07,6.159778524248307e-08,1.1366594693831016e-08,3.981074250595578e-09,2.095829381830789e-10,1.9100444536045383e-11,3.5886452536145997e-12,1.86738445172363e-12,3.857805615806149e-13,1.624386558870675e-13,9.120363754059884e-14,0.0003956349100917578,0.0003648599376901984,0.00037196697667241096,0.0003696370404213667,0.00037113402504473925,0.000372081995010376,0.0003764850553125143,0.00037716294173151255,0.00037813105154782534,0.0003781119594350457,0.00038515403866767883,0.000384783954359591,0.0003858640557155013,0.00040661997627466917,0.00039088400080800056,0.0003900720039382577,0.0004207310266792774
0.8276311719925821,0.0,1.0,0.5056515659671277,0.03421314743439592,0.009108288508646116,0.0046800840372866895,0.0003330094771518426,8.210218483759887e-05,5.079555824564716e-07,1.898194816106266e-07,8.699226021374809e-09,4.894301445318968e-09,3.298829737923797e-10,1.0627901823569725e-10,6.216118837551261e-11,1.2642547933779017e-11,1.1578600061837111e-12,7.611998589180415e-13,4.356700058185626e-14,3.845681255148511e-14,0.0003838620614260435,0.0003688660217449069,0.0003711869940161705,0.0003705309936776757,0.0003741390537470579,0.0004056190373376012,0.00037307897582650185,0.00038252200465649366,0.0003877480048686266,0.0004041499923914671,0.0003829819615930319,0.00039374991320073605,0.000385835999622941,0.00038567103911191225,0.0003904990153387189,0.000393447931855917,0.00041182106360793114
0.35452596812986836,0.0,1.0,0.5046567720128223,0.18148756954085335,0.04980592953815391,0.00561368832669706,0.0003812400016242108,3.773984614146785e-05,8.057394759493546e-06,2.8256147420763754e-07,8.300598758382803e-08,2.3890876274357306e-08,5.931298329772451e-09,2.8395640996744533e-10,6.072910750278108e-11,5.865758497810787e-12,2.5255088613809647e-12,7.976370471445986e-13,2.3394718432068716e-13,9.350404623190974e-14,0.00037330505438148975,0.00036729604471474886,0.00037296698428690434,0.00037076196167618036,0.0003711869940161705,0.0003733899211511016,0.00037113309372216463,0.00037420494481921196,0.00037920905742794275,0.00037837796844542027,0.00038244796451181173,0.00038591003976762295,0.0003849880304187536,0.00039381696842610836,0.0003866869956254959,0.00039115501567721367,0.00039783294778317213
0.7783834970737619,0.0,1.0,0.5051663999911398,0.04532741867809353,0.01231950852754713,0.005849080974350201,0.00033140490465174055,7.708692776390657e-05,1.9594427772001716e-06,6.614012191274744e-07,4.4482326275518264e-08,2.4076969870455047e-08,9.99281435650972e-10,3.0105607136736653e-10,1.6721359943540135e-10,2.9409769071066377e-11,3.641093493956628e-12,2.288908350442111e-12,3.674602731338785e-14,3.736687918389347e-14,0.0003741870168596506,0.00036860001273453236,0.0003730049356818199,0.00038625800516456366,0.0003742639673873782,0.0003739279927685857,0.0003739770036190748,0.00037699996028095484,0.00037913303822278976,0.000378273893147707,0.0003911820240318775,0.00038364098872989416,0.0003893229877576232,0.00038946501445025206,0.0003892530221492052,0.00041641597636044025,0.0003959119785577059
0.04380376578722878,0.0,1.0,0.5059457890456542,0.3681867684909701,0.025137206682390473,0.0027804183180057934,0.0004544753827839254,5.418614211612973e-06,2.1334649960979675e-06,7.070442844556244e-07,3.575577985829864e-07,5.520761561649854e-09,2.7219067941936292e-09,5.658009837822658e-10,5.000420870238849e-11,1.606977558248747e-11,1.0159714454375306e-11,3.466285286161511e-13,2.0541691144704755e-13,1.3219814460639464e-13,0.0003809540066868067,0.00036967801861464977,0.00036918907426297665,0.00037144904490560293,0.0003796989331021905,0.00039589800871908665,0.0003725489368662238,0.000377502990886569,0.0003770530456677079,0.0003790749469771981,0.0003810320049524307,0.0003835089737549424,0.00038399395998567343,0.00039576191920787096,0.0003897490678355098,0.0004046349786221981,0.00039911200292408466
0.7447621559078171,0.0,1.0,0.5062916029710323,0.05332309213907805,0.014683142175999931,0.006570583553097244,0.000307332960006254,6.850301914429771e-05,2.6567218324524955e-06,8.28639122783036e-07,6.826981115301307e-08,3.589971829636053e-08,8.203579837286926e-10,2.346999211095366e-10,1.253226667991424e-10,1.961847465313121e-11,2.8731569825551314e-12,1.7490974232530915e-12,5.221489822616558e-14,4.155561856910705e-14,0.0003621679497882724,0.00036688498221337795,0.00039927498437464237,0.00037167000118643045,0.00037049397360533476,0.0003720250679180026,0.0003721179673448205,0.00039544503670185804,0.0003791539929807186,0.00037794793024659157,0.00038186099845916033,0.0003844390157610178,0.00038437708280980587,0.000388558954000473,0.00038998702075332403,0.0003929090453311801,0.00041103793773800135
0.3704597060348689,0.0,1.0,0.5058027510531247,0.1745183145825551,0.0484138566886229,0.006106087840772599,0.00038569386762262614,4.027658688741245e-05,8.274071042273134e-06,1.6235070786748098e-07,4.606542577469476e-08,1.3812979208427046e-08,3.2552613999881976e-09,1.947226966574186e-10,4.457053409037142e-11,3.805081995079661e-12,1.5948311151146866e-12,5.279978867664131e-13,1.5418595228655527e-13,7.05241156489277e-14,0.00037323206197470427,0.0003741669934242964,0.00037046102806925774,0.00036976090632379055,0.00037050899118185043,0.00037196604534983635,0.0003818150144070387,0.00037467898800969124,0.000377048971131444,0.0003911819076165557,0.00038392096757888794,0.0003946630749851465,0.000383100938051939,0.0003909399965777993,0.00038858200423419476,0.000431154971010983,0.0004058999475091696
0.12992150533547164,0.0,1.0,0.5052282179240137,0.3048186007949673,0.050446988931395945,0.002907774478185576,0.00039668601974121,7.794784346534182e-06,2.643132698216093e-06,6.672224499680763e-07,2.970322538313155e-07,2.8958072463602414e-08,1.2376498090648926e-08,1.6586855081436006e-09,7.073230294037641e-12,1.8363959046715027e-12,1.0717688741263754e-12,1.6290785504860087e-13,1.255189732093504e-13,1.1706698298367035e-13,0.000365694984793663,0.000366025953553617,0.0003691690508276224,0.00037020700983703136,0.000371151021681726,0.000371527043171227,0.00037262600380927324,0.00038727198261767626,0.00037989194970577955,0.00038330594543367624,0.000384146929718554,0.00038597697857767344,0.00038344506174325943,0.0003889539511874318,0.00038887502159923315,0.00039236899465322495,0.0004125789273530245
0.6698139946825103,0.0,1.0,0.5051381239900365,0.07248514399534688,0.020464392288265267,0.007879292740176283,0.00019525257206207583,3.918291377828038e-05,2.7165922519609994e-06,6.844995298820263e-07,8.056971151943431e-08,3.938528733332879e-08,8.517119032385052e-10,2.1241809867413705e-10,1.0243354631470957e-10,1.1461275875121583e-11,2.2764579327947566e-12,1.2756581974709734e-12,9.570703371316041e-14,5.86390059204539e-14,0.0003690960584208369,0.0003678869688883424,0.0003709419397637248,0.00036872702185064554,0.00036976998671889305,0.000373619026504457,0.0003726159920915961,0.0003774099750444293,0.0003951959079131484,0.00038242689333856106,0.00039059098344296217,0.0003884719917550683,0.0003839170094579458,0.00039000099059194326,0.00038600899279117584,0.00039102695882320404,0.0004140610108152032
0.7002651020022491,0.0,1.0,0.5059857449959964,0.06446374638178567,0.01803008399451726,0.007404150990952653,0.00024958748796966235,5.236327112333773e-05,2.97352202091412e-06,8.229981788866857e-07,8.483795215240638e-08,4.2786082972495226e-08,1.3135206462133596e-10,3.478205825015872e-11,1.752675970981952e-11,2.2840610756654774e-12,4.0668415382219907e-13,2.3768268840070723e-13,4.196169066460895e-14,4.124577118709101e-14,0.00037964002694934607,0.0003665009280666709,0.0003701120149344206,0.0003693660255521536,0.0003721340326592326,0.00037403800524771214,0.0003925180062651634,0.00037745898589491844,0.00038056494668126106,0.00037874397821724415,0.0003810599446296692,0.00038482306990772486,0.0003818720579147339,0.0004001200431957841,0.0003873080713674426,0.0003937800647690892,0.00039566901978105307
0.8047643574968019,0.0,1.0,0.5053545229602605,0.0392892142191572,0.010562832662311715,0.0052374765735593316,0.00033741068115430924,8.101761253605007e-05,1.2207453262033314e-06,4.359506260731523e-07,2.4269741556137503e-08,1.3418317819800014e-08,7.458486045897992e-10,2.3319542982632505e-10,1.3327023296967038e-10,2.5418798736797316e-11,2.7041855051335566e-12,1.7420015532694767e-12,4.908914792585032e-14,4.275042707410858e-14,0.000375187024474144,0.00036805798299610615,0.0003694460028782487,0.00036709196865558624,0.0003737020306289196,0.00037613895256072283,0.00037219608202576637,0.00037952407728880644,0.00038311793468892574,0.0003800529520958662,0.00038022699300199747,0.00038593891076743603,0.0003832819638773799,0.00038725300692021847,0.0003899489529430866,0.00040054298005998135,0.00039654201827943325
0.6824955039749755,0.0,1.0,0.5051976330578327,0.06910351151106156,0.019436503836866185,0.007691747923118018,0.00021919711780096085,4.4824126228871705e-05,2.87249590716456e-06,7.536709882638204e-07,8.408719848839009e-08,4.1653749014592604e-08,5.755384294862395e-10,1.472782892854484e-10,7.236759003712558e-11,8.65417304970701e-12,1.6411674780531823e-12,9.331379120366577e-13,6.94004878238794e-14,5.058948222642365e-14,0.0003619190538302064,0.0003855160903185606,0.0003724740818142891,0.0003674249164760113,0.0003713880432769656,0.00037196394987404346,0.000381054007448256,0.00039329996798187494,0.0003782440908253193,0.00037876307033002377,0.00038482400123029947,0.000392707996070385,0.0003898210125043988,0.000386212021112442,0.00038938596844673157,0.00039008096791803837,0.00039587996434420347
0.007362269751005512,0.0,1.0,0.5045942650176585,0.3984780238214987,0.004974411054082616,0.0006519992700728982,0.0001140908058063366,2.9022091133341336e-06,1.212986822779136e-06,4.4073523090701794e-07,2.3406992828652235e-07,4.791026913080961e-09,2.4900782963372343e-09,5.961448732154576e-10,7.368633936617867e-11,2.561657601582554e-11,1.6687687438402576e-11,1.6406668260877257e-13,1.6004999969362133e-13,1.5858379409913861e-13,0.00036405795253813267,0.0003676230553537607,0.00039087003096938133,0.0003698869841173291,0.0003914439585059881,0.00037249899469316006,0.00037733500357717276,0.000416885013692081,0.0003792140632867813,0.00038300000596791506,0.0003854340175166726,0.0003861180739477277,0.0003857900155708194,0.00039068504702299833,0.00038960110396146774,0.0004112239694222808,0.00039923202712088823
0.7051653786263351,0.0,1.0,0.5059331350494176,0.0632039739302048,0.01764923556516896,0.0073200096564545025,0.00025727538831670497,5.435071414577077e-05,2.9776117534859833e-06,8.358443340674702e-07,8.422500962901673e-08,4.268199060661454e-08,6.231163078059673e-12,1.6643917213996438e-12,8.457098206987958e-13,1.1917193406390617e-13,4.551018278854703e-14,4.3316407936204246e-14,4.159189324725224e-14,4.166966438792224e-14,0.0003607310354709625,0.0003680499503389001,0.0003789050970226526,0.00037088501267135143,0.00037217396311461926,0.00037481391336768866,0.0003715179627761245,0.00039536901749670506,0.00037987902760505676,0.0003996200393885374,0.000410874024964869,0.00038461899384856224,0.0003864850150421262,0.0004054899327456951,0.00039933400694280863,0.0004123080288991332,0.0004178350791335106
0.5687411959528937,0.0,1.0,0.5046001059236005,0.10175552203039002,0.029335643713724546,0.008744284636736861,4.203658362058447e-05,7.1246981111868955e-06,8.01152904518642e-07,1.3251516596846813e-07,2.240766801185579e-08,9.695841572200392e-09,8.521282468008344e-10,1.6462055497473544e-10,6.654481580544681e-11,3.2243462336524343e-12,8.776363750148756e-13,4.2894872877483633e-13,6.948209482096371e-14,4.763832984581103e-14,0.00037715991493314505,0.00036759604699909687,0.00037656398490071297,0.00037117290776222944,0.00037665595300495625,0.0003806130262091756,0.0003782419953495264,0.00037504290230572224,0.0003830100176855922,0.00038066902197897434,0.0004034449812024832,0.00038366299122571945,0.0003876140108332038,0.00039345002733170986,0.00039327796548604965,0.0003923939075320959,0.0003984729992225766
0.6684029617904717,0.0,1.0,0.5053349379450083,0.07286512056557973,0.020579998309748344,0.007899206180950379,0.0001924796513627021,3.8544495982743695e-05,2.694914735547443e-06,6.758998593930703e-07,8.002173272203068e-08,3.9058734995903065e-08,8.788594894829615e-10,2.1854573615285792e-10,1.0516488278364625e-10,1.1675751279978386e-11,2.330503518822321e-12,1.3027354108800622e-12,9.626372988715289e-14,5.708434250337499e-14,0.0003612340660765767,0.0003656679764389992,0.00037020002491772175,0.00036799092777073383,0.0003826400497928262,0.00037342298310250044,0.00037423090543597937,0.0003769750474020839,0.00037959893234074116,0.0003791439812630415,0.0003796180244535208,0.0003833199152722955,0.0003854770911857486,0.00038603099528700113,0.0003902509342879057,0.0003934380365535617,0.00039556692354381084
0.7649988574160256,0.0,1.0,0.5050825430080295,0.04846900919726944,0.013243563006691491,0.0061447060259377535,0.0003239656695423142,7.411017558056926e-05,2.2763026423910427e-06,7.453312693747463e-07,5.457957747794935e-08,2.9211892514115514e-08,9.982804724198915e-10,2.9481286659234934e-10,1.6126851577740166e-10,2.7130117049328387e-11,3.6007964412092315e-12,2.235365251581197e-12,4.0026332524360405e-14,3.82748448192882e-14,0.0003838910488411784,0.00036674796137958765,0.0003707760479301214,0.00036844704300165176,0.0003737970255315304,0.00037603406235575676,0.00037408596836030483,0.00037999998312443495,0.0003788690082728863,0.00039780803490430117,0.00038496300112456083,0.0004257939290255308,0.00038692308589816093,0.0003884360194206238,0.0003902020398527384,0.0004102899692952633,0.00039926404133439064
0.5592071607454135,0.0,1.0,0.5054901300463825,0.10475008493201164,0.03022837618086404,0.008759329962259354,6.654798146931749e-05,1.1078542543247526e-05,1.2922466716401573e-06,2.0278659801599648e-07,3.5321321565950386e-08,1.5082834131483565e-08,1.425225566136591e-09,2.671864875718495e-10,1.0591721515868722e-10,4.4781094590997375e-12,1.2505848255902334e-12,6.013990261902497e-13,9.260917250555184e-14,5.511347653422819e-14,0.00036701804492622614,0.00037299003452062607,0.00037187605630606413,0.0003694120096042752,0.0003781230188906193,0.00037376699037849903,0.00037337199319154024,0.0003743749111890793,0.00037598900962620974,0.000379586941562593,0.00038056494668126106,0.00038459303323179483,0.00041181803680956364,0.00038689200300723314,0.0004105539992451668,0.000390617991797626,0.00040876504499465227
0.43671738923236236,0.0,1.0,0.5052164619555697,0.1475117400491687,0.04215445694754784,0.007710313342329171,0.0003357489552291661,4.2542083761533964e-05,7.356110177863211e-06,3.2315448130486895e-07,7.863534706888537e-08,2.7342934897511526e-08,5.0358112814999375e-09,5.421167000645664e-10,1.5728714821307412e-10,6.203686912503715e-12,2.29732892329594e-12,8.860069508562251e-13,2.061420127722933e-13,8.221105015204487e-14,0.0003593690926209092,0.00036665494553744793,0.0003715310012921691,0.0003706980496644974,0.0003704730188474059,0.0003946470096707344,0.0003742660628631711,0.00038166402373462915,0.00039679999463260174,0.0003769859904423356,0.00039100891444832087,0.00038408301770687103,0.0003881240263581276,0.0003857340198010206,0.0003900189185515046,0.0003946959041059017,0.00039347901474684477
0.8534030732681661,0.0,1.0,0.5049679219955578,0.028658685354645573,0.007542847693628231,0.004026298340602764,0.000317045431982123,8.04363687555525e-05,2.9959582210115966e-07,1.1742307096550227e-07,4.1039908962183e-09,2.352489988860868e-09,1.8889758420166443e-10,6.281115034306622e-11,3.764879739826057e-11,8.184577229667229e-12,6.157250160244914e-13,4.1466033147843035e-13,4.587960593133251e-14,4.351826421441677e-14,0.00037726492155343294,0.000367193017154932,0.0003713880432769656,0.0003685980336740613,0.0003914580447599292,0.0003925320925191045,0.0003742750268429518,0.00039376597851514816,0.00037768296897411346,0.00038027402479201555,0.0003814770607277751,0.0003822589060291648,0.0003859780263155699,0.00038795999716967344,0.0003898430150002241,0.00038873497396707535,0.0003950010286644101
0.28138389202199654,0.0,1.0,0.506247260957025,0.21614677123861567,0.05502461772639138,0.0029114089118513517,0.0002616800972965359,1.9284331765617275e-05,4.857125717734676e-06,5.167169411649101e-07,1.7629964508178889e-07,4.054847518050806e-08,1.2437793741640872e-08,1.1046911892851251e-10,1.5886613251922113e-11,2.3662880409571647e-12,1.1427553282991899e-12,2.9469404644094075e-13,1.2478636194391644e-13,8.380640744170692e-14,0.00036977604031562805,0.0003669379511848092,0.0003888009814545512,0.0003699939697980881,0.0003811869537457824,0.0003788210451602936,0.0003748589660972357,0.0003757079830393195,0.00037746597081422806,0.0003979590255767107,0.0004016120219603181,0.00038241094443947077,0.00040257303044199944,0.00038849690463393927,0.00038854999002069235,0.0003910199739038944,0.00040543999057263136
0.5570321523412783,0.0,1.0,0.5054150359937921,0.10543937613952985,0.030433177615971075,0.008760967324935736,7.21372434325228e-05,1.1959297014652299e-05,1.4064722180098826e-06,2.179806494463916e-07,3.8221953559971124e-08,1.6271525827688193e-08,1.562211788498492e-09,2.9081351365121325e-10,1.1476234077185578e-10,4.690587751721097e-12,1.3164897300126996e-12,6.317132333892493e-13,9.835432232243748e-14,5.4630449033123194e-14,0.0003782999701797962,0.0003644570242613554,0.0003789650509133935,0.00036911305505782366,0.00039054302033036947,0.00039264396764338017,0.00037425500340759754,0.00037609704304486513,0.00037556502502411604,0.0003806420136243105,0.0003843429731205106,0.0003934570122510195,0.00038642401341348886,0.00042072904761880636,0.0003908149665221572,0.0003918570000678301,0.00040019198786467314
0.4063868614400705,0.0,1.0,0.5045271869748831,0.15949532811218733,0.04508789826332476,0.007067081396491274,0.0003710567346658629,4.325493626241649e-05,8.1146147600865e-06,1.216860952160587e-07,3.182989625172035e-08,1.0384355123578118e-08,2.155195966151718e-09,1.8563575876853383e-10,4.8709367573608857e-11,2.9399778232412627e-12,1.157309416657683e-12,4.192313650470382e-13,1.1543986911199334e-13,6.165187904764744e-14,0.00035955803468823433,0.00036450393963605165,0.00036950199864804745,0.000376054085791111,0.00037262507248669863,0.00037386605981737375,0.0003764349967241287,0.0003773209173232317,0.0003844270249828696,0.0003809289773926139,0.00038196006789803505,0.0003886600024998188,0.00039690802805125713,0.00039039691910147667,0.000388404936529696,0.0004207619931548834,0.00039562105666846037
0.022712073133860478,0.0,1.0,0.5043843840248883,0.3854457236974918,0.014329570454480538,0.0017563274472122245,0.0002987925375872577,5.896554361901838e-06,2.4038568128652886e-06,8.413877516516825e-07,4.3788563717783935e-07,2.3063188558455568e-09,1.172935472154856e-09,2.652135107718959e-10,2.8852570620365616e-11,9.71362889632678e-12,6.248528427942067e-12,1.458218803230612e-13,1.3097313951186293e-13,1.2504783807911036e-13,0.00036119704600423574,0.00036696193274110556,0.0003677249187603593,0.0004034070298075676,0.00037184206303209066,0.00037311401683837175,0.0003732850309461355,0.0003755009965971112,0.00038010498974472284,0.00038046808913350105,0.00038833601865917444,0.0003847168991342187,0.00038862309884279966,0.00038986909203231335,0.00038977700751274824,0.00038892996963113546,0.00039959000423550606
0.4618772302513874,0.0,1.0,0.5053766589844599,0.13802323087128654,0.039681124873232915,0.00812535082016746,0.000293619866954654,3.964783669553407e-05,6.382220672028912e-06,4.319805868516141e-07,9.872659420714147e-08,3.603243171872811e-08,5.948744924599701e-09,7.435395658402693e-10,2.3256493646114846e-10,5.1850055936875556e-12,1.823675964517643e-12,7.402852684705281e-13,1.5989720617873467e-13,6.81935822126267e-14,0.0003782570129260421,0.00038523192051798105,0.0003721079556271434,0.00037172494921833277,0.0003703099209815264,0.00038938107900321484,0.00038237799890339375,0.00037630798760801554,0.0003858830314129591,0.00038312794640660286,0.0003843859303742647,0.0003865329781547189,0.00038700096774846315,0.00039186503272503614,0.00039029004983603954,0.00039053696673363447,0.0003949019592255354
0.15231210271316842,0.0,1.0,0.5057729299878702,0.29003427973868373,0.05342032528661639,0.0022789952742168704,0.0002950252947840315,8.191655448350141e-06,2.6663254086810734e-06,6.166307636004767e-07,2.648314645375512e-07,3.1273531511030156e-08,1.2817616633799026e-08,1.4747002849817381e-09,2.6107534547482444e-11,6.325768647377744e-12,3.5955534020896326e-12,4.954888223913594e-13,2.325344874122427e-13,9.003630615717296e-14,0.00036104104947298765,0.0003757899394258857,0.0003667359706014395,0.0003694329643622041,0.00040236907079815865,0.00037665199488401413,0.0003733920166268945,0.0003762290580198169,0.0003790730843320489,0.0003990550758317113,0.000381130026653409,0.00038175005465745926,0.00038689898792654276,0.00038943905383348465,0.00039779499638825655,0.0004276359686627984,0.00041874207090586424
0.3810212260964825,0.0,1.0,0.504883085959591,0.17000467798430052,0.04745937610202023,0.006410476940889442,0.0003847929495907321,4.15623794921708e-05,8.318238773318514e-06,7.828994966813956e-08,2.1698946163849326e-08,6.6772138365395285e-09,1.5180965874988878e-09,1.0269194271028725e-10,2.4520315638732827e-11,1.9131022879779627e-12,7.88075031859473e-13,2.692032540431327e-13,8.885195001650598e-14,6.017575465663561e-14,0.0003726760623976588,0.00036714691668748856,0.0003700979286804795,0.00036889605689793825,0.0003723889822140336,0.0003803869476541877,0.00037778704427182674,0.0003755969228222966,0.0003785560838878155,0.0003785479348152876,0.0003838939592242241,0.00039330392610281706,0.0003850039793178439,0.0004010669654235244,0.00038664403837174177,0.0003922469913959503,0.0003998850006610155
0.3618126105533904,0.0,1.0,0.5058201670181006,0.17827626877712344,0.049177153507341816,0.005843728486167977,0.00038416737955254747,3.898564755492185e-05,8.17906384278429e-06,2.290014065263971e-07,6.621916743164619e-08,1.9425379608579744e-08,4.71057644043747e-09,2.5133755688683165e-10,5.5483213739349436e-11,5.073658316490323e-12,2.1578884600606372e-12,6.959040036816471e-13,2.021205218068374e-13,8.177466547212178e-14,0.00038385007064789534,0.00036647694651037455,0.00036955007817596197,0.00038667989429086447,0.00037122098729014397,0.0003828679909929633,0.00037582090590149164,0.0003755219513550401,0.00037875096313655376,0.00037983700167387724,0.00040059094317257404,0.0003883959725499153,0.00039543502498418093,0.0003864919999614358,0.00038726802449673414,0.00039039598777890205,0.0004340310115367174
0.9618976645495145,0.0,1.0,0.5057598899584264,0.007011036443617458,0.0017534024813776574,0.0010765877951547389,0.00011911429849537874,3.369086672203281e-05,1.4958336196451314e-06,6.936801960157721e-07,5.924914072583631e-09,3.6377750688486465e-09,4.725441945967877e-10,1.758013791526473e-10,1.1494082191640229e-10,3.1421283451088074e-11,2.943145432672847e-13,2.1418220799217342e-13,4.147390721689277e-14,3.696519282422812e-14,0.0003748120507225394,0.0003666220000013709,0.00036741606891155243,0.00037029606755822897,0.00037324801087379456,0.00037545000668615103,0.0003756170626729727,0.00039579998701810837,0.00037786399479955435,0.00037699099630117416,0.00039118900895118713,0.00038205808959901333,0.00038998108357191086,0.00040751101914793253,0.0003935289569199085,0.00038847094401717186,0.00040006497874855995
0.2658699614595196,0.0,1.0,0.5055984100326896,0.22410946610613552,0.055763884724883604,0.0022682939229744393,0.0002145387892772149,1.4643765592737952e-05,3.8118510592888915e-06,4.6326352591897236e-07,1.628511853976099e-07,3.5370725046992906e-08,1.1290677553058451e-08,2.4032475838935125e-10,3.094682970575871e-11,4.948390529506391e-12,2.4411214278956257e-12,5.817550727395594e-13,2.1000747642220826e-13,7.887300026877175e-14,0.00035916001070290804,0.0003847640473395586,0.00036987592466175556,0.0003683270188048482,0.0003686429699882865,0.0003741900436580181,0.0003729109885171056,0.000376387033611536,0.0003846948966383934,0.0003815029049292207,0.0003815799718722701,0.0003846399486064911,0.00038592691998928785,0.00039158493746072054,0.00038920098450034857,0.00038932403549551964,0.00039717601612210274
0.7168901891589956,0.0,1.0,0.504526483011432,0.06022346960565511,0.01675030212318626,0.0071106474527121025,0.0002743854383713169,5.891728762996086e-05,2.9467934172361105e-06,8.547382497755899e-07,8.142245486950226e-08,4.173072033336574e-08,2.829524113282642e-10,7.722349458738087e-11,3.979859809466234e-11,5.578990299886197e-12,9.236839497107483e-13,5.47007222323287e-13,4.2230178654753213e-14,3.860270579298403e-14,0.0003594870213419199,0.0003678130451589823,0.0003734659403562546,0.0003906139172613621,0.00037166604306548834,0.0003756630467250943,0.0003726980648934841,0.00038440199568867683,0.000376572017557919,0.00038150500040501356,0.00038515496999025345,0.00038409000262618065,0.00038913602475076914,0.0004093330353498459,0.00039882806595414877,0.0003938979934900999,0.0004143760306760669
0.0963909621534993,0.0,1.0,0.506067948997952,0.32821063147939106,0.04358893619968099,0.003448833460119742,0.0005066601634094688,3.7602503567191e-06,1.3533980149274672e-06,3.8395135475629474e-07,1.7998098957694677e-07,1.1888709075688013e-08,5.3894588318202305e-09,8.764708132793365e-10,3.2525405261708184e-11,9.208329189232011e-12,5.544673488941628e-12,4.581490660021383e-13,2.3427285880269104e-13,1.13137779754033e-13,0.00035891507286578417,0.00038669805508106947,0.00036657589953392744,0.00036968395579606295,0.00037208700086921453,0.00037260493263602257,0.00037390401121228933,0.0003759680548682809,0.0003965270007029176,0.00038049090653657913,0.000383628997951746,0.0003832340007647872,0.00039272697176784277,0.0004177530063316226,0.0003910230007022619,0.00039218401070684195,0.0003996369196102023
0.20236336479523032,0.0,1.0,0.5053854709258303,0.2592167240793952,0.056561178887427024,0.0004174342078063815,4.758069453801331e-05,2.1771226580970705e-06,6.444223287953753e-07,1.1810541795729049e-07,4.6616607465751525e-08,7.594346634337655e-09,2.811079947733721e-09,2.0564943497656786e-10,1.3734230655839254e-11,2.8283394523452244e-12,1.5154104265380777e-12,2.875659428345499e-13,1.3920705952331243e-13,8.312124529521371e-14,0.0003769389586523175,0.0003658790374174714,0.0003769129980355501,0.00037541205529123545,0.00037082808557897806,0.0003741190303117037,0.00037423300091177225,0.0003774380311369896,0.000396106974221766,0.0003982139751315117,0.0003863810561597347,0.000388493062928319,0.000389048014767468,0.0003957300214096904,0.00038800493348389864,0.00041226204484701157,0.00039812305476516485
0.1767727829392317,0.0,1.0,0.5052787009626627,0.27460210300399995,0.055484491583787626,0.0014272613674863126,0.000173946697388871,6.363857525825343e-06,1.978676501657006e-06,4.113915549614795e-07,1.6966634567076855e-07,2.3788848367467046e-08,9.290177173173027e-09,8.777620149908616e-10,3.6607301346368074e-11,8.22319128465989e-12,4.546220917764676e-12,7.149868228851485e-13,3.049454373872298e-13,7.790203589829788e-14,0.00037997495383024216,0.0003860339056700468,0.0003702240064740181,0.0003783280262723565,0.00037116697058081627,0.00037554989103227854,0.00037375499960035086,0.00037755793891847134,0.00037917098961770535,0.00038358906749635935,0.00039222906343638897,0.0003844411112368107,0.000389278051443398,0.00039840606041252613,0.0003885269397869706,0.000392224988900125,0.0003964619245380163
0.7194629559509368,0.0,1.0,0.5058874660171568,0.05957573506974544,0.016555375885932824,0.007063235927152632,0.00027789064292094894,5.9880790319196076e-05,2.9325280575174456e-06,8.565789231618568e-07,8.056911172968427e-08,4.139420780069799e-08,3.4303728053601176e-10,9.40485046746476e-11,4.863253137894609e-11,6.892263316176048e-12,1.1292953546702623e-12,6.70026996090831e-13,4.3283008114664266e-14,3.76935669620424e-14,0.00037860090378671885,0.00036784796975553036,0.000367900007404387,0.00036967697087675333,0.0003718939842656255,0.0003745399881154299,0.00037315802183002234,0.00037717598024755716,0.0003881980665028095,0.0003810760099440813,0.00038257893174886703,0.0003845669561997056,0.0003866748884320259,0.00038929597940295935,0.000388417043723166,0.00040515209548175335,0.00039781397208571434
0.5840979689127356,0.0,1.0,0.5066735600121319,0.09702232954301379,0.02791577274085387,0.008693760003578872,2.727901901527581e-06,4.755181967639005e-07,5.027999866407834e-08,8.997910334560887e-09,1.4486023958738697e-09,6.398680103508818e-10,4.95059191318808e-11,1.0012083817651484e-11,4.171198310074759e-12,2.475141380928093e-13,7.633657095524806e-14,5.2047458578527635e-14,4.2195587665691204e-14,4.19128557262538e-14,0.0003624039236456156,0.00036744901444762945,0.0003720199456438422,0.0003677440108731389,0.000371675007045269,0.0003753179917111993,0.00037432496901601553,0.0003854089882224798,0.00037976005114614964,0.00037841801531612873,0.00038124993443489075,0.0003844490274786949,0.00038671400398015976,0.0003896330017596483,0.00038990494795143604,0.0003911500098183751,0.0003994290018454194
0.41580740217060963,0.0,1.0,0.5052240339573473,0.1557071573105172,0.04418546648044577,0.007283564507780902,0.00036212830028735995,4.335841026081115e-05,7.934730532660702e-06,1.9054840694167383e-07,4.87541652489591e-08,1.6234822221058416e-08,3.250917664238936e-09,3.0197188738588643e-10,8.184859698927468e-11,4.4064451059385256e-12,1.6996561643837985e-12,6.260774111795597e-13,1.5886070676546837e-13,7.211703581965803e-14,0.000361511018127203,0.0003744569839909673,0.00037287501618266106,0.00036782294046133757,0.00040660996455699205,0.0003784589935094118,0.00037375802639871836,0.00037590903230011463,0.00037492101546376944,0.0003791380440816283,0.00038849294651299715,0.00038443191442638636,0.000386097002774477,0.0003890970256179571,0.00040960998740047216,0.00039321405347436666,0.0004085010150447488
0.3298612123327853,0.0,1.0,0.5059788620565087,0.1926700552105238,0.05181640195155478,0.004777236659901941,0.00035966259006351965,3.255856649528537e-05,7.364310646757023e-06,4.3495918986187894e-07,1.346206649759681e-07,3.618512154133641e-08,9.693609490983202e-09,2.818470179832745e-10,5.367407448600985e-11,6.121915079613365e-12,2.7470663597443866e-12,8.108605310337848e-13,2.517620941808139e-13,9.456311974227138e-14,0.00035919598303735256,0.0003840479766950011,0.0003673069877550006,0.0003705759299919009,0.00039171299431473017,0.00037407700438052416,0.0003817930119112134,0.0003775630611926317,0.0003783979918807745,0.0003813900984823704,0.0003863740712404251,0.00038663996383547783,0.0003877639537677169,0.0003897669957950711,0.0003886180929839611,0.0003893959801644087,0.0004172710468992591
0.587644572177712,0.0,1.0,0.505377657013014,0.09594469826444042,0.027591189197419562,0.008677602455265,6.28225709078712e-06,1.1020779056001963e-06,1.148323364827303e-07,2.090708410189187e-08,3.3271014906705457e-09,1.4764629037054343e-09,1.1067598266917997e-10,2.2613755787464378e-11,9.485104770936278e-12,5.761071917737357e-13,1.5420610431263037e-13,8.610273365701177e-14,4.2103719162741864e-14,4.183456199819854e-14,0.0003680760273709893,0.00036462105344980955,0.0003684869734570384,0.00036859605461359024,0.00037901499308645725,0.00037577003240585327,0.0003760589752346277,0.00039668299723416567,0.00037719192914664745,0.0003797439858317375,0.00039357400964945555,0.0003862089943140745,0.00038681807927787304,0.0003997940802946687,0.0003885129699483514,0.00039068993646651506,0.00039769301656633615
0.581061139700395,0.0,1.0,0.505095970002003,0.09794964105788373,0.028194714936969314,0.00870627245104809,1.0468061507947202e-05,1.8147864918624784e-06,1.9428991212061723e-07,3.4250828206659924e-08,5.568732827543892e-09,2.449939267023395e-09,1.9461289947404448e-10,3.901334697424585e-11,1.6159048104537786e-11,9.117583476640856e-13,2.440143119469707e-13,1.2582434469842161e-13,4.5825911162354115e-14,4.433161175338436e-14,0.0003601750358939171,0.0003663860261440277,0.00036817300133407116,0.0003694089828059077,0.0003731829347088933,0.0003742730477824807,0.0003733049379661679,0.00037614500615745783,0.0003793280338868499,0.00040032004471868277,0.00040095101576298475,0.0003857810515910387,0.0003862289013341069,0.00038757105357944965,0.00038781098555773497,0.00039394607301801443,0.0004114060429856181
0.022803871029697498,0.0,1.0,0.504878606996499,0.3853690001727788,0.014381574524809102,0.0017619632886754339,0.0002997001326299579,5.904256988833552e-06,2.40663591488646e-06,8.421672840579701e-07,4.3823751708116977e-07,2.2684758436631053e-09,1.1535368199392265e-09,2.607360116175079e-10,2.8341028087374563e-11,9.539257773750732e-12,6.1366466418481445e-12,1.712811774868815e-13,1.5995681785608442e-13,1.5620200506625512e-13,0.00038401398342102766,0.00037166697438806295,0.000380817917175591,0.00036911992356181145,0.000372273032553494,0.0003862279700115323,0.0003932820400223136,0.0003734380006790161,0.0003794820513576269,0.00037969404365867376,0.00038204598240554333,0.0003853129455819726,0.00038475601468235254,0.00039267295505851507,0.0003870180808007717,0.0003916500136256218,0.00040154089219868183
0.7827352272502862,0.0,1.0,0.5066741339396685,0.044317494748943906,0.0120238526150501,0.005750741553152142,0.00033319530670790397,7.791835241593833e-05,1.8469107744056934e-06,6.294410496159678e-07,4.111921180824142e-08,2.233657367398498e-08,9.796758772997443e-10,2.970195491362189e-10,1.657742664813781e-10,2.956431976607979e-11,3.573461653217806e-12,2.2569205475886457e-12,3.927956194205588e-14,3.904395554836897e-14,0.0003615189343690872,0.00036521104630082846,0.0003699240041896701,0.00036626309156417847,0.0003910029772669077,0.00037335301749408245,0.00037131295539438725,0.00037490297108888626,0.0003788449103012681,0.0003776870435103774,0.00038473610766232014,0.0003857329720631242,0.00038695696275681257,0.000389310996979475,0.00038481992669403553,0.000423006946220994,0.0004196049412712455
0.4907069943545209,0.0,1.0,0.5061498060822487,0.1276226555865559,0.03684009087393939,0.008470326123008277,0.00023434535909513574,3.3856255181560584e-05,4.995311910915716e-06,4.724971732499997e-07,1.0015473732324196e-07,3.847178913965518e-08,5.5253446136891365e-09,7.971406570557197e-10,2.6962593421999026e-10,7.735486682729978e-13,2.583771856989717e-13,1.19024719577258e-13,5.2944555638880303e-14,4.9682655626107034e-14,0.0003610460553318262,0.0003647470148280263,0.00036810897290706635,0.00037312298081815243,0.00037212297320365906,0.0003815030213445425,0.0003899759612977505,0.0003774419892579317,0.0003790300106629729,0.0003812439972534776,0.0003799879923462868,0.0003840340068563819,0.0004056489560753107,0.0003862719750031829,0.0003999039763584733,0.00039317901246249676,0.0004164960701018572
0.4734894010569538,0.0,1.0,0.5047837770543993,0.13377514649133282,0.03853587662648112,0.008280902263907455,0.0002709720496044143,3.762343927091422e-05,5.851657011246327e-06,4.5972991971686206e-07,1.0197714760223234e-07,3.8013518942217074e-08,5.945044924961635e-09,7.896966056776979e-10,2.5515094288075346e-10,3.684479243948708e-12,1.2637069939585006e-12,5.255911771742698e-13,1.1394030266541988e-13,5.5948452078831986e-14,0.0003590220585465431,0.0003677400527521968,0.0003698900109156966,0.0003701279638335109,0.0003746269503608346,0.000375226023606956,0.0003774580545723438,0.0003746809670701623,0.00037657597567886114,0.00038066599518060684,0.0004110450390726328,0.0003809710033237934,0.0003858770942315459,0.000386766972951591,0.0003892189124599099,0.0003909369697794318,0.0003991610137745738
0.5206724024715378,0.0,1.0,0.5056543779792264,0.11731284836256085,0.0339123183689692,0.008685580526354698,0.00016398717883219356,2.5282217930892156e-05,3.3842847872107345e-06,4.133891397025032e-07,8.067871696224861e-08,3.2540607681247884e-08,3.962943315795373e-09,6.484299004461851e-10,2.361055617117445e-10,4.0284477194729885e-12,1.2397279115997137e-12,5.604061651630381e-13,1.0059899724734525e-13,5.4319230526951937e-14,0.00037559494376182556,0.0003715950297191739,0.0003687349380925298,0.00037128105759620667,0.0003763990243896842,0.00037296104710549116,0.0003705300623551011,0.00037677399814128876,0.00037952291313558817,0.0003919570008292794,0.0003819939447566867,0.000384337967261672,0.00038534996565431356,0.0003876489354297519,0.00038849597331136465,0.00039323302917182446,0.0003974810242652893
0.8262919241943578,0.0,1.0,0.5054252139525488,0.034506535770241833,0.009191760275749158,0.0047133554965228044,0.0003335182180149632,8.210267722154781e-05,5.504752890424055e-07,2.0517994972217864e-07,9.520427220699747e-09,5.350973717514549e-09,3.57013280018997e-10,1.1482371761133391e-10,6.707043743656118e-11,1.359222592617164e-11,1.256535404063942e-12,8.246885916104662e-13,4.362502284201037e-14,3.777441319661998e-14,0.00036165397614240646,0.00036629498936235905,0.0003732680343091488,0.00038949307054281235,0.00037155498284846544,0.0003749700263142586,0.00037364300806075335,0.00037781300488859415,0.0003789940383285284,0.00038031896110624075,0.00038218102417886257,0.00038412294816225767,0.00039040890987962484,0.0003871589433401823,0.0003911049570888281,0.00039367598947137594,0.00041543703991919756
0.5540361435390494,0.0,1.0,0.505380661925301,0.10639263092245795,0.030715957219010808,0.008762116839674306,7.982997154219051e-05,1.3158772382796109e-05,1.5649795253361177e-06,2.3835445262868762e-07,4.217805729334492e-08,1.787953570415498e-08,1.7540085109094872e-09,3.2333186724784304e-10,1.267934787945081e-10,4.936333917604815e-12,1.3968426199558573e-12,6.66135560576351e-13,1.0235362320736702e-13,5.521613773255853e-14,0.00036425795406103134,0.00036790105514228344,0.00036835100036114454,0.00036980106960982084,0.00037919601891189814,0.00037387991324067116,0.00037214497569948435,0.00037762196734547615,0.00039850303437560797,0.00037978298496454954,0.0003833100199699402,0.00038264296017587185,0.0003901779418811202,0.00038912007585167885,0.0003876339178532362,0.00042158598080277443,0.0004008989781141281
0.2812337838390083,0.0,1.0,0.5050795320421457,0.21622273149051574,0.05503255439622337,0.00290526797180025,0.00026126007233687095,1.923966367350802e-05,4.847435777392764e-06,5.163968102566057e-07,1.7624184827911305e-07,4.051351064548968e-08,1.243195844508136e-08,1.1190299804487511e-10,1.607540358634448e-11,2.396497976999635e-12,1.1576051788004579e-12,2.958005507332966e-13,1.202581705859712e-13,7.62398460655892e-14,0.00035891192965209484,0.00036712002474814653,0.0003675339976325631,0.0003875540569424629,0.00037122692447155714,0.00037433498073369265,0.0003715129569172859,0.0003761890111491084,0.0003811810165643692,0.0003806221066042781,0.0003803079016506672,0.0003845819737762213,0.0003862560261040926,0.00039076595567166805,0.00039055105298757553,0.00039240496698766947,0.00039947801269590855
0.768647491917657,0.0,1.0,0.5049955149879679,0.047607269985341184,0.012989459799935437,0.006065170714899087,0.000326279971035502,7.498258176339433e-05,2.194608074792293e-06,7.246601288476795e-07,5.188100283014819e-08,2.7853760264373255e-08,1.0078701116911859e-09,2.992920833466892e-10,1.6440861033515062e-10,2.8003057412880095e-11,3.64905760882851e-12,2.2727926858700143e-12,3.885228883657549e-14,3.7306422285616085e-14,0.0003749480238184333,0.0003685180563479662,0.00037787994369864464,0.00036831304896622896,0.00037683697883039713,0.0003763040294870734,0.00037253403570502996,0.000387034029699862,0.00037727097515016794,0.0003791449125856161,0.0003887750208377838,0.00038439303170889616,0.0003842639271169901,0.000388188986107707,0.00038929295260459185,0.0003942230250686407,0.0004192870110273361
0.23021399089488082,0.0,1.0,0.5080785830505192,0.24330339019495456,0.05672652673329586,0.0007528282725500353,7.938055622706299e-05,4.419176808153537e-06,1.237861860684668e-06,1.934474345795943e-07,7.266166266993613e-08,1.3593893316616922e-08,4.728728455364461e-09,2.374177518135812e-10,2.232730966017698e-11,4.147548331611751e-12,2.1492368749450564e-12,4.4321898226477226e-13,1.7528925911182013e-13,8.220480946215566e-14,0.0003914879634976387,0.0003867789637297392,0.00036957510747015476,0.00038090499583631754,0.00037234206683933735,0.0003739910898730159,0.00037722208071500063,0.0003778439713642001,0.0003789040492847562,0.00038783892523497343,0.00038362399209290743,0.0003828100161626935,0.000396591960452497,0.00038887804839760065,0.0003913980908691883,0.00039090600330382586,0.0004001200431957841
0.37092228386243875,0.0,1.0,0.5099208480678499,0.1743188798033341,0.04837253986166643,0.006119792245478446,0.0003857172493942938,4.0339712510901755e-05,8.277651529488477e-06,1.587151544613016e-07,4.4987967043517064e-08,1.3505478916098288e-08,3.1778666294112414e-09,1.9118891666776255e-10,4.3842649521039534e-11,3.727356628431583e-12,1.5607861779505786e-12,5.180982080548682e-13,1.539505152605595e-13,7.672359303584153e-14,0.0003629809943959117,0.00036903598811477423,0.00036917102988809347,0.00039012404158711433,0.00036928500048816204,0.0003751729382202029,0.0003818400437012315,0.00038207799661904573,0.0003765559522435069,0.00037926097866147757,0.0003817930119112134,0.0003844909369945526,0.00039140693843364716,0.00038889888674020767,0.00040612206794321537,0.00039075606036931276,0.0003993450663983822
0.31713889282271535,0.0,1.0,0.5051730939885601,0.19863341012385888,0.05276754558563495,0.004313392696420172,0.0003412043318331555,2.9388651471296658e-05,6.842541254622618e-06,4.890271983803459e-07,1.5537575228797667e-07,4.020968975565257e-08,1.1180575081511858e-08,2.1509948365306993e-10,3.834549971265939e-11,4.718987141433264e-12,2.160865345233782e-12,6.156797347204169e-13,2.010955828523912e-13,8.530932136968533e-14,0.0003609340637922287,0.0003641929943114519,0.0003791280323639512,0.0003883859608322382,0.0003724560374394059,0.00037580402567982674,0.0003719130763784051,0.0003768800524994731,0.0003790389746427536,0.00039786798879504204,0.0004006109666079283,0.00038566498551517725,0.0003841109573841095,0.00038613600190728903,0.00039043102879077196,0.00039332208689302206,0.0003965749638155103
0.5150571292317145,0.0,1.0,0.5057717610616237,0.11920756399268248,0.03445765111280883,0.008656068423129357,0.00017767291082667174,2.707077272184212e-05,3.6925684151290174e-06,4.320967225528908e-07,8.567636411632707e-08,3.4252463602199947e-08,4.310228575042797e-09,6.898537648038145e-10,2.4787769975222685e-10,3.30992976892662e-12,1.0323401069774937e-12,4.621643168372443e-13,8.818960348005685e-14,5.234031236404626e-14,0.0003603280056267977,0.0003673700848594308,0.0003772549098357558,0.00037140899803489447,0.00037262204568833113,0.00037446501664817333,0.00037725199945271015,0.00037567492108792067,0.0004058629274368286,0.0003784900764003396,0.0003810030175372958,0.0003861829172819853,0.00038646499160677195,0.00039190705865621567,0.00039177993312478065,0.00041497498750686646,0.0003978130407631397
0.16460781758201815,0.0,1.0,0.5051393870962784,0.28218561161228295,0.05459813463054678,0.0018684285652006388,0.0002347485742347936,7.560172560773381e-06,2.405136446220662e-06,5.280569724348766e-07,2.2225501662600074e-07,2.8728402562586935e-08,1.1495934717993309e-08,1.2035275845007675e-09,3.582747141465868e-11,8.362887123468495e-12,4.6865840038939886e-12,6.891868641253941e-13,3.0262346769356395e-13,8.030783251993014e-14,0.00036121602170169353,0.00036519800778478384,0.00036998488940298557,0.0003685350529849529,0.00037305604200810194,0.0003823769511654973,0.00037244195118546486,0.00043372507207095623,0.000376641983166337,0.0003789239563047886,0.0003881719894707203,0.0003892170498147607,0.00038758793380111456,0.0003884941106662154,0.00039195804856717587,0.00039961200673133135,0.000399696989916265
0.992375564055837,0.0,1.0,0.5058069350197911,0.0013805664006382742,0.00034018251445277613,0.00021613611293997117,2.5841084520594007e-05,7.5131096726271445e-06,4.1726609400607285e-07,2.0132492718599068e-07,4.054920648410229e-09,2.5318327531321016e-09,3.609249860623616e-10,1.3790275252219552e-10,9.201973045913285e-11,2.6521310197478265e-11,2.2180713743130655e-13,1.6591688463558305e-13,4.188824920556717e-14,3.964342091289923e-14,0.00035875500179827213,0.000365216052159667,0.00036874297074973583,0.0003690690500661731,0.0003721520770341158,0.00037347397301346064,0.00037635210901498795,0.00037609797436743975,0.0003784169675782323,0.00038937898352742195,0.0003809100016951561,0.000381945981644094,0.000394512084312737,0.00039154302794486284,0.0003994129365310073,0.00039408798329532146,0.00039564596954733133
0.8907924908785249,0.0,1.0,0.50586634199135,0.020895551646974993,0.005406082616803217,0.0030390178092329517,0.0002727552465681189,7.198834350119938e-05,1.2906263180947164e-06,5.389542871825716e-07,1.0539080753800975e-08,6.196513129088513e-09,6.086575578181132e-10,2.111060227995339e-10,1.307436323432846e-10,3.101701190587713e-11,1.6076783900264347e-12,1.10987204964209e-12,8.349395753402793e-14,5.690725278560327e-14,0.00036074500530958176,0.00037404499016702175,0.00036846299190074205,0.00036903901491314173,0.00037380598951131105,0.00037680298555642366,0.000401723082177341,0.0003778690006583929,0.0003799640107899904,0.00037689704913645983,0.00039938301779329777,0.00038203003350645304,0.00038431398570537567,0.0004006300587207079,0.0003872578963637352,0.00039280892815440893,0.0004052059957757592
0.315929051830793,0.0,1.0,0.5058784990105778,0.19920763423737134,0.05285445908776685,0.0042682245358349295,0.0003391826005497078,2.9072508472124708e-05,6.787402117131018e-06,4.930987321406625e-07,1.5705670805497387e-07,4.049425886293356e-08,1.1298906312171207e-08,2.067501562396258e-10,3.6617885622561234e-11,4.53818328455209e-12,2.0816831070771597e-12,5.940280227219549e-13,1.9684984033284e-13,8.447419085411247e-14,0.0003611539723351598,0.0003676260821521282,0.0003777350066229701,0.0003702710382640362,0.0003717239014804363,0.00037960102781653404,0.00037331704515963793,0.00038166099693626165,0.0003824409795925021,0.000378916971385479,0.00038797897286713123,0.00038593297358602285,0.00039017503149807453,0.0004105539992451668,0.00039369496516883373,0.0003908888902515173,0.0004097259370610118
0.37365772887371007,0.0,1.0,0.5056227270979434,0.17314281202907408,0.04812726573889877,0.006200139337238617,0.00038573654314660605,4.07004100973973e-05,8.295726088563367e-06,1.371074514318289e-07,3.862902075490627e-08,1.1675491770130352e-08,2.722098112715603e-09,1.693036358665495e-10,3.925814514372556e-11,3.2634957120882183e-12,1.3597353932664006e-12,4.541258276647674e-13,1.3426495795868134e-13,6.781557235631967e-14,0.00036076607648283243,0.0003854439128190279,0.00038933998439460993,0.0003754149656742811,0.0003736870130524039,0.0003763190470635891,0.00037288700696080923,0.00037681800313293934,0.00038856896571815014,0.00038145098369568586,0.0003847589250653982,0.00040449597872793674,0.00038588710594922304,0.00040507002267986536,0.00041327299550175667,0.0003938659792765975,0.00039480708073824644
0.2624605159228647,0.0,1.0,0.5072910259477794,0.22589018809217357,0.055903003832209815,0.002124999695019664,0.00020318533618705214,1.3625365076954806e-05,3.572215974020584e-06,4.460271119830179e-07,1.578107709306807e-07,3.3828119431120135e-08,1.0890990223578315e-08,2.6167167047350634e-10,3.2829556340145786e-11,5.331920878114486e-12,2.642725387946622e-12,6.203320262865135e-13,2.2537390511868093e-13,8.551931690864333e-14,0.0003858070122078061,0.0003700359957292676,0.0003670710138976574,0.0003744160057976842,0.00037108606193214655,0.00037539598997682333,0.0003811070928350091,0.00037503510247915983,0.0003770809853449464,0.0003830809146165848,0.00038946489803493023,0.0003834720700979233,0.00038311805110424757,0.0004100450314581394,0.0003901229938492179,0.00039441208355128765,0.00040214392356574535
0.12275793241148603,0.0,1.0,0.5049236790509894,0.30968713408642984,0.04924302656165613,0.003069076001147422,0.00042555133771353447,7.253358250728293e-06,2.491478819692212e-06,6.456962423189053e-07,2.9069898282604987e-07,2.6405242829627034e-08,1.143265925246103e-08,1.6018446293895917e-09,1.8077363232043026e-11,4.7740187264930836e-12,2.79932758352148e-12,3.0781041303932596e-13,1.6097011093120121e-13,9.733589975785575e-14,0.0003617060137912631,0.00038971402682363987,0.0003733260091394186,0.0003686900017783046,0.00037016894202679396,0.00037419400177896023,0.0003735119244083762,0.0003759729443117976,0.00037903396878391504,0.0003877290291711688,0.00040086498484015465,0.00038588501047343016,0.0004230169579386711,0.0003864259924739599,0.00039827602449804544,0.00039301603101193905,0.0003988130483776331
0.1792683081577391,0.0,1.0,0.5055586550151929,0.2730682954739355,0.055634524294263694,0.0013331387871565222,0.00016144734890654336,6.051367344904833e-06,1.872621988959595e-06,3.848580402617441e-07,1.5805594654891172e-07,2.251404059891243e-08,8.747739714693044e-09,8.082373073619635e-10,3.568795062648903e-11,7.950930120808214e-12,4.3838251693634434e-12,7.004173033368109e-13,2.971364133979069e-13,7.609088001736491e-14,0.000384713988751173,0.0003673429600894451,0.0003681270172819495,0.0003718879306688905,0.00037026102654635906,0.00037794699892401695,0.0003722959663718939,0.0003740630345419049,0.0003989660181105137,0.00038354191929101944,0.00038079998921602964,0.0003835300449281931,0.0003877299604937434,0.00040498399175703526,0.00039139995351433754,0.0003930910024791956,0.000395889044739306
0.19643466571457324,0.0,1.0,0.5052578849717975,0.262714343364689,0.056398441667857326,0.0006590265680658941,7.632064592126985e-05,3.3303895357075035e-06,9.97208663828284e-07,1.8847030672408346e-07,7.516086337557564e-08,1.1852305419452198e-08,4.443253913056837e-09,3.4692140573890083e-10,2.1159583824722703e-11,4.447826113290555e-12,2.403147394461505e-12,4.287000991308245e-13,1.8550599468542048e-13,6.858210562061512e-14,0.00035897805355489254,0.0003681579837575555,0.00036918697878718376,0.0003689780132845044,0.0003716009669005871,0.0003824980231001973,0.0003724930575117469,0.0003776639932766557,0.0003760489635169506,0.00037820206489413977,0.0003809399204328656,0.0003836459945887327,0.00038714800029993057,0.0004067830741405487,0.0003901040181517601,0.0003938559675589204,0.00039516808465123177
0.9718264260609674,0.0,1.0,0.5050228310283273,0.005156792821822257,0.001283467413486367,0.0007970518487669346,9.050450862360347e-05,2.5832833377039594e-05,1.2410352528468977e-06,5.831813757178886e-07,7.201222886766857e-09,4.446154780169002e-09,5.961421091074327e-10,2.2376352183558934e-10,1.4729934698444674e-10,4.098519468389401e-11,1.4909151109639642e-13,1.1157368763805906e-13,3.818633651226352e-14,3.6826594224721563e-14,0.00036079389974474907,0.0003673520404845476,0.0003723499830812216,0.0003709389129653573,0.0003716610372066498,0.0003759170649573207,0.0003721200628206134,0.00038034399040043354,0.0003849869826808572,0.0003775660879909992,0.00038159091491252184,0.00038465403486043215,0.00038882496301084757,0.00038993998896330595,0.0003903900505974889,0.0003951919497922063,0.00039603805635124445
0.013936287708201545,0.0,1.0,0.5045127810444683,0.3928467717259434,0.00914449396107446,0.0011654374215652596,0.00020150704726547324,4.633327857575731e-06,1.9160471864850714e-06,6.852936512719799e-07,3.6082934945430597e-07,5.0317179297394254e-09,2.5911976421373364e-09,6.055902344016627e-10,7.101639188291807e-11,2.4353340084248314e-11,1.578057781270582e-11,1.455007837799039e-13,1.3843118497963937e-13,1.3493522021658052e-13,0.00036424503196030855,0.00037372903898358345,0.00036949501372873783,0.0003700420493260026,0.00037324498407542706,0.00037451600655913353,0.0003772820346057415,0.0003762079868465662,0.00037935900036245584,0.0003775019431486726,0.00039005803409963846,0.0003842769656330347,0.0003892210079357028,0.0003870759392157197,0.00039204000495374203,0.00039138400461524725,0.0003995340084657073
0.6776586736128575,0.0,1.0,0.5064199410844594,0.07038625843804723,0.019826184494495035,0.007765075882717589,0.00021027615539867685,4.269450732302091e-05,2.8213014408381723e-06,7.290775495127014e-07,8.304378479096116e-08,4.0931173771335456e-08,6.868929448060665e-10,1.7408257682574646e-10,8.493399586551372e-11,9.908243989820834e-12,1.9128583464072576e-12,1.0819614804743005e-12,7.849277571593128e-14,5.0711641744205686e-14,0.0003752770135179162,0.00036859395913779736,0.0003684130497276783,0.0003690860467031598,0.0003700769739225507,0.00039331300649791956,0.00037877901922911406,0.00037492101546376944,0.00037743791472166777,0.00038681295700371265,0.00038791808765381575,0.00040304800495505333,0.00038846395909786224,0.0003908659564331174,0.00039130402728915215,0.0003921270836144686,0.00039599707815796137
0.6942624356428865,0.0,1.0,0.5050131489988416,0.06601844116470047,0.018500737928858094,0.007504425579039699,0.00023975369722905478,4.987151797491392e-05,2.954606410129807e-06,8.034593762596238e-07,8.51154827676038e-08,4.2670365858513564e-08,2.848324023647476e-10,7.45744258070906e-11,3.726546533334e-11,4.720218123564519e-12,8.562296930495719e-13,4.95271198099994e-13,4.9569722590966946e-14,4.3674979582738863e-14,0.00036249891854822636,0.0003680500667542219,0.000370213994756341,0.0003780289553105831,0.0003889469662681222,0.0003736100625246763,0.0003717669751495123,0.00037668191362172365,0.0003786439774557948,0.0003992989659309387,0.0003844680031761527,0.00038475601468235254,0.00038598699029535055,0.000407277955673635,0.0003881650045514107,0.0004006330855190754,0.000397298950701952
0.8041245261822627,0.0,1.0,0.505462488043122,0.039433315334772887,0.010604434560338527,0.005252729138728494,0.0003374040042313753,8.09549473617626e-05,1.2400150379616069e-06,4.4225063233688374e-07,2.4743418662954195e-08,1.3673358756036305e-08,7.554343511055566e-10,2.3598836771112777e-10,1.3477623808847166e-10,2.5658701040596394e-11,2.740461572517041e-12,1.7640726508692256e-12,4.5701157861575216e-14,3.879965602281048e-14,0.00036192499101161957,0.00038723391480743885,0.00036886497400701046,0.00037415605038404465,0.00037035602144896984,0.0003826929023489356,0.0003728519659489393,0.0003887169295921922,0.000379114062525332,0.0003787520108744502,0.00039938604459166527,0.0003842120058834553,0.0003853370435535908,0.00038721098098903894,0.0003895378904417157,0.00039282196667045355,0.0003957659937441349
0.13105775155731325,0.0,1.0,0.505607690080069,0.3040526515582877,0.05062605786479618,0.002880233880223501,0.00039190841942758853,7.862701398977078e-06,2.660689848897669e-06,6.688102428227106e-07,2.9720547586558905e-07,2.9287929592162664e-08,1.2491524957897593e-08,1.6620410746508331e-09,5.235114882663449e-12,1.3565506879361042e-12,7.921074894515212e-13,1.2222325957879559e-13,9.429948867828737e-14,8.911340499223483e-14,0.000360606936737895,0.000386084895581007,0.0003672559978440404,0.0003698359942063689,0.00040248106233775616,0.00037177593912929296,0.0003748029703274369,0.00037451600655913353,0.00037591205909848213,0.0003800070844590664,0.00038083596155047417,0.00038399104960262775,0.0003868619678542018,0.00038849900010973215,0.0003927879733964801,0.00039145094342529774,0.00039955799002200365
0.39757819382494064,0.0,1.0,0.5051277970196679,0.16309302123364414,0.045922230718951566,0.0068511596752216936,0.0003775917183281694,4.28975109558661e-05,8.233188311531721e-06,5.384084499771636e-08,1.4372945588879321e-08,4.597486594197046e-09,9.856902960439376e-10,7.862160317104269e-11,1.999064106916384e-11,1.3318591880156836e-12,5.357876910737678e-13,1.9465365167410526e-13,7.127492341199649e-14,5.6240174689128114e-14,0.00036067795008420944,0.00036484096199274063,0.00037011702079325914,0.0003688340075314045,0.00037082796916365623,0.00038170802872627974,0.00038032105658203363,0.00037537398748099804,0.000375933013856411,0.00037560402415692806,0.000391885987482965,0.0003830339992418885,0.000386881991289556,0.0003928369842469692,0.0003899279981851578,0.00039357400964945555,0.00039616599678993225
0.6628642127635824,0.0,1.0,0.5052304459968582,0.07436394192412796,0.021036167159026637,0.007975474625987864,0.00018139412971427812,3.602094535086876e-05,2.6014706242875988e-06,6.405419029426582e-07,7.756779381449861e-08,3.7636646701007426e-08,9.767714348709363e-10,2.40079645542516e-10,1.1455626442090164e-10,1.2330564464558531e-11,2.5101209235105498e-12,1.3943044244820383e-12,1.0734415786121746e-13,6.093172612688865e-14,0.00038123701233416796,0.0003667299170047045,0.0003688849974423647,0.0003689930308610201,0.00037039804738014936,0.00037565804086625576,0.0003723669797182083,0.0003751179901883006,0.00038079905789345503,0.0003868619678542018,0.0003807980101555586,0.0003823820734396577,0.00038901297375559807,0.00040676200296729803,0.0003898520953953266,0.00039062206633388996,0.0003999740583822131
0.9248084293120271,0.0,1.0,0.5055133060086519,0.014116567761656285,0.0035940400695699854,0.002110783082356819,0.00021056124949152044,5.7496845841755794e-05,1.7638587787056845e-06,7.762676840856418e-07,4.601107545141273e-09,2.7639816814949948e-09,3.144401090861062e-10,1.1295075519935886e-10,7.18781420317118e-11,1.8313574647896735e-11,5.729588169950969e-13,4.0551828103570866e-13,5.1616006411077006e-14,4.2556917809598497e-14,0.0003617039183154702,0.00037365301977843046,0.00036806403659284115,0.00037240597885102034,0.00037247000727802515,0.0003757589729502797,0.0003719520755112171,0.0003756890073418617,0.00037968705873936415,0.0003787139430642128,0.00037953793071210384,0.000384707935154438,0.00038840994238853455,0.0003902979660779238,0.00039116095285862684,0.0004359750309959054,0.00039782898966223
0.6339751116810851,0.0,1.0,0.5060355390887707,0.08237515844193609,0.02347605671424012,0.008321802336757214,0.00011886096880325674,2.2557254634943357e-05,1.9026366676016133e-06,4.2238566923535633e-07,5.71968894749661e-08,2.6869748424782107e-08,1.1905642470433626e-09,2.7428132149223956e-10,1.249665231705549e-10,1.1221932755806666e-11,2.5160362550778135e-12,1.3478720867782564e-12,1.2781897298998493e-13,6.800529698433724e-14,0.0003813339862972498,0.0003671030281111598,0.00036688800901174545,0.00036876299418509007,0.0003699969965964556,0.00037339096888899803,0.0003747890004888177,0.0004030220443382859,0.00037855503614991903,0.00037828099448233843,0.0003790169721469283,0.0003855000250041485,0.00038752390537410975,0.0003888419596478343,0.0003977708984166384,0.0003934029955416918,0.0003960470203310251
0.41911431931630383,0.0,1.0,0.504703645943664,0.15439170707884436,0.04386655697123329,0.007355998649454269,0.00035854049386102084,4.3325638855526304e-05,7.85915487362753e-06,2.135628287994216e-07,5.4216656291105714e-08,1.8181317611906912e-08,3.5942601893338133e-09,3.423323371784423e-10,9.382648521592113e-11,4.83567357644813e-12,1.8537179687127475e-12,6.884057319590401e-13,1.695413177418567e-13,6.994362993878889e-14,0.0003637770423665643,0.0003667538985610008,0.00036753504537045956,0.00037136103492230177,0.0003714760532602668,0.000373843009583652,0.0003778489772230387,0.00038072699680924416,0.00037578702904284,0.00038058299105614424,0.0003816650714725256,0.0003830010537058115,0.00038613704964518547,0.00039613002445548773,0.0003898140275850892,0.0003891600063070655,0.0004165009595453739
0.9330232216002112,0.0,1.0,0.5060772110009566,0.012517802355651498,0.003174502217765222,0.001883370369557535,0.00019242105022889878,5.2963312548382636e-05,1.7865853587589182e-06,7.957687711578958e-07,2.139246223916443e-09,1.2914954863075417e-09,1.516330521782498e-10,5.490778308942171e-11,3.51592465792474e-11,9.104724658932697e-12,2.4239713183470544e-13,1.7418356376496922e-13,4.1489803474547083e-14,3.9396034698643896e-14,0.00036039506085217,0.0003663729876279831,0.0003678930224850774,0.0003973681014031172,0.00037144997622817755,0.0003718020161613822,0.000372834037989378,0.0003757800441235304,0.00037742697168141603,0.0003786500310525298,0.00039305107202380896,0.00040431704837828875,0.00038524193223565817,0.00038916897028684616,0.00039060693234205246,0.00039264000952243805,0.0003989370306953788
0.7847634492521874,0.0,1.0,0.5053629379253834,0.043848696911647014,0.011886853247242665,0.00570454991348938,0.0003339230587430706,7.828206286924144e-05,1.7930285659688962e-06,6.137954901678176e-07,3.954700040946578e-08,2.1518210123575422e-08,9.673140743275556e-10,2.9412817456645353e-10,1.6452749981856528e-10,2.953157301801291e-11,3.5305944746311978e-12,2.2335149607817127e-12,4.10262926623936e-14,3.9981693632078614e-14,0.00038049090653657913,0.0003700839588418603,0.0003675400512292981,0.000369276967830956,0.00036858394742012024,0.0003814389929175377,0.0003955899737775326,0.0003815538948401809,0.00037697108928114176,0.0003779639955610037,0.0003800209378823638,0.0003861259901896119,0.00038897304330021143,0.0003847030457109213,0.00039036700036376715,0.00039672793354839087,0.00039558205753564835
0.8294286148827363,0.0,1.0,0.5053432349814102,0.033820132461423597,0.00899659142021633,0.004635313858802488,0.0003322771865680311,8.208856684297577e-05,4.508543544253558e-07,1.6906160116900628e-07,7.618417830083131e-09,4.291952988006228e-09,2.93206825705353e-10,9.467802026697602e-11,5.547393064803642e-11,1.1337331178190046e-11,1.0253539391506419e-12,6.752270995268091e-13,4.2523207481730245e-14,3.7829361359851924e-14,0.00038141896948218346,0.0003649640129879117,0.00039820594247430563,0.000368454959243536,0.0003812649520114064,0.00039159890729933977,0.000375034986063838,0.0003761949483305216,0.0003784269792959094,0.0003800889244303107,0.00038288498762995005,0.0003839809214696288,0.0003826890606433153,0.0003867570776492357,0.00039116095285862684,0.0003931099781766534,0.00039782701060175896
0.5307695905990535,0.0,1.0,0.5053829060634598,0.11394774248403654,0.032936562602884974,0.008726395044490168,0.0001389470333214088,2.187226206102093e-05,2.828276086277661e-06,3.714580575391977e-07,7.042767989422407e-08,2.8850820077736373e-08,3.3047153819889746e-09,5.617540274795938e-10,2.0936045672857057e-10,4.965615527294912e-12,1.490661824949968e-12,6.848002718973029e-13,1.1411336585412984e-13,5.65376683028725e-14,0.00036121299490332603,0.00036741490475833416,0.00036734493914991617,0.00036965496838092804,0.0003909559454768896,0.00037402892485260963,0.00037620600778609514,0.00040309608448296785,0.00037857494316995144,0.0003800679696723819,0.00040273601189255714,0.00038628303445875645,0.00038676708936691284,0.0004077519988641143,0.00038990192115306854,0.0003965270007029176,0.00040914595592767
0.6031071573387257,0.0,1.0,0.5062800660962239,0.09131254015701465,0.02619141373088287,0.008588139910262771,4.507452158633342e-05,8.124648607465705e-06,7.922678985067117e-07,1.5491904326286152e-07,2.341032544089647e-08,1.0596073729178716e-08,6.841628483594374e-10,1.458631445512958e-10,6.297777102084137e-11,4.434368327840157e-12,1.093909736764691e-12,5.639067526815219e-13,7.499192612503975e-14,5.032206461542485e-14,0.00036081799771636724,0.00038466404657810926,0.0003711199387907982,0.00038828596007078886,0.0003697139909490943,0.00037199491634964943,0.00039481103885918856,0.0003760770196095109,0.000383483013138175,0.0003797489916905761,0.00038325402420014143,0.0004032190190628171,0.00040340807754546404,0.0004161460092291236,0.00039281800854951143,0.0004015970043838024,0.00039981293957680464
0.4258820863735099,0.0,1.0,0.5057587890187278,0.1517224231842462,0.0432109456100978,0.007498453896789387,0.0003504954287706345,4.3145911450148565e-05,7.68527091922891e-06,2.5844315852495295e-07,6.455940505474058e-08,2.1958704435270558e-08,4.226549327909403e-09,4.228299773622986e-10,1.1850731122711202e-10,5.556523383444166e-12,2.103091630218044e-12,7.906391300871389e-13,1.892595162931188e-13,7.684257216637119e-14,0.0003612089203670621,0.00036476703826338053,0.00042151298839598894,0.0003869980573654175,0.0003885809564962983,0.00036979897413402796,0.0003763389540836215,0.0003801729762926698,0.0003787300083786249,0.0003808070905506611,0.0003915510606020689,0.0003954289713874459,0.0003852830268442631,0.00039036700036376715,0.0003891648957505822,0.0003929090453311801,0.00039821898099035025
0.45389688207629975,0.0,1.0,0.506042537977919,0.1409900820259322,0.040467542201913356,0.008005314184457,0.0003080794268237428,4.078959961932629e-05,6.7195669573407684e-06,4.043608614184197e-07,9.429817454502877e-08,3.3905280212843254e-08,5.801635522678041e-09,6.935424449981179e-10,2.119731548006327e-10,5.874131466655021e-12,2.1004753221867863e-12,8.398215008195899e-13,1.8553043207877397e-13,7.740277754080795e-14,0.00036684097722172737,0.0003875899128615856,0.0003734759520739317,0.00038807501550763845,0.00037342298310250044,0.00037426105700433254,0.00037588493432849646,0.00037458096630871296,0.00037711195182055235,0.00039767695125192404,0.0003791400231420994,0.00038925802800804377,0.000387671054340899,0.00038855208549648523,0.0003890800289809704,0.00039321102667599916,0.0004104659892618656
0.7460142802434464,0.0,1.0,0.5055524720810354,0.05301902332500177,0.014592577774606735,0.006545014949174842,0.00030854523397310697,6.888569568326551e-05,2.6370316499566596e-06,8.250528279167112e-07,6.750305612534344e-08,3.553614672418452e-08,8.372452794496994e-10,2.4001580761206566e-10,1.2835862369446455e-10,2.0186824777322914e-11,2.938444594178359e-12,1.7905367058045425e-12,4.876893281816025e-14,3.9164259209506087e-14,0.00037458399310708046,0.0003667300334200263,0.00036857707891613245,0.00037371600046753883,0.00039222894702106714,0.0003729539457708597,0.0003751580370590091,0.0003760639810934663,0.0003883880563080311,0.0003949529491364956,0.0003792140632867813,0.0003889950457960367,0.00038752995897084475,0.00039301696233451366,0.00039320404175668955,0.000394086935557425,0.0003968550590798259
0.06655885695517816,0.0,1.0,0.5049607120454311,0.3503712087530535,0.03446178428042121,0.003353076102434841,0.0005240222745830365,1.8489038385887967e-06,7.006077062666823e-07,2.1787338788994312e-07,1.0670267474589389e-07,4.004324639419183e-09,1.9060934506296903e-09,3.5880703421181185e-10,2.3768958754931658e-11,7.245156323970257e-12,4.492221142418805e-12,2.628252280817672e-13,1.6435497450020045e-13,1.2346639320074202e-13,0.0003619519993662834,0.00036442698910832405,0.0003822589060291648,0.0003785630688071251,0.0003754149656742811,0.0003740530228242278,0.0003736159997060895,0.0003770360490307212,0.00037885201163589954,0.000377240008674562,0.00038441200740635395,0.00038755894638597965,0.0003976220032200217,0.00038879108615219593,0.00040882406756281853,0.00038980203680694103,0.00040184904355555773
0.8246641904563413,0.0,1.0,0.5059763509780169,0.0348637671386738,0.009293498159595518,0.004753693778670682,0.0003340942126684262,8.209224811985512e-05,6.021048838642029e-07,2.2371990413339918e-07,1.0536254474838194e-08,5.914714700405836e-09,3.897121411488427e-10,1.2508022713294982e-10,7.294380252702336e-11,1.4717741909779256e-11,1.3764791258494538e-12,9.016404005710857e-13,4.8381120500349795e-14,4.243249290363655e-14,0.00035926594864577055,0.0003811040660366416,0.00036815006751567125,0.00037063402123749256,0.0003712379839271307,0.00037075497675687075,0.0003758709644898772,0.00037896097637712955,0.0003776520024985075,0.0003799279220402241,0.00038294203113764524,0.0003845449537038803,0.00038325798232108355,0.00039090204518288374,0.00038878305349498987,0.0004019980551674962,0.00039883097633719444
0.9209704724874502,0.0,1.0,0.5055109859677032,0.014868520198152642,0.0037924172232549733,0.002216646978906108,0.0002186214573864619,5.947421782243264e-05,1.7394442426412226e-06,7.611747559640149e-07,5.6686906244525425e-09,3.3973038733301757e-09,3.806561146601231e-10,1.3621531063797102e-10,8.642859958130837e-11,2.18507994096078e-11,7.325572364837947e-13,5.174487672006766e-13,5.849919095719386e-14,4.6336281779481345e-14,0.0003731349715963006,0.00036757695488631725,0.0003789180191233754,0.000387219013646245,0.0003707309952005744,0.0003727000439539552,0.00037418294232338667,0.00037313392385840416,0.0003787450259551406,0.00037759903352707624,0.00040884106419980526,0.00039623607881367207,0.00038369803223758936,0.0003899510484188795,0.00039608508814126253,0.00039140996523201466,0.0003959869500249624
0.15361339519205863,0.0,1.0,0.5059184130514041,0.2891947373344334,0.05355926544836137,0.0022374645886364857,0.00028874477211103473,8.15310707127016e-06,2.647398141120036e-06,6.089792179112893e-07,2.6099098777016893e-07,3.112980276891512e-08,1.2726828799658618e-08,1.4502743065073787e-09,2.7527458544148452e-11,6.6473705617672655e-12,3.772858745279718e-12,5.176407355947057e-13,2.355047856440296e-13,7.493985683590624e-14,0.0003819369012489915,0.00036591291427612305,0.00038930203299969435,0.0003731850301846862,0.00038816395681351423,0.000372497015632689,0.00037505500949919224,0.0003817869583144784,0.0003770909970626235,0.0003832239890471101,0.0003797940444201231,0.000384942046366632,0.0003854719689115882,0.00038928701542317867,0.0004076380282640457,0.0003902639728039503,0.0003976980224251747
0.05539540916426011,0.0,1.0,0.5051433109911159,0.3590096101739589,0.030168106395836825,0.0031340309349595524,0.0005008130001818502,3.827275150603962e-06,1.4779364549074772e-06,4.744821954685847e-07,2.360949794825595e-07,6.309827628688802e-09,3.056418476040509e-09,6.04752076597001e-10,4.6628038118590936e-11,1.4592972874173497e-11,9.129303028321643e-12,4.0216693237264417e-13,2.2365458310907576e-13,1.3029928299213877e-13,0.0003799949772655964,0.0003671670565381646,0.00036984903272241354,0.0003699560184031725,0.00037086603697389364,0.0003734249621629715,0.00037375790998339653,0.00037656095810234547,0.0003858350683003664,0.00039964308962225914,0.00038149103056639433,0.0003833830123767257,0.0003863589372485876,0.0003885579062625766,0.00038948399014770985,0.0003918410511687398,0.000409573083743453
0.5911438161109712,0.0,1.0,0.5066892870236188,0.09488705493038949,0.027272207461558798,0.008660045847532227,1.5136441128983287e-05,2.6719023415136142e-06,2.743477754167232e-07,5.078930569659941e-08,7.989772991603979e-09,3.5617497490790526e-09,2.5856577518764764e-10,5.3352454924519075e-11,2.2529853537247673e-11,1.4161466670378188e-12,3.6387103805279645e-13,1.883851200859564e-13,4.746356463386993e-14,4.2714497268508455e-14,0.00035840505734086037,0.00038633099757134914,0.00037743698339909315,0.000370291993021965,0.00037135800812393427,0.00037286197766661644,0.000390878994949162,0.000375372008420527,0.0003777280217036605,0.0003780720289796591,0.0003833890659734607,0.0003902389435097575,0.0004123119870200753,0.0003906500060111284,0.0003902530297636986,0.0003961609909310937,0.00040018907748162746
0.3179910969520494,0.0,1.0,0.5053870209958404,0.19822968099636049,0.05270593863071205,0.004345101739206894,0.00034260049240651355,2.960991055991701e-05,6.880818497892953e-06,4.860418368665164e-07,1.541584853468271e-07,3.99985831421412e-08,1.1094600971344442e-08,2.2078622750107044e-10,3.954010555078529e-11,4.84270033702385e-12,2.214008092664494e-12,6.327486657459602e-13,2.0520767108880702e-13,8.35174126225391e-14,0.00037601205985993147,0.0003632550360634923,0.0003694120096042752,0.0003689019940793514,0.00037028396036475897,0.00038109603337943554,0.0003731829347088933,0.0003764319699257612,0.0003765430301427841,0.0003797180252149701,0.0003807509783655405,0.0003837620606645942,0.00038693705573678017,0.0003886319464072585,0.00039043999277055264,0.0003905410412698984,0.0003958389861509204
0.851131626822206,0.0,1.0,0.5062941799405962,0.02914137745863418,0.007677730359314331,0.00408489163707518,0.00031892699292586347,8.07136522345901e-05,2.304469650774222e-07,8.995467471381581e-08,3.229402939055296e-09,1.8481897325296602e-09,1.4633474881065463e-10,4.8527753690700705e-11,2.9026292963999624e-11,6.27459127844518e-12,4.817713369505912e-13,3.248172852072855e-13,4.309481093455759e-14,4.1967212028553944e-14,0.0003637749468907714,0.00036794005427509546,0.00036602304317057133,0.0003701030509546399,0.00038463796954602003,0.00037297396920621395,0.00037678598891943693,0.00037394301034510136,0.00037982501089572906,0.00038018892519176006,0.00039078493136912584,0.00039839500095695257,0.00040529994294047356,0.00039098900742828846,0.0004008440300822258,0.0003929979866370559,0.00042029202450066805
0.23674487110439602,0.0,1.0,0.5057561859721318,0.23969135592575305,0.0566385307908308,0.0010315326817571665,0.00010670955222435997,6.187577552516522e-06,1.7104908620649232e-06,2.564430165074432e-07,9.51843558289591e-08,1.8339294853801115e-08,6.283322481981199e-09,2.8192891849308214e-10,2.8309526503302026e-11,5.125162671789638e-12,2.6336103980652814e-12,5.601468135102386e-13,2.2155688689092498e-13,1.0610977467272669e-13,0.00035900401417165995,0.00036708300467580557,0.00038379698526114225,0.0003838759148493409,0.0003912390675395727,0.0003729339223355055,0.0003750920295715332,0.0003881400916725397,0.0003815030213445425,0.00038085703272372484,0.00038168905302882195,0.00038538500666618347,0.00038870295975357294,0.0003881399752572179,0.00039015698712319136,0.00039040797855705023,0.00039799895603209734
0.4162624257031923,0.0,1.0,0.5122630129335448,0.1555257164979915,0.04414164600222538,0.007293641203538085,0.0003616483025657589,4.3356039626450995e-05,7.924706104200298e-06,1.9375424739515183e-07,4.952117379821199e-08,1.6506288041894413e-08,3.2994762142356277e-09,3.075507093847994e-10,8.349323184262864e-11,4.4693324370412085e-12,1.725412520872285e-12,6.383502206443371e-13,1.645254978058473e-13,7.692058263150923e-14,0.0003795480588451028,0.00036659499164670706,0.0003725610440596938,0.00036917102988809347,0.0003719320520758629,0.00037488597445189953,0.00039482908323407173,0.0003779410617426038,0.000378840952180326,0.00038044003304094076,0.0003815629752352834,0.0003844799939543009,0.00039001600816845894,0.0003889759536832571,0.00039008399471640587,0.0003957729786634445,0.00042274000588804483
0.5237529487176372,0.0,1.0,0.5085946070030332,0.11628051892260145,0.033613938376845454,0.008699692346154269,0.00015640203289766244,2.4267741310574964e-05,3.2147127214626026e-06,4.0170464989591456e-07,7.771409922974904e-08,3.1495270995135115e-08,3.7658679091700834e-09,6.23526705845131e-10,2.2867392485937933e-10,4.366615630111248e-12,1.3335484910898431e-12,6.062201984162945e-13,1.062094198484721e-13,5.680828904236023e-14,0.0003607079852372408,0.0003645569086074829,0.0003770330222323537,0.0003682409878820181,0.00037313997745513916,0.0003730839816853404,0.0003925421042367816,0.00039457599632442,0.0003774340730160475,0.00038083293475210667,0.00040159199852496386,0.00038240791764110327,0.00039443792775273323,0.00038996501825749874,0.00039084593299776316,0.00039229693356901407,0.0004007060779258609
0.051961866465104256,0.0,1.0,0.5185266940388829,0.36170568908252243,0.028740774486687267,0.003043340709817842,0.0004896162188467963,4.362061058975227e-06,1.6941997012945922e-06,5.491289551367467e-07,2.745603762198837e-07,6.42201919061716e-09,3.1272495925237495e-09,6.280349113415733e-10,5.052500458405538e-11,1.5938273749737405e-11,1.0004008196040829e-11,4.1858050317642e-13,2.3797893239292006e-13,1.3568906100699242e-13,0.0003658880013972521,0.00036535097751766443,0.0003746399888768792,0.00036921200808137655,0.00036934204399585724,0.0003738419618457556,0.00037159002386033535,0.00039532396476715803,0.00037861999589949846,0.00037963700015097857,0.0003821620484814048,0.0003831449430435896,0.000387671054340899,0.0003951099934056401,0.000391440000385046,0.0003950770478695631,0.00040383299347013235
0.8435749515977528,0.0,1.0,0.520132776000537,0.030756638646066592,0.008130730156626496,0.004278524618699217,0.00032452403711076593,8.145116276635805e-05,3.517247085247268e-09,1.3542630483048271e-09,5.2915230656183674e-11,3.0119537540346177e-11,2.2732739821203864e-12,7.468113664125141e-13,4.4568491247044453e-13,1.0153042814904295e-13,4.126867428271163e-14,4.0554817922390626e-14,4.029476167819308e-14,4.0458971652107e-14,0.00037708994932472706,0.00037470890674740076,0.0003726750146597624,0.00036850699689239264,0.0003713340265676379,0.0003747760783880949,0.0003734129713848233,0.00037674198392778635,0.00037779996637254953,0.0003796949749812484,0.00039260205812752247,0.0003942860057577491,0.0003850440261885524,0.00038777501322329044,0.0003915840061381459,0.00041180604603141546,0.0003956990549340844
0.8020258802735936,0.0,1.0,0.516555318958126,0.039906771936777836,0.010741236566391083,0.005302618604167148,0.0003373330270331381,8.073754113784403e-05,1.3028461864020729e-06,4.626525459666477e-07,2.6307229893198336e-08,1.4513611198680899e-08,7.858415819262159e-10,2.447879442610083e-10,1.3949433630705588e-10,2.6394020339099095e-11,2.8557427312263965e-12,1.8338967245532314e-12,4.7400837351884495e-14,4.056771879828069e-14,0.00035797501914203167,0.00038657791446894407,0.0003691089805215597,0.0003687839489430189,0.0003770409384742379,0.00039464898873120546,0.0003927280195057392,0.0003856349503621459,0.00037915294524282217,0.00037801009602844715,0.00038610200863331556,0.0003861739533022046,0.00038850808050483465,0.00041193608194589615,0.0003899739822372794,0.00040394195821136236,0.0003962339833378792
0.778996354578129,0.0,1.0,0.5113247559638694,0.04518485245686005,0.012277729612839914,0.005835295948779789,0.00033167587554393404,7.720818392590985e-05,1.9438573033710986e-06,6.570349253487588e-07,4.400998672986368e-08,2.3833391099633403e-08,9.970990651815747e-10,3.0066798408301764e-10,1.6711375451651064e-10,2.944897992320374e-11,3.633196422392029e-12,2.2869234952834276e-12,3.867567812095164e-14,3.8763756858006264e-14,0.0003582820063456893,0.0003648999845609069,0.0003712250618264079,0.0003688029246404767,0.00037567096296697855,0.0003953600535169244,0.00037549296393990517,0.00037584302481263876,0.00037851196248084307,0.0003972359700128436,0.0004001689376309514,0.00038128497544676065,0.00038717908319085836,0.00038996594958007336,0.0003903310280293226,0.00039364700205624104,0.00039610895328223705
0.5142228701904145,0.0,1.0,0.5064606390660629,0.11949050068362733,0.03453882195064422,0.008651263764439237,0.00017968949715244749,2.7329670810849534e-05,3.73823420564096e-06,4.3458536514756844e-07,8.637158728352077e-08,3.448471272251242e-08,4.360269250999676e-09,6.955389645652067e-10,2.494215884854076e-10,3.193282565393874e-12,9.989503866670523e-13,4.4596000194539294e-13,8.601932693973268e-14,5.20171640813079e-14,0.00038242689333856106,0.0003737780498340726,0.00039795308839529753,0.00038477499037981033,0.00038493494503200054,0.00039343605749309063,0.0003784360596910119,0.0003773049684241414,0.00039688299875706434,0.0003792900824919343,0.00038453005254268646,0.00040348595939576626,0.0003884520847350359,0.0003894319524988532,0.00038584601134061813,0.00039021100383251905,0.0003956250147894025
0.3850894961003535,0.0,1.0,0.5061475859256461,0.1682880196058315,0.04708593401635435,0.006522927649669439,0.0003836626298904139,4.196894613630937e-05,8.314524537329692e-06,4.561317992212828e-08,1.2527250024392233e-08,3.892546407284015e-09,8.725606306091267e-10,6.163842991599202e-11,1.4949921911815193e-11,1.123494473992581e-12,4.605506386376876e-13,1.6566911763029877e-13,7.068847118693702e-14,5.857192078020722e-14,0.00038275402039289474,0.00036854890640825033,0.0003858130658045411,0.00037973502185195684,0.0003749040188267827,0.0003741849213838577,0.0003729829331859946,0.0003786690067499876,0.0003809999907389283,0.00038702902384102345,0.0003807100001722574,0.00038449803832918406,0.0003856400726363063,0.0003857070114463568,0.00039023300632834435,0.0004110679728910327,0.0003956069704145193
0.13976841095395687,0.0,1.0,0.5053441720083356,0.2982370385624626,0.051895391071367855,0.0026526551599425413,0.00035374360755265115,8.215369883458592e-06,2.736369803214896e-06,6.65355786392709e-07,2.916035710266414e-07,3.1081905146886835e-08,1.30450928961638e-08,1.6392841799779291e-09,8.844947928908221e-12,2.22493003542492e-12,1.2832216969158644e-12,1.78342885010015e-13,1.0710160346570295e-13,7.544403294634275e-14,0.00035890203434973955,0.0003665450494736433,0.00036986498162150383,0.00038731994573026896,0.0003690180601552129,0.00037808495108038187,0.0003734889905899763,0.0003753690980374813,0.0003760410472750664,0.0003785709850490093,0.0003904190380126238,0.00040099292527884245,0.0003902730531990528,0.0003876070259138942,0.0003911239327862859,0.0003914589760825038,0.0004093339666724205
0.2325699405288737,0.0,1.0,0.5059173870831728,0.2419952692966586,0.05669983814760801,0.0008533063945856198,8.936074185398102e-05,5.049431638010204e-06,1.407703264579677e-06,2.1676500964969172e-07,8.107232638905531e-08,1.5331078958623118e-08,5.304039485816221e-09,2.560777182912804e-10,2.466793141321065e-11,4.538956008619899e-12,2.341511446245243e-12,4.887777480023438e-13,1.9045659343929317e-13,8.441716662409006e-14,0.00035943801049143076,0.00036413397174328566,0.000370176974684,0.0003685089759528637,0.0003740020329132676,0.0003714769845828414,0.0004131520399823785,0.0003792489878833294,0.0003774219658225775,0.00039678800385445356,0.00038183690048754215,0.0003863070160150528,0.0003879680298268795,0.00040172599256038666,0.000388004002161324,0.0003919079899787903,0.0003993620630353689
0.32749556441254546,0.0,1.0,0.5058840730926022,0.1937686347411722,0.051998176107914934,0.004692568474997045,0.00035661527030046583,3.199185998426767e-05,7.275481478784078e-06,4.4648655816313386e-07,1.3886869146412844e-07,3.7069999561900564e-08,1.0000663686500632e-08,2.7255399164897266e-10,5.128588431717682e-11,5.934649736354268e-12,2.6706684433997905e-12,7.834247651882758e-13,2.477747622627003e-13,1.0020729774916153e-13,0.0003603419754654169,0.0003719879314303398,0.0003682210808619857,0.00037086394149810076,0.00037190807051956654,0.00040565303061157465,0.0003932469990104437,0.0003766549052670598,0.0004004559013992548,0.00037860008887946606,0.0003856529947370291,0.0003868360072374344,0.00038775999564677477,0.0004083110252395272,0.00039723701775074005,0.00039252801798284054,0.00039880897384136915
0.2968764745712853,0.0,1.0,0.5060732670826837,0.20841817548522643,0.054131380391438166,0.0035347889683944728,0.00030116976237031375,2.3822482912704782e-05,5.80198943370442e-06,5.29433968829883e-07,1.7522146260377333e-07,4.250794549841254e-08,1.2509928600962049e-08,4.235386961213549e-11,6.727503291297755e-12,9.256084081719108e-13,4.422186593017406e-13,1.3378177605271698e-13,7.384619089366984e-14,6.448216663855225e-14,0.0003638829803094268,0.0003741999389603734,0.0003722679102793336,0.0003713819896802306,0.00036934297531843185,0.0003730549942702055,0.0003746519796550274,0.00037903105840086937,0.0003776459489017725,0.00037711102049797773,0.00038414797745645046,0.0004025750095024705,0.00038582098204642534,0.00038552097976207733,0.0003881189040839672,0.00039661803748458624,0.00041446404065936804
0.4809104283000786,0.0,1.0,0.505576167954132,0.1311022351326571,0.03780432339673196,0.008368540740846534,0.0002555968236689252,3.6109550779379925e-05,5.491469551711212e-06,4.6944739575919196e-07,1.0213127593685556e-07,3.857390749475381e-08,5.81958966852434e-09,8.018827010906397e-10,2.6434112611217477e-10,2.4948720988943373e-12,8.418496402725764e-13,3.580896371447937e-13,8.501925472174574e-14,5.361419141146447e-14,0.0003702429821714759,0.00036622805055230856,0.0003915410488843918,0.00036917603574693203,0.00037326093297451735,0.00037531100679188967,0.00038973591290414333,0.00037813803646713495,0.0003770460607483983,0.00039169297087937593,0.00037951499689370394,0.00038336799480021,0.00038907607086002827,0.0003920679446309805,0.0003912700340151787,0.0003942609764635563,0.0004069299902766943
0.8485604887736246,0.0,1.0,0.5064513289835304,0.029689331566383603,0.00783112369084455,0.004151001226219198,0.0003209456206873927,8.099633505569504e-05,1.514587987745937e-07,5.884857707805017e-08,2.17608080088689e-09,1.243098575180429e-09,9.684635615841254e-11,3.2018494225738177e-11,1.9105512220172095e-11,4.1044308556156866e-12,3.2349183013223117e-13,2.1807285985275525e-13,4.031034554767919e-14,4.005543640932264e-14,0.000359751982614398,0.0003682629903778434,0.00036898197140544653,0.0003696639323607087,0.00037934002466499805,0.00037463102489709854,0.00037930102553218603,0.0003748619928956032,0.00037918007001280785,0.0003821650752797723,0.00038887897972017527,0.0003929340746253729,0.0003860900178551674,0.00038813508581370115,0.0003889240324497223,0.00039297493640333414,0.00039869698230177164
0.5327222760657402,0.0,1.0,0.5059763850877061,0.11330309846074874,0.03274863957309268,0.00873249253203319,0.00013405024748043228,2.118528891296543e-05,2.7208683765284166e-06,3.6216941404186244e-07,6.827873831175261e-08,2.8053278789426186e-08,3.1742850070655364e-09,5.434592148669511e-10,2.0343904957498409e-10,5.085766529454877e-12,1.5191734578077112e-12,7.001770882710117e-13,1.1578130124199766e-13,5.592433973204627e-14,0.0003798130201175809,0.000368543085642159,0.0003839809214696288,0.00036800093948841095,0.0003859790740534663,0.00039537204429507256,0.0003820570418611169,0.0003759940154850483,0.0003757909871637821,0.00037723290733993053,0.0003819400444626808,0.0003857850097119808,0.0003895839909091592,0.0003860329743474722,0.00038736697752028704,0.00039166398346424103,0.0004071940202265978
0.7348931623102908,0.0,1.0,0.5048226439394057,0.055737296622306816,0.015403868127266941,0.006768299628962601,0.0002969561641941886,6.533465751154577e-05,2.792636085486848e-06,8.495987923361067e-07,7.38396368043451e-08,3.848436407184429e-08,6.628643821374589e-10,1.8659173953289803e-10,9.842050623924968e-11,1.4840820913861143e-11,2.2733419640382526e-12,1.3691593280188673e-12,4.952539798014406e-14,3.96038950166674e-14,0.00036137993447482586,0.0003665570402517915,0.0003707270370796323,0.0003773870412260294,0.0003715880447998643,0.00037515792064368725,0.0003724239068105817,0.00041894300375133753,0.0003748909803107381,0.00037815701216459274,0.00038150197360664606,0.00038420793134719133,0.00040577794425189495,0.0004079090431332588,0.0004184180870652199,0.00039072800427675247,0.0003974749706685543
0.8607190683258941,0.0,1.0,0.5059884709771723,0.027112809102461794,0.00711241387808215,0.00383640826752901,0.00031035754260180554,7.936521430013429e-05,5.174590027586508e-07,2.0544868919939424e-07,6.554332880674478e-09,3.7763658500265585e-09,3.1674799041992233e-10,1.0623017015366705e-10,6.409865369133168e-11,1.4186055809544284e-11,1.000600706234536e-12,6.757129269841238e-13,5.404849169288674e-14,4.643659802180662e-14,0.00036220205947756767,0.0003888480132445693,0.00036659801844507456,0.00037898996379226446,0.0003731189062818885,0.00037674198392778635,0.00037511903792619705,0.0003767400048673153,0.000412933062762022,0.000378618948161602,0.0004022050416097045,0.00038286694325506687,0.0003905670018866658,0.00039097003173083067,0.0003915330162271857,0.0004030020209029317,0.0004168669693171978
0.0950957482299346,0.0,1.0,0.5043239240767434,0.32914569200800514,0.0432570192124076,0.003457486147248569,0.0005093354984625143,3.5386492609622157e-06,1.2765265471790274e-06,3.636694114973663e-07,1.7080517178560234e-07,1.1072854721235982e-08,5.030603788121074e-09,8.236904011352908e-10,3.161171172303996e-11,8.979404193621724e-12,5.412300966081692e-12,4.444198543150439e-13,2.3207504048530227e-13,1.1565565201204684e-13,0.00036009703762829304,0.0003691400634124875,0.0003706821007654071,0.0003698900109156966,0.0003686239942908287,0.0003724420676007867,0.0003730428870767355,0.0003843469312414527,0.0003776680678129196,0.00038858200423419476,0.00039949791971594095,0.00038474402390420437,0.0003857170231640339,0.0003890199586749077,0.0003904099576175213,0.0003938019508495927,0.00039426202420145273
0.935939822700626,0.0,1.0,0.505346083897166,0.011953651868518515,0.0030271966768070707,0.0018023763914857829,0.0001856898873282717,5.125404258279041e-05,1.7844080141209513e-06,7.981478867572442e-07,1.2316037088813908e-09,7.448374173037845e-10,8.840598610602001e-11,3.210356613485089e-11,2.0600568517308167e-11,5.365591218410528e-12,1.3822889845933264e-13,1.0189574265095449e-13,4.124269821164843e-14,4.0844736262231816e-14,0.00036484398879110813,0.0003652670420706272,0.00039139692671597004,0.00037228409200906754,0.00037212891038507223,0.0003763169515877962,0.00037294102367013693,0.00037651602178812027,0.00038524996489286423,0.00037733197677880526,0.0004071849398314953,0.00039694097358733416,0.0003879800206050277,0.00039080006536096334,0.0003947200020775199,0.00039397692307829857,0.00039877695962786674
0.8008841760850967,0.0,1.0,0.5060732889687642,0.04016486125961031,0.010815883697281337,0.005329669257072711,0.00033726287906811063,8.061167878321811e-05,1.3367763025123063e-06,4.735795642625202e-07,2.7164062686874953e-08,1.497285554624884e-08,8.017006314966697e-10,2.493388739145792e-10,1.4191709227970532e-10,2.6760929595219032e-11,2.915243962909132e-12,1.872048515813795e-12,4.736635630378983e-14,4.2522575711298146e-14,0.0003599519841372967,0.0003678910434246063,0.00038885592948645353,0.00039095303509384394,0.00037287198938429356,0.00037531997077167034,0.00037339096888899803,0.0003756890073418617,0.0003778759855777025,0.00038002198562026024,0.000384266022592783,0.0003847250482067466,0.00038489396683871746,0.0003884179750457406,0.0003884310135617852,0.0003926249919459224,0.00040006404742598534
0.7951148389830859,0.0,1.0,0.5051082608988509,0.04147469363104963,0.011195518445298884,0.005465372430614231,0.00033656999742181766,7.989508743033936e-05,1.5052593081651208e-06,5.268635198619184e-07,3.154806310595983e-08,1.7309910776744134e-08,8.739777522058474e-10,2.696616497290386e-10,1.5254633072463689e-10,2.8271894449200995e-11,3.1867114304193956e-12,2.034642174755653e-12,4.230116116255314e-14,3.746685441857929e-14,0.0003594739828258753,0.00036569591611623764,0.0003911560634151101,0.0003679409855976701,0.00037057604640722275,0.0003727679140865803,0.000370807945728302,0.0003777350066229701,0.0003770999610424042,0.0003807640168815851,0.0003819719422608614,0.0003814779920503497,0.0003870429936796427,0.0003867889754474163,0.00039481103885918856,0.0003937219735234976,0.000396967981941998
0.5900758953583092,0.0,1.0,0.5068672280758619,0.09520924619565477,0.027369421670461764,0.008665572916224057,1.243831451378833e-05,2.1914748021787337e-06,2.260321700992335e-07,4.163375942635202e-08,6.572663240651044e-09,2.9259743675714054e-09,2.145213204323003e-10,4.413141399876171e-11,1.8597572003538698e-11,1.1566005407685945e-12,2.992239379540576e-13,1.5557201614841213e-13,4.6727677061587584e-14,4.378986038571591e-14,0.0003698390210047364,0.00036544003523886204,0.0003700200468301773,0.00036925007589161396,0.00037162797525525093,0.00037489808164536953,0.0003730169264599681,0.0003752290504053235,0.0003791789058595896,0.0003805779851973057,0.0003842579899355769,0.00038276100531220436,0.0003899328876286745,0.0003973250277340412,0.00038965209387242794,0.0003948350204154849,0.0004164680140092969
0.1712913040927888,0.0,1.0,0.5052931340178475,0.277997156138784,0.05511765738136744,0.0016298688734250188,0.00020140272787835044,6.97119121041858e-06,2.190091068885501e-06,4.6684920858982495e-07,1.9431865169166753e-07,2.628892486045694e-08,1.0380747997021226e-08,1.0284958271266055e-09,3.736435108225026e-11,8.542740438744412e-12,4.7524931563902476e-12,7.234083352276012e-13,3.133844280094354e-13,9.565460159956127e-14,0.00036664807703346014,0.00037481007166206837,0.00037420098669826984,0.0003686560085043311,0.0003724750131368637,0.0003742240369319916,0.00037898600567132235,0.0003878819989040494,0.0003764979774132371,0.00038683193270117044,0.0003856250550597906,0.0003847760381177068,0.0003929679514840245,0.00039080705028027296,0.0003906779456883669,0.000397083000279963,0.00039810093585401773
0.46598515298122734,0.0,1.0,0.5058993449201807,0.13651117110993372,0.039276015184595704,0.008182960004098965,0.0002858163716148135,3.8980409640153574e-05,6.199564890591655e-06,4.435166650431424e-07,1.0030475508428896e-07,3.688617724736858e-08,5.975865268565396e-09,7.635769442479758e-10,2.416264536991549e-10,4.714038627763378e-12,1.643371316213192e-12,6.736780422491543e-13,1.451426474049646e-13,6.280175686179308e-14,0.0003737719962373376,0.00036779604852199554,0.0003894160035997629,0.0003738329978659749,0.00036988104693591595,0.0003806190798059106,0.00037373299710452557,0.0003962380578741431,0.0003904920304194093,0.00039847998414188623,0.00039407401345670223,0.0003858839627355337,0.0003977810265496373,0.00038730399683117867,0.00038940797094255686,0.00040374905802309513,0.00039831805042922497
0.7992447165120666,0.0,1.0,0.5058990579564124,0.040536114084499655,0.010923351884496706,0.005368401011317587,0.00033712337155974173,8.042166517963398e-05,1.3851728144792846e-06,4.890534870729591e-07,2.8401252452616434e-08,1.5634537354624348e-08,8.236007094377565e-10,2.555730111616873e-10,1.4521481228662394e-10,2.7248895523391836e-11,2.9970920893226473e-12,1.9208600066316794e-12,4.84639485147925e-14,4.294919336028235e-14,0.00037798506673425436,0.00036653003189712763,0.00036847905721515417,0.0003690180601552129,0.00037142890505492687,0.0003730989992618561,0.00037289701867848635,0.00037410203367471695,0.0003797870595008135,0.00037952710408717394,0.00038436707109212875,0.00038605392910540104,0.00038652902003377676,0.0003912809770554304,0.0003884750185534358,0.00039168098010122776,0.0003993680002167821
0.9312362356901018,0.0,1.0,0.5056214710930362,0.012864351192959506,0.0032651806750428895,0.0019329313032837424,0.0001964700263417187,5.398466723895145e-05,1.7852038670363795e-06,7.930955812722766e-07,2.6895158931088025e-09,1.6219579808131388e-09,1.8915144422277028e-10,6.837556971435431e-11,4.3724569403734326e-11,1.1282628607575495e-11,3.10653912890064e-13,2.2284415538324655e-13,4.292633089799729e-14,4.030819858709305e-14,0.000379440956749022,0.00038605008739978075,0.00037020095624029636,0.0003709379816427827,0.0003797790268436074,0.0003731029573827982,0.0003737049410119653,0.0003749360330402851,0.0003767379093915224,0.0003819779958575964,0.00038157496601343155,0.00038357696030288935,0.00038944208063185215,0.00038859399501234293,0.000389463035389781,0.00039307400584220886,0.0003980229375883937
0.08770901191076841,0.0,1.0,0.5056553529575467,0.33452466055313596,0.04125821440307338,0.003486338237144681,0.0005216660557234821,2.2126906007587533e-06,8.085358987062572e-07,2.3584138554644236e-07,1.1199415315420391e-07,6.47387436070645e-09,2.9777690376521525e-09,5.064248078003295e-10,2.308808552814764e-11,6.682876682003252e-12,4.0552615295640424e-12,3.1305212931035757e-13,1.7382075575440077e-13,1.0602899253638327e-13,0.00037619005888700485,0.00036602793261408806,0.0003704410046339035,0.0003750510513782501,0.0003730390453711152,0.000377979944460094,0.00037324801087379456,0.00037632405292242765,0.0003958550514653325,0.0003796929959207773,0.0003839189885184169,0.00038771098479628563,0.00038732902612537146,0.00039625901263207197,0.00040801602881401777,0.0003952080151066184,0.00041017099283635616
0.7743214161418432,0.0,1.0,0.5055207039695233,0.04627517904226412,0.012597598126770786,0.005939908551045649,0.00032945369870836304,7.624928103372543e-05,2.0604683678929016e-06,6.892038105005226e-07,4.7596911259112276e-08,2.5675910656916815e-08,1.0088677570252066e-09,3.0213515234270754e-10,1.6704764449236346e-10,2.899343365234908e-11,3.667549017365306e-12,2.2977765850536513e-12,3.862649692453719e-14,3.907633829600918e-14,0.0003612460568547249,0.0003673540195450187,0.0003895100671797991,0.00037021993193775415,0.00039687706157565117,0.0003752389457076788,0.0003818030236288905,0.0003782480489462614,0.0003801420098170638,0.00037885899655520916,0.0003809999907389283,0.0003844350576400757,0.0003852460067719221,0.0003885929472744465,0.00039587891660630703,0.00041157996747642756,0.0003965849755331874
0.8983665473615358,0.0,1.0,0.5064457289408892,0.019363460928195304,0.004991980492591952,0.0028344596022867314,0.0002607129982651888,6.934387570069664e-05,1.4410361950033243e-06,6.090837461175317e-07,1.0043659209312215e-08,5.9342948977435606e-09,6.038033187936244e-10,2.1111727177567613e-10,1.3157034805686847e-10,3.173228742729235e-11,1.4978134530632496e-12,1.0398886092182053e-12,8.223019835737707e-14,5.5304993585348895e-14,0.0003722190158441663,0.00038957700598984957,0.000374206923879683,0.0003695929190143943,0.00037538702599704266,0.000371514935977757,0.00037392403464764357,0.0003765489673241973,0.00038816093001514673,0.0003792969509959221,0.0003901970339938998,0.0003877669805660844,0.00039542000740766525,0.0003891340456902981,0.00039226096123456955,0.00039586902130395174,0.00039806996937841177
0.364192017772054,0.0,1.0,0.5058016889961436,0.1772365146871141,0.04896888819827295,0.005917083805830971,0.0003847955775960953,3.936159255422728e-05,8.21053777531065e-06,2.1094467947784142e-07,6.068219589283995e-08,1.791010806763544e-08,4.309437969915201e-09,2.376183501520371e-10,5.29881197231544e-11,4.75659109594365e-12,2.0159658868226308e-12,6.545583005661392e-13,1.891568610722756e-13,8.179772480723281e-14,0.00037490506656467915,0.0003664880059659481,0.00036975403781980276,0.00036840501707047224,0.0003706510178744793,0.00037509307730942965,0.0003727839794009924,0.00039571698289364576,0.00037629110738635063,0.0003771859919652343,0.00038359605241566896,0.0003874460235238075,0.0003877220442518592,0.00038628000766038895,0.00039171904791146517,0.00039172498509287834,0.0003949810052290559
0.14778337254219165,0.0,1.0,0.5081236120313406,0.29297266639323133,0.05290918186590133,0.0024196446614029835,0.0003166377857532831,8.273000925585345e-06,2.715387439211714e-06,6.396506144980084e-07,2.7674543662955946e-07,3.153482586312646e-08,1.3036983247586846e-08,1.549822054649736e-09,2.0546568686678656e-11,5.050309968419977e-12,2.8838052924203903e-12,3.860169747280409e-13,1.911614654877314e-13,9.94884836017623e-14,0.0003859220305457711,0.0003739759558811784,0.00036873994395136833,0.00037004996556788683,0.00037130899727344513,0.00037321599666029215,0.00038208498153835535,0.00038180395495146513,0.00037400610744953156,0.00038430304266512394,0.00038274098187685013,0.0003836399409919977,0.0003849840722978115,0.0003899380099028349,0.0003898809663951397,0.0003917519934475422,0.0003989690449088812
0.38331982277740984,0.0,1.0,0.5092226041015238,0.16903326850499442,0.04724874757806847,0.006474343238443263,0.00038420674840647053,4.17982692795962e-05,8.317539682686483e-06,5.982976753765729e-08,1.6497241848169562e-08,5.104588064864457e-09,1.1513412758260297e-09,7.983253783447113e-11,1.923182865096168e-11,1.4684829061119035e-12,6.028983855352909e-13,2.1142971773284406e-13,7.622375955417662e-14,5.733427547180605e-14,0.0003752380143851042,0.0003663829993456602,0.00036743003875017166,0.000378394965082407,0.0003729829331859946,0.0004072739975526929,0.000392479938454926,0.00037717504892498255,0.00037754199001938105,0.0003795940428972244,0.00039985706098377705,0.00040574197191745043,0.0003877129638567567,0.0003975420258939266,0.000387780019082129,0.00039507809560745955,0.0003976279404014349
0.9361399868384622,0.0,1.0,0.506545340991579,0.011915000991377997,0.0030171186735065024,0.0017968132125735724,0.00018522235735237704,5.1134808230925046e-05,1.7840534581570737e-06,7.982187102178546e-07,1.1690502333851066e-09,7.07091613206192e-10,8.398907310350477e-11,3.050478963167277e-11,1.9578696671200937e-11,5.100542202314605e-12,1.3007101836703954e-13,9.623558126974669e-14,3.769497416209844e-14,3.710547962042622e-14,0.00037872500251978636,0.00038459303323179483,0.00036802992690354586,0.0003703769762068987,0.0003722229739651084,0.0003735240316018462,0.00037128408439457417,0.0003780340775847435,0.0003761020489037037,0.00037881091702729464,0.0003826699685305357,0.00038306997157633305,0.00040704093407839537,0.0003896639682352543,0.00039347202982753515,0.00039369496516883373,0.0004083259264007211
0.3763594734808262,0.0,1.0,0.5075911189196631,0.17198672566324036,0.047883468129867816,0.0062783260196268165,0.0003855575459929908,4.103529774348311e-05,8.308395276180003e-06,1.1561334862705739e-07,3.237853691639151e-08,9.851499512753691e-09,2.275889637971223e-09,1.4610986146413483e-10,3.425056711441372e-11,2.7809517102521096e-12,1.1546739349741382e-12,3.908672772356203e-13,1.22534403387334e-13,7.160216533166044e-14,0.0003617869224399328,0.00036807998549193144,0.0003699270309880376,0.00036988197825849056,0.00037361797876656055,0.0003759009996429086,0.00037482997868210077,0.0003782060230150819,0.00037815398536622524,0.00037913606502115726,0.0003879549913108349,0.0004052049480378628,0.0003951599355787039,0.00039058399852365255,0.0003895870177075267,0.0003953260602429509,0.000398618052713573
0.9511946600038411,0.0,1.0,0.5064549279632047,0.009032130833709308,0.002270594869731063,0.001376829943294891,0.00014801250473687945,4.1449670503943596e-05,1.6769716969924052e-06,7.663977079764228e-07,3.3771861474605493e-09,2.0608332589930307e-09,2.5827795395380037e-10,9.515004425569134e-11,6.174210119401684e-11,1.6551667208997062e-11,2.6034170342868424e-13,1.8825492671952143e-13,4.0898751357881585e-14,3.7817680391812815e-14,0.00037237396463751793,0.0003676799824461341,0.00036779302172362804,0.00036965799517929554,0.00039455993101000786,0.00037560099735856056,0.00037118804175406694,0.00037714699283242226,0.00038131605833768845,0.00037710508331656456,0.00038089603185653687,0.00039143406320363283,0.00038504309486597776,0.0003911989042535424,0.00038987002335488796,0.0003938910085707903,0.0003974300343543291
0.6370738839912076,0.0,1.0,0.505777946091257,0.08149990857548527,0.023209545942488627,0.008288961199569912,0.00012591208167843165,2.401494716277586e-05,1.9941390989910436e-06,4.479312668058746e-07,5.996052951646107e-08,2.8269005528218552e-08,1.1961069449207597e-09,2.7757121419640224e-10,1.2711710218687387e-10,1.1659720665463837e-11,2.588565071746532e-12,1.3920665702669686e-12,1.2748997208743363e-13,6.527262171312605e-14,0.00035929703153669834,0.0003670810256153345,0.00037049397360533476,0.00038894801400601864,0.000398733071051538,0.0003917879657819867,0.0003839549608528614,0.00039883609861135483,0.000375034986063838,0.0003782580606639385,0.0003835499519482255,0.00038513203617185354,0.00038584996946156025,0.0004065471002832055,0.00038859504275023937,0.0004014750011265278,0.00039811304304748774
0.6860963651054488,0.0,1.0,0.5067874389933422,0.06815411350963387,0.01914829990484814,0.00763575211109008,0.00022566308734770006,4.638984864662978e-05,2.9039953411086697e-06,7.704592444704857e-07,8.462729751011908e-08,4.207647594674141e-08,4.889747332497279e-10,1.2601927166064563e-10,6.224322782914358e-11,7.579407277481103e-12,1.4189095697578958e-12,8.099211167106322e-13,6.241435104493566e-14,4.7848083438161705e-14,0.0003596119349822402,0.00038629409391433,0.0003743839915841818,0.00036985205952078104,0.00037418596912175417,0.0004022429930046201,0.00038031802978366613,0.00037914502900093794,0.0003791090566664934,0.00037679902743548155,0.0004032999277114868,0.0003865270409733057,0.0003860360011458397,0.0003902739845216274,0.0003920749295502901,0.00039217702578753233,0.00039634492713958025
0.8253995111963212,0.0,1.0,0.5065132359741256,0.034702301897942066,0.009247499736911673,0.004735484836869715,0.00033383975795279325,8.209845324591488e-05,5.787894143615036e-07,2.1536260999253077e-07,1.0074984687560793e-08,5.6588886564747815e-09,3.749806304561301e-10,1.2046466785119656e-10,7.030420141541244e-11,1.4212454891924165e-11,1.3221954570950389e-12,8.668149887274561e-13,4.6426429516163854e-14,4.0584852063232086e-14,0.00036168203223496675,0.00036626006476581097,0.000368639943189919,0.0003771169576793909,0.0003765739966183901,0.0003742279950529337,0.00037390796933323145,0.00037321692798286676,0.00037667504511773586,0.00039765797555446625,0.0003833489026874304,0.00038433901499956846,0.00038534903433173895,0.0003881369484588504,0.0003861410077661276,0.00039266294334083796,0.0004118640208616853
0.4423141270678932,0.0,1.0,0.50664122402668,0.14536657927148655,0.041606159633092756,0.00781192276160973,0.0003272855597187158,4.207785821193066e-05,7.163291986281706e-06,3.5268422435460164e-07,8.465117364829902e-08,2.976334286697952e-08,5.3545126312461926e-09,5.972972223782735e-10,1.763246609977319e-10,6.278513605405141e-12,2.2999281390692994e-12,8.958262961413505e-13,2.0405053562661045e-13,8.284250246761904e-14,0.00036033999640494585,0.0003640300128608942,0.0003690100274980068,0.0003693279577419162,0.00037247093860059977,0.0003739380044862628,0.00037770799826830626,0.0003773400094360113,0.00037617702037096024,0.0003786339657381177,0.0003906870260834694,0.00038635300006717443,0.00039751094300299883,0.0003898320719599724,0.00038836197927594185,0.00039505702443420887,0.00040447094943374395
0.7812940354315159,0.0,1.0,0.5056959859794006,0.04465134060986868,0.012121508155457403,0.005783426251221056,0.0003326368824908044,7.765066484021233e-05,1.8846530950135688e-06,6.402707053923548e-07,4.223503373874528e-08,2.291555903367795e-08,9.872233840966171e-10,2.9868499156914533e-10,1.6643639123456127e-10,2.954758509402277e-11,3.6010239608614225e-12,2.2702109620175716e-12,4.140838080801964e-14,4.1419908945011775e-14,0.000361741054803133,0.0003669470315799117,0.00037052901461720467,0.00037963606882840395,0.00036903994623571634,0.00037701590918004513,0.000372905982658267,0.0003760040272027254,0.00037751009222120047,0.00037911906838417053,0.00038075505290180445,0.00038585299625992775,0.0003878689603880048,0.00039256399031728506,0.0003965370124205947,0.0003937259316444397,0.0003978919703513384
0.8792000243077452,0.0,1.0,0.5054771760478616,0.023266443207343807,0.006051962662705654,0.0033493612156267685,0.00028918080622510197,7.541282974180082e-05,1.0215564360515227e-06,4.1857326834432484e-07,1.0163107007787847e-08,5.929844739498431e-09,5.500754968499179e-10,1.883895830664716e-10,1.1553658219952636e-10,2.6705603455343752e-11,1.5748734838419728e-12,1.0780119411469703e-12,7.618979034695776e-14,5.331413002200661e-14,0.0003622989170253277,0.0003644389798864722,0.00037334603257477283,0.00039070495404303074,0.0003718880470842123,0.00037388899363577366,0.00038332201074808836,0.0003859639400616288,0.00037463195621967316,0.0003807949833571911,0.00038302107714116573,0.0003841969883069396,0.0003876560367643833,0.00038896698970347643,0.00040817190892994404,0.00040314707439392805,0.00039825798012316227
0.10641953187138287,0.0,1.0,0.5063887150026858,0.3210513347213452,0.04598006558395936,0.0033480684321315272,0.00048133780409061004,5.337048654448878e-06,1.8873530870570484e-06,5.179021692260225e-07,2.391162650003421e-07,1.806031251431449e-08,8.047948524791492e-09,1.239763649907622e-09,3.384129062727992e-11,9.338679222300361e-12,5.568630798483837e-12,5.10471353068507e-13,2.565948151088696e-13,1.2213360893424258e-13,0.000365471001714468,0.0003751970361918211,0.00037863897159695625,0.0003671159502118826,0.00037007301580160856,0.0003725739661604166,0.0003728419542312622,0.0003950330428779125,0.0003763251006603241,0.0003785439766943455,0.0003852769732475281,0.0003847191110253334,0.0003827180480584502,0.0003882849123328924,0.0003917870344594121,0.0003909770166501403,0.00040749693289399147
0.650125015558797,0.0,1.0,0.5087612570496276,0.07785603038232329,0.022099648977055165,0.008139099324037714,0.00015474197834763914,3.01301305559473e-05,2.3364566125788896e-06,5.504863723048721e-07,7.01133995931211e-08,3.3547641108282235e-08,1.139761856983129e-09,2.724847376650064e-10,1.2745669317258205e-10,1.2720445613558034e-11,2.704609256512497e-12,1.478796675078188e-12,1.2316020092703747e-13,6.592701763786791e-14,0.00038078194484114647,0.00036404398269951344,0.0003691139863803983,0.0003694460028782487,0.0003889200743287802,0.0003749389434233308,0.00038050301373004913,0.0003917110152542591,0.00037840695586055517,0.00037698401138186455,0.00038263294845819473,0.00038509699515998363,0.0003864089958369732,0.00038949993904680014,0.000389424036256969,0.0003911629319190979,0.0003968699602410197
0.028999503204469423,0.0,1.0,0.5069217230193317,0.3802236070897001,0.01778788587907437,0.002117425221267203,0.0003560114658218003,6.195623392255355e-06,2.4998881673711283e-06,8.612183045610002e-07,4.4443339831594086e-07,4.1259842107318547e-10,2.0793627817020972e-10,4.5884520710894547e-11,4.720383736596044e-12,1.5740923481769244e-12,1.01512865470363e-12,1.2974258624138193e-13,1.2996062235011284e-13,1.2945139075025972e-13,0.00036089494824409485,0.0003671860322356224,0.0003691089805215597,0.0003692969912663102,0.00037985295057296753,0.0003950289683416486,0.00039190007373690605,0.00037322891876101494,0.00037697795778512955,0.00039657705929130316,0.0003906580386683345,0.00040617899503558874,0.00038686394691467285,0.0003891090163961053,0.00039277004543691874,0.0004120249068364501,0.00039481394924223423
0.7767679406922186,0.0,1.0,0.5058126890799031,0.045703771255566246,0.012429864694310518,0.005885317683554111,0.0003306611298423683,7.676081590644956e-05,2.0001016359819787e-06,6.726966829610898e-07,4.5724704703237364e-08,2.471628879720854e-08,1.0041130941681233e-09,3.017965107024433e-10,1.6732133123467556e-10,2.9274756958171556e-11,3.655974503511852e-12,2.2944919603171368e-12,3.898789051389618e-14,3.90240126902991e-14,0.0003642310621216893,0.0003704539267346263,0.0003688749857246876,0.0003688759170472622,0.0003705149283632636,0.00038311199750751257,0.0003754199715331197,0.00037460599560290575,0.0003937799483537674,0.0003818799741566181,0.0003776700468733907,0.0003868839703500271,0.00039001298137009144,0.00038607395254075527,0.00039565295446664095,0.0003902500029653311,0.0004000440239906311
0.6562690393274901,0.0,1.0,0.5063894760096446,0.07616395697423484,0.02158426471127291,0.008062270240196184,0.00016779059380134974,3.298419843127778e-05,2.47292984296319e-06,5.953338404786846e-07,7.402029693176208e-08,3.5658413321967384e-08,1.0730053431621768e-09,2.6001794456654034e-10,1.228095349789911e-10,1.272146699557254e-11,2.648787284918847e-12,1.4598135225217819e-12,1.1665881962480936e-13,6.352371107534389e-14,0.0003604909870773554,0.000384222948923707,0.000369391986168921,0.00037050899118185043,0.00036987196654081345,0.0003804949810728431,0.00038223504088819027,0.00038319698069244623,0.0003759620012715459,0.0003772369818761945,0.0003793769283220172,0.00038448593113571405,0.0003879580181092024,0.00038878200575709343,0.00038874801248311996,0.000394845032133162,0.0004090110305696726
0.051657917014398924,0.0,1.0,0.5073585100471973,0.3619452534789198,0.028611918295985306,0.0030347572227822773,0.0004885262594396814,4.40716298867139e-06,1.7125903835897847e-06,5.555559639759746e-07,2.778922214005174e-07,6.4178095069522144e-09,3.126654974231159e-09,6.287357895267419e-10,5.0768782142773614e-11,1.602679537481237e-11,1.0063836937945946e-11,4.0890175342272313e-13,2.273739467054102e-13,1.3234167768831998e-13,0.00037616491317749023,0.000367447966709733,0.00036713702138513327,0.0003686490235850215,0.00037029909435659647,0.0003732210025191307,0.00037223403342068195,0.0003758169477805495,0.00038392702117562294,0.0003795269876718521,0.00038269604556262493,0.0003833830123767257,0.0003871719818562269,0.0003886029589921236,0.00038685696199536324,0.0003913319669663906,0.00039774703327566385
0.23855282062738847,0.0,1.0,0.5059284090530127,0.2386992378315625,0.05660656377188477,0.001108746101815671,0.0001140851290951879,6.688266477180245e-06,1.8421260864653426e-06,2.7293698831978394e-07,1.0097140645121186e-07,1.9609885244440975e-08,6.690178380922425e-09,2.9031871285463884e-10,2.9665088002568106e-11,5.331780632795773e-12,2.7314663406621166e-12,5.828505653699305e-13,2.2726469473133306e-13,1.0365971811063789e-13,0.0003683150280267,0.00036981399171054363,0.0003893990069627762,0.00037636805791407824,0.00037169200368225574,0.0003755259094759822,0.00037172099109739065,0.00037495000287890434,0.0003758230013772845,0.0003780130064114928,0.00038037507329136133,0.00038536195643246174,0.00038681807927787304,0.00038854603189975023,0.0003897609421983361,0.00039790000300854445,0.0003975980216637254
0.8009638536416762,0.0,1.0,0.5056262329453602,0.0401468377383047,0.010810669070686164,0.005327783515846775,0.00033726849480539164,8.062063518275937e-05,1.3344143260370464e-06,4.7282098223536603e-07,2.710413513022709e-08,1.494076188785955e-08,8.006096121552814e-10,2.4902700001460743e-10,1.41751376482695e-10,2.673608097385461e-11,2.9107195706619318e-12,1.8688786348199724e-12,4.5805876023199844e-14,3.9774195817273e-14,0.0003638350171968341,0.00036751898005604744,0.0003888159990310669,0.0003680470399558544,0.0003906949423253536,0.00037475803401321173,0.00037400692235678434,0.0003755160141736269,0.0003794300137087703,0.0003833650844171643,0.00039171206299215555,0.000388123095035553,0.0003883440513163805,0.0003970309626311064,0.00040873605757951736,0.0003924129996448755,0.0003985139774158597
0.6981207839786372,0.0,1.0,0.5056139240041375,0.06501766254821713,0.01819769309723444,0.007440329074375124,0.0002461266167451594,5.148013586680357e-05,2.968531702058991e-06,8.164915367186971e-07,8.49977764543554e-08,4.2775713795338225e-08,1.8628408188150645e-10,4.913012180269498e-11,2.4683027225716068e-11,3.185134326559435e-12,5.704743258055742e-13,3.309309097560495e-13,4.326620016689612e-14,4.08383529493341e-14,0.0003765290603041649,0.00037219503428786993,0.0003759049577638507,0.00036918092519044876,0.0003755319630727172,0.00037579494528472424,0.000374989933334291,0.0003754210192710161,0.000377463991753757,0.00038006703834980726,0.000383507926017046,0.0003861760487779975,0.00040722102858126163,0.00038907909765839577,0.0003892231034114957,0.0003913090331479907,0.0003975220024585724
0.20178211071905539,0.0,1.0,0.5064220799831674,0.25955788690194836,0.05654737229583155,0.0004412807033609694,5.037769503449754e-05,2.294641486658195e-06,6.799774406716508e-07,1.2500362115384215e-07,4.9389435839002105e-08,8.020859583551837e-09,2.9726761178692665e-09,2.1890347136013635e-10,1.4501321023356495e-11,2.994774044510469e-12,1.608750026663125e-12,2.983559883854041e-13,1.380076090989751e-13,6.956548637833969e-14,0.0003619329072535038,0.0003684679977595806,0.0003698869841173291,0.0003667429555207491,0.00036902702413499355,0.000373388989828527,0.00037931790575385094,0.0003785359440371394,0.00037633907049894333,0.0003869720967486501,0.00038238195702433586,0.0003845309838652611,0.00039154698606580496,0.00038915197364985943,0.0003900399897247553,0.0004147409927099943,0.0003969270037487149
0.7451881283288445,0.0,1.0,0.5061614100122824,0.05321959200581134,0.01465231003785622,0.006561897116981366,0.0003077480378037192,6.863370779069196e-05,2.6500835026322994e-06,8.2744248542656e-07,6.801036962966959e-08,3.5776881928522786e-08,8.261845591957848e-10,2.365295146860946e-10,1.2636664332640292e-10,1.981271540847014e-11,2.895392768413536e-12,1.7620522738299068e-12,4.903448519025032e-14,4.0301337506531476e-14,0.00036125106271356344,0.00036732503212988377,0.00036995101254433393,0.0003698919899761677,0.00037086999509483576,0.0003937960136681795,0.0003723090048879385,0.00037801999133080244,0.00038649991620332,0.0003784740110859275,0.0003856850089505315,0.0003869029460474849,0.0003889109939336777,0.0003898459253832698,0.0003905780613422394,0.00038989202585071325,0.0004101460799574852
0.15521299244109088,0.0,1.0,0.5065558969508857,0.28816564627363095,0.05372530154708445,0.002185757642694861,0.0002809864884432782,8.096475793665004e-06,2.6212306192504983e-06,5.989724138473385e-07,2.5603242745685433e-07,3.091154059091411e-08,1.2598659932958826e-08,1.4186652487148183e-09,2.915418736281901e-11,7.003880753035564e-12,3.967895984287875e-12,5.552565572719428e-13,2.561284334076341e-13,8.776801591910643e-14,0.00036172394175082445,0.000374404015019536,0.0003719259984791279,0.00036845693830400705,0.0003709800075739622,0.00038336694706231356,0.0003742630360648036,0.00037731905467808247,0.00038042105734348297,0.0003784040454775095,0.0003817100077867508,0.0003860050346702337,0.00038839399348944426,0.00038560794200748205,0.00039129401557147503,0.00039942702278494835,0.00040239200461655855
0.27075875131780025,0.0,1.0,0.5072480209637433,0.22157561548101484,0.05554920594178253,0.002472650051226769,0.00023020039177333267,1.6107808681017495e-05,4.149938929308104e-06,4.845456731358812e-07,1.6874921970726692e-07,3.7335826869537986e-08,1.177121284738757e-08,2.0439573487987067e-10,2.728978770764307e-11,4.2693097154675916e-12,2.090558992210774e-12,5.103191605493693e-13,1.9163302904385793e-13,9.11319401993537e-14,0.0003593530273064971,0.0003645779797807336,0.0003718319348990917,0.0003685440169647336,0.0003712760517373681,0.00037354801315814257,0.000370883964933455,0.00037743104621768,0.000375711009837687,0.00037709600292146206,0.00038998108357191086,0.0003857651026919484,0.0003903559409081936,0.0004011440323665738,0.0003898749127984047,0.00039175699930638075,0.00039209495298564434
0.6115436059770696,0.0,1.0,0.5067879480775446,0.08882963728054942,0.025438580848853882,0.008526652419480847,6.580253463440636e-05,1.203308417815894e-05,1.1298226950850318e-06,2.2916073738281712e-07,3.363634547594643e-08,1.5384617570734498e-08,9.071589560027495e-10,1.9773087647246125e-10,8.667857335827329e-11,6.564752427228509e-12,1.5790484693122675e-12,8.217169780901815e-13,9.501389843615444e-14,5.4811549411564916e-14,0.000360204023309052,0.0003661980153992772,0.00037225009873509407,0.0003699089866131544,0.000370590016245842,0.0003751210169866681,0.000373401097021997,0.00037808099295943975,0.00039530592039227486,0.0003969360841438174,0.0003809479530900717,0.00038848898839205503,0.00038980296812951565,0.0003954339772462845,0.0003910340601578355,0.0003920970484614372,0.0003962829941883683
0.042350551580167095,0.0,1.0,0.5060292769921944,0.3693524696886367,0.024463008336194778,0.0027262722361103735,0.00044687592466037415,5.5681114284956545e-06,2.1976366141541854e-06,7.311517354311622e-07,3.7049274215447983e-07,5.19449026791886e-09,2.5666438947061104e-09,5.36749344471314e-10,4.81926581702094e-11,1.5537192832497083e-11,9.833591747888882e-12,3.274866559110327e-13,2.0028443548388806e-13,1.3142691679900361e-13,0.0003784589935094118,0.00036783108953386545,0.0003701989771798253,0.0003778979880735278,0.0003722070250660181,0.0003743530251085758,0.0003716979408636689,0.00037664000410586596,0.0003760010004043579,0.00040555803570896387,0.00038255297113209963,0.00038435100577771664,0.00041293702088296413,0.00038645206950604916,0.00039005198050290346,0.0003956039436161518,0.00039688998367637396
0.17312784642250323,0.0,1.0,0.5065973030868918,0.2768556595217212,0.05524637045690771,0.0015626459675937806,0.00019220802196370505,6.779975952637019e-06,2.1226493295901083e-06,4.4874041530864383e-07,1.8620747001110514e-07,2.5499074716669074e-08,1.0031759293177384e-08,9.784699536195782e-10,3.730748634437186e-11,8.477614214739343e-12,4.706378223039192e-12,7.248625440583368e-13,3.1256359575587536e-13,8.946756308082578e-14,0.0003798010293394327,0.0003658150089904666,0.00036942900624126196,0.0003707729047164321,0.00037566397804766893,0.0003746270667761564,0.0003731000469997525,0.00037717598024755716,0.0003891770029440522,0.00037950905971229076,0.0003794090589508414,0.0003864699974656105,0.00038557499647140503,0.0003873630193993449,0.000397452968172729,0.00039330392610281706,0.00039813993498682976
0.9800271795541925,0.0,1.0,0.5069266479695216,0.0036399631476346766,0.0009023358472024997,0.0005655535519179729,6.557551133609869e-05,1.8856755681076864e-05,9.624417161940851e-07,4.5712633167291944e-07,7.072649468648441e-09,4.386604128511744e-09,6.031190941522117e-10,2.2801635664761652e-10,1.5092630153421846e-10,4.259828915498799e-11,6.321807268691013e-14,5.2801092214757074e-14,3.819742006496326e-14,3.789152475364955e-14,0.0003618201008066535,0.00036673794966191053,0.0003819749690592289,0.00036898499820381403,0.0003722130786627531,0.0003850830253213644,0.00037256896030157804,0.000375111005268991,0.0003768031019717455,0.0003827690379694104,0.00038236891850829124,0.0003847649786621332,0.0003884840989485383,0.0003911469830200076,0.00039393396582454443,0.0004203630378469825,0.000396674033254385
0.6364083421077769,0.0,1.0,0.5069595240056515,0.08168756190988699,0.02326669025947382,0.008296104909707554,0.00012440400474340575,2.3701961205635582e-05,1.974811774806579e-06,4.4247807103782263e-07,5.937798021065953e-08,2.7972916493768458e-08,1.1955619507181027e-09,2.770133827176532e-10,1.2672247328627023e-10,1.157127908102313e-11,2.574464565152908e-12,1.383509505441018e-12,1.2898329116826743e-13,6.59931473172706e-14,0.00036297901533544064,0.0003665520343929529,0.00036835495848208666,0.0003886959748342633,0.000368913053534925,0.0003752150805667043,0.0003814330557361245,0.0004026779206469655,0.00037697097286581993,0.0003841450670734048,0.00039244198706001043,0.00038515892811119556,0.0003862379817292094,0.00039453792851418257,0.0003883120371028781,0.00041006901301443577,0.000398611999116838
0.9460244535580951,0.0,1.0,0.5069435560144484,0.010016858935433368,0.0025244378355097326,0.0015213966746938506,0.00016124594322922768,4.49363466140775e-05,1.7322490160990896e-06,7.859822026408031e-07,1.8844732772361806e-09,1.1464893020399188e-09,1.4112667067278444e-10,5.1740445722931226e-11,3.3449986650186085e-11,8.880974125832968e-12,1.698728073488546e-13,1.2365721056485474e-13,3.9721320323915586e-14,3.8182445699057595e-14,0.0003581669880077243,0.00036721606738865376,0.00037028908263891935,0.00036836101207882166,0.00037148804403841496,0.000394991016946733,0.0003727949224412441,0.00037572893779724836,0.00037996494211256504,0.0003793099895119667,0.0003831649664789438,0.00038638198748230934,0.00038947199936956167,0.0003878410207107663,0.0003893990069627762,0.0004053169395774603,0.0003987319068983197
0.6997759445890661,0.0,1.0,0.5064741079695523,0.06458996195020032,0.01806826757666411,0.0074124385255921466,0.0002488031396913008,5.216251464605019e-05,2.9725558977156786e-06,8.215607949188141e-07,8.488028741209414e-08,4.27867328979362e-08,1.438830299330184e-10,3.806472567211462e-11,1.9168685114395072e-11,2.491482321394294e-12,4.439190201583524e-13,2.589164844605169e-13,4.304522552707349e-14,4.1994674544310646e-14,0.00039146700873970985,0.0003755639772862196,0.0003680629888549447,0.00036767206620424986,0.0003722140099853277,0.0003749129828065634,0.00037085404619574547,0.00037800800055265427,0.00039655202999711037,0.0003929190570488572,0.00038144795689731836,0.00038454809691756964,0.00041290908120572567,0.0003888870123773813,0.0003908440703526139,0.0003915679408237338,0.00040138803888112307
0.148438989920058,0.0,1.0,0.5064223390072584,0.292545674880126,0.05298587203928581,0.002399667066870752,0.0003135344727116996,8.266313380223523e-06,2.7099202946593315e-06,6.366775987101045e-07,2.7516690855512094e-07,3.152008324933639e-08,1.3014652782737409e-08,1.539952374939892e-09,2.1409231350684124e-11,5.2508222800027126e-12,2.9967379008632127e-12,4.0063009626643043e-13,1.899125562128283e-13,7.305054858002143e-14,0.0003609249833971262,0.0003687350545078516,0.00037004100158810616,0.0003902560565620661,0.0003718719817698002,0.00037444394547492266,0.0003732119221240282,0.0003757970407605171,0.0003780790138989687,0.00037632498424500227,0.00038367602974176407,0.0003821540158241987,0.00038518989458680153,0.00038961798418313265,0.00038999400567263365,0.0003887199563905597,0.0003999390173703432
0.4741687294826181,0.0,1.0,0.5068686059676111,0.13352911903278256,0.03846888528878854,0.008289304835349965,0.00026959240013517047,3.7491908161137936e-05,5.819317394286021e-06,4.608826426247121e-07,1.0205246825621235e-07,3.8087783539183386e-08,5.937350202499142e-09,7.913807090005996e-10,2.5616851411063015e-10,3.5811676749219127e-12,1.2253226372795156e-12,5.113290436695953e-13,1.1289136303245593e-13,5.95615534690342e-14,0.00036138202995061874,0.00036614493001252413,0.00036773504689335823,0.0003700979286804795,0.00037023797631263733,0.0003735650097951293,0.000378018943592906,0.0003784140571951866,0.0003747920272871852,0.0003787078894674778,0.0003868080675601959,0.0003846939653158188,0.00038729002699255943,0.00041033397428691387,0.0003862209850922227,0.0003896739799529314,0.00039491907227784395
0.27807554578125737,0.0,1.0,0.508059618063271,0.21782578202430544,0.05519613437539368,0.002775661369215698,0.0002522578387224986,1.8297979706719313e-05,4.6414477775083e-06,5.087702913517433e-07,1.7470611570979457e-07,3.970776282134066e-08,1.2285490790003835e-08,1.414921049086047e-10,1.989288647893092e-11,3.0076920676858986e-12,1.4576627716130919e-12,3.674896616213119e-13,1.4350595853870783e-13,7.955877905602372e-14,0.00036359892692416906,0.0003718369407579303,0.0003695669583976269,0.0003773460630327463,0.0003908630460500717,0.0003765430301427841,0.0003721249522641301,0.00038467906415462494,0.00037768902257084846,0.00039942492730915546,0.0003904100740328431,0.00038472702726721764,0.00038711901288479567,0.00039333407767117023,0.0003876249538734555,0.00039174791891127825,0.0003957049921154976
0.6109875470366283,0.0,1.0,0.5069228539941832,0.08899234080167438,0.02548795843020136,0.008530973766666953,6.444763206500194e-05,1.1774219011448011e-05,1.1083210153787052e-06,2.2426848746082968e-07,3.298208369399354e-08,1.507508460747782e-08,8.944521132128377e-10,1.946814065384971e-10,8.525678468062954e-11,6.428274059121201e-12,1.5492412243275717e-12,8.04532304633689e-13,9.217718890126539e-14,5.260366540561127e-14,0.00035968597512692213,0.00036710500717163086,0.00036842108238488436,0.00037031504325568676,0.00038160302210599184,0.0003733299672603607,0.0003719780361279845,0.00037458399310708046,0.0003779809921979904,0.00037888006772845984,0.0003836969844996929,0.00038410001434385777,0.00038705195765942335,0.00038971100002527237,0.0004079319769516587,0.0004037190228700638,0.0004099999787285924
0.4087831094286971,0.0,1.0,0.5071120359934866,0.15852597944943533,0.044859269798590264,0.007123566684965978,0.000368971276832834,4.330876167897466e-05,8.073944700313278e-06,1.39618381422813e-07,3.63171189214523e-08,1.1910873268021127e-08,2.4498599990854365e-09,2.1523812488313326e-10,5.6951521978973134e-11,3.344345340500324e-12,1.3092261300836744e-12,4.754008471083343e-13,1.281134576618351e-13,6.666625649373888e-14,0.00036010099574923515,0.0003651209408417344,0.0003808949841186404,0.0003888549981638789,0.0003705270355567336,0.00037477503065019846,0.0003791090566664934,0.0003751849289983511,0.0003781800623983145,0.0004078600322827697,0.00038046902045607567,0.00038349395617842674,0.0004032630240544677,0.0003881619777530432,0.00038895709440112114,0.0003923450130969286,0.00039575109258294106
0.3170409113172379,0.0,1.0,0.5089830789947882,0.1986798682978987,0.052774608451940506,0.004309741282229273,0.0003410423301028932,2.9363136100428643e-05,6.8381104884546015e-06,4.893642459261951e-07,1.5551396063694724e-07,4.0233399389684103e-08,1.1190321326158928e-08,2.1443411345268278e-10,3.820580099836327e-11,4.70369047564565e-12,2.1522997763620663e-12,6.152855826662804e-13,2.0103519770866997e-13,8.118411607962164e-14,0.0003768550232052803,0.0003687930293381214,0.00036811409518122673,0.00036969303619116545,0.00036978896241635084,0.00037619995418936014,0.00038067507557570934,0.0003785069566220045,0.00037614000029861927,0.0003811649512499571,0.00038366904482245445,0.0003908689832314849,0.00038714497350156307,0.0003922790056094527,0.0003908349899575114,0.0003931450191885233,0.00039784901309758425
0.4741326750901703,0.0,1.0,0.5059783109463751,0.13354216973666916,0.038472440671864394,0.008288860810169846,0.00026966576788531543,3.749892495887293e-05,5.821037120827435e-06,4.6082278944689736e-07,1.0204878535965475e-07,3.8083957438925216e-08,5.937779149708472e-09,7.912945849194666e-10,2.5611734487399015e-10,3.5870831394708542e-12,1.229163002356118e-12,5.115682283383197e-13,1.1216307288552407e-13,5.778074966794896e-14,0.00036100298166275024,0.00036721699871122837,0.00036738801281899214,0.000390170025639236,0.0003713940968737006,0.0003734750207513571,0.0003738079685717821,0.0003748780582100153,0.0003766120644286275,0.00037885503843426704,0.00038356310687959194,0.00038284400943666697,0.0003857160918414593,0.0003900970332324505,0.00039099203422665596,0.0003917040303349495,0.0003958619199693203
0.5657719004319209,0.0,1.0,0.5075145729351789,0.10268348651173316,0.029612787631485362,0.008750333663341853,4.9668875120610613e-05,8.371728630708849e-06,9.522988890263842e-07,1.5500572134780044e-07,2.6455474634838187e-08,1.1400696331356064e-08,1.0253480109360558e-09,1.962671849341628e-10,7.886054997528813e-11,3.6691698803383936e-12,1.0071680240292243e-12,4.902085092434032e-13,7.78268106005191e-14,4.9760352077585506e-14,0.0003595389425754547,0.0003647020785138011,0.0003716869978234172,0.00036713993176817894,0.0003706039860844612,0.00037801393773406744,0.0003724619746208191,0.0003776430385187268,0.0003761020489037037,0.0003841230645775795,0.00038235902320593596,0.0003902759635820985,0.00039024290163069963,0.0003923220792785287,0.0003999540349468589,0.00040966691449284554,0.00043907808139920235
0.6524330565210316,0.0,1.0,0.5067352380137891,0.07721866060288557,0.021905503366384967,0.008110700077312507,0.0001596850003212861,3.120471789714712e-05,2.389602086645205e-06,5.676223120265467e-07,7.164831307182633e-08,3.437006785010119e-08,1.117458900742432e-09,2.6852232611684183e-10,1.260634319901412e-10,1.276134807411032e-11,2.692555855690158e-12,1.4762971451485236e-12,1.2154815786736084e-13,6.5341121510001e-14,0.0003591240383684635,0.0003664399264380336,0.0003674830077216029,0.0003702150424942374,0.0003738659434020519,0.00037537096068263054,0.0003735290374606848,0.0003959519090130925,0.0004040600033476949,0.0003829769557341933,0.0004006719682365656,0.0003843819722533226,0.0003828930202871561,0.00038771401159465313,0.0003873970126733184,0.00038875697646290064,0.00039723794907331467
0.5491443835996794,0.0,1.0,0.5072206259937957,0.10795854586542608,0.0311793005284979,0.008761215931472473,9.23663699111201e-05,1.5081649596739118e-05,1.8263894100289278e-06,2.701608929656207e-07,4.851879479609651e-08,2.04236763161518e-08,2.073626905937428e-09,3.760647264575751e-10,1.4594925843825427e-10,5.215559544281898e-12,1.4936069462527078e-12,7.070230133926963e-13,1.0988008926900241e-13,5.926540689582104e-14,0.000360543024726212,0.0003670849837362766,0.00036658195313066244,0.00037050992250442505,0.00037715397775173187,0.00038204400334507227,0.0003732659388333559,0.0003774609649553895,0.00037466699723154306,0.00038569094613194466,0.0003842570586130023,0.000387364998459816,0.00039348797872662544,0.00042239692993462086,0.0003881528973579407,0.00039104593452066183,0.00039858499076217413
0.3606573344502543,0.0,1.0,0.5064907220657915,0.17878267002809564,0.04927776519190692,0.005807797088276359,0.0003838046301831209,3.8797557462051884e-05,8.162317853880863e-06,2.376767143857479e-07,6.890063341987413e-08,2.0151787092930396e-08,4.905145691470883e-09,2.5746775201635154e-10,5.6554185395716135e-11,5.216670552700848e-12,2.222054465850373e-12,7.165268803500592e-13,2.116128163855993e-13,8.841058248998647e-14,0.00036894099321216345,0.0003679440123960376,0.0003715509083122015,0.00037654698826372623,0.00037175207398831844,0.00037290609907358885,0.0004247919423505664,0.0003777820384129882,0.00037738902028650045,0.00038124597631394863,0.0003820579731836915,0.0003825990715995431,0.0003851089859381318,0.00038981600664556026,0.0003912730608135462,0.000400188029743731,0.0003974100109189749
0.8864028867237077,0.0,1.0,0.5067483879392967,0.021789590009357845,0.005648922696651806,0.0031569377550544108,0.00027926031388639,7.337281414310084e-05,1.1938645282524503e-06,4.950113888980037e-07,1.0563117218979842e-08,6.192783297281666e-09,5.9554616948213e-10,2.055799332535814e-10,1.2685412550713875e-10,2.980206636338464e-11,1.6250979910201516e-12,1.118331883976223e-12,8.083047274501085e-14,5.40522202490077e-14,0.00037804502062499523,0.0003648330457508564,0.000369698042050004,0.0003710619639605284,0.0003997009480372071,0.000378018943592906,0.00037343695294111967,0.00039788498543202877,0.00037772092036902905,0.0003804570296779275,0.00038402003701776266,0.00038330804090946913,0.0003874060930684209,0.0003917419817298651,0.00039085198659449816,0.00039331894367933273,0.00039946800097823143
0.5202751147405691,0.0,1.0,0.5068100469652563,0.1174463498872574,0.03395084127570608,0.008683653725383078,0.00016496159985853126,2.5411355827080922e-05,3.406137293092069e-06,4.148234979503058e-07,8.104991221755334e-08,3.267004846144924e-08,3.988054138753944e-09,6.515348126953931e-10,2.3701601706020375e-10,3.981545746830227e-12,1.2257527252677879e-12,5.542136363129063e-13,1.0095534919157586e-13,5.599667614763728e-14,0.0003761149710044265,0.0003672440070658922,0.00037008989602327347,0.0003709769807755947,0.0003723530098795891,0.00037648307625204325,0.0003732149489223957,0.00037686992436647415,0.000395176000893116,0.0003813400398939848,0.0003833369119092822,0.0003846010658890009,0.0003899999428540468,0.00038928096182644367,0.00040036404971033335,0.00039217190351337194,0.0003963300259783864
0.8373823623450686,0.0,1.0,0.506437306990847,0.032091262772839545,0.008506886131554125,0.004435655736082447,0.00032835367809152594,8.184742664581052e-05,1.9846042061242378e-07,7.55440805938672e-08,3.1491805051411316e-09,1.7845493799011171e-09,1.2908050374646572e-10,4.2097119670914614e-11,2.485659888199485e-11,5.1869737257393385e-12,4.434130339785396e-13,2.9576807630565064e-13,4.171201589717594e-14,4.083887316979639e-14,0.0003775799414142966,0.0003667679848149419,0.00036807998549193144,0.00037523393984884024,0.000376309035345912,0.0003718651132658124,0.0003913950640708208,0.0003774850629270077,0.00038480106741189957,0.00037775293458253145,0.0003863649908453226,0.00038737396243959665,0.0003853950183838606,0.000388723099604249,0.00039023999124765396,0.0003910419763997197,0.00040652602910995483
0.0720591470729437,0.0,1.0,0.5066078619565815,0.3461855516553105,0.03639112180805046,0.003421164138744905,0.0005287406973164413,7.955376215412834e-07,2.9863935889486636e-07,9.138015292897614e-08,4.4399805770064375e-08,1.9014332844995187e-09,8.97209642544995e-10,1.6464489730951203e-10,1.0023667898979625e-11,3.0208522922775283e-12,1.8659678102154652e-12,1.751392538253423e-13,1.4603601130141574e-13,1.3926133721021814e-13,0.0003765689907595515,0.0003656520275399089,0.0003698390210047364,0.0003713910700753331,0.00039271300192922354,0.00037380901630967855,0.000374658964574337,0.00039759394712746143,0.00037824304308742285,0.00037691998295485973,0.00038278393913060427,0.0003958999877795577,0.0003886190243065357,0.000397535040974617,0.0004079319769516587,0.0003923039184883237,0.00040449504740536213
0.2806114361336559,0.0,1.0,0.506922748987563,0.21653788572421043,0.05506530444711073,0.0028797888339379273,0.00025951104733361037,1.905437580917814e-05,4.807162296090386e-06,5.150286139097465e-07,1.759876126948975e-07,4.036530685952231e-08,1.2406664810841167e-08,1.1781992186976386e-10,1.685551252486463e-11,2.517858709219114e-12,1.2163101403812266e-12,3.1134064628532835e-13,1.2233709295403104e-13,6.860743133400968e-14,0.00036162196192890406,0.0003712080651894212,0.0003690160810947418,0.0003703190013766289,0.00037274102214723825,0.00037383195012807846,0.00038030301220715046,0.0003903070464730263,0.00037610798608511686,0.00037921301554888487,0.00038513203617185354,0.0003830869682133198,0.00038470199797302485,0.0003877000417560339,0.00038563599810004234,0.00040178303606808186,0.00039572897367179394
0.31389336980198923,0.0,1.0,0.5067357720108703,0.20017665655597636,0.052999227370421245,0.0041918261515790384,0.000335675638707291,2.8535326246610185e-05,6.69252957340964e-06,4.995009735124966e-07,1.597567614437055e-07,4.093251154086323e-08,1.1487893649257098e-08,1.920130902110915e-10,3.363494731436078e-11,4.2174694266400405e-12,1.9419043818544993e-12,5.497368056130889e-13,1.8313638580710427e-13,8.15831290051403e-14,0.00036098994314670563,0.0003676649648696184,0.00037450098898261786,0.0003688529832288623,0.000376679003238678,0.00037326302845031023,0.0003739319508895278,0.0003770620096474886,0.00037747493479400873,0.0003784779692068696,0.0003790800692513585,0.0003814580850303173,0.0003862970042973757,0.00038847001269459724,0.0003889210056513548,0.0003884210018441081,0.0004097250057384372
0.8271734245206864,0.0,1.0,0.5071416060673073,0.03431337218335209,0.009136794860112193,0.004691464355249796,0.0003331869017610176,8.210327763409338e-05,5.224918259395611e-07,1.950800793435768e-07,8.978403306903734e-09,5.049646936156552e-09,3.3917799054763917e-10,1.0920928074760625e-10,6.38471871863847e-11,1.2969371171090067e-11,1.1915184974674142e-12,7.822177330404098e-13,4.550915263615378e-14,4.053097563313042e-14,0.0003622169606387615,0.0003678640350699425,0.00037021993193775415,0.0003774251090362668,0.0003714989870786667,0.0003942640032619238,0.00037300295662134886,0.000382022000849247,0.000375717063434422,0.0003769469913095236,0.00040599796921014786,0.00038305495399981737,0.0003879560390487313,0.0003889590734615922,0.00038845103699713945,0.00039139401633292437,0.0003949409583583474
0.1536128990606348,0.0,1.0,0.5064287330023944,0.28919505701418435,0.053559213140103715,0.002237480514663319,0.00028874717205994556,8.153123063450782e-06,2.6474057656957163e-06,6.089822214184127e-07,2.6099248888531697e-07,3.1129865607449627e-08,1.2726867426667484e-08,1.4502861842153808e-09,2.7526608624648888e-11,6.646926096604607e-12,3.772271436960844e-12,5.160914566613219e-13,2.3303674229539544e-13,7.70968035339012e-14,0.0003608730621635914,0.0003920879680663347,0.0003888800274580717,0.00037896097637712955,0.00037297699600458145,0.0003734370693564415,0.0003701699897646904,0.0003792690113186836,0.00038560398388653994,0.0003799579571932554,0.00038084189873188734,0.0003861479926854372,0.00038754602428525686,0.00039045303128659725,0.000388295971788466,0.0003923090407624841,0.0004117110511288047
0.3649193610782525,0.0,1.0,0.5065309219062328,0.17691954495835593,0.0489049498324706,0.005939332099333027,0.0003849558321960286,3.947340871733353e-05,8.219349393259757e-06,2.05377678346857e-07,5.8986925952794484e-08,1.7442086723746768e-08,4.1867985639142954e-09,2.3313426462403036e-10,5.214758365645865e-11,4.6550300609347374e-12,1.9689362190103336e-12,6.416541523773503e-13,1.8688448608941976e-13,8.041250524051837e-14,0.00036133499816060066,0.00036627391818910837,0.0003684550756588578,0.0003692010650411248,0.00037024100311100483,0.00037878507282584906,0.0003740460379049182,0.0003760129911825061,0.0003752739867195487,0.00038146693259477615,0.0003845699829980731,0.00039430696051567793,0.00038539001252502203,0.0003888519713655114,0.00038705591578036547,0.00039205991197377443,0.00041574996430426836
0.7721048913545856,0.0,1.0,0.506891985074617,0.04679441114295116,0.012750203457412231,0.005989067887149019,0.0003282757966827657,7.576767837669086e-05,2.113866619657266e-06,7.035290272891945e-07,4.928133926906882e-08,2.6535263066487252e-08,1.0104872368036389e-09,3.0162545259980087e-10,1.6634743849183948e-10,2.866129691683784e-11,3.6678292546946136e-12,2.2925170400851962e-12,3.9479103077130903e-14,3.8952606239108346e-14,0.0003605290548875928,0.00036611699033528566,0.00036984600592404604,0.0003701600944623351,0.0003721090033650398,0.0003755220677703619,0.0003732530167326331,0.00038393796421587467,0.000377840013243258,0.0003787300083786249,0.0003827429609373212,0.0003844830207526684,0.0003870300715789199,0.00039282802026718855,0.00038961798418313265,0.0003936589928343892,0.00039562606252729893
0.7054063654840127,0.0,1.0,0.5068219249369577,0.06314223681050815,0.017630584348075136,0.007315819716744588,0.000257645440823655,5.444731240002245e-05,2.9775519111220797e-06,8.364023701436576e-07,8.418611901702793e-08,4.267232510591899e-08,1.1956978515449665e-13,4.911667880489595e-14,4.188476409550186e-14,3.932172313968895e-14,3.9546927528400274e-14,3.93206162731696e-14,3.932119813410622e-14,3.9570808138063105e-14,0.00038367300294339657,0.00038901600055396557,0.0003678819630295038,0.00037275196518749,0.0003895519766956568,0.0003741700202226639,0.0003721469547599554,0.0003746900474652648,0.00037721090484410524,0.0003775689983740449,0.0003836939577013254,0.0004000120097771287,0.0003863989841192961,0.0003923398908227682,0.000389150925911963,0.0003947870573028922,0.0004102099919691682
0.010727644975676243,0.0,1.0,0.5068976900074631,0.39558586850783944,0.007140508531055287,0.0009226882159162086,0.00016047325915236792,3.88121788024216e-06,1.613380296301907e-06,5.815269506544354e-07,3.074870987659225e-07,5.266176280571928e-09,2.7242090530454802e-09,6.442551078755372e-10,7.754771620416752e-11,2.67690510587418e-11,1.73938509068415e-11,1.8647667626976177e-13,1.872639992405644e-13,1.8722958969590585e-13,0.00036224699579179287,0.00036760896909981966,0.00036776403430849314,0.00037681893445551395,0.0003689110744744539,0.0003811819478869438,0.0003719049273058772,0.0003753979690372944,0.000380262965336442,0.0003788919420912862,0.0003863290185108781,0.00040240492671728134,0.0003847290063276887,0.0003886750200763345,0.0003903710749000311,0.00039977801498025656,0.00039903202559798956
0.16375130425829587,0.0,1.0,0.5060892340261489,0.2827263025845781,0.05452560542346028,0.0018982701870419482,0.00023900172074206577,7.623333500077901e-06,2.4291200882703384e-06,5.35308960725154e-07,2.2562716899255844e-07,2.898946371276702e-08,1.1620019439269791e-08,1.224887580076556e-09,3.5435573016999337e-11,8.296447708163858e-12,4.654852705182196e-12,6.758455850511094e-13,2.9511014838925026e-13,7.839713963180867e-14,0.00037972291465848684,0.0003870349610224366,0.0003754529170691967,0.00036960095167160034,0.0003724249545484781,0.00037684908602386713,0.0003791020717471838,0.00038284307811409235,0.00037529796827584505,0.00037704501301050186,0.0003811200149357319,0.0003855139948427677,0.000387295032851398,0.0003902020398527384,0.0003908049548044801,0.0003922459436580539,0.00040761101990938187
0.9891330026836055,0.0,1.0,0.5090111939935014,0.0019710327086883686,0.0004864476975467149,0.0003079734608087202,3.652929819061308e-05,1.0590152525247586e-05,5.756697941547196e-07,2.766211884678623e-07,5.23341734959486e-09,3.2619810173072764e-09,4.6070068949935467e-10,1.7554298654068273e-10,1.1689094416831435e-10,3.3506825692250056e-11,2.1705288113024328e-13,1.6104215505059765e-13,3.7639817138710335e-14,3.500500190656478e-14,0.00036275095771998167,0.00036736205220222473,0.00037182099185884,0.00039092893712222576,0.0003838299307972193,0.0003730040043592453,0.00037685397546738386,0.000376080977730453,0.0003766190493479371,0.0003775910008698702,0.00039822596590965986,0.0003963819472119212,0.0003919469891116023,0.0003895979607477784,0.00039756891783326864,0.000392938032746315,0.0004002839559689164
0.9903216643262726,0.0,1.0,0.5068879609461874,0.001754346637296115,0.00043271873356838053,0.0002743139138496731,3.263216515471853e-05,9.47032686636283e-06,5.188932689309183e-07,2.497131114496168e-07,4.836295572923932e-09,3.016384281355974e-09,4.2747783674450854e-10,1.6304791560910387e-10,1.0865449584983897e-10,3.1207779500258406e-11,2.239778492309548e-13,1.665768019558813e-13,4.1498794063097073e-14,3.888986849241308e-14,0.0003805949818342924,0.00038836710155010223,0.00036907498724758625,0.00037316803354769945,0.0003734090132638812,0.0003776679513975978,0.0003749909810721874,0.0003772369818761945,0.0003766549052670598,0.00037856504786759615,0.0003840840654447675,0.00038540002424269915,0.00038710399530828,0.00039055105298757553,0.00038932403549551964,0.0003951379330828786,0.0003979569301009178
0.3925727158419199,0.0,1.0,0.5079104999313131,0.16516175813522604,0.046391577449504125,0.006722697302784355,0.0003804865618471166,4.258398171965606e-05,8.278268340800902e-06,1.4276516818532048e-08,3.8550162526432025e-09,1.2190400157948769e-09,2.66125392146385e-10,2.0256772354978405e-11,5.059228543400509e-12,3.597329238647357e-13,1.5546612209425244e-13,7.718133800884582e-14,5.919775566118265e-14,5.771252932756666e-14,0.0003621180076152086,0.0003727200673893094,0.0003727329894900322,0.0003783650463446975,0.0003893619868904352,0.0003950350219383836,0.0003912840038537979,0.00037743605207651854,0.00038294598925858736,0.0003976550651714206,0.0003832080401480198,0.00038496905472129583,0.0003853470552712679,0.0003890719963237643,0.00038780795875936747,0.0004102260572835803,0.0003991830162703991
0.433779027322593,0.0,1.0,0.5069690899690613,0.14864604762984282,0.04244167746443409,0.007654834227659096,0.0003399665071422863,4.274430284908349e-05,7.451285696720665e-06,3.0654927888327296e-07,7.513038245354453e-08,2.5970326661410843e-08,4.8413750912495985e-09,5.112326719296601e-10,1.4696524693853093e-10,6.09327141867346e-12,2.2705930622759517e-12,8.694631011110388e-13,2.0244229317660304e-13,7.696488189103238e-14,0.0003583710640668869,0.0003682889509946108,0.0003667590208351612,0.00036976998671889305,0.00037168501876294613,0.0003775689983740449,0.0003714220365509391,0.00037699693348258734,0.0003794110380113125,0.0003826669417321682,0.00038356101140379906,0.0003830279456451535,0.0003913530381396413,0.0003889539511874318,0.0004107330460101366,0.00040360295679420233,0.00039825099520385265
0.18092665223086812,0.0,1.0,0.5066491810139269,0.272053105746065,0.05572850941963059,0.001269982825341204,0.00015314832441675055,5.831534894600856e-06,1.7989082812833805e-06,3.6684445621014987e-07,1.5023551275206163e-07,2.1622735805690003e-08,8.372949768494517e-09,7.619951778147228e-10,3.488780716595199e-11,7.731703019201836e-12,4.254486340494151e-12,6.849089502464899e-13,2.9272884799373047e-13,9.540571606920558e-14,0.00035995698999613523,0.0003666050033643842,0.00036935298703610897,0.0003759469836950302,0.0003743849229067564,0.0003736929502338171,0.000379586941562593,0.00037631194572895765,0.0003793260548263788,0.00037857796996831894,0.00038191000930964947,0.00038459093775600195,0.00039060297422111034,0.0003891370724886656,0.00039006397128105164,0.00039172195829451084,0.000406116945669055
0.23285228494370624,0.0,1.0,0.507131491904147,0.2418388885816051,0.05669625227798346,0.0008653538266032026,9.054771665084887e-05,5.125564985335189e-06,1.4281138814238542e-06,2.1951581922000606e-07,8.205897857390537e-08,1.553749040620264e-08,5.371929174145779e-09,2.581150974713129e-10,2.4937631804041956e-11,4.583910434163083e-12,2.3645011468027738e-12,4.937237343811704e-13,1.9413091324173784e-13,8.81938575886897e-14,0.0003619779599830508,0.0003680719528347254,0.0003686759155243635,0.0003693540347740054,0.00037183903623372316,0.00037595792673528194,0.00037252402398735285,0.00037935608997941017,0.0003785350127145648,0.0003812090726569295,0.00038190395571291447,0.0004006879171356559,0.00038634100928902626,0.00040746794547885656,0.00040182890370488167,0.00039183301851153374,0.0004015800077468157
0.5864451730147959,0.0,1.0,0.5069142230786383,0.09630849281387079,0.027700813902660274,0.00868325191300322,3.2390005168339814e-06,5.669924348959779e-07,5.9373752461797783e-08,1.0747551816520091e-08,1.7170760048494e-09,7.607936917928456e-10,5.764971134607667e-11,1.173847252777088e-11,4.913567072308507e-12,2.9675178987441513e-13,8.664306168029928e-14,5.745152893416847e-14,4.26952344966476e-14,4.2601481252631475e-14,0.0003619489725679159,0.0003676200285553932,0.0003905319608747959,0.0003705610288307071,0.00037831696681678295,0.00037966296076774597,0.0003720030654221773,0.00037544104270637035,0.0003786910092458129,0.0003795110387727618,0.0003877229755744338,0.00038247997872531414,0.0003873680252581835,0.0003888120409101248,0.0003947039367631078,0.0003929740050807595,0.0003970409743487835
0.24366745405571355,0.0,1.0,0.506565670017153,0.23591070383094864,0.05649899547796521,0.0013271390979048194,0.00013448609149576099,8.12754306274392e-06,2.2153175730835987e-06,3.1719815561929817e-07,1.1624585427176615e-07,2.3081580953806658e-08,7.779774303623617e-09,3.05202112408811e-10,3.270876729816545e-11,5.7563028353498515e-12,2.9294664571695096e-12,6.388911266645352e-13,2.419502833546076e-13,1.0026430193771451e-13,0.00037130306009203196,0.0003661180380731821,0.0003779390826821327,0.0003703510155901313,0.0003700139932334423,0.0003957239678129554,0.0003721140092238784,0.00037678994704037905,0.0003766050795093179,0.0003772799391299486,0.000382952974177897,0.0004026769893243909,0.0003999649779871106,0.0003977640299126506,0.00039250205736607313,0.0003894889960065484,0.0004142749821767211
0.6491490501342744,0.0,1.0,0.5074842000612989,0.07812617534949368,0.0221819385461638,0.00815093923392311,0.0001526371927483181,2.9674951158841424e-05,2.313307658938673e-06,5.431409787924865e-07,6.944025780643067e-08,3.3189413430115816e-08,1.1481459473621214e-09,2.738920388614772e-10,1.2791559488547238e-10,1.2689577701521594e-11,2.7069784412105987e-12,1.478718082153446e-12,1.2537455310025708e-13,6.637687251857183e-14,0.00037117302417755127,0.00036723900120705366,0.00036831898614764214,0.0003684769617393613,0.0003800339763984084,0.0003757589729502797,0.0003712920006364584,0.00039328099228441715,0.0003780539846047759,0.00039695308078080416,0.00038266798947006464,0.0003849649801850319,0.0003871580120176077,0.0003920389572158456,0.0003913920372724533,0.0003924729535356164,0.000408967025578022
0.058108481721447336,0.0,1.0,0.5065166520653293,0.3568923728718404,0.031259727155036776,0.00319771261628072,0.0005082543027937375,3.3755906443591456e-06,1.297565968549982e-06,4.1341094892664324e-07,2.0491984394828713e-07,6.015870088940175e-09,2.9018084058987013e-09,5.673756891121308e-10,4.2249704693599164e-11,1.314140896012776e-11,8.203402075148335e-12,3.899713702940806e-13,2.232950541091401e-13,1.4042548607499546e-13,0.0003640330396592617,0.0003671890590339899,0.00038892508018761873,0.0003740949323400855,0.00039091601502150297,0.00037539098411798477,0.00037625699769705534,0.00037851196248084307,0.00037861603777855635,0.00038192595820873976,0.0003836259711533785,0.0003840409917756915,0.0003851280780509114,0.0003890399821102619,0.00038951693568378687,0.00039523106534034014,0.0004050169372931123
0.338456483297326,0.0,1.0,0.5068472799612209,0.18871736575164866,0.05113858750857573,0.005078507308035455,0.0003692748041777156,3.452110027614304e-05,7.654597008280387e-06,3.880250186463519e-07,1.179543333273153e-07,3.249393933785392e-08,8.482103218901955e-09,3.025415375206283e-10,6.009259107236703e-11,6.486646963888714e-12,2.868125516275134e-12,8.678737535829751e-13,2.651231996097183e-13,9.982339747462502e-14,0.0003612620057538152,0.00036706600803881884,0.00037052296102046967,0.00038043095264583826,0.00037132599391043186,0.0003768230089917779,0.00037402892485260963,0.000375704956240952,0.0003961169859394431,0.000381238991394639,0.0003825209569185972,0.00039490999188274145,0.00038953498005867004,0.00038798199966549873,0.00039347505662590265,0.00042531604412943125,0.00039682304486632347
0.7686275894593791,0.0,1.0,0.5071379509754479,0.04761195962774563,0.01299084137753398,0.006065606740171498,0.000326267925193509,7.49779442974579e-05,2.1950636305121605e-06,7.247774470775927e-07,5.189585655943612e-08,2.78612655490414e-08,1.0078372086009386e-09,2.9927321175368806e-10,1.6439523484610325e-10,2.7998589230500036e-11,3.64791489503946e-12,2.2724739448283034e-12,4.0279048747618936e-14,3.914327434317675e-14,0.00037869298830628395,0.000367378001101315,0.0003682039678096771,0.00036984600592404604,0.00037449703086167574,0.000385503051802516,0.0003736009821295738,0.0003808040637522936,0.00038217194378376007,0.00039829802699387074,0.00040174101013690233,0.00038333097472786903,0.0003899889998137951,0.0003914659610018134,0.0003891310188919306,0.00039070495404303074,0.000409088097512722
0.9095522438713499,0.0,1.0,0.5068093780428171,0.01712480285722716,0.0043916443745121245,0.002530014856031722,0.0002410347071837908,6.483531354734522e-05,1.6195433228715875e-06,6.965661864061192e-07,8.355794433934465e-09,4.972276663528005e-09,5.314565686640559e-10,1.879964726071291e-10,1.1822176497140647e-10,2.919730059771633e-11,1.17926887821236e-12,8.256052683731657e-13,7.408363242128094e-14,5.281203295196469e-14,0.00036275596357882023,0.0003683560062199831,0.0003670681035146117,0.00036853994242846966,0.00037338200490921736,0.0003760140389204025,0.00037126895040273666,0.00037508702371269464,0.00039758195634931326,0.0003813049988821149,0.0003836960531771183,0.0003815790405496955,0.0003976980224251747,0.00039909803308546543,0.00039015698712319136,0.0003932439722120762,0.00041603995487093925
0.3405907955915243,0.0,1.0,0.5072992120403796,0.18774521205128375,0.050966276341328894,0.00515173207366891,0.00037131032608634875,3.498367321809715e-05,7.718676030699773e-06,3.7523970310464107e-07,1.1355574772217059e-07,3.1469710737137275e-08,8.161261662179984e-09,3.0440239273312603e-10,6.107851587454221e-11,6.501249415747922e-12,2.864280119733493e-12,8.715756467528838e-13,2.655515474594245e-13,1.0260446725400952e-13,0.0003606389509513974,0.00037857796996831894,0.00037042901385575533,0.00037642999086529016,0.00037032796535640955,0.00037589599378407,0.00037425803020596504,0.00037734396755695343,0.0003779969410970807,0.000385981984436512,0.00038415705785155296,0.0003860810538753867,0.0003855100367218256,0.0003883159952238202,0.000391324982047081,0.00039305700920522213,0.0003967860247939825
0.10497971589607058,0.0,1.0,0.5065172009635717,0.32207048609437894,0.04565575969463722,0.0033660720720763825,0.0004854434835138023,5.127272359393348e-06,1.8177836940190044e-06,5.012418886063742e-07,2.319320618405824e-07,1.7203087694696166e-08,7.685049085528812e-09,1.193318883060075e-09,3.4258053237759186e-11,9.485050537553236e-12,5.667260547719035e-12,5.265462512655735e-13,2.786874720275203e-13,1.53377846423729e-13,0.0003608498955145478,0.0003686990821734071,0.00037364696618169546,0.00036891899071633816,0.00037364207673817873,0.0003930930979549885,0.000372745911590755,0.00038395903538912535,0.00038051092997193336,0.00037875003181397915,0.0003896550042554736,0.00040511495899409056,0.000387773965485394,0.000388532062061131,0.00038736092392355204,0.00038941996172070503,0.000399129930883646
0.6308322403647424,0.0,1.0,0.5071543209487572,0.08326687020680328,0.023747516537576098,0.008354010433379676,0.00011163447042256078,2.107817441088956e-05,1.8059242489470462e-06,3.9609869989369467e-07,5.426281312106694e-08,2.539833755336613e-08,1.1769886084143306e-09,2.691346543348575e-10,1.2197858709024235e-10,1.0715176681803956e-11,2.4268030447877155e-12,1.29364565300808e-12,1.2437334595043022e-13,6.663841011476104e-14,0.00036204897332936525,0.00036935298703610897,0.0003752870252355933,0.000369398039765656,0.00037816609255969524,0.00037908798549324274,0.0003781550331041217,0.0003971710102632642,0.0003787300083786249,0.0003777929814532399,0.00038210093043744564,0.0004067190457135439,0.00038532703183591366,0.0003915700362995267,0.0003878859570249915,0.0004225129960104823,0.00040188501589000225
0.19160300966269983,0.0,1.0,0.5061971510294825,0.26559420923628146,0.056228799566523754,0.0008529440476861754,0.00010004746831155024,4.192698181429653e-06,1.2671792493562514e-06,2.4539719327658934e-07,9.868266667126017e-08,1.5140041076033385e-08,5.7340860030916284e-09,4.707570910806955e-10,2.6479655291371146e-11,5.6598468950334535e-12,3.0736332436154706e-12,5.298256380822958e-13,2.2575680688347655e-13,7.441992449805757e-14,0.0003775630611926317,0.0003869920037686825,0.00036828196607530117,0.0003707220312207937,0.00037012400571256876,0.0003736839862540364,0.0003760199761018157,0.00037918402813374996,0.0003797309473156929,0.00037896097637712955,0.0004006919916719198,0.0003855009563267231,0.0003865839680656791,0.0003891510423272848,0.00038921297527849674,0.00039205909706652164,0.00040112598799169064
0.4482073282568715,0.0,1.0,0.508923661080189,0.14312933124257327,0.04102738286688681,0.007913161657889245,0.00031778877224758326,4.147736610890509e-05,6.944725794935878e-06,3.8062882020377696e-07,9.003522508182524e-08,3.2021947348830905e-08,5.617381289093506e-09,6.495327342093358e-10,1.9519892231293043e-10,6.1649336893448735e-12,2.2309253743034907e-12,8.812915440510584e-13,1.9779271608290178e-13,7.931977559459057e-14,0.00036118202842772007,0.0003682340029627085,0.0003674769541248679,0.00037387001793831587,0.00036994798574596643,0.0003935919376090169,0.000395634095184505,0.00037953699938952923,0.000385490944609046,0.00037989194970577955,0.00038034399040043354,0.00038543506525456905,0.00039898999966681004,0.00038865208625793457,0.0003998979227617383,0.00039257691241800785,0.0003979710163548589
0.0073144562930156365,0.0,1.0,0.5064575809519738,0.3985192568221921,0.004943156219707256,0.0006480324945441645,0.0001134064993003937,2.8868191515574855e-06,1.2066475036258185e-06,4.3848162846840194e-07,2.3288758089883155e-07,4.7778976847844886e-09,2.4834231497072933e-09,5.946580410256895e-10,7.353086332516192e-11,2.556465646727825e-11,1.665512719609316e-11,1.4658679685864494e-13,1.431122934118412e-13,1.4330077065759675e-13,0.00038037297781556845,0.0003867370542138815,0.00037013902328908443,0.00042024801950901747,0.00037282705307006836,0.00037507794331759214,0.000373688992112875,0.00037559098564088345,0.0003770519979298115,0.0003878630232065916,0.00038167100865393877,0.0003846969921141863,0.00038680899888277054,0.000387971056625247,0.0003892140230163932,0.00039323302917182446,0.00040681299287825823
0.633769773069263,0.0,1.0,0.5069181020371616,0.0824332946871139,0.02349375698640361,0.008323940616544836,0.00011839110440376647,2.2460630664939334e-05,1.896437566382105e-06,4.206793532272275e-07,5.700918189872344e-08,2.677519188459829e-08,1.1899237068607041e-09,2.7400032815182566e-10,1.2479558448197057e-10,1.1190343645335999e-11,2.5117049871296977e-12,1.3449033595316438e-12,1.2670774802794377e-13,6.611632278246067e-14,0.00037679600063711405,0.000367193017154932,0.0003714609192684293,0.0003702599788084626,0.0003728639567270875,0.00038170209154486656,0.0003757389495149255,0.00037780997809022665,0.00037653802428394556,0.00037930801045149565,0.0003829370252788067,0.0003864739555865526,0.0003893709508702159,0.0004076769109815359,0.00038904696702957153,0.00039268203545361757,0.00040600704960525036
0.4775058736277328,0.0,1.0,0.5070324469124898,0.13232448062360463,0.038139856572945705,0.008329468082434078,0.00026273243683075983,3.682505866198259e-05,5.6585584460538795e-06,4.6577703659279535e-07,1.0224223707305538e-07,3.838538698742526e-08,5.8882935265238404e-09,7.979889975134888e-10,2.606629620683927e-10,3.0583829623817514e-12,1.0405888706866979e-12,4.3672948209851197e-13,9.684877239421185e-14,5.2866351416495643e-14,0.0003609060076996684,0.00036713399458676577,0.00037017406430095434,0.0003866699989885092,0.00036935601383447647,0.0003737369552254677,0.00037514104042202234,0.00037786189932376146,0.0003791850758716464,0.00037948996759951115,0.0003816940588876605,0.00038704893086105585,0.00038504996336996555,0.00039250205736607313,0.00039275200106203556,0.00039036304224282503,0.00039708404801785946
0.7206959467183516,0.0,1.0,0.506834932952188,0.05926610158079401,0.016462254874773395,0.007040331075020166,0.0002795380293169994,6.033733082527594e-05,2.9247531718253108e-06,8.571608153237416e-07,8.013130930783763e-08,4.1217218650732884e-08,3.7126454346640714e-10,1.0200638369718926e-10,5.2834099485451604e-11,7.525784155413084e-12,1.2262105588958563e-12,7.284979819098688e-13,4.7205128119422675e-14,4.157542916693925e-14,0.0003632709849625826,0.00036683992948383093,0.00036986207123845816,0.00036947696935385466,0.00037235894706100225,0.0003731090109795332,0.00037317501846700907,0.0003755410434678197,0.0003764829598367214,0.0003796829842031002,0.0004013630095869303,0.0003850890789180994,0.00038610200863331556,0.0003893510438501835,0.00038938899524509907,0.00039338693022727966,0.0004012590507045388
0.8668014382619265,0.0,1.0,0.5069573019864038,0.0258377158754487,0.0067591789429245425,0.003677234965298035,0.0003040664098477636,7.826428973684774e-05,6.916940324567908e-07,2.7753658610424057e-07,8.154528062208584e-09,4.718111160783481e-09,4.0965358322015147e-10,1.3835639388458915e-10,8.393763867868877e-11,1.8850606516261233e-11,1.2579527682121818e-12,8.53134180595694e-13,6.124378744125515e-14,4.876177561350275e-14,0.00036252697464078665,0.00036747497506439686,0.0003701290115714073,0.0003681930247694254,0.0003733800258487463,0.00037293299101293087,0.0003725260030478239,0.0003880000440403819,0.00038236298132687807,0.0003981570480391383,0.0003843560116365552,0.00038909295108169317,0.0003976150183007121,0.00039029400795698166,0.00039136107079684734,0.0004022340290248394,0.00039431091863662004
0.4400886995273686,0.0,1.0,0.5073045060271397,0.1462171560845467,0.04182435630121568,0.007772157717976912,0.00033071722285117047,4.227484953018143e-05,7.241734844002199e-06,3.4128073263480747e-07,8.236361946641672e-08,2.88321569754943e-08,5.235888284876718e-09,5.759615030829839e-10,1.6886806399133684e-10,6.271762293353413e-12,2.307443532985303e-12,8.952501486996068e-13,2.049327157808122e-13,8.100695110766742e-14,0.000362289953045547,0.00036554294638335705,0.00037846295163035393,0.0003752190386876464,0.0003753280034288764,0.00037584907840937376,0.00037946796510368586,0.0003983039641752839,0.00037732592318207026,0.00038509396836161613,0.0003801030106842518,0.0003832760266959667,0.0003852350637316704,0.00039168098010122776,0.00039407098665833473,0.0003953570267185569,0.0003976819571107626
0.9698151167055694,0.0,1.0,0.5066033418988809,0.005530829239108356,0.0013779077113763448,0.0008537487663689167,9.643956276637823e-05,2.747645564115032e-05,1.299752512278466e-06,6.091548715558806e-07,7.053527063272829e-09,4.350080771080018e-09,5.795955888738183e-10,2.171649447132812e-10,1.4276042194782709e-10,3.958177888709741e-11,1.900120447048412e-13,1.4075186481464083e-13,4.2868298828607783e-14,4.0729966567189256e-14,0.00035802507773041725,0.00036781199742108583,0.00036660395562648773,0.0003694460028782487,0.0003758820239454508,0.0003871459048241377,0.0003729140153154731,0.00037721695844084024,0.0003768499009311199,0.00037788902409374714,0.000379931996576488,0.0003860199358314276,0.0003852670779451728,0.00039383594412356615,0.0003896360285580158,0.000395252020098269,0.0004002199275419116
0.7337534974379162,0.0,1.0,0.5064742600079626,0.05601811690062801,0.015487888544356882,0.006790686726119123,0.00029566508661343124,6.495198789166038e-05,2.8060641862447498e-06,8.511850599629497e-07,7.442417852550949e-08,3.874865031326041e-08,6.420651262451803e-10,1.8039226257502183e-10,9.501462712930076e-11,1.4263518456054233e-11,2.1956524459861017e-12,1.3211781846135854e-12,4.9993399828604024e-14,3.944340951933004e-14,0.00036243104841560125,0.000371999922208488,0.00036695494782179594,0.00036958593409508467,0.0003703030524775386,0.00037213193718343973,0.0003734179772436619,0.00037858402356505394,0.0003816330572590232,0.0003773239441215992,0.00038338499143719673,0.00038810400292277336,0.00039075594395399094,0.00038962799590080976,0.000410006963647902,0.0003936809953302145,0.00040657108183950186
0.12386977486422102,0.0,1.0,0.5068619910161942,0.30892700088697606,0.049438541168771055,0.0030454820037129553,0.0004212227397323447,7.35000719360321e-06,2.5196415381061486e-06,6.503688142174981e-07,2.9229441434703025e-07,2.6852813841079023e-08,1.1603238380114862e-08,1.6147635436946359e-09,1.6464998738838444e-11,4.3366668948799715e-12,2.541787053207345e-12,2.8081407640279706e-13,1.4793454689629506e-13,9.64437677077273e-14,0.00035934301558882,0.00036831898614764214,0.00037049397360533476,0.00037963700015097857,0.00037280493415892124,0.00039248389657586813,0.00037027301732450724,0.0003776190569624305,0.0003803879953920841,0.00037938100285828114,0.00038320000749081373,0.00038612191565334797,0.00038592005148530006,0.0003865050384774804,0.00038603192660957575,0.00038922298699617386,0.0003969860263168812
0.4896997418169059,0.0,1.0,0.5074257099768147,0.12797787792868673,0.03693912156068375,0.00846058584378703,0.00023657688544098375,3.410103557797274e-05,5.047275413270268e-06,4.726991824913807e-07,1.004681052209794e-07,3.852605169380819e-08,5.5617573738902475e-09,7.987061082494015e-10,2.6945459158526084e-10,9.550720098424983e-13,3.188606169031723e-13,1.4322726321559496e-13,5.22106129183377e-14,4.5696259069265643e-14,0.00036269694101065397,0.00037438899744302034,0.00036844401620328426,0.00036954903043806553,0.0003712259931489825,0.0003737859660759568,0.0003737119259312749,0.00037713395431637764,0.00037761195562779903,0.00038431293796747923,0.00038408301770687103,0.00038437696639448404,0.0003867150517180562,0.00039043708238750696,0.00039309903513640165,0.0004032449796795845,0.000398357049562037
0.9779169790738402,0.0,1.0,0.5070044649764895,0.00402901324441026,0.000999807555519383,0.0006251695005472382,7.21019494920872e-05,2.0694094544174805e-05,1.0402685524650648e-06,4.927440119396901e-07,7.228518794456045e-09,4.4780839054935926e-09,6.11783377271767e-10,2.3086752666420456e-10,1.5259968663265778e-10,4.291379545810714e-11,3.7069709852255675e-14,3.725452121382938e-14,3.731863186659995e-14,3.7161459331277554e-14,0.0003766699228435755,0.00036614504642784595,0.0003697429783642292,0.0003685159608721733,0.0003766349982470274,0.0003935289569199085,0.000373121933080256,0.00037593801971524954,0.0003963550552725792,0.0003868329804390669,0.00040069001261144876,0.0003842869773507118,0.0003847709158435464,0.00038942298851907253,0.0003899519797414541,0.0003923459444195032,0.00039327400736510754
0.08481927231183206,0.0,1.0,0.5066128980834037,0.33665054380047416,0.040425820272323394,0.003487710733484994,0.0005250360761432002,1.6706071765957847e-06,6.135186340822325e-07,1.8058360229736522e-07,8.612109853047636e-08,4.7409542179416546e-09,2.191131872063914e-09,3.7807752014145023e-10,1.8305189633957762e-11,5.337493104454222e-12,3.2477884017788654e-12,2.521792024508653e-13,1.5208769528875258e-13,1.0720723983338513e-13,0.00037474697455763817,0.000371527043171227,0.00037048698868602514,0.00036935205571353436,0.00038183690048754215,0.0003734120400622487,0.00037775991950184107,0.0003763190470635891,0.0003771580522879958,0.00037681497633457184,0.00038149103056639433,0.0004063650267198682,0.00038741808384656906,0.000401723082177341,0.00043677398934960365,0.00040968204848468304,0.0004190789768472314
0.9247016672198887,0.0,1.0,0.507146195974201,0.014137441773619117,0.0035995379164826865,0.0021137313591446873,0.00021078904039274556,5.755305645292522e-05,1.763294614136014e-06,7.758970215924554e-07,4.631673331274891e-09,2.782161055167747e-09,3.163765466378711e-10,1.1363305584926517e-10,7.230696860413848e-11,1.8418419802823977e-11,5.771601604126422e-13,4.085124263189542e-13,5.2418426415158806e-14,4.385378933231433e-14,0.00036970595829188824,0.000367223983630538,0.00036869896575808525,0.0003716369392350316,0.00037291296757757664,0.00037435791455209255,0.0003842120058834553,0.00037874002009630203,0.000381639925763011,0.00037813105154782534,0.0003806520253419876,0.0004065890097990632,0.0003916699206456542,0.0003862910671159625,0.00040922302287071943,0.0003971749683842063,0.0004001499619334936
0.3727023413067342,0.0,1.0,0.5071682709967718,0.17355293038438993,0.04821311293063752,0.006172212238905361,0.00038575285787223994,4.057689019962917e-05,8.29001484719292e-06,1.446740474333781e-07,4.084711676430815e-08,1.2316762010549078e-08,2.8808799002383935e-09,1.771335275347626e-10,4.0916951719452936e-11,3.428419063338321e-12,1.4313463912878413e-12,4.763334600992395e-13,1.3990181106130237e-13,6.901740361706095e-14,0.0003733009798452258,0.00036377599462866783,0.00036921596620231867,0.00036985904444009066,0.0003698039799928665,0.00037399306893348694,0.0003732870100066066,0.000397089053876698,0.0003774039214476943,0.0003790220944210887,0.0003819490084424615,0.00038757489528506994,0.00038813601713627577,0.0003872679080814123,0.0003939870512112975,0.00039429799653589725,0.0003937350120395422
0.6753056286674841,0.0,1.0,0.5075507239671424,0.07101341930495829,0.020016813926688918,0.007799953916025998,0.00020584073306095902,4.164828141991882e-05,2.792709140204318e-06,7.162984145274638e-07,8.240348098348128e-08,4.05157965862243e-08,7.385969923518077e-10,1.862955267912147e-10,9.057605906437757e-11,1.0437096999927372e-11,2.0330155554843557e-12,1.1459422990270138e-12,8.415799180219077e-14,5.267222016406925e-14,0.00036288797855377197,0.00037437700666487217,0.00036837998777627945,0.00037392100784927607,0.0003739800304174423,0.0003792690113186836,0.0003743239212781191,0.00038525299169123173,0.00037716596852988005,0.0003806459717452526,0.0003813219955191016,0.0003852390218526125,0.00039019796531647444,0.00039009598549455404,0.00038665207102894783,0.00039264396764338017,0.00041842099744826555
0.8654565480556629,0.0,1.0,0.5069579079281539,0.026118871091240944,0.00683692457193423,0.0037125287133486173,0.0003055146998569413,7.852437451181212e-05,6.537834273020558e-07,2.6171838310248416e-07,7.835362315817642e-09,4.5292577186239796e-09,3.903127226450129e-10,1.3161984985197643e-10,7.975561686269959e-11,1.7853909092411206e-11,1.2066147078615437e-12,8.170775820074936e-13,5.85229651807358e-14,4.694715884687859e-14,0.0003599179908633232,0.0003723149420693517,0.0003680019872263074,0.00037283997517079115,0.0003908259095624089,0.0003749269526451826,0.00037615199107676744,0.00037620903458446264,0.0003744480200111866,0.00037900509778410196,0.0003831729991361499,0.00038728397339582443,0.0003862919984385371,0.00038695207331329584,0.00040914304554462433,0.00039329007267951965,0.0003960200119763613
0.048963709823279244,0.0,1.0,0.506963443942368,0.3640751675379717,0.027451669788303736,0.002954640405525001,0.0004781407509729056,4.789132387054781e-06,1.8694426219187698e-06,6.109433603091997e-07,3.0675099814065674e-07,6.279955237560814e-09,3.072112708959758e-09,6.249127655890561e-10,5.209449575520418e-11,1.6544902048820618e-11,1.041122543182487e-11,4.0132591239039183e-13,2.2542012549019262e-13,1.3051034922167158e-13,0.00036141404416412115,0.00036407297011464834,0.00037194392643868923,0.00037957297172397375,0.0003714459016919136,0.0003737150691449642,0.0003715249476954341,0.00039493502117693424,0.0003776849480345845,0.00039894296787679195,0.00038255902472883463,0.00038447906263172626,0.0003892589593306184,0.0003952109254896641,0.0003905659541487694,0.00039926893077790737,0.00039614306297153234
0.8581253046248232,0.0,1.0,0.5068092440487817,0.027659343840887207,0.007264320053696088,0.0039039310557928497,0.0003128383484161134,7.977630572198072e-05,4.411503634480276e-07,1.7435650730436654e-07,5.750471351351715e-09,3.3072305959721827e-09,2.732140686983988e-10,9.135378145526615e-11,5.4993312564652907e-11,1.2094572391870642e-11,8.730289878675585e-13,5.888844223698244e-13,4.976561353329663e-14,4.3695142962871646e-14,0.0003595029702410102,0.00037255906499922276,0.0003745149588212371,0.0003685860428959131,0.0003913769032806158,0.00037649995647370815,0.00037187302950769663,0.00037915294524282217,0.00039780407678335905,0.00039757799822837114,0.0003821150166913867,0.0003921570023521781,0.0003892539534717798,0.0003917940193787217,0.0003909269580617547,0.00039279996417462826,0.00039622001349925995
0.6772873993643972,0.0,1.0,0.5069193310337141,0.07048507837299421,0.01985621702828588,0.007770613928279159,0.00020958042195450832,4.252985622077512e-05,2.8169504027190947e-06,7.270959469766646e-07,8.294854102072929e-08,4.086840174179027e-08,6.951669676976609e-10,1.76047533139501e-10,8.584554304639948e-11,9.995447328885604e-12,1.932298636654009e-12,1.0917917677423904e-12,8.036211943938786e-14,5.561142289894655e-14,0.000376163050532341,0.0003854560200124979,0.0003663860261440277,0.00036873400676995516,0.0003731590695679188,0.0003733009798452258,0.000373097020201385,0.00039458891842514277,0.0003788319882005453,0.000380192999728024,0.0003811399219557643,0.00038475694600492716,0.0003884839825332165,0.0003880669828504324,0.0003925999626517296,0.0003946279175579548,0.0003965249052271247
0.8956348813836968,0.0,1.0,0.5064738849177957,0.019914498670021694,0.00514061798911484,0.0029083905312276715,0.00026517558508093556,7.033523315936377e-05,1.3893371996129737e-06,5.846932074449612e-07,1.0286579933539252e-08,6.067123342669024e-09,6.096374309173116e-10,2.1254144178588318e-10,1.3216263829635513e-10,3.1686942851828464e-11,1.5480721720368867e-12,1.0725997968990497e-12,8.518227883491128e-14,5.778943231813913e-14,0.0003586040111258626,0.00036671804264187813,0.0003698639338836074,0.0003755070501938462,0.0003828490152955055,0.0003762529231607914,0.00037333101499825716,0.0003854950191453099,0.00037621601950377226,0.0003778110258281231,0.0003852460067719221,0.0003850950160995126,0.0003874680260196328,0.00039140693843364716,0.0003887650091201067,0.00039430102333426476,0.0003999490290880203
0.8527811296319127,0.0,1.0,0.5072573830839247,0.028790721553235643,0.00757972109194606,0.004042359214477793,0.000317569789290339,8.051487331799033e-05,2.8072533639186054e-07,1.0990492096717894e-07,3.869793111223241e-09,2.2172714176969785e-09,1.7735895847263472e-10,5.893198199590039e-11,3.5302433400148446e-11,7.662816107477315e-12,5.799211646849057e-13,3.9010521731326993e-13,4.357218382952185e-14,4.08947017792148e-14,0.0003587660612538457,0.0003683440154418349,0.00038690795190632343,0.00036822096444666386,0.0003706859424710274,0.00037520902696996927,0.0003844799939543009,0.0003772210329771042,0.0003808200126513839,0.0003806559834629297,0.0003841930301859975,0.00038672599475830793,0.0003886419581249356,0.0003895839909091592,0.00039097899571061134,0.0003897460410371423,0.0004159779055044055
0.29894365111890553,0.0,1.0,0.5063592250226066,0.20740337766513023,0.05400176005689163,0.003616261445978877,0.0003058575042270436,2.4413315765090295e-05,5.918985711325751e-06,5.28159689889991e-07,1.7408246884314603e-07,4.252180171504088e-08,1.2443466742440937e-08,6.238038096324885e-11,1.002837482203185e-11,1.3651310968408081e-12,6.438804920043349e-13,1.834491985774961e-13,8.415484886374968e-14,6.40860996005322e-14,0.00036046793684363365,0.00036737206391990185,0.0003677819622680545,0.00037071690894663334,0.00037783198058605194,0.0003819309640675783,0.0003744419664144516,0.0003758319653570652,0.0003756810910999775,0.0003802080173045397,0.0003853130619972944,0.00038588896859437227,0.000387595035135746,0.00039119995199143887,0.00039063498843461275,0.00040305196307599545,0.00040766492020338774
0.274825050755067,0.0,1.0,0.5066619389690459,0.2194854118281267,0.05535755011026753,0.0026415000961472128,0.00024266503562760024,1.732591760987417e-05,4.425429143299295e-06,4.991399856647401e-07,1.724786657964313e-07,3.874011830621121e-08,1.2087323276299644e-08,1.7057101164736394e-10,2.3443287013520344e-11,3.598019154177845e-12,1.7522265602548898e-12,4.329148974976228e-13,1.6039633989497316e-13,7.535417533641136e-14,0.0003730870084837079,0.00037205300759524107,0.000368569977581501,0.0003708939766511321,0.00037444999907165766,0.0003741070395335555,0.00037126499228179455,0.0003960049943998456,0.0003796280361711979,0.0003797210520133376,0.00038098404183983803,0.0003873059758916497,0.000386658008210361,0.00038590305484831333,0.000387734966352582,0.00039273896254599094,0.00039797299541532993
0.0848115912357631,0.0,1.0,0.5069600470596924,0.33665621081990244,0.04042356894684183,0.003487706662787136,0.0005250438768872166,1.6691526598609882e-06,6.129926235150224e-07,1.8043309354662504e-07,8.605029745910714e-08,4.736421982592022e-09,2.189066124435354e-09,3.7773690955202464e-10,1.8295052617464682e-11,5.337259880934969e-12,3.249977137448531e-12,2.488721169231554e-13,1.482839449720589e-13,1.0765990474574303e-13,0.0003688819706439972,0.00036675494629889727,0.00036845600698143244,0.00037315196823328733,0.0003706390270963311,0.00037396198604255915,0.00037721602711826563,0.000379192060790956,0.00037723896093666553,0.00037889694795012474,0.0003849879140034318,0.00038601504638791084,0.00038839795161038637,0.00038447603583335876,0.000389941968023777,0.000391618930734694,0.00040730799082666636
0.8074316059762817,0.0,1.0,0.5065161989768967,0.038689734507444305,0.01038994083943181,0.0051736828580173574,0.00033736300584620224,8.126047360455364e-05,1.139879330332407e-06,4.0929696877664976e-07,2.231219963603973e-08,1.236170433178567e-08,7.04385014950356e-10,2.2102507203998776e-10,1.2666607595793427e-10,2.434772863799253e-11,2.5475872803478754e-12,1.6446993903050483e-12,4.856359060606281e-14,4.00913187610738e-14,0.0003586449893191457,0.00036544306203722954,0.00037657993379980326,0.00037755805533379316,0.00037300202529877424,0.00039370497688651085,0.00037399004213511944,0.0003868649946525693,0.0003795489901676774,0.00037930591497570276,0.00038183608558028936,0.00039227399975061417,0.0003878029529005289,0.00040449993684887886,0.0003900689771398902,0.0003925629425793886,0.0004178229719400406
0.4079419511312822,0.0,1.0,0.5070700229844078,0.15886579980572021,0.04493960098071171,0.0071038486805412035,0.00036971800958005225,4.3291996100692574e-05,8.088622987988743e-06,1.333530572157596e-07,3.4755553236034244e-08,1.1377723430684269e-08,2.3476264468550053e-09,2.0483755894125062e-10,5.403980010068402e-11,3.2035663122843657e-12,1.2554074427302288e-12,4.563961784262763e-13,1.2289354323195267e-13,6.169067102837962e-14,0.0003605049569159746,0.00037187908310443163,0.00037180609069764614,0.0003903280012309551,0.0003701320383697748,0.00039611104875802994,0.0003801319980993867,0.00037719192914664745,0.00038197392132133245,0.00037899299059063196,0.00038512004539370537,0.0003846710314974189,0.00038708699867129326,0.00038631504867225885,0.00038921297527849674,0.0003956799628213048,0.00039472896605730057
0.9975800372629172,0.0,1.0,0.5075724149355665,0.0004370015492222358,0.00010740717530769449,6.862739199643689e-05,8.30935511723476e-06,2.4269887144473216e-06,1.3937861406735322e-07,6.768580088158282e-08,1.4956431396092934e-09,9.364513867678213e-10,1.3547022327160036e-10,5.1987927069378926e-11,3.4805955864692205e-11,1.011877744590865e-11,1.182496066166243e-13,9.070301206416479e-14,3.566851593823015e-14,3.468834189258608e-14,0.00036364595871418715,0.00036663294304162264,0.00036877591628581285,0.00036793400067836046,0.00037169503048062325,0.0003766990266740322,0.00037806201726198196,0.0003765230067074299,0.0003768079914152622,0.0003791669150814414,0.00038012710865586996,0.0003834100207313895,0.0003851240035146475,0.0003897889982908964,0.0003909309161826968,0.00039518694393336773,0.0004004709189757705
0.392369092921794,0.0,1.0,0.5067821940174326,0.1652462922886183,0.04641059095273041,0.006717383534368556,0.00038059142534409545,4.256955418694199e-05,8.27975238280057e-06,1.265614687664281e-08,3.4190638146200186e-09,1.0806716992176558e-09,2.3608932120491856e-10,1.793411549835809e-11,4.474905386998951e-12,3.198605688026619e-13,1.3928155024710665e-13,7.327087434283634e-14,5.821532830455013e-14,5.6546311477293946e-14,0.00037700601387768984,0.00036871200427412987,0.0003682150272652507,0.00037333101499825716,0.0003728260053321719,0.0003834579838439822,0.00037092308048158884,0.00037832208909094334,0.00038693402893841267,0.0003789010224863887,0.0003832989605143666,0.0003864029422402382,0.0003868009662255645,0.0003945729695260525,0.00039150204975157976,0.00039338902570307255,0.00039725296664983034
0.1343669133130615,0.0,1.0,0.5068921940401196,0.30183162283277026,0.05112957653320306,0.0027971333434309354,0.00037771603563569177,8.031887903626316e-06,2.7016893119951707e-06,6.706959034398417e-07,2.9648541390132544e-07,3.0124840397314306e-08,1.2770664765725807e-08,1.6633026832546527e-09,1.7764707745313253e-13,8.792871884918439e-14,8.220396658632542e-14,7.982076973224425e-14,8.015632746548061e-14,7.934414517211416e-14,0.0003591979620978236,0.0003659200156107545,0.00036909396294504404,0.00036604993510991335,0.00039078702684491873,0.0003746200818568468,0.0003714379854500294,0.00039526005275547504,0.00037610193248838186,0.00038085796404629946,0.00038266507908701897,0.0003864929312840104,0.0003855800023302436,0.0003885860787704587,0.0003990179393440485,0.00040422496385872364,0.00041831901762634516
0.20197903768878156,0.0,1.0,0.5077466759830713,0.25944225971923246,0.05655210139045912,0.0004332052790335729,4.94295454650162e-05,2.2549323823449865e-06,6.679539763181118e-07,1.226661960057857e-07,4.844925819392845e-08,7.876555641206668e-09,2.917954991252013e-09,2.143991599204102e-10,1.4242293711739764e-11,2.9372132717543323e-12,1.5767447735038834e-12,2.9417801335900024e-13,1.369524979725278e-13,6.954210752229315e-14,0.0003751640906557441,0.000365458894520998,0.0003698000218719244,0.000368467066437006,0.00038929900620132685,0.00037497293669730425,0.00037220201920717955,0.00038141896948218346,0.00037843792233616114,0.00037792802322655916,0.0003820389974862337,0.00039188493974506855,0.00038910401053726673,0.0003916179994121194,0.00039140903390944004,0.0003906469792127609,0.00039663200732320547
0.6345402649517972,0.0,1.0,0.5071173059986904,0.08221523900731634,0.023427365946315063,0.008315892736807521,0.00012015250764911953,2.282317766318363e-05,1.919611644281324e-06,4.270735409172106e-07,5.7710605534487706e-08,2.7128832278274166e-08,1.1921488630397164e-09,2.7501293745897817e-10,1.2541759625432353e-10,1.130681676972213e-11,2.5311738036839064e-12,1.3561628412960948e-12,1.2602469850063703e-13,6.469395189866393e-14,0.00036231300327926874,0.0003670640289783478,0.00036829407326877117,0.0003696019994094968,0.00037381600122898817,0.0003776670200750232,0.00038504390977323055,0.00037859997246414423,0.0003993069985881448,0.00037812592927366495,0.00037970300763845444,0.0003868530038744211,0.00038544891867786646,0.0003884360194206238,0.00039013801142573357,0.000393608002923429,0.00039844890125095844
0.9592092728445759,0.0,1.0,0.5078943909611553,0.007516506969941325,0.001882267790098922,0.0011521174135456802,0.00012656308712251892,3.570878858756238e-05,1.550131531017139e-06,7.162516510313815e-07,5.376008612247774e-09,3.295713390018401e-09,4.2434590603305133e-10,1.57485339938214e-10,1.027727907944165e-10,2.795850212483477e-11,3.056584225777244e-13,2.219170067424502e-13,4.108408472168115e-14,3.669405972387986e-14,0.00035966699942946434,0.00036742398515343666,0.0003872610395774245,0.00036809907760471106,0.00036979804281145334,0.00037457398138940334,0.00039373605977743864,0.0003779770340770483,0.00037829799111932516,0.0003994069993495941,0.0003798090619966388,0.00038296496495604515,0.0003973309649154544,0.00039161392487585545,0.0003913120599463582,0.0003925780765712261,0.0004085240652784705
0.28454087511182524,0.0,1.0,0.5072409199783579,0.21455405966816263,0.05485436983739155,0.00304014237238034,0.0002703483155343038,2.0221458707023027e-05,5.058710108556134e-06,5.225628633809985e-07,1.7720069711118603e-07,4.121328472567923e-08,1.2537166830372011e-08,7.988621830369296e-11,1.1732775588593492e-11,1.7208337834945768e-12,8.271621719537424e-13,2.1560919552941294e-13,9.133929340973804e-14,6.230056453956388e-14,0.0003586200764402747,0.00036511803045868874,0.00038165494333952665,0.00037653499748557806,0.00038777198642492294,0.0003950510872527957,0.0003749990137293935,0.0003776999656111002,0.00038593600038439035,0.0003781089326366782,0.0003825420280918479,0.00038523704279214144,0.0003882220480591059,0.0004067299887537956,0.00038993300404399633,0.00039340194780379534,0.0003948549274355173
0.32534273051667706,0.0,1.0,0.5067090400261804,0.19477243913672376,0.05216170931196777,0.0046148776489680614,0.0003536899946532096,3.146673793014081e-05,7.191347993115097e-06,4.564154696004899e-07,1.4259064542765925e-07,3.782289270058889e-08,1.0268816299753217e-08,2.628030212584744e-10,4.891409070937383e-11,5.73553764940801e-12,2.5912545203441268e-12,7.55810812330355e-13,2.3881064656646056e-13,8.820633812117272e-14,0.00035899493377655745,0.00037552695721387863,0.0003671119920909405,0.0003731439355760813,0.0003753089113160968,0.00037785095628350973,0.0003742730477824807,0.0003768879687413573,0.00037773000076413155,0.0003811899805441499,0.0003826970933005214,0.0003895589616149664,0.00038809003308415413,0.00040241493843495846,0.00038894207682460546,0.0004064489621669054,0.00039796088822185993
0.7423179494179767,0.0,1.0,0.5062415219144896,0.053918089426507256,0.014860497019155476,0.0066201851143600785,0.00030489838243663407,6.774322564081924e-05,2.693599426103174e-06,8.350382794574849e-07,6.972957762321741e-08,3.65872308949996e-08,7.85315155846567e-10,2.2378449767639637e-10,1.191359251659935e-10,1.8479930996386658e-11,2.7367158114172602e-12,1.6620449630247541e-12,5.0330952125552234e-14,3.942439067254419e-14,0.00036741001531481743,0.00036472093779593706,0.00036907196044921875,0.00036856101360172033,0.0003702770918607712,0.0003781369887292385,0.0003725769929587841,0.0003777029924094677,0.00037967402022331953,0.00037781696300953627,0.0003792200004681945,0.00039592909161001444,0.00039019493851810694,0.0003862469457089901,0.00039229204412549734,0.0003942030016332865,0.00039627100341022015
0.29938329151482557,0.0,1.0,0.5066803549416363,0.20718804557449647,0.053973895737770936,0.0036335327540404946,0.00030683677398796194,2.453840858375983e-05,5.94356955465494e-06,5.27801338499593e-07,1.7381203190944276e-07,4.251728525404326e-08,1.2427148059865685e-08,6.659577055890292e-11,1.0736754716767861e-11,1.4586909199300818e-12,6.888920956150445e-13,1.9204631051417403e-13,8.282086775838075e-14,6.238688424288774e-14,0.0003750160103663802,0.0003660479560494423,0.00037553301081061363,0.00037393695674836636,0.00037490297108888626,0.00037762103602290154,0.0003725480055436492,0.0003958290908485651,0.0003761210246011615,0.00038093794137239456,0.0003818409750238061,0.00038412795402109623,0.00038908200804144144,0.00039050797931849957,0.0003917620051652193,0.0003956359578296542,0.0004063870292156935
0.15544156408342247,0.0,1.0,0.506736028008163,0.28801885715030756,0.05374860249661021,0.0021783110100727578,0.00027987464259919954,8.087552653693055e-06,2.617232293366133e-06,5.974896307903666e-07,2.5530313482690316e-07,3.0876627665908e-08,1.2578874278443783e-08,1.4140126279619774e-09,2.9371759290289167e-11,7.0503669814884785e-12,3.992534285974365e-12,5.555852710444429e-13,2.5132456285839563e-13,7.977608266697093e-14,0.0003787459572777152,0.00036624795757234097,0.00036743597593158484,0.00038879900239408016,0.0003920369781553745,0.0003947830991819501,0.0003717630170285702,0.0003769210306927562,0.0003986319061368704,0.0003766570007428527,0.00038411503192037344,0.000383750069886446,0.00041730899829417467,0.00040633499156683683,0.00039004103746265173,0.0003933400148525834,0.0004120749654248357
0.5614893944143846,0.0,1.0,0.5062649690080434,0.10402927821700021,0.03001392706459809,0.008756890362074858,6.068062575146666e-05,1.0145617554500483e-05,1.173211615024828e-06,1.8649389411427593e-07,3.225575567203018e-08,1.3817874947473907e-08,1.283767503770861e-09,2.4243235095038537e-10,9.655909282487568e-11,4.225418980761458e-12,1.172662354895583e-12,5.671251948328589e-13,8.760521327931147e-14,5.0816817746485655e-14,0.0003643711097538471,0.0003649709979072213,0.00036816298961639404,0.00036926602479070425,0.0003784329164773226,0.00037435104604810476,0.0003746780566871166,0.00040490401443094015,0.00037766899913549423,0.000380008015781641,0.00038407999090850353,0.0003856669645756483,0.00039585097692906857,0.0003896120470017195,0.0003897249698638916,0.0003923260373994708,0.0003966039512306452
0.4383862585841929,0.0,1.0,0.5068874440621585,0.14686998134078041,0.041991120881104946,0.007741169209261163,0.0003332835568031869,4.241449759148264e-05,7.300172581436191e-06,3.322534732495799e-07,8.052032026166671e-08,2.8091784710458422e-08,5.137925138686765e-09,5.590921550080678e-10,1.6306004495708127e-10,6.2454968028518685e-12,2.3049589226383332e-12,8.922042829551386e-13,2.0589924990980418e-13,8.043431671646329e-14,0.00035946094430983067,0.0003661400405690074,0.0003697100328281522,0.00036697101313620806,0.00037015601992607117,0.0003769210306927562,0.00037501496262848377,0.0003784489817917347,0.00037878588773310184,0.0004010359989479184,0.00038231397047638893,0.0003841930301859975,0.00040148699190467596,0.00039229996036738157,0.00039696996100246906,0.0003913439577445388,0.000399288022890687
0.6745974769790241,0.0,1.0,0.5070466389879584,0.07120256676736016,0.020074319087457236,0.007810347493510289,0.00020449385521376456,4.1332184597971325e-05,2.7836317284907406e-06,7.123512219471105e-07,8.219372163937584e-08,4.0382646762259294e-08,7.538017994227004e-10,1.8985653285772678e-10,9.221222432476636e-11,1.0584876380355195e-11,2.066157032128052e-12,1.1646066515256055e-12,8.46725395562559e-14,5.372689081040268e-14,0.00035744800698012114,0.00038564600981771946,0.00037185102701187134,0.000390987959690392,0.00037348398473113775,0.00037398189306259155,0.00037215498741716146,0.0003829249180853367,0.0003795969532802701,0.000383998965844512,0.00038277392741292715,0.00039811700116842985,0.0003942679613828659,0.0003892560489475727,0.0003918739967048168,0.00039459706749767065,0.00041774497367441654
0.7875898362293392,0.0,1.0,0.5071320299757645,0.04319741461053349,0.011696784505337263,0.005639807550224555,0.0003348234214651124,7.876322383258988e-05,1.7165044929278352e-06,5.912171825206838e-07,3.735530764546955e-08,2.0372488785090975e-08,9.467598092857975e-10,2.8904359645605367e-10,1.621851726749614e-10,2.9370663255629905e-11,3.4564140802666365e-12,2.1925046453561887e-12,4.0840018599732036e-14,3.86671199333697e-14,0.00036014197394251823,0.00036731595173478127,0.0003764979774132371,0.0003714329795911908,0.0003823229344561696,0.0004038950428366661,0.00037430599331855774,0.000374728930182755,0.0003796759992837906,0.00037826900370419025,0.00038589490577578545,0.00038305495399981737,0.00038720504380762577,0.0003906079800799489,0.0003993930295109749,0.00039486296009272337,0.00043308897875249386
0.10189415731454488,0.0,1.0,0.5072333829011768,0.32426435409935933,0.04493962006354819,0.003400748169758631,0.0004937307697074244,4.658088666013455e-06,1.6604429150484922e-06,4.626068346815103e-07,2.150596365563585e-07,1.532552539258666e-08,6.882687795367053e-09,1.0868905201533423e-09,3.448183599711897e-11,9.624154086397598e-12,5.7638328892186335e-12,5.043896715762445e-13,2.5148100816590977e-13,1.126918212237292e-13,0.00036025699228048325,0.00036608101800084114,0.000367932952940464,0.00037424603942781687,0.00037317792885005474,0.00037484499625861645,0.0003746900474652648,0.0003767140442505479,0.0003783409483730793,0.00038299302104860544,0.0003800720442086458,0.0003843529848381877,0.0003869900247082114,0.0003936199937015772,0.00039006106089800596,0.00040429795626550913,0.0004004549700766802
0.5127320643001113,0.0,1.0,0.5069834790192544,0.11999703651588395,0.034683965738811585,0.008642405975335164,0.00018328169330768425,2.77878438223945e-05,3.819725814318514e-06,4.388426619502996e-07,8.758216262601159e-08,3.488512928385938e-08,4.448565353159222e-09,7.053800856204111e-10,2.5204929942982214e-10,2.976759379328913e-12,9.338559568260254e-13,4.1758033668806817e-13,8.284672869121668e-14,5.001224115201249e-14,0.0003794310614466667,0.00036639091558754444,0.0003698449581861496,0.0003695939667522907,0.00037162797525525093,0.00037670601159334183,0.00037245103158056736,0.00038336997386068106,0.00037952407728880644,0.0003790660994127393,0.00038370396941900253,0.00038581108674407005,0.00038765696808695793,0.0003874580143019557,0.00038998096715658903,0.00039066001772880554,0.0004083039239048958
0.9597745223292203,0.0,1.0,0.5072147459723055,0.007410107664427927,0.0018551153151874636,0.0011362429580956792,0.00012500750553295844,3.5288371633894094e-05,1.5392175471698238e-06,7.117540082411326e-07,5.497335412700279e-09,3.371178592217696e-09,4.348722566631626e-10,1.614747106696785e-10,1.0541765644551909e-10,2.8706709019928604e-11,3.040837421612189e-13,2.2157337039495094e-13,4.2885762458971833e-14,3.880796956521653e-14,0.0003592059947550297,0.0003654749598354101,0.00036861596163362265,0.0003719240194186568,0.0003710010787472129,0.0003736029611900449,0.00038098404183983803,0.00039487797766923904,0.00037769204936921597,0.0003873460227623582,0.00038172502536326647,0.00038386997766792774,0.00038839003536850214,0.0003871740773320198,0.0003940130118280649,0.0003925339551642537,0.00039828207809478045
0.24606661150493847,0.0,1.0,0.5062360430601984,0.23461183380695574,0.05644006396190192,0.0014294996687796273,0.0001438134161134538,8.813131752959085e-06,2.3904123372123514e-06,3.3668207676124305e-07,1.2283973453385617e-07,2.464045152970692e-08,8.257704700439452e-09,3.078522634068602e-10,3.371500945976628e-11,5.874343891458598e-12,2.980912620183766e-12,6.59024818418435e-13,2.4958322613784037e-13,1.0114885634250796e-13,0.0003605339443311095,0.0003734380006790161,0.00036825600545853376,0.0003880120348185301,0.0003720730310305953,0.0003756689839065075,0.0003717360086739063,0.00037749402690678835,0.0003784309374168515,0.0003786820452660322,0.0003808910259976983,0.0003935350105166435,0.0003886281047016382,0.00039164593908935785,0.0003921020543202758,0.0003903149627149105,0.000393951078876853
0.5160878012571124,0.0,1.0,0.5065878569148481,0.11885853043814121,0.03435742246182805,0.00866185376935915,0.00017517537851648691,2.674845812548366e-05,3.6360948925223647e-06,4.2891746494666506e-07,8.480015129541961e-08,3.395752267007428e-08,4.247806513968107e-09,6.826571237740936e-10,2.4589402734978733e-10,3.450862629895467e-12,1.0737064824678737e-12,4.818284550119445e-13,9.17542229691422e-14,5.565277409179242e-14,0.00036463106516748667,0.0003686050185933709,0.00036899594124406576,0.00036954297684133053,0.00037289399188011885,0.00037403497844934464,0.0003710370510816574,0.00038080301601439714,0.0003770049661397934,0.0003821030259132385,0.00038115005008876324,0.0003840430872514844,0.00038570899050682783,0.0003906390629708767,0.00040101201739162207,0.0004040319472551346,0.00039675901643931866
0.1116003682492267,0.0,1.0,0.5080552389845252,0.31740806221073015,0.04709633244544932,0.003274059156051266,0.00046538992082469153,6.040298917921303e-06,2.1165371886526768e-06,5.705916355552057e-07,2.613630733549651e-07,2.1013615111907457e-08,9.279956572578738e-09,1.3884921890631934e-09,3.085548235341734e-11,8.397522254842003e-12,4.981235919000132e-12,4.844639011500785e-13,2.4004680218906204e-13,1.1470590074242578e-13,0.00035806396044790745,0.0003863419406116009,0.00036974495742470026,0.0003667200217023492,0.0003697780193760991,0.00037296698428690434,0.0003771169576793909,0.00037631404120475054,0.00037631194572895765,0.00037910090759396553,0.000384635990485549,0.000388902029953897,0.0003898309078067541,0.0003916920395568013,0.0003896190319210291,0.00038970494642853737,0.0004079879727214575
0.6981897256099134,0.0,1.0,0.5072357109747827,0.06499982843806547,0.018192295301230222,0.007439172059426057,0.00024623879239028346,5.1508652610083773e-05,2.9687226219642867e-06,8.167089890582032e-07,8.499367929477018e-08,4.2776580283754745e-08,1.845182687883849e-10,4.867060413678478e-11,2.4455258977765167e-11,3.154926705824605e-12,5.645391706900526e-13,3.2917926776949254e-13,4.57266396718909e-14,4.324308060593979e-14,0.00035928795114159584,0.000365771003998816,0.0003697039792314172,0.0003701850073412061,0.00037241901736706495,0.00037558400072157383,0.0003758980892598629,0.00038428197149187326,0.00037813500966876745,0.0003791940398514271,0.00038217497058212757,0.00038605404552072287,0.00038822100032120943,0.00038907304406166077,0.0003897530259564519,0.0003941840259358287,0.00039959000423550606
0.3941257771780975,0.0,1.0,0.5079414698993787,0.16451797862129097,0.04624634991664896,0.006763000415877264,0.0003796533621108009,4.268973338665994e-05,8.266044953839272e-06,2.661030766657694e-08,7.160048923471222e-09,2.272283376129506e-09,4.932948523011469e-10,3.8106478820204314e-11,9.567638196178948e-12,6.622586950023953e-13,2.7123462552436596e-13,1.0840402938936228e-13,5.909457028563148e-14,5.4162602604222834e-14,0.0003780180122703314,0.00036604295019060373,0.0003741489490494132,0.0003703580005094409,0.00038134807255119085,0.0003771740011870861,0.0003719879314303398,0.0003786369925364852,0.0003795239608734846,0.0003892279928550124,0.0003828710177913308,0.00040313496720045805,0.0003865900216624141,0.000390809029340744,0.0003919460577890277,0.0003926410572603345,0.0004150919849053025
0.11207037099869754,0.0,1.0,0.5074383029714227,0.31707938709843536,0.047193746854212265,0.0032666510059468083,0.00046385666998930445,6.099929042311958e-06,2.135648596961377e-06,5.748086367700182e-07,2.631046368435398e-07,2.1269679400121362e-08,9.385312725581515e-09,1.4004897454236062e-09,3.047884149605846e-11,8.284303784731581e-12,4.913459091893055e-12,4.790288027711278e-13,2.3432023094442476e-13,1.0368184471194404e-13,0.0003797810059040785,0.0003653070889413357,0.0003687839489430189,0.00036789802834391594,0.00036955298855900764,0.00037362996954470873,0.00037151703145354986,0.0003768079914152622,0.0003807919565588236,0.00038359302561730146,0.0003820100100710988,0.00039213395211845636,0.0003869290230795741,0.00040943396743386984,0.00039074302185326815,0.00039462698623538017,0.0004085969412699342
0.5081673558128751,0.0,1.0,0.5075191260548308,0.12155548258355019,0.03512909324887395,0.008613106472598612,0.00019418516295292428,2.915454769513979e-05,4.068176352731717e-06,4.5034812576170585e-07,9.102653710364778e-08,3.599221850012107e-08,4.7090220823511146e-09,7.328782750848906e-10,2.589960678612838e-10,2.2753082839268024e-12,7.228760772438261e-13,3.208402995261639e-13,7.068957748164185e-14,5.039604342195085e-14,0.0003766709705814719,0.00036689406260848045,0.00037026708014309406,0.0003694460028782487,0.0003721279790624976,0.00037320598494261503,0.0003742660628631711,0.0003792019560933113,0.000390802975744009,0.00037664896808564663,0.0003810659982264042,0.0003838490229099989,0.0003853919915854931,0.0004010070115327835,0.0003909990191459656,0.0003953090636059642,0.00041438406333327293
0.43132702014644964,0.0,1.0,0.5067650499986485,0.14959689522057398,0.042680972501519615,0.0076074135866702275,0.00034336329407546766,4.2891142798417215e-05,7.527397309156245e-06,2.921401313551335e-07,7.202586915780917e-08,2.477371447887014e-08,4.6648278056974294e-09,4.845665443967596e-10,1.3821590053285202e-10,5.962949327153528e-12,2.231478837441095e-12,8.49015990439195e-13,1.9827650701192318e-13,8.023584704932124e-14,0.0003728889860212803,0.00038808502722531557,0.00036950898356735706,0.0003710569581016898,0.00037337199319154024,0.0003719519590958953,0.00037734198849648237,0.00037663790863007307,0.0003793890355154872,0.0003792369971051812,0.00038147205486893654,0.00038461899384856224,0.00038539408706128597,0.00039232103154063225,0.0003885679179802537,0.00041202607098966837,0.0003953259438276291
0.26034854341525004,0.0,1.0,0.5082900020061061,0.22699890842511858,0.05598466146261478,0.0020359518781026976,0.0001959770396388617,1.2996419230913845e-05,3.4224003748776887e-06,4.343742884023538e-07,1.543032974858889e-07,3.280432293368048e-08,1.0617075647041073e-08,2.7314447340704414e-10,3.371020944039767e-11,5.5255566976391674e-12,2.7486872871596064e-12,6.434239755914792e-13,2.3702398020774704e-13,9.244003476505724e-14,0.0003750899340957403,0.0003925330238416791,0.0003708860604092479,0.0003907999489456415,0.0003717070212587714,0.00037256500218063593,0.0003735070349648595,0.00037737598177045584,0.0003801099956035614,0.00037933699786663055,0.0003862140001729131,0.00038528291042894125,0.0003847000189125538,0.0003883340395987034,0.00039149203803390265,0.0004019979387521744,0.00041377695742994547
0.47986340055106513,0.0,1.0,0.5064639539923519,0.13147740107017034,0.03790749401801837,0.008356728532882421,0.0002578056802655441,3.633335637817777e-05,5.543173968377302e-06,4.684614162763159e-07,1.0219780144014112e-07,3.8528297082841944e-08,5.842668371399847e-09,8.009914684568884e-10,2.6330766026248603e-10,2.6709822091872164e-12,9.031252635836637e-13,3.8302446897520514e-13,9.059775388591678e-14,5.62882464939542e-14,0.00038236298132687807,0.00037211994640529156,0.00036976602859795094,0.00036783493123948574,0.0003746930742636323,0.0003855170216411352,0.00037765002343803644,0.0003758670063689351,0.0003798550460487604,0.0003873619716614485,0.0004010159755125642,0.00038791599217802286,0.00038511992897838354,0.0004089120775461197,0.00038878596387803555,0.00039319705683737993,0.0003949729725718498
0.33073574205486667,0.0,1.0,0.5065449870890006,0.1922651094482889,0.05174866544519815,0.004808348302906086,0.0003607449694961339,3.276525912617843e-05,7.396181654033219e-06,4.305389238513685e-07,1.3301034412141445e-07,3.5843114350671675e-08,9.576976394898128e-09,2.848990561532104e-10,5.449209238071508e-11,6.1789144013910424e-12,2.7673960985639117e-12,8.196035305661867e-13,2.5326934380371455e-13,9.306465604840677e-14,0.00037585198879241943,0.00036774598993360996,0.00037738692481070757,0.0003812479553744197,0.00037262996193021536,0.0003916600253432989,0.00039208598900586367,0.0003763709682971239,0.00037714606150984764,0.0003794980002567172,0.00038392096757888794,0.0003973030252382159,0.0003889920189976692,0.00039119599387049675,0.0003909079823642969,0.00039210100658237934,0.0004023489309474826
0.4607696052395662,0.0,1.0,0.5084987810114399,0.13843268167755865,0.03979033077686872,0.008109332091719535,0.0002956830193109053,3.981856945236363e-05,6.430458935432199e-06,4.285540804192657e-07,9.821981871311711e-08,3.577391145072361e-08,5.935883332108328e-09,7.37459350921577e-10,2.2993315557889314e-10,5.298851807627278e-12,1.867945547702135e-12,7.572140906392763e-13,1.6370904795984545e-13,6.837208624078158e-14,0.0003794759977608919,0.0003681499511003494,0.0003675780026242137,0.0003685470437631011,0.00037577201146632433,0.0003734020283445716,0.0003726279828697443,0.0003776019439101219,0.0004155379720032215,0.00037878204602748156,0.0003842479782178998,0.0003858220297843218,0.0003885190235450864,0.00041535100899636745,0.00039130100049078465,0.00039117701817303896,0.00039642397314310074
0.047374020005481854,0.0,1.0,0.5069948990130797,0.36533732990527773,0.02675168377447538,0.0029039167555894784,0.0004713890936967325,4.998311039766628e-06,1.9562903466282597e-06,6.421028276290987e-07,3.231111223666104e-07,6.114410069941527e-09,2.9983636430144327e-09,6.140190336061361e-10,5.213271294760085e-11,1.6619623677808666e-11,1.0474261090524815e-11,3.851508265538706e-13,2.2075948721550214e-13,1.3450952970989941e-13,0.0003588530234992504,0.00036640092730522156,0.0003681420348584652,0.000368691049516201,0.000372720998711884,0.0003749809693545103,0.0003831710200756788,0.00037910102400928736,0.00037755200173705816,0.0003793200012296438,0.0003845059545710683,0.0003865930484607816,0.0004040229832753539,0.000408558058552444,0.0003912260290235281,0.000391440000385046,0.0004191750194877386
0.009259781821123414,0.0,1.0,0.5074073469731957,0.39684489552606583,0.006203891532952619,0.0008066756211792098,0.00014067175056820615,3.479080994881127e-06,1.4496492044403756e-06,5.243513592246205e-07,2.7778846212141855e-07,5.16227444990395e-09,2.6759443853644526e-09,6.362436599666497e-10,7.747972486705375e-11,2.6829594320598236e-11,1.7451093112459524e-11,1.6177170602877056e-13,1.621825688614848e-13,1.6179457239410473e-13,0.0003570730332285166,0.00036992295645177364,0.00036682095378637314,0.0003691819729283452,0.00037098501343280077,0.00037672603502869606,0.000374989933334291,0.00039608601946383715,0.0003973949933424592,0.00038117205258458853,0.00038748898077756166,0.00038468395359814167,0.0004044079687446356,0.00039022299461066723,0.0003957300214096904,0.00040079106111079454,0.00041792995762079954
0.11062946756220327,0.0,1.0,0.5070899829734117,0.3180879839814321,0.04689309272972854,0.0032890031503860326,0.0004685130437345439,5.914871374081843e-06,2.076160877809525e-06,5.615839839302371e-07,2.5762066177429787e-07,2.0477895828269357e-08,9.05873558386134e-09,1.3628991244208694e-09,3.1581707856731645e-11,8.619406782970933e-12,5.119696595813631e-12,4.968174873165867e-13,2.555109447171137e-13,1.4263573979226553e-13,0.00037474394775927067,0.0003644389798864722,0.0003709120210260153,0.00036879803519695997,0.0003708750009536743,0.00037321203853935003,0.0003725989954546094,0.00039459194522351027,0.00038029602728784084,0.0003865420585498214,0.00038626103196293116,0.0003866589395329356,0.00038538803346455097,0.00039005489088594913,0.0003906460478901863,0.00038944301195442677,0.0004097920609638095
0.5692120504306768,0.0,1.0,0.5074361220467836,0.10160875540205083,0.02929177124128436,0.008743213142622719,4.0826760213201e-05,6.925710858024625e-06,7.773461655715173e-07,1.289019203507946e-07,2.1764457657163285e-08,9.423594507120581e-09,8.251412782237266e-10,1.5963714700686127e-10,6.459259518170175e-11,3.147936998804096e-12,8.551413361870764e-13,4.19103152733596e-13,7.113922650329735e-14,5.032786302779396e-14,0.0003714419435709715,0.0003675119951367378,0.00037810392677783966,0.000390809029340744,0.0003707950236275792,0.0003929500235244632,0.00037466699723154306,0.0003753919154405594,0.00039719196502119303,0.0003783029969781637,0.00040454394184052944,0.00039505399763584137,0.0003868710482493043,0.00039375899359583855,0.00038813205901533365,0.0003888829378411174,0.00041323795448988676
0.004741392911873921,0.0,1.0,0.5077628560829908,0.40074412299965734,0.003241113347035218,0.0004294742797512173,7.55089634066367e-05,1.994414066422208e-06,8.370946546525237e-07,3.0604575876291266e-07,1.6309281609977297e-07,3.763268299072857e-09,1.9630415148954825e-09,4.744302453910008e-10,5.983795157569501e-11,2.0913617200084433e-11,1.365266386832921e-11,1.7039376312377841e-13,1.61217662947719e-13,1.5665342626421693e-13,0.00036298995837569237,0.00036830303724855185,0.0003908380167558789,0.0003888480132445693,0.00037444697227329016,0.00037271901965141296,0.00037428399082273245,0.0003844179445877671,0.0003892300883308053,0.00039640103932470083,0.0003904360346496105,0.000387888983823359,0.0003865109756588936,0.00038857199251651764,0.00039170903619378805,0.00039173103868961334,0.0004030859563499689
0.1627434861049576,0.0,1.0,0.5065511800348759,0.2833636572614021,0.054438491124333306,0.0019331595437619327,0.0002439983350579308,7.694020614677835e-06,2.45626734300617e-06,5.436539090892866e-07,2.2952679284309808e-07,2.928109239575308e-08,1.176022163210509e-08,1.2496413951083364e-09,3.491432679168971e-11,8.19638330000963e-12,4.603594046201463e-12,6.671134585095441e-13,2.914819662902207e-13,7.467357487922059e-14,0.0003760450053960085,0.00036783202085644007,0.0003678249195218086,0.00037990789860486984,0.0003703649854287505,0.00037535105366259813,0.00037288491148501635,0.0003782520070672035,0.00038216495886445045,0.0003790410701185465,0.00038170896004885435,0.0004047499969601631,0.0003952230326831341,0.00038647803012281656,0.0003905670018866658,0.0004133849870413542,0.0003967959200963378
0.2542634837541573,0.0,1.0,0.507420517038554,0.2302177931585106,0.05619985978107315,0.0017783437883524102,0.00017447012839758334,1.119635821933339e-05,2.9859355624440855e-06,3.967017054494025e-07,1.4254382006175756e-07,2.9577811526411208e-08,9.71750864881566e-09,2.977326306447612e-10,3.498110863653276e-11,5.887107164330727e-12,2.952842834742287e-12,6.726369945065833e-13,2.4688438772984904e-13,8.899873330483411e-14,0.0003761099651455879,0.00036818499211221933,0.00036828801967203617,0.0003688599681481719,0.0003758219536393881,0.00037408596836030483,0.00037415605038404465,0.0003776010125875473,0.0003801509737968445,0.00039764202665537596,0.00038007996045053005,0.00038446392863988876,0.0003893550019711256,0.00038880505599081516,0.00039068597834557295,0.00039266597013920546,0.00039659999310970306
0.6034244543333215,0.0,1.0,0.5069399439962581,0.09121859679469767,0.02616295787144501,0.008585986587832025,4.5860418865010254e-05,8.270828455829372e-06,8.053935142073599e-07,1.5770706743318255e-07,2.3805842483683187e-08,1.0779375934725036e-08,6.937171591551334e-10,1.480250201694795e-10,6.394718590770632e-11,4.515471273115194e-12,1.1141681760620987e-12,5.742466324274151e-13,7.574387786191412e-14,4.906656679468705e-14,0.00035989994648844004,0.000375341041944921,0.0003667930141091347,0.0003720320528373122,0.0003732210025191307,0.00037472404073923826,0.00037525896914303303,0.0003977040760219097,0.0003809070913121104,0.00038471200969070196,0.0003806579625234008,0.00040715199429541826,0.00039442803245037794,0.0003879109863191843,0.00038771703839302063,0.0003915950655937195,0.00040030793752521276
0.8131593458201128,0.0,1.0,0.5067176250740886,0.037409058187966,0.010021563786561258,0.005035563857782562,0.0003368473886422505,8.168042304641782e-05,9.636354567446504e-07,3.5003632925380204e-07,1.8214673349552296e-08,1.0136293740061063e-08,6.078162609647661e-10,1.9218421923686871e-10,1.1078892731743079e-10,2.1648734577764403e-11,2.185172739020246e-12,1.417069965781902e-12,4.768001653086593e-14,3.828361280249177e-14,0.0003591949352994561,0.0003690959420055151,0.0003890390507876873,0.0003714730264618993,0.00037377700209617615,0.0003742689732462168,0.0003749770112335682,0.00038013001903891563,0.00037981290370225906,0.00038052909076213837,0.00038227299228310585,0.00038511003367602825,0.00038588594179600477,0.00039289810229092836,0.00038836104795336723,0.00039176002610474825,0.0003962309565395117
0.6007339188626425,0.0,1.0,0.506977083045058,0.09201659552240234,0.02640459772909908,0.008603846451875181,3.9181934886147226e-05,7.033597314424859e-06,6.930615898059839e-07,1.340936732246759e-07,2.0427542232560154e-08,9.218466629566342e-09,6.098217757308675e-10,1.291893423078753e-10,5.553584372153442e-11,3.8270990878598325e-12,9.524907058690219e-13,4.892883707552113e-13,6.856327658984902e-14,4.758964899604669e-14,0.000359229976311326,0.0003703969996422529,0.00038372993003576994,0.0003687930293381214,0.00037115905433893204,0.00037567096296697855,0.00037288398016244173,0.0004292899975553155,0.00038132595364004374,0.0003774929791688919,0.00038580503314733505,0.0003870270447805524,0.00038750097155570984,0.000392262008972466,0.0003891319502145052,0.0004112789174541831,0.00039605889469385147
0.3176356343635617,0.0,1.0,0.5073959330329672,0.1983980050016008,0.052731673987102226,0.004331886402319676,0.00034202094515948655,2.9517766454345546e-05,6.864909406399198e-06,4.872987763471475e-07,1.5466951823677514e-07,4.00877016570112e-08,1.1130720256770622e-08,2.184353936434342e-10,3.9042817383444245e-11,4.790430850806646e-12,2.1901633340994992e-12,6.269037670308563e-13,2.0481742285243706e-13,8.346518727368231e-14,0.00036106002517044544,0.00036753294989466667,0.00036899209953844547,0.00036957894917577505,0.0003760450053960085,0.0003829599590972066,0.0003722109831869602,0.00037782895378768444,0.0003950709942728281,0.0003804259467869997,0.0003999860491603613,0.00038370105903595686,0.00039066094905138016,0.00038757105357944965,0.00038758607115596533,0.00039271696005016565,0.000399281969293952
0.3464786554071809,0.0,1.0,0.5068622400285676,0.18508239376921945,0.0504832252751234,0.005350372735691691,0.00037621129419252743,3.6205512221841395e-05,7.878715846662529e-06,3.3789791864497863e-07,1.00986904107529e-07,2.8444587569320528e-08,7.243531354584645e-09,3.026440993065522e-10,6.24191117024995e-11,6.383332000017172e-12,2.7853755844723544e-12,8.612543375938873e-13,2.572828805822868e-13,1.0224264077302804e-13,0.0003607010003179312,0.0003688280703499913,0.0003713219193741679,0.00036901095882058144,0.00036992598325014114,0.00037433195393532515,0.00037796993274241686,0.0003986889496445656,0.0003762040287256241,0.00037786795292049646,0.0003794460790231824,0.00038466998375952244,0.0003890040097758174,0.0003998499596491456,0.00038876396138221025,0.0003928430378437042,0.0003970579709857702
0.7251833208508688,0.0,1.0,0.508054981008172,0.058143516974473425,0.016124971675936083,0.006955982991703421,0.00028535402320624165,6.196947749852191e-05,2.891386446493183e-06,8.576212516446386e-07,7.838518146661044e-08,4.048908297472043e-08,4.704891194688589e-10,1.3027789380390634e-10,6.787139357207775e-11,9.84722484294462e-12,1.573959634078235e-12,9.389988298323793e-13,4.5873912882703565e-14,3.7510104909694746e-14,0.0003621720243245363,0.00036791199818253517,0.00037080992478877306,0.00037161202635616064,0.0003911620005965233,0.00037547899410128593,0.0003741540713235736,0.000381902907975018,0.00037932791747152805,0.0003765119472518563,0.00038296589627861977,0.0003842690493911505,0.00039490696508437395,0.00038996594958007336,0.000387895037420094,0.00039392895996570587,0.0004012780264019966
0.31715317112997876,0.0,1.0,0.5078350070398301,0.19862664071354397,0.05276651600148698,0.0043139246992021435,0.00034122791398007743,2.9392368383476626e-05,6.843186411224058e-06,4.889779780168034e-07,1.5535558536381239e-07,4.020622360495429e-08,1.1179150256725537e-08,2.151940593917264e-10,3.836635251162801e-11,4.721778768246494e-12,2.1616216143008202e-12,6.15028885502543e-13,1.991167516950418e-13,7.999166484696148e-14,0.00036094000097364187,0.00036867905873805285,0.00036786904092878103,0.0003699470544233918,0.0003787520108744502,0.00038120103999972343,0.00038013490848243237,0.0003795810043811798,0.000379962963052094,0.0003771450137719512,0.0003805089509114623,0.00038743007462471724,0.0003900369629263878,0.0003883099416270852,0.0003888478968292475,0.0004059389466419816,0.00039678404573351145
0.12602634174662652,0.0,1.0,0.5070541369495913,0.3074573480039562,0.04980861351217756,0.002998182251276518,0.0004126626811978102,7.524377177042073e-06,2.569431484478533e-06,6.580218215865509e-07,2.9473673856491574e-07,2.7668489109265858e-08,1.1909285411962981e-08,1.6355061394649019e-09,1.3221123772975027e-11,3.4610347697806533e-12,2.026026470907472e-12,2.456375046496907e-13,1.4774043347717315e-13,1.14475266311599e-13,0.0003602949436753988,0.0003685180563479662,0.00036936497781425714,0.0003679919755086303,0.00037078699097037315,0.00037521100603044033,0.0003728100564330816,0.0003756950609385967,0.00037910195533186197,0.0003797970712184906,0.00038460001815110445,0.00038264901377260685,0.00038745906203985214,0.00038837792817503214,0.00039067305624485016,0.0003899580333381891,0.000421297037974
0.17294393644207806,0.0,1.0,0.5067013120278716,0.2769697859465574,0.05523374772897453,0.0015694083396075003,0.00019312909671799196,6.7996856615047646e-06,2.129559525059448e-06,4.505763824142221e-07,1.8702698392662968e-07,2.5580387646444976e-08,1.0067473923450004e-08,9.835020928982276e-10,3.7325207529992856e-11,8.484846458637643e-12,4.712390032742576e-12,7.337226599915235e-13,3.225042815709953e-13,1.0487015879752435e-13,0.0003578769974410534,0.0003753490746021271,0.00036772899329662323,0.0003769249888136983,0.00037277908995747566,0.0003778421087190509,0.00037242297548800707,0.00038049998693168163,0.00037903699558228254,0.00038011197466403246,0.00040344696026295424,0.00038447300903499126,0.0003866540500894189,0.00040521903429180384,0.00038768001832067966,0.00039160007145255804,0.000394832924939692
0.004007604733339498,0.0,1.0,0.5070057389093563,0.40138075036267096,0.002748451726368449,0.00036529690898625436,6.431049523004267e-05,1.7161939706857362e-06,7.211700954522943e-07,2.6411831594881866e-07,1.408835685067914e-07,3.3536689705799308e-09,1.751153721342665e-09,4.243355951845206e-10,5.3821248220255545e-11,1.883867510530527e-11,1.2302377898709949e-11,1.5550678296608306e-13,1.4404021751401832e-13,1.3895605247701078e-13,0.00036023498978465796,0.0003682830138131976,0.0003659139620140195,0.00037252099718898535,0.00037836097180843353,0.00037437397986650467,0.00037657597567886114,0.00037905003409832716,0.0003776010125875473,0.00039511104114353657,0.00038230803329497576,0.0003876079572364688,0.00038366997614502907,0.00039560289587825537,0.00038914091419428587,0.00039485900197178125,0.00041301699820905924
0.5846388341341655,0.0,1.0,0.5081667290069163,0.09685761732222953,0.02786619019341797,0.008691403112443338,1.3516808456877274e-06,2.3584929701301993e-07,2.488258562894776e-08,4.4647034422807914e-09,7.175223857856776e-10,3.1716483443379037e-10,2.4421838208958472e-11,4.9469417365047286e-12,2.063384126940617e-12,1.2731214736362347e-13,5.097733807447694e-14,4.2600993435401087e-14,4.005251908194882e-14,3.9781455895681594e-14,0.0003755099605768919,0.000367415021173656,0.0003888929495587945,0.0003706379793584347,0.00037019397132098675,0.0003801368875429034,0.00037436001002788544,0.00038299604784697294,0.00038229802157729864,0.0003781650448217988,0.0004035190213471651,0.00038561306428164244,0.00039988092612475157,0.00038919399958103895,0.0003886660560965538,0.0003910319646820426,0.0003989699762314558
0.8803803001276922,0.0,1.0,0.5072505980497226,0.02302359979925497,0.005985528996845749,0.0033179244065394877,0.00028761934743448827,7.509809751961366e-05,1.0508647452856152e-06,4.3142647012521683e-07,1.026677571539692e-08,5.995057726326596e-09,5.594808656906446e-10,1.9186175706394535e-10,1.1778461261128475e-10,2.729874043417582e-11,1.590352784869596e-12,1.0893494134976901e-12,7.628194875944877e-14,5.2484574794597474e-14,0.00036982703022658825,0.00038525904528796673,0.0003727769944816828,0.0003675849875435233,0.0003700749948620796,0.00040166510734707117,0.0003737469669431448,0.000376195996068418,0.0003816440002992749,0.00037869601510465145,0.0003828039625659585,0.0003885990008711815,0.00039167189970612526,0.0003854050301015377,0.00039877998642623425,0.00039263791404664516,0.00041111698374152184
0.27318719150087634,0.0,1.0,0.510560033028014,0.22032543767471788,0.055436142646497856,0.002573620057409333,0.0002377062337487611,1.6835428271030612e-05,4.315136865828327e-06,4.93601938948945e-07,1.7110362961371327e-07,3.820011847652737e-08,1.1969130313806251e-08,1.845726052265241e-10,2.5079149794526994e-11,3.879784073290026e-12,1.8966554981021665e-12,4.655828699877503e-13,1.7366036935730476e-13,8.486821166277969e-14,0.0003771840129047632,0.0003681170055642724,0.00037025404162704945,0.0003707660362124443,0.00037256209179759026,0.0003789149923250079,0.00037430902011692524,0.00037535105366259813,0.0003744990099221468,0.00038022303488105536,0.00038154900539666414,0.00038251106161624193,0.0003864449681714177,0.0003921929746866226,0.00038692704401910305,0.00039390905294567347,0.0003997249295935035
0.294755193202763,0.0,1.0,0.5074255120707676,0.2094635132303503,0.05426195836474244,0.0034507410960258806,0.0002962166479271475,2.321188122534327e-05,5.679568886437015e-06,5.300306339036523e-07,1.7615852174302865e-07,4.24333453839987e-08,1.2560222121588475e-08,2.151931173558736e-11,3.374736437518103e-12,4.714072177999213e-13,2.3084617990818086e-13,8.708250421273354e-14,6.578730026480724e-14,6.27537383242229e-14,0.000378955970518291,0.00036741793155670166,0.0003707469440996647,0.00036722503136843443,0.0003699340159073472,0.0003754940116778016,0.00039189099334180355,0.0003768160240724683,0.00037694803904742,0.00037971697747707367,0.0003845629980787635,0.0004053160082548857,0.00038539001252502203,0.00038643600419163704,0.0004093870520591736,0.00039079005364328623,0.0003977230517193675
0.018160543914364058,0.0,1.0,0.5075161220738664,0.38926779775215,0.011693620361625771,0.0014629205581220956,0.000250985185975987,5.37714462429864e-06,2.2084384784080974e-06,7.817605139782455e-07,4.0932863600427e-07,3.9964033725573975e-09,2.04575331390938e-09,4.706291651133581e-10,5.327060420300334e-11,1.81073133896275e-11,1.1691206633586238e-11,1.4907620297042286e-13,1.284021397945617e-13,1.2148962906439186e-13,0.0003582410281524062,0.00038750702515244484,0.0003864800091832876,0.0003700809320434928,0.00038099195808172226,0.00039482605643570423,0.000373197952285409,0.00037794793024659157,0.0003951219841837883,0.00037978903856128454,0.00040272600017488003,0.0003904770128428936,0.00039258296601474285,0.00039051997009664774,0.000390317989513278,0.00040574802551418543,0.00040653301402926445
0.8738884979038014,0.0,1.0,0.5067112579708919,0.024363423305574755,0.006352837132562395,0.0034903603883374144,0.0002958968446944287,7.673544357454003e-05,8.849067421110208e-07,3.5937195317740984e-07,9.508906782464148e-09,5.528357182094873e-09,4.988371698695331e-10,1.6983295916969275e-10,1.0367860237085704e-10,2.3673716450940465e-11,1.4747687647635944e-12,1.0056640330462896e-12,6.956866767414157e-14,5.1153583578249003e-14,0.00036819104570895433,0.00036599591840058565,0.0003672780003398657,0.00036875507794320583,0.0003723910776898265,0.00037766993045806885,0.0003938600420951843,0.0003855549730360508,0.0003771709743887186,0.00038014003075659275,0.0003872059751302004,0.00038619793485850096,0.0003871209919452667,0.0003869859501719475,0.00038899597711861134,0.00039468996692448854,0.00041112303733825684
0.5535408400896115,0.0,1.0,0.5091548209311441,0.10655064745732096,0.030762780620127217,0.008762182843936163,8.110082969906867e-05,1.3355503033754765e-05,1.5913067497953118e-06,2.416587358709094e-07,4.282716998841763e-08,1.8141887808514983e-08,1.7860335533679759e-09,3.2869520056117244e-10,1.287643271885039e-10,4.970239564215595e-12,1.4073113752751775e-12,6.708597663145743e-13,1.0357171573847175e-13,5.6060500249992446e-14,0.0003576000453904271,0.00036602793261408806,0.0003688080469146371,0.00037537701427936554,0.0003699089866131544,0.0003828479675576091,0.0003727830480784178,0.0003776679513975978,0.0003754739882424474,0.0003788539906963706,0.0003869000356644392,0.0003837959375232458,0.00038691400550305843,0.0003885009791702032,0.00039024907164275646,0.000391631037928164,0.00039565900806337595
0.7257696347154339,0.0,1.0,0.5068160200025886,0.05799733795734966,0.01608109085560851,0.0069448489234189715,0.00028609296087983045,6.217924846603058e-05,2.8864449000839006e-06,8.574881698751379e-07,7.813978491232809e-08,4.038439438779685e-08,4.830157116735454e-10,1.3388197074745094e-10,6.980110124699638e-11,1.0151715509338504e-11,1.6190261184016124e-12,9.664626499156676e-13,4.695311852586149e-14,3.838344059210941e-14,0.00036960910074412823,0.00036463094875216484,0.0003706099232658744,0.0003746930742636323,0.0003729179734364152,0.00039506203029304743,0.0003734889905899763,0.000385051011107862,0.00037762895226478577,0.0003961840411648154,0.0003820350393652916,0.0004014330916106701,0.00038709305226802826,0.00038831401616334915,0.0003878850257024169,0.0003924600314348936,0.0004162549739703536
0.9834170759929376,0.0,1.0,0.5086352669168264,0.003016790106631469,0.0007466182998238022,0.0004697217091884431,5.49296271413485e-05,1.5843585821493228e-05,8.282487250234109e-07,3.9510754345429424e-07,6.621165883294051e-09,4.114200103132455e-09,5.7142055090289e-10,2.1666760419946434e-10,1.4373670031169036e-10,4.0805444405944565e-11,1.327391211398416e-13,1.0016065445712117e-13,3.707468355193044e-14,3.594265096147297e-14,0.0003707910655066371,0.00036709709092974663,0.00037001201417297125,0.00037121097557246685,0.00037348095793277025,0.0003735900390893221,0.0003749970346689224,0.0003965570358559489,0.0003785029985010624,0.00037861301098018885,0.0003882580203935504,0.0003887269413098693,0.00038960203528404236,0.00039088400080800056,0.0003857080591842532,0.00041973101906478405,0.00039588601794093847
0.012469877941213237,0.0,1.0,0.5075700170127675,0.39409637449615126,0.008235975164264294,0.0010563255798014613,0.0001831321426198847,4.31063440824198e-06,1.7868414211184078e-06,6.413538927311561e-07,3.383462112137144e-07,5.209975069710708e-09,2.6885434192845415e-09,6.317581134973165e-10,7.497821168253013e-11,2.5792109063815063e-11,1.673288637333005e-11,1.2020584357479394e-13,1.1771446078743774e-13,1.1565387778940987e-13,0.00036219891626387835,0.0003751789918169379,0.00036984309554100037,0.0003667620476335287,0.0003726629074662924,0.00037527293898165226,0.0003735650097951293,0.0003754390636458993,0.00037835503462702036,0.00037885806523263454,0.00038336904253810644,0.00038502004463225603,0.00038618198595941067,0.00038872205186635256,0.0003918410511687398,0.00039052695501595736,0.00040166208054870367
0.4079614303605652,0.0,1.0,0.5069796609459445,0.1588579248556387,0.04493774161381125,0.007104306650581232,0.00036970089594268467,4.329241042463648e-05,8.088287974284833e-06,1.3349851613528804e-07,3.479188364665107e-08,1.139010337569972e-08,2.3500084407872777e-09,2.0507832085584182e-10,5.410658928612886e-11,3.206275825526047e-12,1.2568813543915723e-12,4.561499789603e-13,1.2138580234012346e-13,6.047707184355993e-14,0.0003674320178106427,0.0003659520298242569,0.0003759879618883133,0.00036754703614860773,0.00037404499016702175,0.0003738109953701496,0.00037899904418736696,0.0003874260000884533,0.00039082695730030537,0.0003757260274142027,0.00038911402225494385,0.0003845449537038803,0.00038558710366487503,0.00039347889833152294,0.00038569606840610504,0.00039023696444928646,0.0004000699846073985
0.39500724004055643,0.0,1.0,0.5070149160455912,0.16415335710968032,0.04616376221541755,0.006785697236640978,0.0003791543311572926,4.274637178239539e-05,8.25839876676121e-06,3.358903076147402e-08,9.019634645322748e-09,2.8682355697628204e-09,6.206987484038358e-10,4.8345686273434204e-11,1.2179031294152468e-11,8.353413239008581e-13,3.428363661902868e-13,1.3802425442261953e-13,7.717180616250842e-14,7.202082658627598e-14,0.0003584129735827446,0.0003854590468108654,0.0003692479804158211,0.00036967196501791477,0.00038999097887426615,0.00037420110311359167,0.00037423695903271437,0.0003784620203077793,0.00037938193418085575,0.00037843803875148296,0.00038134201895445585,0.00038563006091862917,0.0003874669782817364,0.0003873620880767703,0.0003919029841199517,0.00041060103103518486,0.0004142059478908777
0.9615496295410325,0.0,1.0,0.507660539005883,0.007076391653132897,0.0017700459850644578,0.0010863698208045927,0.00012008577682567006,3.3954727467576304e-05,1.5032057034733444e-06,6.967718452693908e-07,5.857991867093177e-09,3.595976642214554e-09,4.665826395975433e-10,1.7352902366429394e-10,1.1342755201199772e-10,3.098803587121062e-11,2.9594280349078413e-13,2.154234587625118e-13,4.055996454378338e-14,3.5637853931102916e-14,0.00035985291469842196,0.00036414701025933027,0.00036778091453015804,0.00038804393261671066,0.00037919299211353064,0.00037321902345865965,0.0003923239419236779,0.00037671905010938644,0.00037878600414842367,0.00037819903809577227,0.00038065097760409117,0.0003864419413730502,0.0003851520596072078,0.00039447296876460314,0.00038966606371104717,0.000390426954254508,0.00039719301275908947
0.8589828605577138,0.0,1.0,0.507509077899158,0.02747846207230746,0.00721401198717898,0.0038816305187275913,0.000312031488317847,7.96442211996405e-05,4.6650101460814877e-07,1.846540978214072e-07,6.024203734715835e-09,3.4667340184329926e-09,2.878427268708663e-10,9.634125148884806e-11,5.804072767910494e-11,1.2791581568283102e-11,9.164846270991574e-13,6.179498716470708e-13,4.940451450549449e-14,4.31008722362535e-14,0.00037474394775927067,0.00036649906542152166,0.0003673459868878126,0.00036532210651785135,0.00037310307379812,0.00037474301643669605,0.00037350307684391737,0.00037618097849190235,0.0003803559811785817,0.00038751796819269657,0.00038211396895349026,0.0003856529947370291,0.0003894979599863291,0.00039059901610016823,0.0003881279844790697,0.00039245502557605505,0.00040790101047605276
0.4698008881748279,0.0,1.0,0.5084432560252026,0.13511576603369632,0.0388996602878791,0.008233937054929568,0.00027836070471414485,3.8312513564725694e-05,6.024858168943854e-06,4.525542374621167e-07,1.0134887878689365e-07,3.752961585619542e-08,5.972814404275925e-09,7.785748646483863e-10,2.490116537205101e-10,4.2150397913567725e-12,1.4572773405590806e-12,6.02243736800242e-13,1.298681526589701e-13,6.09970255549144e-14,0.00036031403578817844,0.0003676280612125993,0.0003673420287668705,0.0003728040028363466,0.0003740839892998338,0.00038784800563007593,0.00038810400292277336,0.0003778759855777025,0.0003790190676227212,0.00037898600567132235,0.00038076192140579224,0.00038607907481491566,0.0003870719810947776,0.0003903809702023864,0.0003867479972541332,0.00039076991379261017,0.00040055601857602596
0.3790526950373052,0.0,1.0,0.5077426930656657,0.1708396843742123,0.04763897343967809,0.006355100754421122,0.00038518561552254246,4.134771145481503e-05,8.315929570239677e-06,9.407720833439531e-08,2.6189555362253322e-08,8.020852285257415e-09,1.8359843839412455e-09,1.2152676215164984e-10,2.8793407912852045e-11,2.284299011902031e-12,9.434889803647133e-13,3.219565740655325e-13,1.0338133241911381e-13,6.645326754782922e-14,0.0003579949261620641,0.00038730993401259184,0.0003674629842862487,0.0003683660179376602,0.00037217698991298676,0.0003711689496412873,0.0003734600031748414,0.0003761920379474759,0.0003869259962812066,0.0003784269792959094,0.00038382201455533504,0.0003857200499624014,0.00038880796637386084,0.0003876780392602086,0.00038976792711764574,0.00040042202454060316,0.0003993520513176918
0.7311359766527954,0.0,1.0,0.506724335020408,0.05666469668280611,0.015681483190295817,0.00684174708318787,0.00029262814897059364,6.406046472149689e-05,2.8350758687661285e-06,8.541771051566546e-07,7.571692941195252e-08,3.9327146898518666e-08,5.924142810454482e-10,1.657131941702912e-10,8.699279331675066e-11,1.292648679338924e-11,2.013861058505787e-12,1.2087984624557361e-12,4.905221295215611e-14,3.8830013619682535e-14,0.000360204023309052,0.0003884970210492611,0.0003693250473588705,0.0003693089820444584,0.0003709800075739622,0.0003796350210905075,0.00037239701487123966,0.0003770400071516633,0.00037595699541270733,0.00037999392952769995,0.0003802150022238493,0.0003893899265676737,0.00038881797809153795,0.0004021039931103587,0.00039298704359680414,0.00038829108234494925,0.00041428999975323677
0.10461509680477521,0.0,1.0,0.5092383419396356,0.3223290370028271,0.04557264304588569,0.0033704492677030773,0.0004864595609564651,5.0732046158229496e-06,1.7997719703806747e-06,4.968842589125096e-07,2.3004322814815432e-07,1.698390742933236e-08,7.591899434385763e-09,1.1812200496228081e-09,3.4328529831023354e-11,9.515032689088228e-12,5.683061692618274e-12,5.121343091471351e-13,2.568284764046387e-13,1.1929953082383739e-13,0.00036087597254663706,0.0003781680716201663,0.00036633596755564213,0.0003703589318320155,0.00037001899909228086,0.00037465302739292383,0.00037369003985077143,0.0003771230112761259,0.0003774859942495823,0.00039811793249100447,0.00038411596324294806,0.00038354191929101944,0.0003855739487335086,0.0003896700218319893,0.0003917110152542591,0.00039084197487682104,0.00040800904389470816
0.798097435818333,0.0,1.0,0.5118876449996606,0.040796365851055984,0.010998751525578828,0.0053954257529450125,0.0003369986068993263,8.02822319140198e-05,1.4188021848704828e-06,4.99727102193232e-07,2.9271396349810143e-08,1.609890325722273e-08,8.382948048996566e-10,2.5972300625012747e-10,1.473930052665729e-10,2.7563012388901857e-11,3.0521300543492004e-12,1.9542692030274554e-12,4.5968149769927515e-14,4.084770754333446e-14,0.00037927902303636074,0.00036595703568309546,0.00037727190647274256,0.00036836694926023483,0.00037575094029307365,0.00037430902011692524,0.0003726310096681118,0.0003775849472731352,0.000397968920879066,0.00038681901060044765,0.0003831710200756788,0.0003851850051432848,0.0003896390553563833,0.00038893602322787046,0.0004168410087004304,0.00041191407945007086,0.00039584795013070107
0.7436003651076519,0.0,1.0,0.5080160530051216,0.05360567085734977,0.014767349418783765,0.006594211652448747,0.0003061869599175129,6.814396604501007e-05,2.6745092483721173e-06,8.317800143503517e-07,6.896988078159595e-08,3.623022171282761e-08,8.040401169833115e-10,2.295988462304754e-10,1.224241264041808e-10,1.9082136054618056e-11,2.809285101112684e-12,1.7074570418232861e-12,5.029251715533584e-14,3.960456061109051e-14,0.0003762010019272566,0.00038401305209845304,0.0003680669469758868,0.0003699370427057147,0.00037111795973032713,0.00037404801696538925,0.0003714830381795764,0.000376393087208271,0.00037807400804013014,0.00037691707257181406,0.00038218300323933363,0.0003854719689115882,0.0003857460105791688,0.00038954406045377254,0.0003856379771605134,0.0003914620028808713,0.00039591407403349876
0.3771446803556807,0.0,1.0,0.5078312759287655,0.17165175149521963,0.04781233433430816,0.00630083011615836,0.0003854689544964804,4.1128602312196846e-05,8.311115744889964e-06,1.0934401983434282e-07,3.0569315410269783e-08,9.31887935696687e-09,2.1470850846908485e-09,1.3909030705834406e-10,3.27053292881276e-11,2.6380056922995312e-12,1.0923039447472195e-12,3.7024238570123635e-13,1.1491495931487686e-13,6.817582461717085e-14,0.0003704820992425084,0.00036686507519334555,0.0003709099255502224,0.000368722015991807,0.0003745409194380045,0.00038031500298529863,0.0003726050490513444,0.0003762108972296119,0.0003822149010375142,0.00037782301660627127,0.0003816969692707062,0.00038637896068394184,0.0003863170277327299,0.000384259968996048,0.0003898030845448375,0.00040334195364266634,0.0004006619565188885
0.39462988815008226,0.0,1.0,0.5072121710982174,0.16430938289390884,0.046199131944083816,0.006775996565457784,0.00037937027294700606,4.2722425476925436e-05,8.261734703227428e-06,3.060349358092363e-08,8.225021812246086e-09,2.6132831712133546e-09,5.662936407980372e-10,4.395479612986015e-11,1.1054154214661914e-11,7.602441011805647e-13,3.09385471566567e-13,1.221060553145392e-13,6.629155375013715e-14,6.13551983813198e-14,0.00036691396962851286,0.00036394293420016766,0.0003710399614647031,0.00036656693555414677,0.00037081597838550806,0.0003757360391318798,0.0003762500127777457,0.00037426501512527466,0.0003787019522860646,0.00038073991890996695,0.00038325099740177393,0.0003834899980574846,0.00038734800182282925,0.00039680395275354385,0.00039140600711107254,0.000392409972846508,0.0003965680953115225
0.5809893737480507,0.0,1.0,0.5074333020020276,0.09797160646863491,0.028201318052812657,0.008706553287307196,1.0651227345145874e-05,1.846301014552325e-06,1.977215748182874e-07,3.4843303922014246e-08,5.666376825576848e-09,2.492658991367575e-09,1.9812801668130156e-10,3.9710313925411927e-11,1.6445324614443234e-11,9.271752729952339e-13,2.4725142427167534e-13,1.281127018300999e-13,4.561615245288593e-14,4.3015295395654485e-14,0.00036233803257346153,0.00036565400660037994,0.0003709919983521104,0.000373179093003273,0.00039154000114649534,0.00037577899638563395,0.00037271203473210335,0.00037690496537834406,0.00037695595528930426,0.00037694303318858147,0.0003825739258900285,0.0003870249493047595,0.00042664899956434965,0.000388232059776783,0.0003894920228049159,0.00039117701817303896,0.0004009508993476629
0.9353813695664948,0.0,1.0,0.5078927039867267,0.01206153186903044,0.0030553354015723996,0.0018178944202026817,0.0001869905000250341,5.1585392181280745e-05,1.785256755257714e-06,7.978867745735924e-07,1.406003353658277e-09,8.500267629831929e-10,1.0068187966193806e-10,3.654199501764259e-11,2.343948410672954e-11,6.097705626729431e-12,1.5670448427637314e-13,1.1505431318978804e-13,4.045023300103619e-14,4.013608146920266e-14,0.00035857909824699163,0.000387027976103127,0.0003659389913082123,0.00037199200596660376,0.00037358200643211603,0.0003743299748748541,0.00037316104862838984,0.00037819601129740477,0.00037956004962325096,0.0003885739715769887,0.00038471806328743696,0.0003854170208796859,0.00038494798354804516,0.0003891770029440522,0.0003914260305464268,0.00039567810017615557,0.0004115569172427058
0.3772059828830039,0.0,1.0,0.5069914899067953,0.17162561870753712,0.04780677559785882,0.006302582884673959,0.00038546134865682403,4.1135810076662886e-05,8.311309966718668e-06,1.0885420094610634e-07,3.0428223120354926e-08,9.277255123519406e-09,2.1370485247942712e-09,1.3853680556347316e-10,3.258415501183072e-11,2.626968976871671e-12,1.0872940120053355e-12,3.684593505735365e-13,1.154277025202384e-13,6.99118854875945e-14,0.00038116902578622103,0.00036476703826338053,0.00036869593895971775,0.000367939006537199,0.0003911299863830209,0.0003750469768419862,0.0003738399827852845,0.00037914502900093794,0.0003780599217861891,0.0003807449247688055,0.0003818279365077615,0.0003866259939968586,0.0003865910694003105,0.00038831797428429127,0.00038886896800249815,0.0004099970683455467,0.0003970370162278414
0.1628715005545549,0.0,1.0,0.5071146149421111,0.2832826305928168,0.0544496632734465,0.0019287414073202308,0.00024336415396139914,7.685260033247163e-06,2.4528837776730322e-06,5.426053856856839e-07,2.29035637915147e-07,2.924499191616609e-08,1.1742769715345434e-08,1.2465230595094456e-09,3.49825273131393e-11,8.211480856679837e-12,4.6108627455699635e-12,6.667291715689977e-13,2.9465785903614964e-13,9.567836460666871e-14,0.000378840952180326,0.0003665359690785408,0.0003692869795486331,0.00038695696275681257,0.00037851196248084307,0.0003939711023122072,0.00037527200765907764,0.00039670802652835846,0.00037850800435990095,0.0003986090887337923,0.00039905705489218235,0.0003895839909091592,0.0003877459093928337,0.0003885040059685707,0.0003889119252562523,0.00039124698378145695,0.0003983729984611273
0.9548983918558076,0.0,1.0,0.5070478360867128,0.008330096663147423,0.0020903635548203178,0.0012730734213768316,0.00013824134258450348,3.884767774237759e-05,1.6247428288294392e-06,7.463255885923133e-07,4.359312542739762e-09,2.6658435196247048e-09,3.3834046098027124e-10,1.2507194707395019e-10,8.137353224717552e-11,2.196284733098409e-11,2.9535668504196265e-13,2.1438493878794792e-13,3.976899775001559e-14,3.5828185750829595e-14,0.0003781870473176241,0.0003669529687613249,0.00036834203638136387,0.00037589692510664463,0.00037029001396149397,0.00037876993883401155,0.00037411495577543974,0.00038134900387376547,0.00038142595440149307,0.0003770390758290887,0.00038551806937903166,0.0004045860841870308,0.0003879399737343192,0.0003896669950336218,0.0004075929755344987,0.0003913469845429063,0.0003986299270763993
0.7535045630002579,0.0,1.0,0.5076742250239477,0.051210420509192216,0.014054933068430444,0.006389862531187298,0.00031529779629401697,7.107933124656036e-05,2.5082784293961524e-06,7.992518020587834e-07,6.267095683745285e-08,3.321112576098835e-08,9.225490902071831e-10,2.67645157087388e-10,1.4443642201609612e-10,2.334302012677076e-11,3.2798033259165166e-12,2.012761487332096e-12,4.644089460142707e-14,4.06978911813068e-14,0.00036149192601442337,0.0003661850932985544,0.0003729719901457429,0.0003680669469758868,0.0003717479994520545,0.00039931898936629295,0.0003840540302917361,0.0003770559560507536,0.0003769570030272007,0.00037778704427182674,0.0003830200294032693,0.0004024090012535453,0.0003985170042142272,0.00038786500226706266,0.0003894370747730136,0.0003911750391125679,0.0004079029895365238
0.20208810164547797,0.0,1.0,0.5072720709722489,0.2593782406531027,0.056554697790104004,0.00042873123932772166,4.890466754111493e-05,2.232893554262704e-06,6.612850850179583e-07,1.2137180270303613e-07,4.7928887201155766e-08,7.796547269918382e-09,2.8876380765717846e-09,2.119081565998207e-10,1.4100401691059245e-11,2.9082454550555046e-12,1.5607077037877303e-12,2.936080290234405e-13,1.388462617943681e-13,7.212130044054063e-14,0.00035916699562221766,0.00037290097679942846,0.00037079909816384315,0.00036678207106888294,0.00037036300636827946,0.0003734889905899763,0.0003725889837369323,0.00038543110713362694,0.00038153608329594135,0.0003872319357469678,0.00038525299169123173,0.00040786806493997574,0.00038829201366752386,0.0003865230828523636,0.0003889850340783596,0.00039286899846047163,0.00039646297227591276
0.46841664124677096,0.0,1.0,0.5086705839494243,0.1356209733149223,0.03903619307574851,0.008215725548994702,0.0002810879321889797,3.8560115973253804e-05,6.08877818134975e-06,4.494642198776618e-07,1.0101673165888059e-07,3.731293353743315e-08,5.97699296840049e-09,7.735424523156328e-10,2.464499750704458e-10,4.40300785068838e-12,1.5267275308564524e-12,6.272852418005487e-13,1.3559518532693016e-13,6.530804482253097e-14,0.00035780202597379684,0.0003888839855790138,0.00037058291491121054,0.0003691270248964429,0.00037378096021711826,0.00039381696842610836,0.0003734020283445716,0.00037606607656925917,0.0003784620203077793,0.0003793890355154872,0.0003810339840129018,0.00038453296292573214,0.0003886219346895814,0.00038841296918690205,0.00038958992809057236,0.0003957840381190181,0.000396337010897696
0.4814913403262807,0.0,1.0,0.5063372959848493,0.13089436060686735,0.03774709011751313,0.008375016321104234,0.00025436588742526055,3.5983944990337274e-05,5.462664479328008e-06,4.6993961689860865e-07,1.0208205511542611e-07,3.859448097918734e-08,5.80605095970156e-09,8.022607307943444e-10,2.648754731004104e-10,2.3964016657069295e-12,8.077379692460021e-13,3.433999822358709e-13,7.944632278036565e-14,4.9062507872477875e-14,0.00036084698513150215,0.0003643609816208482,0.00036867393646389246,0.0003681229427456856,0.0003751789918169379,0.0003928360529243946,0.00037472706753760576,0.0003759850515052676,0.00038174400106072426,0.0003791020717471838,0.00038443400990217924,0.00038507592398673296,0.0003850009525194764,0.0003883609315380454,0.0004101330414414406,0.0003913689870387316,0.00039674295112490654
0.4955065566286184,0.0,1.0,0.5075156050734222,0.12593791697295623,0.03636863265951601,0.008514471492107913,0.00022357576950802298,3.2649455717580566e-05,4.745096693435555e-06,4.699129992173704e-07,9.832854364621455e-08,3.80775429845341e-08,5.334245251362304e-09,7.863568155268227e-10,2.692729311258979e-10,1.0384356048685869e-13,5.4676921195733694e-14,4.7052005871389417e-14,4.516888240597937e-14,4.552788131271801e-14,0.000359184923581779,0.0003656719345599413,0.00036806799471378326,0.0003688950091600418,0.00037451705429702997,0.0003764790017157793,0.000373025075532496,0.00037889997474849224,0.00038021604996174574,0.00037869904190301895,0.00037956004962325096,0.000388787011615932,0.00038732902612537146,0.0003889460349455476,0.000392440939322114,0.0004072770243510604,0.00039744400419294834
0.2947739495745427,0.0,1.0,0.507735469029285,0.20945425263302317,0.05426081476272104,0.003451486179492075,0.0002962610763814552,2.3217298319024158e-05,5.6806616310236965e-06,5.300285432615121e-07,1.7615128471618327e-07,4.243427438767361e-08,1.2559857223238998e-08,2.1703749695708464e-11,3.4020968487684573e-12,4.759195442978858e-13,2.3241974483668327e-13,9.001646379712881e-14,6.972038878605717e-14,6.909929888285584e-14,0.0003771770279854536,0.0003656459739431739,0.00036879396066069603,0.0003731540637090802,0.00037055497523397207,0.0003740300890058279,0.00037433102261275053,0.00037819298449903727,0.00038149894680827856,0.0003783350111916661,0.00038129999302327633,0.00038397498428821564,0.0003965819487348199,0.0003917459398508072,0.0003889829386025667,0.0003975450526922941,0.0003983230562880635
0.9016418535664384,0.0,1.0,0.5079232499701902,0.0187050138181854,0.004814816475082504,0.0027455933372567474,0.0002551847053192642,6.80988091570387e-05,1.4990010190901668e-06,6.368581325279598e-07,9.661072379921535e-09,5.720243897567821e-09,5.906741698264891e-10,2.0723818182475413e-10,1.2949806721116827e-10,3.145311516051485e-11,1.421932153181151e-12,9.887193433702113e-13,8.218192722496336e-14,5.483859299831245e-14,0.0003803879953920841,0.0003663350362330675,0.00036928290501236916,0.00037126895040273666,0.0003806810127571225,0.00039335794281214476,0.00037567806430161,0.0003743619890883565,0.0003799089463427663,0.00037888402584940195,0.00038318801671266556,0.0003893550019711256,0.0003847189946100116,0.0003896609414368868,0.0003912900574505329,0.0003933170810341835,0.0003962380578741431
0.9529991327679814,0.0,1.0,0.5066580320708454,0.00868974557684716,0.0021826181101686727,0.0013262989210659974,0.00014328228225652084,4.019288181726175e-05,1.6528710821235324e-06,7.572673245964819e-07,3.86655578093416e-09,2.3619222315736928e-09,2.9784448441904386e-10,1.0990937018208817e-10,7.1411883488351e-11,1.9207053151775803e-11,2.8066501127560765e-13,2.0356014676316426e-13,4.0339273907716527e-14,3.7058534591747234e-14,0.0003753729397431016,0.00037105195224285126,0.0003739220555871725,0.00037124904338270426,0.00037670694291591644,0.00037452601827681065,0.00037994293961673975,0.0003755739890038967,0.00037883303593844175,0.0003782389685511589,0.00038255099207162857,0.0003820060519501567,0.00038563203997910023,0.0003864660393446684,0.0003901800373569131,0.000390209024772048,0.0004104269901290536
0.3044665264760329,0.0,1.0,0.5081786059308797,0.20471077463622325,0.053644356433965326,0.003831759270507053,0.00031770834352614827,2.5969189376333688e-05,6.219988088631923e-06,5.214717315270025e-07,1.6999050171151842e-07,4.2276538185617616e-08,1.2184417481909776e-08,1.1392419383554532e-10,1.892305588332351e-11,2.499807511095775e-12,1.1681436829019272e-12,3.226896792651222e-13,1.1590942046239907e-13,6.438683771211443e-14,0.0003796729724854231,0.00036654702853411436,0.0003895999398082495,0.0003705100389197469,0.000376533018425107,0.00037343904841691256,0.0003754940116778016,0.0003937199944630265,0.0003775879740715027,0.00039744889363646507,0.0003933559637516737,0.0003841170109808445,0.00038808106910437346,0.00038694904651492834,0.0004009789554402232,0.00039378495421260595,0.00039565202314406633
0.8457969578021425,0.0,1.0,0.5073971629608423,0.03028016434823471,0.007996843800787296,0.004221798666492156,0.00032298384176011007,8.126356443712785e-05,6.581905747940909e-08,2.5445741371645078e-08,9.704473392857463e-10,5.532809231583548e-10,4.234576729254627e-11,1.3953472835556894e-11,8.30464044212684e-12,1.7720344802839973e-12,1.4729685697514704e-13,1.0223557119151805e-13,4.032780487166661e-14,4.014600466094062e-14,0.0003826540196314454,0.0003740569809451699,0.0003708170261234045,0.0003681799862533808,0.00038004200905561447,0.0003731120377779007,0.00039490300696343184,0.00037823605816811323,0.00037728098686784506,0.00038024596869945526,0.00038482295349240303,0.0003854429814964533,0.00038530409801751375,0.00038919702637940645,0.0003882419550791383,0.0003962760092690587,0.000393429072573781
0.16531132336729115,0.0,1.0,0.5069920100504532,0.28174217978988964,0.0546566791464117,0.0018437890997152193,0.0002312509713546689,7.506181362152283e-06,2.384816063898712e-06,5.219933700441073e-07,2.1944676855456896e-07,2.85049924821902e-08,1.1390686121364376e-08,1.185773391491452e-09,3.611654686113357e-11,8.414517304760156e-12,4.711775956198151e-12,6.927514855080153e-13,3.042590370089968e-13,9.747048718121826e-14,0.0003594809677451849,0.00038521899841725826,0.0003754489589482546,0.0003669660072773695,0.0003716619685292244,0.00037526199594140053,0.00037490599788725376,0.0003770010080188513,0.0003761730622500181,0.0003794049844145775,0.0004011020064353943,0.0003834519302472472,0.00039718300104141235,0.00038663996383547783,0.0003910129889845848,0.0003943470073863864,0.000409297994337976
0.8519331577947986,0.0,1.0,0.5077924580546096,0.02897089989216165,0.007630066471595256,0.004064235785150815,0.00031827356917770995,8.061876865482586e-05,2.549192371282369e-07,9.965048642470379e-08,3.5440654443714366e-09,2.0294210211920014e-09,1.6148722168095834e-10,5.360244416991969e-11,3.2084967946553113e-11,6.950009329501168e-12,5.303384442713147e-13,3.565750385066276e-13,4.4577912758430313e-14,4.20867035933947e-14,0.0003831930225715041,0.00036754191387444735,0.0003691689344123006,0.0003665749682113528,0.00037773302756249905,0.0003740719985216856,0.00037407991476356983,0.0003790640039369464,0.000383883947506547,0.0003796099917963147,0.0003812799695879221,0.0003924249904230237,0.0003833019873127341,0.00040203507523983717,0.00039036001544445753,0.0003948240773752332,0.00039820291567593813
0.29603286291002573,0.0,1.0,0.5076549330260605,0.20883341164857047,0.05418360835683641,0.0035014170909371616,0.0002992172641182884,2.3580156860746202e-05,5.753587133546384e-06,5.297580149061845e-07,1.7562257039257845e-07,4.248561587883624e-08,1.2532120368396645e-08,3.410008064356118e-11,5.3869260609409965e-12,7.448752449067275e-13,3.5689099485852277e-13,1.1268130342171172e-13,6.910029766204573e-14,6.114044705788681e-14,0.0003611160209402442,0.00036866008304059505,0.0003713429905474186,0.00036862806882709265,0.0003708199365064502,0.00037319690454751253,0.00037308293394744396,0.00037821405567228794,0.0003760410472750664,0.00037966598756611347,0.0003852610243484378,0.00038651900831609964,0.0003872370580211282,0.00038913602475076914,0.0003883579047396779,0.0004014970036223531,0.0004117439966648817
0.7600149717440349,0.0,1.0,0.5073568410007283,0.04965267163431185,0.013593340922503264,0.006252028731474317,0.0003204622661895109,7.284762043068239e-05,2.3817703258342928e-06,7.708186602794052e-07,5.817371629166588e-08,3.100274267484785e-08,9.738630434784422e-10,2.854147173829069e-10,1.552198880282819e-10,2.5668735453328005e-11,3.4934628830753794e-12,2.157925391943294e-12,4.192616384077265e-14,3.739565541090367e-14,0.00036963506136089563,0.00036571803502738476,0.0003740509273484349,0.0003682069946080446,0.00037147593684494495,0.000389169086702168,0.0003828039625659585,0.0003767360467463732,0.00037757609970867634,0.00037628505378961563,0.00039070495404303074,0.0003854170208796859,0.0003848050255328417,0.00039041496347635984,0.00039242999628186226,0.0004128309665247798,0.00039732002187520266
0.941538856738099,0.0,1.0,0.5075608340557665,0.010875697509857767,0.002746809604729417,0.0016465463312261832,0.00017234226116525882,4.782488824609906e-05,1.7642495125821505e-06,7.954591956272155e-07,5.158051558736352e-10,3.1298308754711123e-10,3.7916638488986877e-11,1.3841964104731898e-11,8.92027510004274e-12,2.3486258709419564e-12,6.21435528142003e-14,5.128720610678632e-14,3.7734993019152196e-14,3.765014537907077e-14,0.00035960995592176914,0.0003656019689515233,0.0003691660240292549,0.0003682210808619857,0.0003791271010413766,0.00037630193401128054,0.0003748759627342224,0.00037788902409374714,0.00037838099524378777,0.0003791699418798089,0.00038075807970017195,0.0003844490274786949,0.0003859689459204674,0.0003905340563505888,0.00039256305899471045,0.0003937199944630265,0.0003948219818994403
0.1003956456498093,0.0,1.0,0.506790283950977,0.32533465850434495,0.04458126171648776,0.003415620441367561,0.0004974935766179162,4.421029265107789e-06,1.5800957514754083e-06,4.424143286898419e-07,2.0613903000998127e-07,1.4397951833707271e-08,6.482702679023349e-09,1.03203698604962e-09,3.4257740253702944e-11,9.599622329915566e-12,5.758700055008365e-12,4.963501769693865e-13,2.505718987194429e-13,1.1535063457707009e-13,0.00036200799513608217,0.0003657341003417969,0.0003688950091600418,0.00036705005913972855,0.00036934693343937397,0.00037161295767873526,0.0003768830792978406,0.0003789019538089633,0.0003777480451390147,0.00037671998143196106,0.000380301964469254,0.0003832620568573475,0.00039059098344296217,0.0003885769983753562,0.00038783391937613487,0.0003946300130337477,0.000408406020142138
0.17949207234608744,0.0,1.0,0.5069303630152717,0.27293112446615997,0.05564747022734857,0.0013246448361996094,0.00016032712079246738,6.02226829717881e-06,1.8628244237728002e-06,3.8244437027647325e-07,1.5700523763519105e-07,2.2395789160951295e-08,8.697816883850826e-09,8.019965212020747e-10,3.558800931714411e-11,7.923123893919469e-12,4.367453181670616e-12,6.98534856777143e-13,2.9760666184039977e-13,7.771150694756222e-14,0.00036108691710978746,0.0003670109435915947,0.00037012703251093626,0.00036744202952831984,0.00037092796992510557,0.00037351902574300766,0.0003729560412466526,0.00037816399708390236,0.00038929504808038473,0.000377585063688457,0.000381608959287405,0.00039117701817303896,0.00038644694723188877,0.00039838708471506834,0.0003889539511874318,0.00039078097324818373,0.0004148739390075207
0.24525897302320965,0.0,1.0,0.5076489680213854,0.23504842764786998,0.056460493901360896,0.0013950505796440512,0.00014069108443170354,8.581653690060203e-06,2.3314852275263403e-06,3.3021692114759195e-07,1.2066127560868724e-07,2.4121001118835e-08,8.09927600087476e-09,3.072608098156611e-10,3.340604790935049e-11,5.8401433729675014e-12,2.9636673905864134e-12,6.511087222213895e-13,2.4468266847363413e-13,9.555099161300796e-14,0.00037642696406692266,0.00036720000207424164,0.0003682470414787531,0.0003674000035971403,0.0003713590558618307,0.00037412403617054224,0.00037727097515016794,0.0003784589935094118,0.00037512602284550667,0.00037846900522708893,0.00038216100074350834,0.0003833039663732052,0.00040827400516718626,0.00038835196755826473,0.0004094929900020361,0.00039619707968086004,0.0003958049928769469
0.8745751398555718,0.0,1.0,0.5075040209339932,0.024221230824173462,0.0063137657881754,0.0034721772910176296,0.00029505725870556553,7.657305241308976e-05,9.029907556767376e-07,3.6714058907708906e-07,9.610837002428541e-09,5.590211844925428e-09,5.062522074465261e-10,1.7249099297119748e-10,1.0536360052795269e-10,2.4097077588315436e-11,1.4909624327060573e-12,1.0167298467463103e-12,6.97724980836415e-14,4.9635839710171767e-14,0.00036340998485684395,0.00036771001759916544,0.0003819490084424615,0.0003695579944178462,0.00036958290729671717,0.00039164500776678324,0.00038256298284977674,0.00037717202212661505,0.0003784049768000841,0.0003784300060942769,0.00039128598291426897,0.00038800202310085297,0.00038626499008387327,0.00038668105844408274,0.00038759608287364244,0.0003919500159099698,0.00041394506115466356
0.2484064038656515,0.0,1.0,0.5077665239805356,0.2333506987435606,0.05637753767403938,0.0015292377082023008,0.0001527573218004827,9.4874257328575e-06,2.5609646669467652e-06,3.5486477024178935e-07,1.289126246558191e-07,2.6113538786979684e-08,8.702282972404307e-09,3.0790298530259063e-10,3.442057824693777e-11,5.940012672824387e-12,3.003072748745899e-12,6.655949495694559e-13,2.452201218128892e-13,8.952619808648733e-14,0.00036235200241208076,0.0003673540195450187,0.00036839605309069157,0.00036808499135077,0.00037076894659549,0.0003735530190169811,0.00037325697485357523,0.00038754206616431475,0.00038120802491903305,0.00038369500543922186,0.0003823949955403805,0.00038818398024886847,0.0004052530275657773,0.0003870980581268668,0.0003892310196533799,0.00039185001514852047,0.00039569393265992403
0.9400190108075147,0.0,1.0,0.5080524610821158,0.011167652119482717,0.0028226096644883582,0.0016888895192209011,0.00017602074089635695,4.877502757196204e-05,1.771850068800013e-06,7.971646851726473e-07,4.340870485507981e-11,2.6316771422501368e-11,3.1703468266718745e-12,1.1565615207974812e-12,7.447373859510004e-13,1.992358538544508e-13,3.809968274322875e-14,3.809044870242019e-14,3.7864218492624873e-14,3.785981266081848e-14,0.0003607620019465685,0.0003802720457315445,0.00036797102075070143,0.00037882605101913214,0.0003725169226527214,0.00037569901905953884,0.00039304199162870646,0.00037746899761259556,0.00037779402919113636,0.0003801319980993867,0.00038057402707636356,0.00040411693044006824,0.0003852939698845148,0.00038963707629591227,0.00039902597200125456,0.00039299996569752693,0.00039486598689109087
0.517661521287729,0.0,1.0,0.5074763350421563,0.11832669302269584,0.03420449888641406,0.008670367133594262,0.00017134909861438264,2.6251106636222323e-05,3.5497585451893624e-06,4.238411467401323e-07,8.34260277483634e-08,3.34902927999616e-08,4.151292940582281e-09,6.71309292632419e-10,2.42709240328696e-10,3.659212676062442e-12,1.1344546979731144e-12,5.10439063013835e-13,9.401347714915992e-14,5.1977819477888476e-14,0.00035879400093108416,0.0003667740384116769,0.00036987196654081345,0.00038789305835962296,0.0003706009592860937,0.00038092408794909716,0.00037971395067870617,0.0003785259323194623,0.00038074806798249483,0.0003792969509959221,0.00038219999987632036,0.0003945609787479043,0.0003885360201820731,0.0003880250733345747,0.0003893250832334161,0.00041301397141069174,0.000399166950955987
0.5365680135770893,0.0,1.0,0.5078041090164334,0.11203923622304719,0.03237931721169464,0.008742818690750295,0.00012436285333095813,1.980732013190731e-05,2.5097505047559673e-06,3.4280596123996623e-07,6.390702299052929e-08,2.640913682279056e-08,2.9159780937364117e-09,5.062229757804251e-10,1.9113920483761894e-10,5.261297735001037e-12,1.556525484387888e-12,7.220787950448436e-13,1.1753236684809716e-13,5.958441035779959e-14,0.0003787419991567731,0.0003646200057119131,0.0003719800151884556,0.0003701989771798253,0.0003709690645337105,0.00037501100450754166,0.0003774890210479498,0.00037838402204215527,0.00037806492764502764,0.0003767409361898899,0.00038339290767908096,0.0003844030434265733,0.00038912403397262096,0.00038887292612344027,0.00038916594348847866,0.00039224198553711176,0.000410152948461473
0.12566385286853599,0.0,1.0,0.506844079005532,0.3077039410468357,0.04974724769918424,0.0030062725831560225,0.00041411627603927154,7.496284968392319e-06,2.561509459482275e-06,6.56864559641002e-07,2.943856803533397e-07,2.753632513958896e-08,1.1860166759439005e-08,1.6324183553719186e-09,1.3776315233974207e-11,3.6111932849796194e-12,2.1148901083764474e-12,2.453108687970275e-13,1.372929075150625e-13,1.025687442867646e-13,0.00037541298661381006,0.00037060293834656477,0.000369500950910151,0.00038997293449938297,0.0003903900505974889,0.000372975948266685,0.000373127986676991,0.0003766959998756647,0.00037784199230372906,0.0003818758996203542,0.0003900920273736119,0.0003861068980768323,0.000389310996979475,0.00038846605457365513,0.00039038597606122494,0.0003922210307791829,0.00040014891419559717
0.953205524905189,0.0,1.0,0.5072319899918512,0.00865062681472847,0.0021725757842277794,0.0013205168890566676,0.00014273757466949473,4.004781238220191e-05,1.649952399051518e-06,7.561449888522625e-07,3.921266848997044e-09,2.3956273455604525e-09,3.0230761497923295e-10,1.115770736291662e-10,7.250666843065688e-11,1.9508466092831028e-11,2.821560194434239e-13,2.0509570187769496e-13,4.075021746522682e-14,3.7335996841780266e-14,0.0003690820885822177,0.0003668959252536297,0.00037144299130886793,0.0003698980435729027,0.00037188909482210875,0.00037613604217767715,0.0003730999305844307,0.00038554402999579906,0.00037857796996831894,0.0004002699861302972,0.0003841640427708626,0.00038396904710680246,0.0003890709485858679,0.00038986094295978546,0.0003890179796144366,0.0004010710399597883,0.00039876997470855713
0.20771725335153923,0.0,1.0,0.5070637199096382,0.25609199570561036,0.05666710107689429,0.00019633025042760133,2.2055356800360878e-05,1.0513309814772514e-06,3.0795018837012666e-07,5.48447919739929e-08,2.1445246249824275e-08,3.5942533744217605e-09,1.3150484524464192e-09,9.037247228830877e-11,6.513124741724087e-12,1.317046180650107e-12,7.051355341920423e-13,1.5031027052993457e-13,9.108106472933872e-14,7.175050258844583e-14,0.00036312697920948267,0.00036803900729864836,0.0003693089820444584,0.0003694240003824234,0.0003772539785131812,0.00039312802255153656,0.0003732659388333559,0.0003772350028157234,0.0003823449369519949,0.0003791570197790861,0.0003822969738394022,0.0003836039686575532,0.0003898019203916192,0.000406486913561821,0.0003900279989466071,0.00039490009658038616,0.00039783003740012646
0.11895331074021132,0.0,1.0,0.5064523909240961,0.3123008523981484,0.048549245272495795,0.0031456070251912323,0.0004399007420240786,6.8885669868068614e-06,2.3823572437523777e-06,6.259019959619366e-07,2.8346145349486e-07,2.4741809170272114e-08,1.07855278662477e-08,1.5461233536209216e-09,2.3216209296620196e-11,6.1946160938368985e-12,3.6484974832369315e-12,3.819790272889982e-13,1.9020149511498215e-13,9.902764491403631e-14,0.000361498910933733,0.00036921899300068617,0.0003764469875022769,0.0003703969996422529,0.0003731099423021078,0.00038136797957122326,0.0003932280233129859,0.0003778580576181412,0.00037890009116381407,0.0003774999640882015,0.0003874870017170906,0.0004130189772695303,0.00039016001392155886,0.00039109191857278347,0.0003872449742630124,0.00039304292295128107,0.00041163701098412275
0.6081292119145916,0.0,1.0,0.5073910159990191,0.08983079712759469,0.02574231965296679,0.008552592045283748,5.745692316528931e-05,1.0446154644537757e-05,9.961085515019876e-07,1.9910580243061912e-07,2.957323887807008e-08,1.3469484192134285e-08,8.246934804840405e-10,1.7817044542563593e-10,7.762788079744791e-11,5.713082891781389e-12,1.3889159518315049e-12,7.190919368859469e-13,8.597231919129837e-14,4.980872804422566e-14,0.0003735779318958521,0.00037282996345311403,0.0003689110744744539,0.000371559988707304,0.0003847790649160743,0.00037560099735856056,0.00037523091305047274,0.0003802570281550288,0.0003771010087803006,0.0003794119693338871,0.00038244505412876606,0.0003844479797407985,0.00039827392902225256,0.00038956606294959784,0.0003871879307553172,0.0003944010240957141,0.0003937770379707217
0.5318860913460681,0.0,1.0,0.5081372440326959,0.11357890868128942,0.03282908024817176,0.008729952132799805,0.00013614907819320117,2.148052695270308e-05,2.7668490712558664e-06,3.6619244222770177e-07,6.92050321916699e-08,2.839795764038823e-08,3.2302160376556566e-09,5.513464292633007e-10,2.0600165649712987e-10,5.036831333376253e-12,1.5077772973050697e-12,6.934148501272543e-13,1.152320451535579e-13,5.6736371000324395e-14,0.0003617129987105727,0.0003918199799954891,0.0003672370221465826,0.00037106103263795376,0.0003713270416483283,0.00037408899515867233,0.0003732020268216729,0.00037607992999255657,0.00037857796996831894,0.0004002709174528718,0.0003948739031329751,0.000384535058401525,0.00038529199082404375,0.0004103149985894561,0.00038730306550860405,0.0003944180207327008,0.0003938159206882119
0.818307868703863,0.0,1.0,0.5074789860518649,0.03626557884728113,0.009693796939581998,0.004910139571869861,0.00033589998900084933,8.193712433490596e-05,8.027992911257274e-07,2.9461054592783707e-07,1.4677444032065169e-08,8.200033997222743e-09,5.135400784633924e-10,1.6347615654121488e-10,9.473223023346696e-11,1.8781036239619595e-11,1.8325186133821703e-12,1.1948768346531142e-12,5.016997114517925e-14,4.374540001712463e-14,0.00036394898779690266,0.00036606506910175085,0.0003701249370351434,0.00037184194661676884,0.00037703290581703186,0.0003790130140259862,0.00037411507219076157,0.000377872958779335,0.0003784749424085021,0.00038159103132784367,0.00038275192491710186,0.0003840840654447675,0.0003869769861921668,0.0003929740050807595,0.0003922301111742854,0.00039363803807646036,0.0003969520330429077
0.15287712212633597,0.0,1.0,0.5073699590284377,0.28966949059481883,0.053481081876624655,0.0022610222582923173,0.000292301848758819,8.175747926108701e-06,2.658368876277333e-06,6.133633060307568e-07,2.6318573043665256e-07,3.1214871234016146e-08,1.2779697822119048e-08,1.4642428254305996e-09,2.6733263598010412e-11,6.469783723246857e-12,3.6747606710638525e-12,4.969212805432395e-13,2.2239175930094957e-13,7.168487405373407e-14,0.0003776740049943328,0.0003660060465335846,0.00037096196319907904,0.00036601792089641094,0.0003714390331879258,0.0003742899280041456,0.0003724810667335987,0.0003795489901676774,0.000395776005461812,0.0003796858945861459,0.0003826940665021539,0.00038350699469447136,0.0003902880707755685,0.0003884370671585202,0.0003881150623783469,0.0003929539816454053,0.0003963139606639743
0.05010668969693377,0.0,1.0,0.5073444049339741,0.36317017091170134,0.027947871706259415,0.0029895194424847528,0.000482706991162469,4.63112003340902e-06,1.8043053678346137e-06,5.87812577784341e-07,2.94666337533822e-07,6.3604623645960615e-09,3.10607216804463e-09,6.287514351443631e-10,5.171366894588103e-11,1.638258135012629e-11,1.0298510847818267e-11,4.0548183956417707e-13,2.3275595671519817e-13,1.4412357865940347e-13,0.00036225002259016037,0.00036891899071633816,0.0003671610029414296,0.0003739260137081146,0.0003705270355567336,0.00037910998798906803,0.00038706499617546797,0.0003774031065404415,0.0003749079769477248,0.0003768450114876032,0.0003822740400210023,0.00039623898919671774,0.00038746604695916176,0.00041176797822117805,0.0003898460417985916,0.0003955559805035591,0.0003958960296586156
0.6227087449882082,0.0,1.0,0.5081109760794789,0.08559060621086849,0.024454511100404846,0.008432035767356212,9.262621044651676e-05,1.725770237004612e-05,1.5381248892782172e-06,3.26713542430451e-07,4.609770426751704e-08,2.1370720191561656e-08,1.1032931747698269e-09,2.473527266096561e-10,1.1056816769530053e-10,9.150680248982166e-12,2.1265060050539214e-12,1.1223615091615713e-12,1.1612758117155534e-13,6.169162521090497e-14,0.00038276996929198503,0.0003687200369313359,0.0003668229328468442,0.0003689290024340153,0.0003727830480784178,0.00039654294960200787,0.0003729520831257105,0.0003810750786215067,0.00038023910019546747,0.0003783920546993613,0.0003803070867434144,0.00038638804107904434,0.0003937319852411747,0.0003879519645124674,0.0004009390249848366,0.00039444700814783573,0.0003979409812018275
0.2119546110805426,0.0,1.0,0.507722337031737,0.2536413723228347,0.05672455523262261,1.968254611959475e-05,2.1854885258501605e-06,1.0747964458644532e-07,3.122117975003295e-08,5.432295373995755e-09,2.1082971578642983e-09,3.6115733210726786e-10,1.309169525052222e-10,8.539358563992988e-12,6.605501548796547e-13,1.668174389838936e-13,1.242004290150914e-13,1.0541056837664453e-13,1.0474298969994269e-13,1.039502044410447e-13,0.00037034309934824705,0.0003660169895738363,0.0003697789506986737,0.000368161010555923,0.00037191295996308327,0.0003739830572158098,0.00039181194733828306,0.0003789940383285284,0.0003764079883694649,0.0003785539884120226,0.00039052392821758986,0.0003858070122078061,0.00038464495446532965,0.0004016440361738205,0.00040831801015883684,0.000397905008867383,0.00039387401193380356
0.6390136492641646,0.0,1.0,0.5076038499828428,0.08095400446580774,0.02304329498164952,0.008267860581429852,0.00013028732261645878,2.4926771816159556e-05,2.049448021968601e-06,4.637146336702383e-07,6.162352470461316e-08,2.911777898676565e-08,1.195717030916252e-09,2.7873749147358896e-10,1.2805953396775797e-10,1.190114244284334e-11,2.6256712025286672e-12,1.415270884877358e-12,1.2727522643839598e-13,6.546332173634363e-14,0.0003607149701565504,0.0003665799740701914,0.0003749480238184333,0.00036601501051336527,0.0003714800113812089,0.00037669797893613577,0.0003746200818568468,0.0003792209317907691,0.0003785230219364166,0.0003876839764416218,0.0003832180518656969,0.0003842409932985902,0.0003919689916074276,0.0003900399897247553,0.00038860400673002005,0.00039190391544252634,0.0003942580660805106
0.2808963859641551,0.0,1.0,0.5077737859683111,0.21639354363744276,0.05505034053635314,0.0028914585370646206,0.00026031338097895756,1.9139230762138044e-05,4.825621757200215e-06,5.156632552377631e-07,1.7610694822465188e-07,4.0433806533484195e-08,1.2418457394579207e-08,1.1511303646467043e-10,1.650303539462417e-11,2.462797390270894e-12,1.1909770117354534e-12,3.0489229640232736e-13,1.1985460350424908e-13,7.088696712293564e-14,0.00037644291296601295,0.0003719339147210121,0.00037491205148398876,0.0003701288951560855,0.00037984701339155436,0.00038061896339058876,0.0003761409316211939,0.0003756890073418617,0.00037624198012053967,0.00037707097362726927,0.0003817830001935363,0.0003841480938717723,0.0003856220282614231,0.0003932949621230364,0.0003925269702449441,0.000394430011510849,0.00041424401570111513
0.12903005718204175,0.0,1.0,0.5076416870579123,0.3054207264885213,0.05030425679770031,0.0029290173569488584,0.0004003983228000666,7.738013904890996e-06,2.628111575259117e-06,6.656336225599889e-07,2.967416693334469e-07,2.8684421860580865e-08,1.2279474439436536e-08,1.6549867504596563e-09,8.506888939856724e-12,2.2116709085329825e-12,1.292390131431889e-12,1.6692150645269484e-13,1.1053465140210715e-13,9.534616156455974e-14,0.0003584770020097494,0.0003683010581880808,0.0003697139909490943,0.00036979594733566046,0.00039025500882416964,0.0003742440603673458,0.00037363707087934017,0.0003763060085475445,0.00037946703378111124,0.00037828402128070593,0.00038174691144376993,0.000393020105548203,0.00038605101872235537,0.00038780493196099997,0.00039135804399847984,0.00040229607839137316,0.0003944139461964369
0.39292739157023326,0.0,1.0,0.5078588390024379,0.16501458514184109,0.04635844396916331,0.0067319365873611215,0.00038030147902202744,4.2608801031365475e-05,8.275617645009378e-06,1.7097187292463236e-08,4.612940466510347e-09,1.459905362458906e-09,3.183017534680825e-10,2.431109395047278e-11,6.078176351332234e-12,4.281987869940224e-13,1.8187841851785558e-13,8.368953750033234e-14,6.044763552820373e-14,5.881188660966761e-14,0.0003614129964262247,0.0003824270097538829,0.00037074508145451546,0.000370022957213223,0.00037048105150461197,0.00037456490099430084,0.00037414301186800003,0.0003914940170943737,0.00037995295133441687,0.00040098000317811966,0.00037956296000629663,0.00038153002969920635,0.0003958109300583601,0.000391816021874547,0.00041676999535411596,0.0003894099500030279,0.000393869006074965
0.7261801283839011,0.0,1.0,0.5078950789757073,0.05789506219168202,0.016050394617685766,0.006937038232536448,0.00028660740628572964,6.232562642312353e-05,2.8829058620208546e-06,8.573682884724703e-07,7.796565998185249e-08,4.0309807866919696e-08,4.91722686189712e-10,1.3639066412226616e-10,7.1147370873404e-11,1.0364789620554995e-11,1.6496590769914346e-12,9.844574267297855e-13,4.7420347809194775e-14,3.936687967948905e-14,0.0003763610729947686,0.0003671820741146803,0.0003669270081445575,0.0003693290054798126,0.0003708800068125129,0.00037297001108527184,0.0003749540774151683,0.0003747389419004321,0.0003783570136874914,0.0003796060336753726,0.000409904052503407,0.000384120037779212,0.00038388895336538553,0.00039575190749019384,0.0003908539656549692,0.00039361801464110613,0.0003965119831264019
0.5996953567159904,0.0,1.0,0.5067159289028496,0.09232547981201747,0.02649808176806152,0.008610497360235515,3.6595485208536684e-05,6.557472629110907e-06,6.490811324609057e-07,1.2499890892136263e-07,1.910914867103661e-08,8.612216057805471e-09,5.757030265922477e-10,1.2161862105137282e-10,5.218326427223259e-11,3.56199657158159e-12,8.880040688804013e-13,4.55506263224711e-13,6.64039205485234e-14,4.718079511997748e-14,0.0003621550276875496,0.00036819197703152895,0.00036918302066624165,0.0003703070105984807,0.0003705431008711457,0.0003804060397669673,0.00039207597728818655,0.0003782899584621191,0.0003866959596052766,0.0003865020116791129,0.00038048799615353346,0.0003870308864861727,0.00038548908196389675,0.000387034029699862,0.0004091719165444374,0.0003922909963876009,0.00039525399915874004
0.34271364275495586,0.0,1.0,0.5073628330137581,0.1867819326479414,0.050793393903247885,0.005223924080825835,0.00037319776084491623,3.543351597597556e-05,7.779217204306102e-06,3.62115205078734e-07,1.0909324855332141e-07,3.0411784552157245e-08,7.835529787945329e-09,3.049373237337955e-10,6.180367235675758e-11,6.484821802296701e-12,2.849222613283114e-12,8.71109012440251e-13,2.600809829819552e-13,9.101245845707055e-14,0.00036090798676013947,0.00036669301334768534,0.00036844005808234215,0.00036967801861464977,0.0003911689855158329,0.0003739530220627785,0.00037343893200159073,0.00038023607339709997,0.0003756729420274496,0.00037785794120281935,0.0003820799756795168,0.00038232805673033,0.0003902759635820985,0.0004074790049344301,0.00039037305396050215,0.00041051197331398726,0.0004028050461784005
0.8460075613079088,0.0,1.0,0.5089217339409515,0.030235069411492437,0.00798418356425471,0.0042164128979373,0.0003228333020322056,8.124452651206467e-05,7.236992772866554e-08,2.7989052693718363e-08,1.0649686769907585e-09,6.07259655287226e-10,4.6542336933315413e-11,1.5339837515213272e-11,9.131706187792389e-12,1.9497496742142528e-12,1.6067564465834603e-13,1.1048279431245993e-13,3.933911414885381e-14,3.9697978925796103e-14,0.00038397498428821564,0.00036797206848859787,0.00036614795681089163,0.00036814494524151087,0.00037017406430095434,0.00037593801971524954,0.00037170201539993286,0.0003783430438488722,0.00037722091656178236,0.00037924095522612333,0.00038224796298891306,0.0003919369773939252,0.0003862980520352721,0.0003899009898304939,0.0003884340403601527,0.00040304800495505333,0.00039876403752714396
0.8924876896873263,0.0,1.0,0.5084875200409442,0.020551491164198386,0.005312861721676069,0.002993352134892878,0.0002701499651330772,7.142472434113164e-05,1.3261760753941099e-06,5.553117545001785e-07,1.0477155769784436e-08,6.1669186641304076e-09,6.106310997487352e-10,2.121759499767328e-10,1.315908484383085e-10,3.1335089582444546e-11,1.5921577506227229e-12,1.0998836572649692e-12,8.556407124516937e-14,5.807838686555652e-14,0.0003605110105127096,0.0003739660605788231,0.0003686109557747841,0.00036982190795242786,0.00037058605812489986,0.00037448806688189507,0.0003738540690392256,0.0004087879788130522,0.0003761149710044265,0.0003790169721469283,0.00038036098703742027,0.0003853150410577655,0.00039908697362989187,0.00038995291106402874,0.00039106595795601606,0.00039098900742828846,0.00039385794661939144
0.5314138115972438,0.0,1.0,0.5070888799382374,0.11373484669231516,0.03287453481158809,0.008728470541876606,0.00013733324606686505,2.164657767723427e-05,2.7928285548766416e-06,3.6843465480823446e-07,6.972421042585899e-08,2.859055082702138e-08,3.2617555361528894e-09,5.557678218795359e-10,2.0743193591022625e-10,5.007960451747798e-12,1.5011010788084281e-12,6.904868511189152e-13,1.152790642192126e-13,5.83779899623619e-14,0.00036988791543990374,0.00036723294761031866,0.0003683019895106554,0.00037519505713135004,0.00037909799721091986,0.0003793139476329088,0.0003707180730998516,0.00038110092282295227,0.00037432601675391197,0.0003786979941651225,0.00039277493488043547,0.00038696196861565113,0.00039003300480544567,0.00039136491250246763,0.00038761994801461697,0.0003923799376934767,0.0003941729664802551
0.9475355996659923,0.0,1.0,0.5078074759803712,0.00972847045265615,0.0024499723299263245,0.0014791767542668142,0.00015742715007796207,4.39347377907808e-05,1.7181690501245584e-06,7.812428735979379e-07,2.3324582236967462e-09,1.4202915398249153e-09,1.7575868799295673e-10,6.452890169150803e-11,4.176342425838159e-11,1.1118753942805232e-11,1.993003618932632e-13,1.4532052300411464e-13,3.825806329025168e-14,3.646687942734806e-14,0.000360728008672595,0.0003691260935738683,0.0003670579753816128,0.0003716070204973221,0.0003915029810741544,0.00037584302481263876,0.00038083596155047417,0.0003774029901251197,0.0003861798904836178,0.00040830601938068867,0.00037945504300296307,0.00038557802326977253,0.0004085690015926957,0.0003892469685524702,0.00038862391375005245,0.00039199297316372395,0.00039559195283800364
0.4031402041190819,0.0,1.0,0.5074708720203489,0.16081503784268894,0.04539657313890529,0.006989010058035566,0.0003736747301813815,4.3152279307946796e-05,8.16403682854983e-06,9.700233183850176e-08,2.5565157743608287e-08,8.280630878916038e-09,1.7394758205597966e-09,1.457534777270448e-10,3.7807267698517595e-11,2.3697400959699858e-12,9.379663511233087e-13,3.399836897613261e-13,1.0421541267152552e-13,6.679380374305422e-14,0.00036145898047834635,0.0003669590223580599,0.00037338794209063053,0.0003712340258061886,0.00037384789902716875,0.00037521799094974995,0.00037762592546641827,0.0003775249933823943,0.00037682801485061646,0.00037669797893613577,0.00038123095873743296,0.0003832840593531728,0.0004052460426464677,0.0003930249949917197,0.00038956303615123034,0.00039290403947234154,0.0003943579504266381
0.5089341517513543,0.0,1.0,0.5082334629260004,0.12129289791102574,0.03505424677176872,0.008618258475683276,0.00019236398853125447,2.8928816055836002e-05,4.026567460062381e-06,4.4857779831116085e-07,9.047628317004766e-08,3.5818972095662785e-08,4.666386072805175e-09,7.28543669169349e-10,2.5794702912310023e-10,2.3972931481245784e-12,7.597935518645179e-13,3.3707827685186516e-13,7.255266105115137e-14,5.0725266158771916e-14,0.0003838300472125411,0.0003677379572764039,0.0003678260836750269,0.00036863796412944794,0.0003713520709425211,0.00037350202910602093,0.0003773589851334691,0.0003772380296140909,0.00037824094761162996,0.00037752895150333643,0.00038343993946909904,0.00038644892629235983,0.00039267493411898613,0.00038863997906446457,0.00038836407475173473,0.0003933550324290991,0.00039699894841760397
0.6470717981433252,0.0,1.0,0.5075902190292254,0.07870240622555086,0.022357467634583107,0.008175802953675556,0.00014812892748495535,2.870473522844849e-05,2.2627055637804595e-06,5.273180636295486e-07,6.796027530161839e-08,3.240660127268803e-08,1.1638535528765687e-09,2.763500455300144e-10,1.2863412531977566e-10,1.2596467332418258e-11,2.7063689759425623e-12,1.4737924600689696e-12,1.2521921740174303e-13,6.44102800293053e-14,0.0003628249978646636,0.0003755389479920268,0.0003673100145533681,0.0003780750557780266,0.00037245999556034803,0.0003942030016332865,0.0003795969532802701,0.0003971599508076906,0.0003775979857891798,0.00037938798777759075,0.0003827109467238188,0.0003830849891528487,0.00038857804611325264,0.00038586300797760487,0.00038774299900978804,0.0004135669441893697,0.0004240659764036536
0.4400501082335524,0.0,1.0,0.5081319740274921,0.14623193389809633,0.04182813808710275,0.007771460723106444,0.00033077596602668335,4.227812125860709e-05,7.243074727007196e-06,3.4107898878252045e-07,8.232272753177744e-08,2.8815641065584387e-08,5.233737109738695e-09,5.755856027719104e-10,1.6873728882810795e-10,6.2702273286271055e-12,2.306362878220461e-12,8.944372718033316e-13,2.0261098217677938e-13,7.761511612166776e-14,0.0003617469919845462,0.00036483490839600563,0.0003670710138976574,0.0003887689672410488,0.000390094006434083,0.0003726310096681118,0.0003751020412892103,0.000375793082639575,0.00037639797665178776,0.0003758469829335809,0.0003896040143445134,0.00038200104609131813,0.0004057690966874361,0.000388347078114748,0.0003901419695466757,0.0003882939927279949,0.0003949468955397606
0.6674899231467579,0.0,1.0,0.5073533079121262,0.07311139309566694,0.020654934957132484,0.007911987626085845,0.0001906741722229576,3.8130384333857995e-05,2.6804267300050826e-06,6.702449977288065e-07,7.965042655816866e-08,3.8839646341320187e-08,8.959708656191495e-10,2.223779603977914e-10,1.0686103693980174e-10,1.1804549512104623e-11,2.363636571192207e-12,1.3206049065215613e-12,9.806945106447988e-14,5.6167271366039697e-14,0.00037523999344557524,0.00036611396353691816,0.00036741700023412704,0.00036823004484176636,0.0003742509288713336,0.00037288200110197067,0.0003836060641333461,0.00037791405338793993,0.0003774570068344474,0.0003784300060942769,0.00038166495505720377,0.0003852399531751871,0.0003878490533679724,0.0003902219468727708,0.00039686099626123905,0.00039367296267300844,0.00039389694575220346
0.019766445342691674,0.0,1.0,0.5077335101086646,0.38791523771162395,0.012636601962267789,0.001569598197436346,0.00026848913245111167,5.592061038324718e-06,2.2907081079786003e-06,8.076767337140647e-07,4.219965769019115e-07,3.4501440971448317e-09,1.7620777446243264e-09,4.029157831531523e-10,4.4976915512418155e-11,1.5236718032754972e-11,9.821623877456808e-12,1.7113336301716438e-13,1.5488719240474253e-13,1.4792579778418497e-13,0.0003585650119930506,0.00038823706563562155,0.00036905298475176096,0.00036915100645273924,0.00037362694274634123,0.00037505989894270897,0.000375187024474144,0.00037667108699679375,0.0003782280255109072,0.0003979089669883251,0.00037889694795012474,0.00038275099359452724,0.00039159797597676516,0.0003996890736743808,0.0003892478998750448,0.00039285304956138134,0.00039789907168596983
0.7781514225440124,0.0,1.0,0.5088100109715015,0.04538143411675509,0.012335341326220422,0.005854295491475508,0.00033130068800287703,7.704065767292211e-05,1.9653215889980365e-06,6.630429806514348e-07,4.466104864459483e-08,2.4169062181155568e-08,1.0000578275026396e-09,3.0118745515563507e-10,1.672445628062774e-10,2.9391695473022294e-11,3.64240993089045e-12,2.2906265349330897e-12,3.6718462506080126e-14,3.680813036122329e-14,0.0003800370031967759,0.0003686719574034214,0.000370437977835536,0.00036911002825945616,0.00037247000727802515,0.0003766799345612526,0.00037565105594694614,0.00039695901796221733,0.00038042000960558653,0.0003817870747298002,0.0003836079267784953,0.00038391491398215294,0.00038565800059586763,0.0003893329994753003,0.00039041205309331417,0.0004122090758755803,0.0004107049899175763
0.6678491588479863,0.0,1.0,0.5071915430016816,0.07301445937443957,0.02062543877497619,0.007906968531462433,0.00019138558457411988,3.829340986863661e-05,2.686170255098001e-06,6.72478291308727e-07,7.979808485659744e-08,3.892657554721568e-08,8.892821973614301e-10,2.208824802612486e-10,1.0620001953918907e-10,1.175515032625553e-11,2.3510166986183268e-12,1.3135811454682535e-12,9.88662391109458e-14,5.874105973191429e-14,0.00036389497108757496,0.00036705692764371634,0.00037502101622521877,0.00037013005930930376,0.0003729530144482851,0.0003837280673906207,0.0003752929624170065,0.00037627003621309996,0.0003818259574472904,0.0003800169797614217,0.0003826229367405176,0.00038299092557281256,0.0003899569856002927,0.0003911269595846534,0.000390285043977201,0.00039418903179466724,0.00039952609222382307
0.13865449623341952,0.0,1.0,0.5070655660238117,0.2989752206345252,0.05174303942593591,0.0026833146099345764,0.00035876274963807036,8.187013053600252e-06,2.7324714398553584e-06,6.672833935696925e-07,2.929696391584678e-07,3.092690101299366e-08,1.300700428830386e-08,1.646782329874628e-09,7.08293150457312e-12,1.7866947623429357e-12,1.032268038221368e-12,1.6403665893235353e-13,1.180558985785887e-13,9.920286285591301e-14,0.0003663089592009783,0.0003673030296340585,0.0003756029764190316,0.0003687649732455611,0.00037310493644326925,0.0003769539762288332,0.0003744029672816396,0.00037554395385086536,0.0003793090581893921,0.0003968249075114727,0.00039417401421815157,0.0003865300677716732,0.00039368902798742056,0.0003887839848175645,0.0003896770067512989,0.0004017939791083336,0.000398657051846385
0.9103269101852525,0.0,1.0,0.5073134489357471,0.016970809937621126,0.004350558691951317,0.0025088337915838174,0.00023958833076719485,6.449604237268009e-05,1.6297794774084152e-06,7.018021972561023e-07,8.201165294991145e-09,4.882638580693889e-09,5.235993725829073e-10,1.8536298724662544e-10,1.1663787091118142e-10,2.8853033760548583e-11,1.1523695786991921e-12,8.060386278685214e-13,7.449082493222096e-14,5.213375948821994e-14,0.0003583529032766819,0.0003682319074869156,0.0003683010581880808,0.00036947790067642927,0.0003721170360222459,0.00037537398748099804,0.00037715397775173187,0.0003965760115534067,0.0003759369719773531,0.00037657690700143576,0.00038311199750751257,0.00038790307007730007,0.0003856249386444688,0.00038796605076640844,0.0003925180062651634,0.00039072195068001747,0.0004185970174148679
0.7013911012434323,0.0,1.0,0.5087408809922636,0.06417352839966693,0.017942303334510416,0.00738499630657768,0.0002513813873565492,5.2823792717256236e-05,2.9753599453233127e-06,8.262008053797363e-07,8.47273893676761e-08,4.2777838554841496e-08,1.0252077277628664e-10,2.720351636927578e-11,1.3729348346689212e-11,1.7987728524973003e-12,3.2037982227793116e-13,1.8786708041567886e-13,4.250566120291485e-14,4.183278633151871e-14,0.0003693929174914956,0.0003660790389403701,0.00036920199636369944,0.0003888580249622464,0.00037046195939183235,0.0003760230029001832,0.000374180031940341,0.0003852740628644824,0.00037521403282880783,0.0003974749706685543,0.0003820230485871434,0.0004037769977003336,0.0003871809458360076,0.0003999739419668913,0.0003896299749612808,0.0003914550179615617,0.00039525493048131466
0.2551069310273807,0.0,1.0,0.5077738909749314,0.2297694484461028,0.05617185325588463,0.0018141329251000595,0.00017751588131588455,1.1444571030503482e-05,3.0467988324010906e-06,4.022816157116219e-07,1.443203664785773e-07,3.0048639557444685e-08,9.851823145305487e-09,2.9513150486907905e-10,3.4915846360773655e-11,5.853989286625575e-12,2.931818598553125e-12,6.687975812551554e-13,2.449708519011059e-13,8.946087736591802e-14,0.0003595770103856921,0.00036829104647040367,0.00037081108894199133,0.0003687189891934395,0.00037312903441488743,0.0003754619974642992,0.00037532090209424496,0.0003767560701817274,0.00037811510264873505,0.0003793600481003523,0.0003833259688690305,0.0004059000639244914,0.0003881680313497782,0.0003880999283865094,0.0003914369735866785,0.00039173197001218796,0.0004086740082129836
0.9761283906917078,0.0,1.0,0.5074433110421523,0.0043594491041763625,0.0010827485428771843,0.0006756746351804491,7.757313837541633e-05,2.222843288401075e-05,1.1028662624605958e-06,5.211814019885023e-07,7.290890523289655e-09,4.512271808881388e-09,6.1310167044549e-10,2.3100371340089765e-10,1.5250694702339686e-10,4.275459161050942e-11,5.858636483099412e-14,5.0388287313427974e-14,3.797569129494156e-14,3.8255773526332505e-14,0.0003807320026680827,0.0003721269313246012,0.0003672590246424079,0.0003682259703055024,0.0003715150523930788,0.0003760990221053362,0.0003760710824280977,0.0003772630589082837,0.0003772639902308583,0.00038016389589756727,0.0003863740712404251,0.0003839039709419012,0.0003897530259564519,0.00039178202860057354,0.00038938899524509907,0.000392899033613503,0.00039647798985242844
0.02322758234675848,0.0,1.0,0.5071421910542995,0.3850150525324783,0.014621021811484688,0.0017878344580663271,0.0003038609160881693,5.938455728496308e-06,2.418899882777e-06,8.455624038709296e-07,4.3975482392686345e-07,2.09247695554835e-09,1.0633909923580308e-09,2.3996918995965e-10,2.5986996973678648e-11,8.74055797416619e-12,5.621551391436533e-12,1.4904517200441872e-13,1.3720880707036573e-13,1.3258315132529036e-13,0.00037608202546834946,0.0003744639689102769,0.00036847591400146484,0.00036856404040008783,0.0003705279668793082,0.00037452392280101776,0.0003741290420293808,0.0003751140320673585,0.00037768890615552664,0.0003804709995165467,0.00039079098496586084,0.00038379302714020014,0.0003880830481648445,0.0003915959969162941,0.0003872370580211282,0.00039299100171774626,0.0003939199959859252
0.6102274444332458,0.0,1.0,0.5084691040683538,0.08921496307642804,0.025555510737828878,0.008536819972119398,6.25928478037633e-05,1.1420621324517487e-05,1.0787555681701417e-06,2.1757900221487696e-07,3.2082986619779704e-08,1.4650442491248051e-08,8.7662611185528e-10,1.904264914204056e-10,8.328142220784502e-11,6.238477525980226e-12,1.5073125285897845e-12,7.819911282778983e-13,9.076214334251788e-14,5.361647599662836e-14,0.00037526001688092947,0.00036450393963605165,0.0003681329544633627,0.00036869896575808525,0.00037327001336961985,0.00037576293107122183,0.0003742600092664361,0.0003784929867833853,0.000377318006940186,0.0003789330366998911,0.00038312608376145363,0.00038456509355455637,0.00039717298932373524,0.00038857199251651764,0.00039164803456515074,0.00039397506043314934,0.0003986100200563669
0.8539843761472291,0.0,1.0,0.5071336410474032,0.02853536513741999,0.007508423789958079,0.004011275138056803,0.00031654908484755027,8.036122825539484e-05,3.171882558120478e-07,1.2444706656217275e-07,4.31926343987673e-09,2.4769038395533292e-09,1.9959465112738233e-10,6.641297797342293e-11,3.982848056006009e-11,8.671313169069419e-12,6.496044083230394e-13,4.3675778160872904e-13,4.386096658342425e-14,4.1019065179265885e-14,0.000361110083758831,0.0003657329361885786,0.0003682229435071349,0.000369813060387969,0.0003700670786201954,0.0003854429814964533,0.00037524697836488485,0.00040482403710484505,0.0003777859965339303,0.00037790893111377954,0.00038220698479563,0.0003847669577226043,0.00038552191108465195,0.0003899550065398216,0.00039230205584317446,0.000391579931601882,0.0003954590065404773
0.4898242560924627,0.0,1.0,0.5075352190760896,0.12793393486535934,0.03692687806398014,0.008461798879967404,0.00023630158240642724,3.407093710593554e-05,5.0408626775855856e-06,4.726806106069027e-07,1.0043070116243238e-07,3.8519882930638665e-08,5.557329624655448e-09,7.985259823498951e-10,2.6948158583787974e-10,9.327953811154832e-13,3.127933009440499e-13,1.4044451332854531e-13,5.2920297885311647e-14,4.670672542896977e-14,0.00036175898276269436,0.00036682700738310814,0.00037682696711272,0.0003672919701784849,0.000371075002476573,0.0003737789811566472,0.0003745440626516938,0.0003765040310099721,0.00037926097866147757,0.0003796869423240423,0.00038331805262714624,0.00038589094765484333,0.000387786072678864,0.00038538698572665453,0.0003903629258275032,0.0003909770166501403,0.0004230450140312314
0.24420500076588825,0.0,1.0,0.5096442400244996,0.23561917696304602,0.05648625358009989,0.0013500802631797064,0.00013658957951957014,8.280612624895082e-06,2.254558723517867e-06,3.216363663490246e-07,1.1775531994604892e-07,2.3434957913535162e-08,7.888766015876493e-09,3.060338191556505e-10,3.295564162431347e-11,5.787657329074434e-12,2.9416654398442574e-12,6.417682479965382e-13,2.445203787290713e-13,1.0779687673469104e-13,0.00035909307189285755,0.00038780097384005785,0.0003716968931257725,0.0003891669912263751,0.0003724050475284457,0.0003737179795280099,0.0004020590567961335,0.00037751905620098114,0.00038734497502446175,0.00037768809124827385,0.0003862590529024601,0.0003847610205411911,0.00038675591349601746,0.0003864129539579153,0.0003881050506606698,0.00039333105087280273,0.0003951500402763486
0.843322885761979,0.0,1.0,0.5081118940142915,0.03081077029708932,0.008145954406121276,0.004284948325266776,0.00032469321179439233,8.147091853436541e-05,1.1406658329425537e-08,4.389931273526043e-09,1.7199306371114709e-10,9.788367228802759e-11,7.370742509223279e-12,2.422381956126575e-12,1.4377563698014169e-12,3.0734561030462836e-13,4.6219022602261005e-14,4.175676994870275e-14,3.818594226619856e-14,3.8139395073327484e-14,0.0003619609633460641,0.00037051993422210217,0.00036759302020072937,0.00036896695382893085,0.0003700830275192857,0.00037357606925070286,0.00037598307244479656,0.00037974107544869184,0.0003770070616155863,0.00037662999238818884,0.000426940037868917,0.0003850440261885524,0.00038665207102894783,0.0003906689817085862,0.00039130402728915215,0.000410452950745821,0.0004134359769523144
0.7646672285619996,0.0,1.0,0.507907577091828,0.04854753436483305,0.013266741008945033,0.00615189496875529,0.00032374478462197297,7.402868380550922e-05,2.2835434946380782e-06,7.471262669832682e-07,5.482223886194915e-08,2.9333467409110808e-08,9.97059650628313e-10,2.943046000492418e-10,1.6092631458917326e-10,2.70431951268994e-11,3.596416963413612e-12,2.231474485918511e-12,4.55619054058102e-14,4.3463129150924884e-14,0.0003643069649115205,0.00036706600803881884,0.0003695000195875764,0.00037098699249327183,0.0003783020656555891,0.0003752449993044138,0.0003737050574272871,0.00037954607978463173,0.0003778879763558507,0.00037842500023543835,0.0003831899957731366,0.0003864479949697852,0.00039730698335915804,0.0003894660621881485,0.00038865196984261274,0.00039178202860057354,0.0004178900271654129
0.45645219451427166,0.0,1.0,0.5080428840592504,0.1400358360687267,0.04021584831032701,0.008044919609454401,0.00030355342375342067,4.0446400934882766e-05,6.614182287375055e-06,4.1393908748060897e-07,9.591294612831512e-08,3.465279763444012e-08,5.862642828088549e-09,7.110945477488025e-10,2.189665871552566e-10,5.688191593774978e-12,2.022632921227231e-12,8.114348324635762e-13,1.7647725707040106e-13,7.163972128983418e-14,0.0003583109937608242,0.00036704400554299355,0.0003688789438456297,0.00036967103369534016,0.00037282390985637903,0.00037906598299741745,0.0003810530761256814,0.0003788759931921959,0.00039872201159596443,0.00037897401489317417,0.0003816599491983652,0.00040374300442636013,0.00038967595901340246,0.00039139005821198225,0.0003911170642822981,0.0004028299590572715,0.0003963399212807417
0.28932013610233454,0.0,1.0,0.5074182329699397,0.21216036638080601,0.054584873519028715,0.0032334328476654357,0.00028286736990641416,2.1629855080584463e-05,5.355440316820096e-06,5.282136266035924e-07,1.7744740082568717e-07,4.196173143384882e-08,1.2603747214002294e-08,3.254631134984093e-11,4.931208059386408e-12,7.08710979510162e-13,3.4198959566067605e-13,1.0530348691672871e-13,6.66624471743807e-14,6.07266442995125e-14,0.00037701695691794157,0.0003734020283445716,0.00036736903712153435,0.0003681550733745098,0.00037126801908016205,0.0003749879542738199,0.0003743208944797516,0.00037881999742239714,0.00039616506546735764,0.0003808940527960658,0.0003822389990091324,0.0003869290230795741,0.00038720504380762577,0.000391740002669394,0.0003998370375484228,0.0003937250003218651,0.0004077409394085407
0.4099823882250432,0.0,1.0,0.5080810610670596,0.1580423238424669,0.04474460032773325,0.007151473381823894,0.0003678793885205245,4.332867469234628e-05,8.052270990564183e-06,1.4849351792687443e-07,3.851757693076243e-08,1.266570692923869e-08,2.5933364712553755e-09,2.3007943302130246e-10,6.113227902287526e-11,3.5387684291717717e-12,1.3820840665695283e-12,5.033603144421938e-13,1.3361959371686477e-13,6.416278982625687e-14,0.00036395108327269554,0.00037174008321017027,0.0003724050475284457,0.0003700039815157652,0.00037175894249230623,0.0003788030007854104,0.0003945609787479043,0.0003779740072786808,0.00038706499617546797,0.00038008601404726505,0.0003817519173026085,0.00038443400990217924,0.0003859119024127722,0.00039327098056674004,0.00038921693339943886,0.00039344700053334236,0.0003959889290854335
0.860569919294376,0.0,1.0,0.5081821749918163,0.02714419114386491,0.0071211282490776864,0.0038402968774718356,0.0003105034660736257,7.938979310997529e-05,5.131013116043531e-07,2.036654245659047e-07,6.510060121260214e-09,3.75047064913982e-09,3.143024250266909e-10,1.0539291566399957e-10,6.358438982187603e-11,1.4067472646159135e-11,9.939266630015046e-13,6.711939677217186e-13,5.254618500268151e-14,4.4810625215158456e-14,0.00036028900649398565,0.00036956300027668476,0.0003689270233735442,0.00036931701470166445,0.00037797808181494474,0.0003760650288313627,0.000375295989215374,0.0003801260609179735,0.00037890393286943436,0.00038202700670808554,0.00038913695607334375,0.0003861320437863469,0.00040526699740439653,0.00039116793777793646,0.0003882419550791383,0.0003900970332324505,0.0004163889680057764
0.3361299685293737,0.0,1.0,0.5077335060341284,0.18978128101145536,0.05132464915383012,0.004997962224667726,0.00036689757079019883,3.400538225054023e-05,7.5810989480269985e-06,4.0147047766330816e-07,1.226396356008188e-07,3.3563414106819484e-08,8.82348444607737e-09,2.9900990139227417e-10,5.872983430612832e-11,6.436769744587544e-12,2.8580885041733107e-12,8.580112929317543e-13,2.6087643623312145e-13,9.014665767673021e-14,0.00036094803363084793,0.0003691460005939007,0.00036946393083781004,0.0003894768888130784,0.0003730549942702055,0.0003745349822565913,0.0003742780536413193,0.00037805596366524696,0.00037913303822278976,0.00037797901313751936,0.00038034503813833,0.0003902920288965106,0.00039509590715169907,0.0003902739845216274,0.00038921902887523174,0.00040993199218064547,0.0003942259354516864
0.13832907011604922,0.0,1.0,0.5065538780763745,0.2991911814143803,0.05169798926695394,0.002692188471987296,0.00036022199208375513,8.177795772217528e-06,2.731014694212641e-06,6.677669848657979e-07,2.933343694038015e-07,3.087742707626001e-08,1.2994060851522306e-08,1.6487261109723185e-09,6.564957909359627e-12,1.6594367946434102e-12,9.58593794044513e-13,1.405973141128744e-13,9.504994498957087e-14,7.782791304923984e-14,0.0003605359233915806,0.00036570895463228226,0.0003695579944178462,0.00036936893593519926,0.0003725950373336673,0.00037752394564449787,0.00037291995249688625,0.0003762079868465662,0.0003803969593718648,0.00037712103221565485,0.00038418301846832037,0.0003843560116365552,0.0003881530137732625,0.00039029098115861416,0.0003909049555659294,0.0003921609604731202,0.0004040130879729986
0.3900625901565292,0.0,1.0,0.5084320009918883,0.16620591292279838,0.04662550918446947,0.006656714641124652,0.0003817078610089591,4.239706494199686e-05,8.29463232041509e-06,5.743913984048475e-09,1.5598818554923442e-09,4.903956687736821e-10,1.0801305959097017e-10,8.02580719138298e-12,1.9801036760877127e-12,1.565612814866324e-13,8.704275009388281e-14,7.056332449752714e-14,6.848151905533392e-14,6.864889726043756e-14,0.00036099390126764774,0.00036771909799426794,0.0003711830358952284,0.0004034830490127206,0.00037702801637351513,0.0003804190782830119,0.00037464697379618883,0.0003749669995158911,0.0003773770295083523,0.0003771008923649788,0.00038376706652343273,0.00038360804319381714,0.0003902669996023178,0.0003878319403156638,0.0003884210018441081,0.00038821191992610693,0.0004139520460739732
0.15396358257762643,0.0,1.0,0.507274016039446,0.28896917279862894,0.05359606070036634,0.0022262060750179516,0.0002870497944807553,8.141580126917496e-06,2.641941910681037e-06,6.068444965905672e-07,2.599274970201549e-07,3.108593220190239e-08,1.2700326772293373e-08,1.4435035368162398e-09,2.789036098335061e-11,6.72788056546175e-12,3.815383109325681e-12,5.231044424247662e-13,2.3657336809286877e-13,8.089803624852409e-14,0.0003611920401453972,0.0003671839367598295,0.0003710059681907296,0.00037197896745055914,0.00038001604843884706,0.0003755060024559498,0.00037316593807190657,0.0003791180206462741,0.00037647096905857325,0.000386945903301239,0.00038188707549124956,0.0003825380699709058,0.0003860439173877239,0.0003967479569837451,0.0003884020261466503,0.0003909459337592125,0.0004006110830232501
0.9329007824132532,0.0,1.0,0.5076924349414185,0.012541525104251178,0.0031807049207120243,0.0018867677072938287,0.00019270029808230235,5.3033919870319434e-05,1.7865558246425527e-06,7.956146323143543e-07,2.177123856910789e-09,1.314267668825243e-09,1.5423472305935717e-10,5.584399963049708e-11,3.575517219069158e-11,9.256145208175837e-12,2.469916076510475e-13,1.7819406792192225e-13,4.1353715869164404e-14,3.922849612536883e-14,0.0003606160171329975,0.00036614597775042057,0.00036752806045114994,0.0003785410663112998,0.0003723150584846735,0.00038324692286551,0.0003743759589269757,0.00039156200364232063,0.0003764759749174118,0.0003777609672397375,0.00039399706292897463,0.00038356997538357973,0.00038508197758346796,0.0003891669912263751,0.00038925197441130877,0.00039279903285205364,0.0003967409720644355
0.13799751734790533,0.0,1.0,0.5073599700117484,0.2994113493620485,0.051651838102862155,0.002701190380476374,0.00036170534804375406,8.167971678180938e-06,2.7293824316700323e-06,6.68222382286034e-07,2.9368981143156216e-07,3.082508071386394e-08,1.2980029051153867e-08,1.6505961951399184e-09,6.0353371588986975e-12,1.5261680480782557e-12,8.831083366683831e-13,1.4606392603052533e-13,1.0978821891039211e-13,9.64589301378364e-14,0.00037361797876656055,0.0003673610044643283,0.0003648209385573864,0.00037300598341971636,0.0003723090048879385,0.00037319096736609936,0.0003741779364645481,0.0003782479325309396,0.00037556292954832315,0.0003981140907853842,0.000380569021217525,0.00039040192496031523,0.0003865979379042983,0.0003891449887305498,0.00039265898521989584,0.00039319705683737993,0.0003998939646407962
0.8848490595063606,0.0,1.0,0.5084675630787387,0.022107144057301405,0.005735386519963756,0.0031985626364827583,0.0002814796063961469,7.383712951224963e-05,1.1580607085585816e-06,4.789482598235485e-07,1.0523569328784744e-08,6.1632724314946134e-09,5.881998052291394e-10,2.027013987900255e-10,1.2491357412890247e-10,2.924469715661162e-11,1.6230300604756936e-12,1.1155007872263552e-12,8.029924144734139e-14,5.427780481628394e-14,0.000379447010345757,0.00036793097387999296,0.0003743360284715891,0.00036643806379288435,0.00037181610241532326,0.000372720998711884,0.0003823860315605998,0.00037684699054807425,0.00037916703149676323,0.0003787239547818899,0.00038196402601897717,0.00038747501093894243,0.00038949400186538696,0.0003931749379262328,0.00038793194107711315,0.0003921060124412179,0.00039759697392582893
0.8325292849240071,0.0,1.0,0.5074790349463001,0.033144175084435616,0.008804803168008008,0.004557776497152713,0.00033088037443096527,8.202988010726816e-05,3.523421877171615e-07,1.3290212124335902e-07,5.813699049010247e-09,3.282752825378261e-09,2.2942042677823558e-10,7.437071158767004e-11,4.3706991427157294e-11,9.006500537785892e-12,7.970339076617035e-13,5.266775046979664e-13,4.139232723174656e-14,3.8887718390262805e-14,0.0003656969638541341,0.0003661559894680977,0.00036925391759723425,0.00037013005930930376,0.0003732620971277356,0.0003756460500881076,0.0003736569778993726,0.0003776480443775654,0.00037787691690027714,0.000399918993934989,0.00038132607005536556,0.00038414099253714085,0.00038629607297480106,0.00038863299414515495,0.0003879780415445566,0.00040980102494359016,0.00041470490396022797
0.55218492855933,0.0,1.0,0.5075782880885527,0.10698384046949926,0.030891067497507207,0.008762182758846715,8.457826799477705e-05,1.3891741980481001e-05,1.6635471824762694e-06,2.5060918133922943e-07,4.459635899958078e-08,1.885476735852623e-08,1.8741140535630953e-09,3.433613807756067e-10,1.3412180308643723e-10,5.0604939284594186e-12,1.4387572334621017e-12,6.841441921844007e-13,1.0625160012480578e-13,5.697731127679197e-14,0.00037790299393236637,0.0003782120766118169,0.00036842795088887215,0.00036794005427509546,0.00036997999995946884,0.00037666899152100086,0.0003743469715118408,0.00038178800605237484,0.00037790299393236637,0.00038848898839205503,0.0003858169075101614,0.00038776604924350977,0.00038777291774749756,0.00040115206502377987,0.0003915639827027917,0.0004032040014863014,0.00039446703158318996
0.6526867348692552,0.0,1.0,0.5088710350682959,0.07714873431694609,0.02188420413723965,0.008107544621028617,0.00016022529739787697,3.1322657464895646e-05,2.395305844491494e-06,5.694850611260463e-07,7.181210178942928e-08,3.4458317244092596e-08,1.1147996194187181e-09,2.6803456823030777e-10,1.258847173206446e-10,1.2763717114739446e-11,2.6906229982521114e-12,1.4754559624405463e-12,1.2184898337497565e-13,6.678016627523803e-14,0.0003754849312826991,0.00036636495497077703,0.0003684959374368191,0.00038588594179600477,0.00037030107341706753,0.00037491193506866693,0.00037646095734089613,0.0004073249874636531,0.0003772730706259608,0.00039849302265793085,0.0003825869644060731,0.0003853091038763523,0.0003874329850077629,0.00038977107033133507,0.00039848906453698874,0.00039002299308776855,0.00039752607699483633
0.5164594026356409,0.0,1.0,0.5081940940581262,0.1187328285654993,0.03432130017564198,0.008663898892886763,0.00017427326531636015,2.663158536934955e-05,3.6157195204049796e-06,4.277429268193284e-07,8.447959909066037e-08,3.384902963520764e-08,4.225146520171734e-09,6.800158067202199e-10,2.4515860866700224e-10,3.5009059774596437e-12,1.0882379033688494e-12,4.883844051213421e-13,9.014455140948124e-14,5.010982757140979e-14,0.00037944503128528595,0.0003660130314528942,0.00036777404602617025,0.00037495291326195,0.00036920199636369944,0.0003754610661417246,0.0003805470187216997,0.00037771393544971943,0.00037818995770066977,0.0003776079975068569,0.000379216973669827,0.00038663402665406466,0.00040767702739685774,0.0003895149566233158,0.0003884840989485383,0.0003911620005965233,0.0003939069574698806
0.9766640782165892,0.0,1.0,0.5082494560629129,0.00426041696788721,0.001057876143983324,0.000660550650078451,7.594033593590237e-05,2.177110224530403e-05,1.0844394510392488e-06,5.128309917480313e-07,7.278684869821844e-09,4.506049151585436e-09,6.132601196596857e-10,2.31171278075827e-10,1.5267226816515679e-10,4.284102491261472e-11,4.9867530100674596e-14,4.46866411662129e-14,3.796145568594792e-14,3.817840436009233e-14,0.00037588702980428934,0.0003700490342453122,0.00039321405347436666,0.00036837090738117695,0.00037899892777204514,0.0003968949895352125,0.0003723569680005312,0.0003763070562854409,0.00037875003181397915,0.0003796410746872425,0.0003805559827014804,0.00038507499266415834,0.00038506195414811373,0.0003882879391312599,0.00038928701542317867,0.00039604108314961195,0.00039518100675195456
0.4247769248154559,0.0,1.0,0.5078762820921838,0.15215622890292738,0.04331825583467283,0.007475722808965973,0.00035187225965948774,4.3185620743814885e-05,7.715388527617818e-06,2.513317254844568e-07,6.294947251892828e-08,2.136207400915451e-08,4.129869848935371e-09,4.0992998180427816e-10,1.1448116753657747e-10,5.455566509786735e-12,2.0700671804218893e-12,7.765766135884569e-13,1.8679004251460228e-13,7.488434852905949e-14,0.00037613895256072283,0.00038820598274469376,0.00037075194995850325,0.00037869694642722607,0.0003705390263348818,0.00038036389742046595,0.00037255592178553343,0.00037795095704495907,0.00037733104545623064,0.00039777602069079876,0.00038517697248607874,0.0003909519873559475,0.0003877959679812193,0.00038884999230504036,0.00039102998562157154,0.00039453792851418257,0.0003952659899368882
0.3533376950684678,0.0,1.0,0.5075454680481926,0.1820151737210402,0.04990711340344756,0.005575412091155078,0.00038061721279823225,3.7523519354852486e-05,8.033934927767146e-06,2.9100880779560113e-07,8.570635161202363e-08,2.4590482878112173e-08,6.128158074638492e-09,2.878829489566809e-10,6.124584555247518e-11,5.966371132427931e-12,2.574715525547105e-12,8.113831161296503e-13,2.361461853370462e-13,8.690179797084689e-14,0.00036226899828761816,0.00036557100247591734,0.0003675139741972089,0.00036893796641379595,0.0003704760456457734,0.0003760679392144084,0.00037449097726494074,0.0003776269732043147,0.0003770559560507536,0.0004221800481900573,0.00037884002085775137,0.00038699398282915354,0.00038770295213907957,0.000389602966606617,0.00039054208900779486,0.0003918969305232167,0.0004056079778820276
0.8212307865978454,0.0,1.0,0.5076218140311539,0.03561961059867824,0.009509125335787854,0.0048384141204411615,0.0003351571623543319,8.203091905170674e-05,7.10735882453152e-07,2.6232583272906404e-07,1.2739967726727458e-08,7.133368172404618e-09,4.574624882992948e-10,1.4617763721162943e-10,8.49571287386822e-11,1.6980131117000485e-11,1.6248706310476759e-12,1.0618379842715394e-12,4.638930385157502e-14,4.0094454087570416e-14,0.00037373299710452557,0.0003674640320241451,0.0003751680487766862,0.0003732399782165885,0.00039360299706459045,0.0003941780887544155,0.0003800529520958662,0.00037629110738635063,0.0003765100846067071,0.0003808339824900031,0.0003801250131800771,0.00038637302350252867,0.00039009598549455404,0.00040680193342268467,0.0004011370474472642,0.00039196398574858904,0.000398957054130733
0.7488207796670548,0.0,1.0,0.508298218017444,0.0523392938227693,0.014390304169561103,0.006487319916669961,0.00031117593667121364,6.972700817940989e-05,2.5909662355443435e-06,8.162571214859224e-07,6.574011511019122e-08,3.469433156061773e-08,8.724032284811245e-10,2.512242288310692e-10,1.348118884871537e-10,2.142181042820588e-11,3.0777528030511424e-12,1.8806717959693982e-12,4.714676203436313e-14,3.81502023075349e-14,0.0003594399895519018,0.00038543599657714367,0.0003878059796988964,0.0003886990016326308,0.0003697359934449196,0.00037557200994342566,0.0003746550064533949,0.00039826706051826477,0.00037786702159792185,0.0003799250116571784,0.00038292305544018745,0.00038661505095660686,0.0003864419413730502,0.0003884119214490056,0.0004098890349268913,0.00039544294122606516,0.0003946180222555995
0.893031019536303,0.0,1.0,0.5076736289774999,0.02044135727000346,0.005283049240719712,0.0029787011526458814,0.000269303962997429,7.12406447758535e-05,1.3373470900431172e-06,5.604776120017395e-07,1.0451221670804683e-08,6.1538295787638e-09,6.108944156471121e-10,2.1239088235316415e-10,1.31784349456286e-10,3.14180163373243e-11,1.5852676242577118e-12,1.0957306008351644e-12,8.394717951147142e-14,5.477009108619121e-14,0.00035846594255417585,0.00040499400347471237,0.0003709159791469574,0.00036992307286709547,0.00037218595389276743,0.0003784879809245467,0.00037290097679942846,0.0003801890416070819,0.0003857359988614917,0.0003811599453911185,0.0003838450647890568,0.00040556001476943493,0.00038816488813608885,0.000392140937037766,0.000392064917832613,0.0004116230411455035,0.0003987040836364031
0.09609523297188127,0.0,1.0,0.5074804800096899,0.3284239171181692,0.04351362905743296,0.0034509005432689288,0.00050728380999791,3.7099760411592865e-06,1.3359941507391688e-06,3.793787486361346e-07,1.7791650186264475e-07,1.1702477462592887e-08,5.307690968717002e-09,8.64517476935118e-10,3.2332312895433576e-11,9.15978501518925e-12,5.5178744512448995e-12,4.611663339509505e-13,2.411935303807061e-13,1.2593542780051165e-13,0.00035982602275907993,0.0003695170162245631,0.00037293299101293087,0.00037010200321674347,0.0003715920029208064,0.0003813599469140172,0.00037695292849093676,0.0003969829995185137,0.00037711800541728735,0.0003787300083786249,0.0003821279387921095,0.00038824998773634434,0.00038554402999579906,0.0003882849123328924,0.0003904030891135335,0.00039319705683737993,0.00039682607166469097
0.06751848018741502,0.0,1.0,0.509309338987805,0.3496376246942764,0.03480698950280387,0.0033667708070042345,0.0005251453443901201,1.6673721592928134e-06,6.307885524668955e-07,1.9561297447570273e-07,9.566881471794152e-08,3.67877964955998e-09,1.7484671612723347e-09,3.276915987609035e-10,2.1399981333901504e-11,6.5111432364047805e-12,4.032594130218598e-12,2.4712591319600134e-13,1.5834843101586437e-13,1.2259453882495415e-13,0.00036945496685802937,0.0003722250694409013,0.0003694179467856884,0.0003693319158628583,0.000368015025742352,0.0003711610333994031,0.0003897720016539097,0.0003764790017157793,0.00037570600397884846,0.0003860100405290723,0.0003800499252974987,0.0003850420471280813,0.00038797000888735056,0.00041133398190140724,0.00038911402225494385,0.0003944199997931719,0.0004123919643461704
0.43631665969426314,0.0,1.0,0.5079966300399974,0.1476661065351347,0.04219365565295987,0.0077028336824363774,0.00033633345001663254,4.25713467779614e-05,7.3693406757997475e-06,3.209334037160508e-07,7.817128419860091e-08,2.715977008365673e-08,5.010397184260599e-09,5.379765148686693e-10,1.5589360630941207e-10,6.193669206502542e-12,2.2967030089533087e-12,8.826598372419521e-13,2.034556976363857e-13,7.995758244576923e-14,0.0003609349951148033,0.0003854619571939111,0.00037444091867655516,0.0003696850035339594,0.00037594104651361704,0.0003757169470191002,0.00038231106009334326,0.00037565501406788826,0.0003796389792114496,0.00037770892959088087,0.00038154597859829664,0.00039456202648580074,0.0004072550218552351,0.00038966897409409285,0.00038824998773634434,0.00040810101199895144,0.00039464805740863085
0.6522576064658554,0.0,1.0,0.5070580190513283,0.07726703804970314,0.021920239000910283,0.008112878529912743,0.00015931096875258116,3.1123127780225345e-05,2.3856412745701668e-06,5.663315572635396e-07,7.153446061225243e-08,3.430878162402009e-08,1.1192727924188734e-09,2.688555833394072e-10,1.2618328611671277e-10,1.2760843299776418e-11,2.69471513557853e-12,1.4763712703803672e-12,1.206990805640976e-13,6.480779755858691e-14,0.0003580589545890689,0.00036726100370287895,0.0003657100023701787,0.00037682405672967434,0.00037336908280849457,0.0003743179840967059,0.0003731059841811657,0.0003779549151659012,0.0003782060230150819,0.00037766899913549423,0.0003794309450313449,0.00038794009014964104,0.0003875050460919738,0.00038983789272606373,0.0003832370275631547,0.0004012300632894039,0.00044458999764174223
0.14686373482140425,0.0,1.0,0.5077529239933938,0.29357252944643925,0.05280004912341761,0.002447441939249355,0.00032097508053191814,8.279474885107464e-06,2.7221124857054823e-06,6.436084095593267e-07,2.788722514846283e-07,3.154228295257753e-08,1.3062842951751837e-08,1.5630529065805359e-09,1.9313727721303674e-11,4.757868404539127e-12,2.72061915621132e-12,3.621563772702095e-13,1.7555174257271773e-13,8.01308119057617e-14,0.0003599009942263365,0.000366140971891582,0.0003693379694595933,0.0003858070122078061,0.00037000200245529413,0.0003716200590133667,0.00037435395643115044,0.00037575606256723404,0.0003860649885609746,0.00038168299943208694,0.00038384797517210245,0.00038883904926478863,0.0003841740544885397,0.00038912100717425346,0.0003884130856022239,0.0003931579412892461,0.00039627798832952976
0.5389417662641869,0.0,1.0,0.508419584017247,0.11126290232833469,0.0321518908324079,0.008748085108693031,0.00011835739139653528,1.89406062754272e-05,2.3798179591166814e-06,3.3016357364074043e-07,6.112261276251312e-08,2.534790531315247e-08,2.7561013199732797e-09,4.825269434208107e-10,1.8315419590879e-10,5.3256532880616325e-12,1.5660986814091777e-12,7.289801618948795e-13,1.17339086910727e-13,5.766823291839925e-14,0.00037193496245890856,0.0003883029567077756,0.00037545908708125353,0.00036973098758608103,0.00037717900704592466,0.00037186103872954845,0.00037796504329890013,0.0003774929791688919,0.0003769289469346404,0.000382761936634779,0.00038092699833214283,0.00040323997382074594,0.0003959030145779252,0.0003895070403814316,0.00038633309304714203,0.0003906360361725092,0.0003986990777775645
0.3944815179387544,0.0,1.0,0.5078333710553125,0.1643707581057924,0.046213033103067375,0.006772175908232804,0.0003794542329150342,4.2712886855080096e-05,8.263020687157095e-06,2.9428765458017614e-08,7.911980448391188e-09,2.512968404077591e-09,5.448502787272058e-10,4.223147346674519e-11,1.061865063455691e-11,7.317021740221728e-13,3.017181232016119e-13,1.2076634317373025e-13,6.804066484212041e-14,6.355179694356693e-14,0.0003586959792301059,0.00036862900014966726,0.00036907498724758625,0.0003740240354090929,0.0003725959686562419,0.00037364696618169546,0.00037214101757854223,0.0003766700392588973,0.0003820739220827818,0.00039254501461982727,0.0003829090856015682,0.00038382201455533504,0.0003872220404446125,0.000385057064704597,0.00038820295594632626,0.00039412500336766243,0.00039612106047570705
0.7523289144335528,0.0,1.0,0.5081548829330131,0.051493125034824075,0.014138853638458324,0.006414460687995528,0.00031429494447866337,7.074607684988749e-05,2.529703982358348e-06,8.037929185757362e-07,6.345543141149579e-08,3.359222297695788e-08,9.109833856123185e-10,2.638010918646687e-10,1.4216077060209926e-10,2.287866780864331e-11,3.2329276608726743e-12,1.9823700469065083e-12,4.604468605580226e-14,3.8594490064017945e-14,0.00037367199547588825,0.0003698510117828846,0.0003708800068125129,0.0003681369125843048,0.00037020002491772175,0.00037236895877867937,0.0003810370108112693,0.0003742959816008806,0.0003784520085901022,0.0003785729641094804,0.00038148299790918827,0.00039722106885164976,0.00038599397521466017,0.0003886210033670068,0.00038804602809250355,0.00039444398134946823,0.0003979539033025503
0.4646796378573296,0.0,1.0,0.5081944670528173,0.13699060387377673,0.03940477259976518,0.008164958705342387,0.0002883219046474349,3.919834649319208e-05,6.258241139919675e-06,4.4005191545095344e-07,9.985450333615714e-08,3.663286995865931e-08,5.970720702194438e-09,7.576423373865012e-10,2.38867657171496e-10,4.870629004287115e-12,1.7029076740155447e-12,6.968616323317984e-13,1.5233050279181129e-13,7.068528944826879e-14,0.0003592739813029766,0.0003655130276456475,0.0003693019971251488,0.00038632506038993597,0.0003717599902302027,0.0003723500994965434,0.0003746770089492202,0.000375902047380805,0.00037489901296794415,0.00038104807026684284,0.0004008570685982704,0.00038351607508957386,0.00038639502599835396,0.0003976239822804928,0.0003915609559044242,0.00039514503441751003,0.0004015680169686675
0.20837934143501502,0.0,1.0,0.5075759569881484,0.2557077834495403,0.05667758749162985,0.00016881829253610512,1.893038246002078e-05,9.068414631399703e-07,2.652822688641529e-07,4.707582849812823e-08,1.8386012537482097e-08,3.0921644050849145e-09,1.1297123231422197e-09,7.70193176237913e-11,5.600589714970589e-12,1.1312486671021652e-12,6.06063646163752e-13,1.3438090627179192e-13,8.840293932189905e-14,7.434479770132596e-14,0.00037623802199959755,0.00036558706779032946,0.00036800303496420383,0.0003714320482686162,0.0003743170527741313,0.00037436094135046005,0.00037619401700794697,0.00039579393342137337,0.00038322294130921364,0.0003986790543422103,0.00038102001417428255,0.0003899509320035577,0.00038809492252767086,0.00038997293449938297,0.0003986000083386898,0.0003916179994121194,0.00039637601003050804
0.08598235011094513,0.0,1.0,0.507521157967858,0.3357934363044577,0.04076433589246405,0.0034878518347172868,0.0005237833823374834,1.8900592031659368e-06,6.927143917258271e-07,2.0315531982609192e-07,9.671936882813569e-08,5.431714431234074e-09,2.505564503651236e-09,4.2983141677341986e-10,2.0323986618551517e-11,5.9077711735087305e-12,3.593132659679971e-12,2.7864681488940173e-13,1.6214958104554874e-13,1.0214418117689218e-13,0.0003593049477785826,0.0003664490068331361,0.00038008391857147217,0.00036927906330674887,0.000373873976059258,0.00039342406671494246,0.0003726979484781623,0.00038410292472690344,0.00037684699054807425,0.00037888495717197657,0.00038145994767546654,0.0003864950267598033,0.0003971810219809413,0.000389717984944582,0.0003901009913533926,0.00039266201201826334,0.0004035760648548603
0.8231076228068998,0.0,1.0,0.5092419399879873,0.03520604367532891,0.00939108152718066,0.004792164546419575,0.0003346016396316378,8.207102711532297e-05,6.51407466002825e-07,2.4130938065998024e-07,1.1525307070994228e-08,6.462385090339153e-09,4.2065053096134695e-10,1.34741049957222e-10,7.845722871199321e-11,1.5761412924130772e-11,1.4889659572284549e-12,9.75736437904486e-13,4.825338220822144e-14,4.311059862331459e-14,0.00037110794801265,0.0003663098905235529,0.000387780019082129,0.0003764689899981022,0.0003720730310305953,0.00037252192851155996,0.00037275406066328287,0.0003765739966183901,0.00037557503674179316,0.00038551795296370983,0.00038040499202907085,0.0003876200644299388,0.00038690492510795593,0.00042813096661120653,0.00038691400550305843,0.0003912700340151787,0.0003963819472119212
0.13721125779061238,0.0,1.0,0.5079128630459309,0.2999340368632118,0.051541368864490705,0.002722379386643532,0.0003652092758500235,8.142928125150457e-06,2.7249131841917356e-06,6.691507621235273e-07,2.9446690405395177e-07,3.069312203924737e-08,1.2943334631827087e-08,1.6545575347583745e-09,4.777451793100968e-12,1.2101083394822012e-12,7.028986718977563e-13,1.244934704286553e-13,9.619989933796145e-14,8.491670459938038e-14,0.00036538601852953434,0.00036692898720502853,0.0003683909308165312,0.0003681490197777748,0.00037032400723546743,0.0003742449916899204,0.0003727040020748973,0.0003766799345612526,0.0003842639271169901,0.0003781390842050314,0.00037992000579833984,0.0003898580325767398,0.0003863680176436901,0.00038945197593420744,0.0003886419581249356,0.0003936199937015772,0.00039944006130099297
0.39291817669707396,0.0,1.0,0.5076059569837525,0.16501840772341506,0.04635930505870806,0.006731696803730463,0.00038030632669014007,4.260816119688171e-05,8.275687568269799e-06,1.702392983021582e-08,4.59327034449828e-09,1.4536521401124505e-09,3.169497116056442e-10,2.4204460164169154e-11,6.051180501032564e-12,4.2601556595275744e-13,1.7951449379562817e-13,8.201529166926055e-14,5.68886181352309e-14,5.4314331666982855e-14,0.0003756660735234618,0.0003706919960677624,0.0003901449963450432,0.00037010700907558203,0.00038026494439691305,0.000404816004447639,0.0003744480200111866,0.0003768079914152622,0.00037737598177045584,0.0003775539807975292,0.00038232002407312393,0.00040759099647402763,0.0003854288952425122,0.0003964869538322091,0.00039000704418867826,0.00041313504334539175,0.0003983639180660248
0.8728589587741787,0.0,1.0,0.5091807870194316,0.0245768374897836,0.006411518320922321,0.003517598630341521,0.00029713978746786167,7.697418013768261e-05,8.575704729133721e-07,3.4766536699252384e-07,9.346382989326633e-09,5.430083726063215e-09,4.872920509519466e-10,1.6571160009373712e-10,1.0107080726121503e-10,2.302335964908164e-11,1.4493003216640964e-12,9.874030330653007e-13,6.870813110566012e-14,5.087251075882535e-14,0.00037551193963736296,0.00036687508691102266,0.00037248001899570227,0.0003704000264406204,0.00038138998206704855,0.0003728510346263647,0.00037309504114091396,0.00037687201984226704,0.00037911999970674515,0.0003785439766943455,0.0003826060565188527,0.00038529804442077875,0.0003881019074469805,0.00038830400444567204,0.0003977679880335927,0.0004105160478502512,0.00039488705806434155
0.6560738790950633,0.0,1.0,0.5080359119456261,0.07621747792439822,0.0216005648001369,0.008064770961239186,0.0001673815791090902,3.289387903117516e-05,2.468841863491417e-06,5.939480945889505e-07,7.390505964193218e-08,3.5595273538736764e-08,1.0754820482926172e-09,2.605070986952659e-10,1.230021506448262e-10,1.2727533186646208e-11,2.653129187699359e-12,1.460333575627044e-12,1.1688965241269631e-13,6.414468608711216e-14,0.0003804570296779275,0.0003649030113592744,0.00036782596725970507,0.00037273496855050325,0.00038191303610801697,0.00037269399035722017,0.00037839298602193594,0.00038339197635650635,0.00037363707087934017,0.0003790520131587982,0.00038110301829874516,0.0003836899995803833,0.00039581896271556616,0.00039022008422762156,0.00038646196480840445,0.0004024519585072994,0.0004122739192098379
0.5664206508096447,0.0,1.0,0.5082381890388206,0.10248038053976999,0.02955216571711245,0.008749116644917142,4.800097908408203e-05,8.100437588383426e-06,9.191287233243519e-07,1.5013626681686513e-07,2.5572534651021123e-08,1.103006822619482e-08,9.870667529463545e-10,1.893210212241787e-10,7.617055080073124e-11,3.576541382452498e-12,9.798601186965421e-13,4.767526944778977e-13,7.543424765129698e-14,4.927832633993188e-14,0.00035897595807909966,0.0003664150135591626,0.00036865705624222755,0.00036593200638890266,0.00037441193126142025,0.00037287198938429356,0.0003735659411177039,0.0003746550064533949,0.00037695805076509714,0.0003772919299080968,0.00038195797242224216,0.00038393703289330006,0.0003875220427289605,0.0003905409248545766,0.0003906810889020562,0.0003926539793610573,0.00039720500353723764
0.7105327717426778,0.0,1.0,0.5081571110058576,0.0618336962811025,0.017235563871096673,0.0072255521419359574,0.0002653363621641222,5.6475697328055587e-05,2.970537622136958e-06,8.466038967636874e-07,8.31694381444852e-08,4.236729674037035e-08,1.286690909571259e-10,3.4720677269604225e-11,1.77432352526676e-11,2.420625239536073e-12,4.12953289667566e-13,2.4491128619800227e-13,3.990354584667521e-14,3.938882907675329e-14,0.0003602339420467615,0.00036680803168565035,0.000369022018276155,0.0003702550893649459,0.00037336593959480524,0.0003781690029427409,0.00037094601429998875,0.0003770070616155863,0.0003780811093747616,0.0003738960949704051,0.00038548605516552925,0.0003951579565182328,0.00038756499998271465,0.000387079082429409,0.0003892910899594426,0.00039300695061683655,0.00041974999476224184
0.6015584524560157,0.0,1.0,0.5080563360825181,0.09177170510818426,0.02633046202022204,0.008598469554499335,4.123203795143795e-05,7.412189696060653e-06,7.277341295660781e-07,1.413228743002884e-07,2.146865632314235e-08,9.698358589455266e-09,6.362253707370251e-10,1.3508152408088776e-10,5.815884872643375e-11,4.0376598062167254e-12,1.0006295717113224e-12,5.151847056791238e-13,7.125148879572952e-14,4.8278237806041336e-14,0.00037512602284550667,0.00039681291673332453,0.00037619401700794697,0.0003700118977576494,0.00037276209332048893,0.0003735339269042015,0.0003738619852811098,0.0003790969494730234,0.0003745859721675515,0.00037763197906315327,0.00039921398274600506,0.0003846780164167285,0.0003898610593751073,0.00038722995668649673,0.000391516019590199,0.0003954339772462845,0.0003962659975513816
0.41865608731480164,0.0,1.0,0.5075616469839588,0.1545735461133032,0.04391080740754522,0.007346072249418115,0.0003590513280649316,4.3332332816141865e-05,7.870001849600704e-06,2.1041392425559474e-07,5.34753499037108e-08,1.7915322700599852e-08,3.5480102666185855e-09,3.367707548652174e-10,9.216128245325588e-11,4.779212596079653e-12,1.833807122823627e-12,6.803301804273836e-13,1.6793674942669823e-13,6.993190068491245e-14,0.00037633604370057583,0.0003737369552254677,0.00036998302675783634,0.0003779419930651784,0.0003704190021380782,0.00037202006205916405,0.00037149700801819563,0.0003816880052909255,0.000381608959287405,0.0003815540112555027,0.00038288801442831755,0.0003862500889226794,0.00038683204911649227,0.00038751098327338696,0.000389724038541317,0.0004120520316064358,0.00039698893669992685
0.5612230678900442,0.0,1.0,0.5083852329989895,0.10411326343903961,0.0300389284134455,0.008757212995110742,6.13654076142951e-05,1.0254939522550352e-05,1.1870574471687632e-06,1.8841317280253108e-07,3.2614534664151495e-08,1.3966374662838346e-08,1.3001476485403387e-09,2.4531771640540575e-10,9.76547762762094e-11,4.25713841636854e-12,1.1817756423523686e-12,5.701860621997547e-13,8.775609936050069e-14,5.191965365189303e-14,0.0004094860050827265,0.00036578101571649313,0.0003690380835905671,0.0003682950045913458,0.00037166301626712084,0.00037193705793470144,0.0003827849868685007,0.00037510297261178493,0.0003955309512093663,0.0003803370054811239,0.00038140302058309317,0.00038513296749442816,0.0003971010446548462,0.00039116106927394867,0.00038787710946053267,0.0003931360552087426,0.00039516203105449677
0.5219184707692535,0.0,1.0,0.5081079419469461,0.1168946715075267,0.03379155511860779,0.008691465274967022,0.00016092523388306585,2.48746609799564e-05,3.3157177721420482e-06,4.0878241981189153e-07,7.949778380993606e-08,3.212659999327038e-08,3.883715344102521e-09,6.385336048137487e-10,2.331800096050811e-10,4.172000741055946e-12,1.2803731451939669e-12,5.786944485688106e-13,1.0352704032528888e-13,5.6697626409507104e-14,0.00039054208900779486,0.00036736298352479935,0.0003701389068737626,0.0003688120050355792,0.0003719860687851906,0.00037271901965141296,0.0003939640009775758,0.0003758890088647604,0.0003773089265450835,0.0003796929959207773,0.0003828839398920536,0.00038519094232469797,0.0003885800251737237,0.0003890210064128041,0.0003916530404239893,0.00039359298534691334,0.0003984780050814152
0.6766523825096377,0.0,1.0,0.5100953180808574,0.0706542154953648,0.019907623652218574,0.0077800558525192055,0.00020838688135879272,4.224786697900174e-05,2.8093692198022126e-06,7.236763333918027e-07,8.278061537535716e-08,4.075863203364651e-08,7.092205478898344e-10,1.7937556515335362e-10,8.73869113283949e-11,1.0141021728961026e-11,1.9646926427251797e-12,1.1096427344079121e-12,7.951295732066725e-14,5.080073446764367e-14,0.0003800300182774663,0.00038725603371858597,0.0003693989710882306,0.00037059595342725515,0.0003902929602190852,0.00037234905175864697,0.0003741299733519554,0.0003760299878194928,0.00038155296351760626,0.00039842096157372,0.00038234691601246595,0.000385727034881711,0.00040536699816584587,0.0003881630254909396,0.00040888204239308834,0.0004026399692520499,0.00039565900806337595
0.21227713884074295,0.0,1.0,0.5117577679920942,0.25345564873615456,0.05672800147752089,6.184259755229926e-06,6.860687213924173e-07,3.381888037587206e-08,9.81761573984454e-09,1.70514035387482e-09,6.613970196978099e-10,1.134834893574209e-10,4.1103435439945636e-11,2.670302576259035e-12,2.2088169113196307e-13,8.400033549416454e-14,7.695728010598893e-14,7.410116004955851e-14,7.443951324679713e-14,7.351269291003018e-14,0.0003767539747059345,0.00036799104418605566,0.0003688080469146371,0.0003701029345393181,0.000379886943846941,0.00037267792504280806,0.0003734258934855461,0.0003837059484794736,0.0003768840106204152,0.00037907296791672707,0.00038325798232108355,0.00038633099757134914,0.0003913259133696556,0.00039266806561499834,0.0003921280149370432,0.0003919699229300022,0.00040884793270379305
0.17196035193702286,0.0,1.0,0.5077905190410092,0.27758084313636566,0.05516523403882266,0.0016054591958549723,0.00019805403740828448,6.902978005786048e-06,2.165926471207314e-06,4.603109517462005e-07,1.913827890388251e-07,2.6006924972884462e-08,1.0255613962789314e-08,1.0103442224741707e-09,3.7365965872020755e-11,8.523943985778061e-12,4.736832108389333e-12,7.253801279460357e-13,3.160266065521706e-13,9.981809853073936e-14,0.0003754770150408149,0.00036892492789775133,0.00036908499896526337,0.0003708300646394491,0.0003723569680005312,0.00039224489592015743,0.00037325697485357523,0.000376450945623219,0.00037778401747345924,0.0003790060291066766,0.0003806350287050009,0.0003840470453724265,0.00038699398282915354,0.0003903110045939684,0.0003888190258294344,0.00039223406929522753,0.00041014107409864664
0.47609175667866066,0.0,1.0,0.5086568450788036,0.1328341469507451,0.03827926879777267,0.008312674619879794,0.0002656559208008325,3.711182762931299e-05,5.727057649834427e-06,4.638592397609303e-07,1.0219822758411124e-07,3.827291873857976e-08,5.911342399576256e-09,7.955252998116203e-10,2.588640082918824e-10,3.2836432518916035e-12,1.1200787638115755e-12,4.67991566362391e-13,1.0273699023724814e-13,5.589372322988354e-14,0.0003766639856621623,0.00036697695031762123,0.00036936404649168253,0.00037526991218328476,0.00036910700146108866,0.00037267396692186594,0.0003730329917743802,0.00037605303805321455,0.00037735002115368843,0.00037683499976992607,0.00038450397551059723,0.0003817740362137556,0.0003849469358101487,0.00041655905079096556,0.0003861660370603204,0.0003938500303775072,0.0003954468993470073
0.21517827462871852,0.0,1.0,0.5075328820385039,0.2517901637992157,0.05675323548045668,0.000115534516856331,1.271431452087515e-05,6.39875369372195e-07,1.8469470528100166e-07,3.155893418355141e-08,1.2178360415377728e-08,2.1202968680214557e-09,7.631095011597264e-10,4.7739295770738365e-11,3.78948255196369e-12,7.507667178051286e-13,4.051090144036465e-13,1.1831581303431334e-13,9.542117733160284e-14,9.256849439920286e-14,0.00035846501123160124,0.0003682160750031471,0.0003665100084617734,0.0003692479804158211,0.0003927629441022873,0.00038855394814163446,0.0003733679186552763,0.00039411894977092743,0.000380269018933177,0.00039835995994508266,0.00038521504029631615,0.0003814080264419317,0.00038507895078510046,0.0003877920098602772,0.0003981859190389514,0.00039437401574105024,0.00040931894909590483
0.6795270092089578,0.0,1.0,0.5085093610687181,0.06988974746825095,0.0196753150668418,0.0077370103087402225,0.00021375366901773746,4.352056389578369e-05,2.8422848134648557e-06,7.388486195319983e-07,8.34902333632633e-08,4.123126911522636e-08,6.446352235167641e-10,1.6398551699860567e-10,8.022828085759122e-11,9.449612820960958e-12,1.8114472774925934e-12,1.02645673594089e-12,7.703604523872045e-14,5.425561534126483e-14,0.000357814016751945,0.00036776799242943525,0.0003658509813249111,0.0003782060230150819,0.0003699379740282893,0.0003754300996661186,0.00039349100552499294,0.0003759280079975724,0.00043180095963180065,0.00037773000076413155,0.0003802059218287468,0.0003861479926854372,0.00038752600084990263,0.00038756895810365677,0.0003909599035978317,0.00040263705886900425,0.0004002269124612212
0.20698515964083974,0.0,1.0,0.5073710411088541,0.25651739599266904,0.05665484554036333,0.00022671018907544373,2.5519171380581216e-05,1.209777569316817e-06,3.548704722342696e-07,6.345248208811761e-08,2.484295538116383e-08,4.14781121963458e-09,1.5200107073454468e-09,1.0538033881259221e-10,7.519550168532315e-12,1.5249345547187698e-12,8.182924280136406e-13,1.7045067315861286e-13,9.991831210098107e-14,7.682290983781454e-14,0.00035866000689566135,0.0003708560252562165,0.0003689620643854141,0.00036799407098442316,0.0003711009630933404,0.0003735210048034787,0.0003741669934242964,0.0003757739905267954,0.0003799030091613531,0.00037912395782768726,0.0003807829925790429,0.0003844460006803274,0.00038912997115403414,0.00038862694054841995,0.00039023603312671185,0.00039164593908935785,0.00039616599678993225
0.1346920249233473,0.0,1.0,0.5075043149990961,0.3016141915651863,0.05117761803330582,0.002788741862538499,0.00037630037338025763,8.046195899834387e-06,2.7049049235279356e-06,6.70665211193598e-07,2.9631882387700686e-07,3.019694695463831e-08,1.279356236245409e-08,1.6627521672663705e-09,6.962211012104629e-13,1.9460059898484996e-13,1.305688288945456e-13,8.249262464388429e-14,8.176467292343878e-14,8.150035807109e-14,0.00037613208405673504,0.0003795209340751171,0.0003779929829761386,0.0003692139871418476,0.0003725950373336673,0.00038079102523624897,0.00039341591764241457,0.0003761700354516506,0.00038303504697978497,0.0003799210535362363,0.0003822200233116746,0.00039215199649333954,0.0003905720077455044,0.0003903909819200635,0.00038856593891978264,0.00038932100869715214,0.0003981590270996094
0.3607586865182536,0.0,1.0,0.5086010609520599,0.1787382024443533,0.049268952047567226,0.005810957552871116,0.00038383797109531293,3.881420280737189e-05,8.163825310516683e-06,2.3691815991620608e-07,6.866561094839807e-08,2.0088314741842515e-08,4.888085498273405e-09,2.5694441406456297e-10,5.646605035058566e-11,5.205366607639641e-12,2.218801339324667e-12,7.139705565667779e-13,2.0772366967784042e-13,8.466720755408435e-14,0.00035781203769147396,0.00036810606252402067,0.0003671159502118826,0.00037516490556299686,0.00037427700590342283,0.0003759110113605857,0.0003740020329132676,0.0003770469920709729,0.0003764170687645674,0.00037761498242616653,0.0003873399691656232,0.00038657698314636946,0.0003866039915010333,0.0004177780356258154,0.0004099899670109153,0.0003914020489901304,0.0004106699489057064
0.26480717732157966,0.0,1.0,0.5082075219834223,0.22466334289873524,0.05580820315666354,0.0022236907370899364,0.0002110374524202682,1.4325981197220649e-05,3.737466392648056e-06,4.581004931858867e-07,1.6136216189971325e-07,3.490472309178436e-08,1.1171748268598823e-08,2.4733207915038834e-10,3.1595627499369674e-11,5.077175894330172e-12,2.5092882530753867e-12,5.963057633189376e-13,2.168990947007542e-13,8.602828930567137e-14,0.00036663305945694447,0.0003684619441628456,0.0003673230530694127,0.00036983098834753036,0.00037350691854953766,0.00037410203367471695,0.00037509400863200426,0.000378509983420372,0.00037621590308845043,0.00037875096313655376,0.00038024899549782276,0.0003849429776892066,0.00038649002090096474,0.0003902370808646083,0.00039082998409867287,0.0003894480178132653,0.00040689692832529545
0.8883654530628405,0.0,1.0,0.5088006330188364,0.021389313289849807,0.005540091053093336,0.003104275751904166,0.0002763949363810699,7.27671508480873e-05,1.2379446540782098e-06,5.149296361047858e-07,1.0576949550938197e-08,6.208903895927408e-09,6.028178716774612e-10,2.0853389029174594e-10,1.2888891702871927e-10,3.0412861386552356e-11,1.62153839424412e-12,1.1177707723929125e-12,8.151028347401748e-14,5.463726504643944e-14,0.00036150310188531876,0.00036753492895513773,0.0003710249438881874,0.0003750979667529464,0.0003722680266946554,0.00037558504845947027,0.0003755009965971112,0.0003957989392802119,0.00041795801371335983,0.0003799699479714036,0.0003815781092271209,0.00038926792331039906,0.0003875319380313158,0.0003931489773094654,0.0003877129638567567,0.00039504794403910637,0.0003967409720644355
0.10740295628857721,0.0,1.0,0.507543405983597,0.32035689902662406,0.046198015004586965,0.0033351195411708808,0.0004784495250708053,5.4768431104260446e-06,1.9334256826390666e-06,5.287782009993862e-07,2.437718110884876e-07,1.8637638524918932e-08,8.291087115502304e-09,1.270252819075165e-09,3.344929415001074e-11,9.201937326029926e-12,5.483647562014887e-12,5.168621139955265e-13,2.645224774767867e-13,1.3527161171197482e-13,0.00035864696837961674,0.0003664400428533554,0.00036748999264091253,0.0003720440436154604,0.00037721707485616207,0.0003734250785782933,0.00038135203067213297,0.0004027850227430463,0.00037652498576790094,0.00037752289790660143,0.00038250198122113943,0.00038317497819662094,0.0003852930385619402,0.0003892650129273534,0.0003902800381183624,0.0003915169509127736,0.000396406976506114
0.12196896420962289,0.0,1.0,0.5086280619725585,0.3102275367686569,0.04910232001744163,0.0030854856832299984,0.00042858676977166883,7.182019953499865e-06,2.4704688838200945e-06,6.420775176700162e-07,2.8942586359634846e-07,2.6076810775451395e-08,1.1306445577683284e-08,1.5917606664662234e-09,1.919919887966878e-11,5.0842227726905e-12,2.9875262128915732e-12,3.293554535036171e-13,1.769771519500455e-13,1.1585687314561012e-13,0.00036018306855112314,0.0003644289681687951,0.0003689960576593876,0.00037024705670773983,0.00037203996907919645,0.00037424592301249504,0.00037117302417755127,0.0003739480162039399,0.0003845610190182924,0.0003886279882863164,0.00038283003959804773,0.00038418197073042393,0.00038710504304617643,0.0003874229732900858,0.00038805895019322634,0.0004142170073464513,0.00041487300768494606
0.8198088582380241,0.0,1.0,0.5081135910004377,0.035933569623866714,0.009598836486708624,0.004873353099068246,0.0003355371173772493,8.19900344337437e-05,7.555789606689671e-07,2.78101463398432e-07,1.367572003752718e-08,7.649089229896175e-09,4.849471628141666e-10,1.5467469109960314e-10,8.976777811286134e-11,1.7871098192751073e-11,1.7267238879468542e-12,1.1263923181511719e-12,4.776963003106089e-14,3.998535420762841e-14,0.00037878507282584906,0.00036575004924088717,0.0003688629949465394,0.0003756469814106822,0.00037224602419883013,0.0003754650242626667,0.0003739739768207073,0.0003761929692700505,0.0004126080311834812,0.0003781949635595083,0.00038701598532497883,0.00038514507468789816,0.0003945630742236972,0.0004058399936184287,0.0003877839772030711,0.000408552004955709,0.00040286092553287745
0.04417510294416127,0.0,1.0,0.5081602109130472,0.36788944636629234,0.0253078893872962,0.002793890531304927,0.00045634992691425986,5.378320304714305e-06,2.1162903497208564e-06,7.00653013174451e-07,3.541435568767486e-07,5.596463929599527e-09,2.757687477064378e-09,5.723538794785615e-10,5.0376222003109296e-11,1.617588437462293e-11,1.0223265039122496e-11,3.5923754121186444e-13,2.183597784406068e-13,1.4412597247792208e-13,0.0003711229655891657,0.00036758696660399437,0.00037272204644978046,0.00036801001988351345,0.0003800499252974987,0.0003751650219783187,0.0003931859973818064,0.0003966100048273802,0.00037758389953523874,0.0003784999717026949,0.00038018100894987583,0.0003821279387921095,0.00038655800744891167,0.0003881820011883974,0.00038486102130264044,0.00039588497020304203,0.0004103860119357705
0.948645498712641,0.0,1.0,0.5074682550039142,0.009516958039244728,0.002395422798620758,0.0014481491645606263,0.00015459651163223163,4.318989931914092e-05,1.7067440085861333e-06,7.772495756415215e-07,2.655867209499526e-09,1.6182707884930664e-09,2.0103426736127185e-10,7.388602091191493e-11,4.7856493860710096e-11,1.276841340255335e-11,2.2100685513289507e-13,1.6053648884290322e-13,4.056802113118106e-14,3.8292156743998225e-14,0.0003616639878600836,0.0003751119365915656,0.0003759689861908555,0.00037294800858944654,0.0003721370594576001,0.0003954150015488267,0.0003738939994946122,0.00037986994720995426,0.0003846789477393031,0.00037786702159792185,0.00038604706060141325,0.0003855680115520954,0.00038721296004951,0.0003909339429810643,0.0004075380275025964,0.0003920110175386071,0.0003947049845010042
0.17034119365851885,0.0,1.0,0.5084081009263173,0.2785892843853932,0.05504873084180734,0.001664373534136479,0.00020615588757711396,7.065196671951214e-06,2.223601335667543e-06,4.760142698625784e-07,1.9844841317048374e-07,2.6677911917276626e-08,1.0554416762398823e-08,1.0541168976420318e-09,3.731372904881514e-11,8.555342677722765e-12,4.766250296850336e-12,7.234053103639751e-13,3.1191194605135843e-13,7.989441690491105e-14,0.00036083697341382504,0.000368715962395072,0.0003895469708368182,0.00037195696495473385,0.00037178804632276297,0.00037575396709144115,0.0003707340219989419,0.0003822909202426672,0.00037619099020957947,0.0003788439789786935,0.000379268079996109,0.0003860080614686012,0.0003893100656569004,0.00038831494748592377,0.0003891470842063427,0.00039450102485716343,0.00042145198676735163
0.4936720762706458,0.0,1.0,0.5086626119446009,0.12658031830098596,0.03654874577993759,0.008498039951353516,0.0002277181830803516,3.3118559102453005e-05,4.841222427290319e-06,4.7121686976557514e-07,9.909075513185764e-08,3.825457765840005e-08,5.410626317202967e-09,7.91120541603727e-10,2.696391247423873e-10,2.4299895059171734e-13,9.150424870909184e-14,5.77308386820623e-14,4.814133471746786e-14,4.767212080645383e-14,0.0003568989923223853,0.00036721897777169943,0.00036717497278004885,0.0003690180601552129,0.00037158001214265823,0.0003836899995803833,0.000372688053175807,0.00037726503796875477,0.0003810760099440813,0.000387180014513433,0.0003849560162052512,0.0003848690539598465,0.00038827804382890463,0.000387595035135746,0.0003874190151691437,0.00040261202957481146,0.00039684888906776905
0.39752502455499295,0.0,1.0,0.5089148778934032,0.1631149023698373,0.045927235356146914,0.006849816997084995,0.00037762563915713144,4.2894597958620484e-05,8.233753325938766e-06,5.3423713069021804e-08,1.4263331305508617e-08,4.561874676058683e-09,9.782445905295632e-10,7.798885260609487e-11,1.9825183864673445e-11,1.3202609245019523e-12,5.316242811189908e-13,1.9782354662913956e-13,7.884201684861997e-14,6.462355748991807e-14,0.00037443998735398054,0.00036801095120608807,0.0003694170154631138,0.0003669449361041188,0.0003731159958988428,0.0003748369636014104,0.00037438899744302034,0.0003761979751288891,0.00037841603625565767,0.0003987840609624982,0.00038400094490498304,0.0003844610182568431,0.000392033951357007,0.00038971903268247843,0.0003893510438501835,0.00038930296432226896,0.0003942199982702732
0.3210856264118549,0.0,1.0,0.5086744000436738,0.19676885276729802,0.052479602830389,0.004459489319298794,0.0003474765280733695,3.0403094933852958e-05,7.015859853084788e-06,4.744025237075424e-07,1.495155502141676e-07,3.915914932260619e-08,1.0764844203333208e-08,2.4005603461596363e-10,4.3702973620899144e-11,5.256786533429633e-12,2.3922366196023597e-12,6.877112621325007e-13,2.1938236824581875e-13,8.502237628522516e-14,0.0003601289354264736,0.0003644059179350734,0.0003716350765898824,0.00039000704418867826,0.0003703649854287505,0.0003756500082090497,0.00037379190325737,0.00037527293898165226,0.0003760239342227578,0.00037692999467253685,0.00038808397948741913,0.0003823320148512721,0.0003874870017170906,0.0003911689855158329,0.0004094230243936181,0.0003914529224857688,0.0004055149620398879
0.8661446063310201,0.0,1.0,0.5077419870067388,0.02597497406048418,0.0067971237762062785,0.0036944789851202694,0.00030477780403852716,7.839250073387013e-05,6.732249243506863e-07,2.698209022892384e-07,8.001119448633862e-09,4.627263529835703e-09,4.0029724638455304e-10,1.3509393098770233e-10,8.19108473073606e-11,1.8366165438803117e-11,1.2329878809218653e-12,8.354561013892267e-13,6.06232653571077e-14,4.801667001308862e-14,0.00037555210292339325,0.00036723201628774405,0.00036721292417496443,0.0003696989733725786,0.0003709320444613695,0.00037360796704888344,0.0003712199395522475,0.00037575094029307365,0.00038576603401452303,0.0003792200004681945,0.000382169964723289,0.0003824910381808877,0.0003944169729948044,0.0004101759986951947,0.0004049669951200485,0.0003918340662494302,0.00039527006447315216
0.4086693773667128,0.0,1.0,0.5077264949213713,0.15857189767262056,0.04487013598035955,0.0071209076042626504,0.00036907316514911247,4.3306629641653406e-05,8.075954631399319e-06,1.3877317218883846e-07,3.61068532431769e-08,1.1838961665238016e-08,2.436112324395173e-09,2.1383240648523873e-10,5.655655020117934e-11,3.3249148885121975e-12,1.3022602962413142e-12,4.73913101930242e-13,1.2859905211355676e-13,6.668624863308388e-14,0.0003745818976312876,0.0003695680061355233,0.0003689589211717248,0.0003839770797640085,0.00037024798803031445,0.00037000596057623625,0.0003729460295289755,0.0003796869423240423,0.00037636200431734324,0.0003765230067074299,0.00038479198701679707,0.0003836010582745075,0.0003857399569824338,0.0003908280050382018,0.00039919710252434015,0.00038914592005312443,0.00039612792897969484
0.9267693914889933,0.0,1.0,0.5083998910849914,0.013733602230357082,0.0034932658138365756,0.0020565963898705724,0.00020634089899089126,5.645207900895684e-05,1.7730236546250612e-06,7.825588215544906e-07,4.031929096380359e-09,2.4249595101410194e-09,2.779908538091595e-10,1.0005109139088616e-10,6.376516587543084e-11,1.6309539781370874e-11,4.907170176572741e-13,3.4870070868915527e-13,4.8822410811407435e-14,4.197907792577302e-14,0.0003766770241782069,0.00036544399335980415,0.0003688719589263201,0.0003685449482873082,0.0003814649535343051,0.0003727430012077093,0.00037284393329173326,0.00037590693682432175,0.0003781979903578758,0.0003899449948221445,0.0003830658970400691,0.0003844109596684575,0.0003866619663313031,0.0003913480322808027,0.00039138796273618937,0.0003955239662900567,0.0004098019562661648
0.32926245959776956,0.0,1.0,0.5078359630424529,0.1929476695922527,0.05186261176345416,0.004755877002040142,0.0003589078036558709,3.241617220504605e-05,7.3421881174669275e-06,4.3793659291388655e-07,1.3571096014365385e-07,3.641468156222357e-08,9.772506970580588e-09,2.796405855669061e-10,5.309007306480459e-11,6.075081835683267e-12,2.727034382674538e-12,8.027479671625753e-13,2.497393786430661e-13,9.601945613702517e-14,0.0003815129166468978,0.00036670989356935024,0.0003735199570655823,0.00036868895404040813,0.00037224101833999157,0.0003809630870819092,0.00037771009374409914,0.0003814469091594219,0.00037702592089772224,0.0003773010103031993,0.00038151699118316174,0.00038145098369568586,0.00038982508704066277,0.0003936209250241518,0.00038898002821952105,0.0003927829675376415,0.0004036560421809554
0.46181791144974826,0.0,1.0,0.5084828049875796,0.1380451400681589,0.03968697371804946,0.008124498169587721,0.0002937308059726263,3.9657079914203296e-05,6.3848151963274256e-06,4.318004561443684e-07,9.870032848454475e-08,3.6018890452448695e-08,5.948116813472987e-09,7.432224439923273e-10,2.3242417206231337e-10,5.189712515897393e-12,1.824651218010241e-12,7.411443205774084e-13,1.5888473901298656e-13,6.728418239685225e-14,0.0003603280056267977,0.00036725099198520184,0.0003675089683383703,0.00036831898614764214,0.00037168804556131363,0.0003719039959833026,0.00038137403316795826,0.0003769189352169633,0.00037708389572799206,0.0003790749469771981,0.00038358604069799185,0.0003810350317507982,0.00038859096821397543,0.0003877420676872134,0.00038747501093894243,0.00038976792711764574,0.0004089790163561702
0.3207155466940761,0.0,1.0,0.5076631309930235,0.19694312781576004,0.05250688470548666,0.004445872381074906,0.00034690936092264,3.0309101025727935e-05,7.000038580894376e-06,4.7585944004713157e-07,1.5008873323728413e-07,3.926548095059239e-08,1.0805691358469096e-08,2.378703615282343e-10,4.321885143132157e-11,5.208221312654609e-12,2.3703782372232084e-12,6.808111908831811e-13,2.1747750596076837e-13,8.824901487805279e-14,0.0003607140388339758,0.0003669119905680418,0.00036753900349140167,0.00036975997500121593,0.00037400703877210617,0.00038013490848243237,0.00037532392889261246,0.0003781330306082964,0.00037655793130397797,0.0003767140442505479,0.0003830649657174945,0.0004015510203316808,0.00042119098361581564,0.0004022530047222972,0.00038927397690713406,0.0003912140382453799,0.0003980479668825865
0.09463976824938869,0.0,1.0,0.5078729930100963,0.32947545247833726,0.04313887270258112,0.00346028384990761,0.0005102424480694762,3.459779113140639e-06,1.2490697166274433e-06,3.5637264827142824e-07,1.6749246650460235e-07,1.0785660559052817e-08,4.903897915229637e-09,8.048614836300745e-10,3.124818713634358e-11,8.886280944326153e-12,5.35866707176896e-12,4.371663932640061e-13,2.2317293557235557e-13,1.0170078823067065e-13,0.0003712959587574005,0.00037571194116026163,0.0003886469639837742,0.00036889605689793825,0.00037139200139790773,0.0003928459482267499,0.0003728920128196478,0.00039494794327765703,0.0003757460508495569,0.0003798670368269086,0.000387149048037827,0.00038284703623503447,0.0003879350842908025,0.00039016990922391415,0.00038923195097595453,0.00039305409882217646,0.0003987139789387584
0.38909671152208003,0.0,1.0,0.5080698010278866,0.1666089026332247,0.04671525617793964,0.00663104819152116,0.0003821361655394565,4.2319902827742836e-05,8.299804677361163e-06,1.3470486873601008e-08,3.666208548119484e-09,1.149993660698391e-09,2.5417459329989663e-10,1.8703095918962477e-11,4.60556712959118e-12,3.366108396324285e-13,1.4447062286776145e-13,7.17378549335502e-14,5.726126318224082e-14,5.611159579497461e-14,0.0003616900648921728,0.0003694420447573066,0.0003651810111477971,0.00036873004864901304,0.0003722170367836952,0.00037512602284550667,0.00037326908204704523,0.00038027099799364805,0.0003768870374187827,0.00038669200148433447,0.00038321001920849085,0.0003833239898085594,0.0003924410557374358,0.0003895689733326435,0.000389232998713851,0.00039427902083843946,0.0004174829227849841
0.7555395424734273,0.0,1.0,0.5079001550329849,0.05072209566596066,0.013910081209797373,0.006347071791484734,0.0003169830739744204,7.164620985021519e-05,2.4701511243831357e-06,7.90961001578501e-07,6.129214509047044e-08,3.253820727371049e-08,9.409193904121145e-10,2.738486667328016e-10,1.4814342554787902e-10,2.4115872344045298e-11,3.3548798784559233e-12,2.0642179275091578e-12,4.601208580507452e-14,3.95427617825281e-14,0.00035839807242155075,0.0003678590292111039,0.0003702940884977579,0.00038817001041024923,0.0003915480338037014,0.0003937350120395422,0.0003751079784706235,0.00037558504845947027,0.0003766230074688792,0.00037745689041912556,0.0003829530905932188,0.00038536591455340385,0.0003841239959001541,0.00038845802191644907,0.0003900369629263878,0.00039232405833899975,0.0003976189764216542
0.9275048596250496,0.0,1.0,0.5081178420223296,0.013590183856542907,0.003455571489362035,0.0020362569956057478,0.00020474024909301216,5.605420107239456e-05,1.7758688906744451e-06,7.846615532754389e-07,3.814923146937155e-09,2.295468752377454e-09,2.6389730394058846e-10,9.504646784592228e-11,6.060953830674635e-11,1.552480944754935e-11,4.605049861203701e-13,3.2724025504095903e-13,4.7939649017451486e-14,4.169269609283386e-14,0.0003601820208132267,0.0003709800075739622,0.00036949291825294495,0.00037620600778609514,0.0003719740780070424,0.0003722329856827855,0.00037170201539993286,0.0004057569894939661,0.00037641299422830343,0.0003787809982895851,0.00038304110057651997,0.00038382899947464466,0.0003861500881612301,0.0003906330093741417,0.0004056169418618083,0.0004010450793430209,0.00039533001836389303
0.05257599032305538,0.0,1.0,0.5079425479052588,0.3612221005364912,0.028999875201045935,0.003060405321846793,0.0004917687755499321,4.269765195929318e-06,1.656643544461536e-06,5.360447321452362e-07,2.6778754472933833e-07,6.423486900440924e-09,3.12501570518812e-09,6.259296658342465e-10,4.998063603554351e-11,1.5745142412712294e-11,9.877282526083766e-12,4.112380934794951e-13,2.3234254151279527e-13,1.3532473441432945e-13,0.0003617539769038558,0.0003672760212793946,0.0003694719634950161,0.00038710201624780893,0.00037947401870042086,0.00037609401624649763,0.00037437095306813717,0.0003770400071516633,0.0003774139331653714,0.0003793969517573714,0.00038063398096710443,0.00038270698860287666,0.00039554107934236526,0.00039915693923830986,0.0003882540622726083,0.00039029004983603954,0.0004229500191286206
0.9239004005454299,0.0,1.0,0.5079072610242292,0.014294183649852911,0.0036408375141501795,0.0021358524860057224,0.00021249211735114039,5.79727206665497e-05,1.7588479969510154e-06,7.730238245130901e-07,4.859582736877828e-09,2.9176344194840513e-09,3.3073691783462093e-10,1.186976330389388e-10,7.54827726493469e-11,1.919675683965371e-11,6.108215396777373e-13,4.32516430462471e-13,5.49063955658499e-14,4.5808546621420564e-14,0.000361332087777555,0.00036564504262059927,0.0003757519880309701,0.00036929897032678127,0.00037277210503816605,0.00037358806002885103,0.0003715578932315111,0.00037754594814032316,0.00038152001798152924,0.000379192060790956,0.00038179103285074234,0.000384457060135901,0.0003891229862347245,0.0003924350021407008,0.00040329701732844114,0.0003927660873159766,0.000397280091419816
0.038541999323435716,0.0,1.0,0.5078111760085449,0.3724237736583659,0.02264833803978264,0.002573415200810952,0.0004249162273763845,5.893112213513344e-06,2.3406669464421424e-06,7.866500150451501e-07,4.007106139628263e-07,4.125223200114357e-09,2.0499552048287015e-09,4.3544392436161355e-10,4.070941578881378e-11,1.3235244406872728e-11,8.406541040433558e-12,2.767477198513107e-13,1.9372745717891516e-13,1.5815218930788372e-13,0.0003603789955377579,0.0003666699631139636,0.00036777195055037737,0.0003700900124385953,0.0003737370716407895,0.0003742510452866554,0.00037231703754514456,0.00037652498576790094,0.00037854607217013836,0.0003799940459430218,0.00038056797347962856,0.0003831100184470415,0.00038900203071534634,0.00038776593282818794,0.00038802705239504576,0.00039198400918394327,0.0003951289691030979
0.026532437206074344,0.0,1.0,0.5084769240347669,0.38226474196408095,0.016455766053906005,0.0019816964105138168,0.00033473735403279103,6.131551642138973e-06,2.4840756527453173e-06,8.611532351447864e-07,4.4588088280158004e-07,6.689622042671036e-10,3.3834145687725265e-10,7.538230123677106e-11,7.920599896863075e-12,2.6473238819734737e-12,1.701191708240483e-12,1.5288522957854608e-13,1.5217901231198524e-13,1.5198674697444788e-13,0.0003595830639824271,0.0003655980108305812,0.0003699089866131544,0.00036890595220029354,0.00037623103708028793,0.0003752259071916342,0.00037808401975780725,0.00037768506444990635,0.0003834730014204979,0.00037962698843330145,0.00039121205918490887,0.00038171897176653147,0.00040847097989171743,0.0003979719476774335,0.00042621197644621134,0.00038864603266119957,0.0003974100109189749
0.4964174824393083,0.0,1.0,0.5083308080211282,0.12561963080923716,0.03627923869861087,0.008522428226107649,0.00022150718186704545,3.241294407483459e-05,4.6971532969281055e-06,4.691204976796473e-07,9.79210719598093e-08,3.7977618135135155e-08,5.294843946560674e-09,7.837014233238543e-10,2.68984049953308e-10,2.6019014328669495e-13,9.467908000638866e-14,5.788836082801022e-14,4.589026044912475e-14,4.548870689217898e-14,0.0003770840121433139,0.00036546599585562944,0.00036986602935940027,0.00036773900501430035,0.000371336005628109,0.00037464697379618883,0.00037621299270540476,0.0003874700050801039,0.00037977099418640137,0.00038001290522515774,0.000381806050427258,0.0003838170086964965,0.00038552796468138695,0.0003923299955204129,0.0003910649102181196,0.00039190694224089384,0.0004103089449927211
0.7866497124935993,0.0,1.0,0.5087229049531743,0.04341378872769754,0.011759896947623383,0.005661390223038604,0.00033453867866919295,7.860652177077292e-05,1.7421393877240387e-06,5.988264109356006e-07,3.80841817979753e-08,2.0754139739147926e-08,9.540211565245138e-10,2.9086995415252953e-10,1.6304229112808419e-10,2.943923976159276e-11,3.482710203414298e-12,2.206341855701122e-12,3.9882673670936854e-14,3.8005788396169223e-14,0.0003758609527722001,0.0003860900178551674,0.0003706990974023938,0.0003757230006158352,0.0003739850362762809,0.0003756140358746052,0.000374404015019536,0.00039459799882024527,0.0003782000858336687,0.00038004701491445303,0.00039979489520192146,0.000387997948564589,0.0004052979638800025,0.0003934160340577364,0.00038764497730880976,0.00039412803016602993,0.00041831599082797766
0.37306058755805305,0.0,1.0,0.5083605960244313,0.17339906626225038,0.048180945072503756,0.006182701222041066,0.0003857496310118439,4.062351741236584e-05,8.292231976685671e-06,1.4183909910805048e-07,4.001497937167193e-08,1.2076556203250797e-08,2.8212867307966825e-09,1.7422054936563319e-10,4.0299216701539664e-11,3.3661197254276407e-12,1.403055898194416e-12,4.683326450979627e-13,1.38625662536443e-13,7.111381535005096e-14,0.0003770339535549283,0.00036594097036868334,0.0003868900239467621,0.0003662579692900181,0.00037219200748950243,0.0003758150851354003,0.0003746110014617443,0.00037860299926251173,0.00037827598862349987,0.0003785649314522743,0.00038466393016278744,0.0003853790694847703,0.0003886789781972766,0.00038908503483980894,0.00039719801861792803,0.0003924659686163068,0.00041207100730389357
0.16058831258491868,0.0,1.0,0.5071959909982979,0.28473079504306764,0.05424569777735972,0.0020069370822976733,0.0002546513784644431,7.831935938459376e-06,2.5103731547841572e-06,5.607894762036037e-07,2.3760495224689332e-07,2.9847530139164866e-08,1.2038509454935965e-08,1.3010529998359857e-09,3.35971506138348e-11,7.943058757530939e-12,4.472525205452311e-12,6.357067147159347e-13,2.7907694556550883e-13,7.997290206091673e-14,0.0003763609565794468,0.00037168199196457863,0.00037044205237179995,0.00039521593134850264,0.000371975009329617,0.0003759689861908555,0.0003866710467264056,0.0003779870457947254,0.0003947080112993717,0.0003809459740296006,0.00038255099207162857,0.00038558198139071465,0.0003874989924952388,0.0003876750124618411,0.00039040506817400455,0.00041201000567525625,0.00039265002124011517
0.5364879237522507,0.0,1.0,0.508343011024408,0.11206547964903821,0.03238699773815663,0.008742626303924413,0.00012456514676956046,1.9836349905843135e-05,2.514140056988617e-06,3.4322343470998507e-07,6.399986389518028e-08,2.644433766369942e-08,2.9213678337753957e-09,5.070130722324522e-10,1.9140392790649928e-10,5.258095488343793e-12,1.555435215669131e-12,7.210382583553785e-13,1.1778923506432734e-13,6.032067498388423e-14,0.00037562602665275335,0.00036838604137301445,0.000370444031432271,0.0003697299398481846,0.0003742789849638939,0.0003820229321718216,0.00037375499960035086,0.0003769319737330079,0.0003769060131162405,0.00037857203278690577,0.0003820060519501567,0.00038318498991429806,0.0003861690638586879,0.00038928294088691473,0.00041022198274731636,0.00039110099896788597,0.00039584399200975895
0.8556421217024035,0.0,1.0,0.5080276899971068,0.028184150130877432,0.007410466592841703,0.003968370067688234,0.0003151004107861793,8.013754422373999e-05,3.671090864861885e-07,1.4445803868140522e-07,4.913852069000967e-09,2.8211617326202504e-09,2.2963070807995554e-10,7.655699276490349e-11,4.598293856812207e-11,1.0050828060502026e-11,7.410045346215321e-13,4.994840332182391e-13,4.6209164779905016e-14,4.229640189822618e-14,0.00037637294735759497,0.0003671860322356224,0.00037017196882516146,0.0003702059620991349,0.00037072692066431046,0.00037400994915515184,0.0003753150813281536,0.00037591392174363136,0.0003773330245167017,0.0003791400231420994,0.0003840889548882842,0.0003869999200105667,0.0003865110920742154,0.00039069505874067545,0.0003910830710083246,0.00038981600664556026,0.00039717601612210274
0.8781474246555374,0.0,1.0,0.5080146809341386,0.02348329747238466,0.006111339587227329,0.0033773654511766124,0.0002905521572037542,7.568710005161375e-05,9.95083984918354e-07,4.070125435975185e-07,1.0057909427820598e-08,5.864330871999763e-09,5.41064224785127e-10,1.8508754559519965e-10,1.134088119226386e-10,2.6150203894089022e-11,1.5593567582711218e-12,1.0666496689697878e-12,7.42254451672717e-14,5.217095556012318e-14,0.0003602909855544567,0.00036581000313162804,0.00037118594627827406,0.00036920898128300905,0.0003747029695659876,0.00039448600728064775,0.00037581007927656174,0.00039838103111833334,0.00037767202593386173,0.00037946400698274374,0.0003844680031761527,0.00038621004205197096,0.0003905149642378092,0.0003896519774571061,0.00041636405512690544,0.00038650305941700935,0.00039676192682236433
0.8109629022399218,0.0,1.0,0.5074671639595181,0.0378990946055584,0.010162360780338038,0.0050887081866773,0.0003371119474639708,8.153592692465255e-05,1.0316005556109483e-06,3.730754725841142e-07,1.9767410587834902e-08,1.0981795678315008e-08,6.459831030664807e-10,2.036583003297895e-10,1.1713925610068983e-10,2.27475587142335e-11,2.3283103704640844e-12,1.5069052022300698e-12,5.090118043481526e-14,4.287823306150195e-14,0.0003608840052038431,0.0003653820604085922,0.00036495900712907314,0.0003704669652506709,0.0003728319425135851,0.0003783029969781637,0.00037348398473113775,0.0003830880159512162,0.000377355027012527,0.00037743698339909315,0.0003852179506793618,0.000383222009986639,0.0003889949293807149,0.0003927460638806224,0.0003922439645975828,0.00040516897570341825,0.0003967180382460356
0.9821442963178444,0.0,1.0,0.5102181020192802,0.003250507479324825,0.000804959869377595,0.0005057117640171549,5.895008530339585e-05,1.6983837320065195e-05,8.799722363857908e-07,4.1909708260107056e-07,6.82098794134089e-09,4.235423155051154e-09,5.860360896707056e-10,2.2196431512282706e-10,1.4712740361350016e-10,4.167651648184145e-11,1.081333401328691e-13,8.356735832433942e-14,4.1245766863875765e-14,4.057135512726906e-14,0.00037465698551386595,0.00036677997559309006,0.0003708010772243142,0.00036935904063284397,0.0003719449741765857,0.0003756680525839329,0.00038590002804994583,0.00038360594771802425,0.000375219970010221,0.0003787899622693658,0.0003812280483543873,0.00038316298741847277,0.00039267900865525007,0.00039841397665441036,0.0003935350105166435,0.00039342802483588457,0.0003932029940187931
0.3699843678471978,0.0,1.0,0.5083068610401824,0.17472341877904615,0.048456264058323754,0.0060919701579948155,0.00038566374525648907,4.02110822863028e-05,8.270233520034551e-06,1.6608042084451065e-07,4.7173071824454564e-08,1.4128316174757026e-08,3.3348711136428557e-09,1.983055509944453e-10,4.530044227130254e-11,3.882435556760048e-12,1.6287791706673111e-12,5.373614863097855e-13,1.577785086038064e-13,7.477807908550924e-14,0.00036145292688161135,0.00036826508585363626,0.0003697610227391124,0.0003678849898278713,0.000391433946788311,0.0003731929464265704,0.0003948850790038705,0.0003813219955191016,0.0003845510073006153,0.00038038298953324556,0.0003909521037712693,0.00038833089638501406,0.0003885410260409117,0.00039183604530990124,0.0004009209806099534,0.0003935620188713074,0.00039237295277416706
0.7947505584175718,0.0,1.0,0.5078121189726517,0.04155771509354878,0.011219624952567933,0.005473884436222266,0.00033650735319441365,7.984538150753954e-05,1.5157188469985738e-06,5.301161469760233e-07,3.1827387521565764e-08,1.745809156506672e-08,8.780795007931922e-10,2.7078991319736746e-10,1.531248378164247e-10,2.834757103740189e-11,3.202204501802618e-12,2.0432962209559623e-12,4.7143881191068993e-14,4.2017447263385106e-14,0.00037795095704495907,0.00036651792470365763,0.0003680080408230424,0.00037278293166309595,0.0003711479948833585,0.00037323799915611744,0.0003738680388778448,0.000376533018425107,0.00037752289790660143,0.0003794669173657894,0.0003793929936364293,0.00038362795021384954,0.00038772495463490486,0.0003900559386238456,0.00039069599006325006,0.00039405503775924444,0.00040908902883529663
0.3037966184099441,0.0,1.0,0.5082021639682353,0.20503594202445746,0.05368854780467583,0.0038057929234124026,0.0003163230901441452,2.5782351271974454e-05,6.184398080168687e-06,5.225333883653392e-07,1.7056566215699887e-07,4.232800055513486e-08,1.2221986149758693e-08,1.0785641146785554e-10,1.784487941327867e-11,2.3665471977298212e-12,1.106782982335423e-12,3.084156302467698e-13,1.1873494956438883e-13,7.489377932102358e-14,0.0003663790412247181,0.00037864595651626587,0.000371151021681726,0.0003782999701797962,0.0003688059514388442,0.0003937740111723542,0.00037392694503068924,0.00037652102764695883,0.0003775919321924448,0.0003813529619947076,0.00038270605728030205,0.00038374692667275667,0.0003935890272259712,0.00039385491982102394,0.0003998499596491456,0.000389985041692853,0.0003974359715357423
0.5204574437672277,0.0,1.0,0.5094208639347926,0.1173850710454068,0.03393316061891831,0.00868454103811828,0.00016451451556321012,2.5352138468126834e-05,3.396109011053997e-06,4.141672942876498e-07,8.087988089643704e-08,3.2610798690099396e-08,3.976539864631338e-09,6.501130814504245e-10,2.365983049867554e-10,4.005067472261236e-12,1.2335902137459e-12,5.561552916064132e-13,9.980587466279074e-14,5.5665621357570085e-14,0.0003606480313464999,0.00036782899405807257,0.00036947394255548716,0.0003709009615704417,0.0003703429829329252,0.00039229297544807196,0.0003743999404832721,0.00037645595148205757,0.00037788692861795425,0.00037948694080114365,0.00038279604632407427,0.00038640096317976713,0.00038862903602421284,0.00038706802297383547,0.00039202894549816847,0.00039121194276958704,0.0004086000844836235
0.16339170014945448,0.0,1.0,0.507541963015683,0.2829535772127341,0.054494742441065155,0.001910747187721474,0.00024078559574820414,7.649006957526808e-06,2.438940324577882e-06,5.383101822489178e-07,2.2702721591393545e-07,2.909545769424485e-08,1.1670771929700083e-08,1.2337700194907782e-09,3.5257493399337535e-11,8.265036847775316e-12,4.640484596834135e-12,6.722354729880508e-13,2.949641815279334e-13,7.955590636673632e-14,0.00037720496766269207,0.0003670100122690201,0.00036583293695002794,0.00037143693771213293,0.00037217093631625175,0.00037435698322951794,0.00037315208464860916,0.00037906598299741745,0.00037355790846049786,0.0003841520519927144,0.0003819590201601386,0.0004038059851154685,0.0004081189399585128,0.0003989569377154112,0.0003886820049956441,0.0003954980056732893,0.00039748894050717354
0.618714778169642,0.0,1.0,0.5082016019150615,0.08674319396050009,0.024804902752130976,0.00846758433465309,8.311810084728591e-05,1.5383808973023272e-05,1.3972871118417152e-06,2.920213827141589e-07,4.179485995814607e-08,1.9283448298721206e-08,1.045967646623585e-09,2.3218295273943494e-10,1.0307188872725918e-10,8.272185857211174e-12,1.9469479282090612e-12,1.0220652912467009e-12,1.0810641207141373e-13,5.79616509262556e-14,0.00036942202132195234,0.00038660503923892975,0.00037507095839828253,0.00037064298521727324,0.0003711009630933404,0.000392899033613503,0.0003936970606446266,0.00037720496766269207,0.00038405798841267824,0.0003784220898523927,0.00039468600880354643,0.0003837799886241555,0.0004074430325999856,0.00038736697752028704,0.00038866500835865736,0.00041131896432489157,0.0004119439981877804
0.5222508939823721,0.0,1.0,0.5075944159179926,0.11678325002812522,0.03375935407896308,0.008692994621093119,0.00016010693019602085,2.476529008406026e-05,3.2974193696354384e-06,4.0752590778984274e-07,7.91785131261668e-08,3.201411232162888e-08,3.862463085782786e-09,6.358528945608755e-10,2.3238135187245434e-10,4.207938066423325e-12,1.2894888707139214e-12,5.847664056707322e-13,1.0341359187804427e-13,5.579798058676713e-14,0.0003758469829335809,0.0003683120012283325,0.00036707601975649595,0.00037130399141460657,0.0003806069726124406,0.0003780400147661567,0.0003716209903359413,0.0003944169729948044,0.00037630205042660236,0.0003751650219783187,0.0003806480672210455,0.0003814719384536147,0.0003880920121446252,0.0003889920189976692,0.0003906140336766839,0.0003928709775209427,0.00039787404239177704
0.1884743030123014,0.0,1.0,0.5082436830271035,0.2674733055040274,0.0561004900680562,0.000976899659570593,0.0001155294013322087,4.711972850843557e-06,1.4327177334945577e-06,2.817716161825738e-07,1.1392037459391754e-07,1.7161763943445148e-08,6.542542319813224e-09,5.541869203861833e-10,2.947185128632676e-11,6.36799221502224e-12,3.4708942176330705e-12,5.885500268676003e-13,2.5619755533009515e-13,9.722753014212254e-14,0.00035973708145320415,0.0003679549554362893,0.00037360796704888344,0.00037065602373331785,0.00039266201201826334,0.0003759399987757206,0.0003825000021606684,0.0003762079868465662,0.0003738229861482978,0.0004043030785396695,0.00038356997538357973,0.0003860240103676915,0.00039462395943701267,0.00038884696550667286,0.0003914239350706339,0.0003936568973585963,0.0003942630719393492
0.9473197957296045,0.0,1.0,0.5085530480137095,0.009769625651449898,0.002460592806608792,0.0014852078538322411,0.00015797498747055825,4.407865733683682e-05,1.7202834736997677e-06,7.819686378072855e-07,2.2689965942189506e-09,1.3814740376284829e-09,1.7082709404314391e-10,6.270511515416047e-11,4.057693315026947e-11,1.0798758797727543e-11,1.9526534739033683e-13,1.4222419197532072e-13,3.7553557381982687e-14,3.6266062125243384e-14,0.0003771929768845439,0.00036798196379095316,0.0003876230912283063,0.00037074601277709007,0.00038087996654212475,0.00038374599535018206,0.00037093693390488625,0.0003772310446947813,0.00038091896567493677,0.00037658901419490576,0.00038217101246118546,0.00038344506174325943,0.0003907349891960621,0.00039220601320266724,0.00039108702912926674,0.00038948305882513523,0.00040275196079164743
0.9744171231088467,0.0,1.0,0.5083253649063408,0.004676186604904044,0.0011623839435912489,0.0007239741782024557,8.275570672907885e-05,2.3676754404467605e-05,1.1599062588552792e-06,5.469136355362393e-07,7.294190183638395e-09,4.510041444182268e-09,6.095861145109371e-10,2.2933396681841694e-10,1.5123051206292706e-10,4.2270850836922673e-11,9.293445218514488e-14,7.215641262106448e-14,3.5842291065071684e-14,3.5095393106063263e-14,0.00037653499748557806,0.00036665296647697687,0.00037094391882419586,0.0003887520870193839,0.00037450098898261786,0.0003754330100491643,0.00037460203748196363,0.00038378697354346514,0.00037951895501464605,0.00039661896880716085,0.000381837016902864,0.0003833259688690305,0.00039562489837408066,0.0003928069490939379,0.0004085900727659464,0.0003904129844158888,0.00040813698433339596
0.871409086741214,0.0,1.0,0.5087730849627405,0.024877817675912645,0.0064943577199016184,0.0035559057980575942,0.00029885781201151676,7.730075146811307e-05,8.186347872388726e-07,3.3106624929219927e-07,9.097775756230917e-09,5.280449244493566e-09,4.701939968737668e-10,1.5963525825592717e-10,9.724193535661313e-11,2.2076312414419807e-11,1.4095206816121096e-12,9.587587112605384e-13,6.610034231765604e-14,4.912993469864367e-14,0.0003748059971258044,0.000385490944609046,0.0003727030707523227,0.0003807410830631852,0.00037225906271487474,0.00037489295937120914,0.0003731439355760813,0.0003777960082516074,0.000376087031327188,0.0003808879991993308,0.0003894380060955882,0.0003831579815596342,0.00038823706563562155,0.0003927029902115464,0.0003910220693796873,0.0004560810048133135,0.00039450498297810555
0.4310763576379383,0.0,1.0,0.5085755600593984,0.14969431880171796,0.042705414049265686,0.007602508263665321,0.0003437041550543854,4.290503049424191e-05,7.535005257213268e-06,2.9063958636045794e-07,7.1699385084997e-08,2.4648833497119273e-08,4.646048914496113e-09,4.817972364127557e-10,1.3731613019376657e-10,5.947488224020916e-12,2.2266141013789156e-12,8.480780616759588e-13,1.9981254776965565e-13,7.77254299212913e-14,0.0003767249872907996,0.0003656370099633932,0.0003687449498102069,0.00036834890488535166,0.0003723190166056156,0.00039391592144966125,0.0003738428931683302,0.00037608493585139513,0.0003784529399126768,0.00038025795947760344,0.00037897005677223206,0.00038214900996536016,0.00039194105193018913,0.00039109797216951847,0.00038994697388261557,0.00039139995351433754,0.00039122102316468954
0.9935429967868474,0.0,1.0,0.5081588729517534,0.0011684672099308892,0.0002877554524275863,0.00018305869553024578,2.194880037085155e-05,6.388041836489422e-06,3.574920985280791e-07,1.7273715339649927e-07,3.5550159831854157e-09,2.2210856602734075e-09,3.1767943601356994e-10,1.214998906666574e-10,8.113440329389406e-11,2.343026428970073e-11,2.1124778877156153e-13,1.5814823896705344e-13,3.880483083585956e-14,3.596000418303827e-14,0.0003611419815570116,0.00036844401620328426,0.0003702559042721987,0.0003706440329551697,0.00037251797039061785,0.0003758639795705676,0.0003808490000665188,0.0003948730882257223,0.0003802090650424361,0.0004196719964966178,0.0003805080195888877,0.00038601295091211796,0.00038830493576824665,0.00039068202022463083,0.0004256810061633587,0.0003889920189976692,0.0003961480688303709
0.7057970036294882,0.0,1.0,0.5080892799887806,0.06304220422305726,0.017600366430721825,0.00730901758110994,0.0002582436817009815,5.460366470594216e-05,2.9774031882464034e-06,8.372921008256455e-07,8.412135854329407e-08,4.2655760463460553e-08,9.79553976636981e-12,2.621757348193464e-12,1.3307149587093896e-12,1.832416705145644e-13,5.177947810058023e-14,4.509347888350098e-14,4.110056703352394e-14,4.1396086274391985e-14,0.0003705970011651516,0.00036778091453015804,0.00036888907197862864,0.0003919500159099698,0.0003740219399333,0.0003743420820683241,0.0003737980732694268,0.000376265961676836,0.00039555097464472055,0.00037721602711826563,0.00038013700395822525,0.00040554197039455175,0.00040407804772257805,0.00039054499939084053,0.0004207621095702052,0.00039514899253845215,0.0004135760245844722
0.045114745709278536,0.0,1.0,0.5086938679451123,0.36713808657282554,0.025736909951376164,0.0028273257392568687,0.00046097244557154974,5.27269689982709e-06,2.0714814827485755e-06,6.840844723506219e-07,3.4531900381235283e-07,5.773739765600643e-09,2.8410087549085124e-09,5.873381355518687e-10,5.115640462652052e-11,1.6391111308476578e-11,1.0350149520637458e-11,3.646263349564676e-13,2.1736188641637355e-13,1.4668190150663095e-13,0.0003596439491957426,0.00036829605232924223,0.0003693479811772704,0.0003764659631997347,0.00037146301474422216,0.00037792709190398455,0.0003774699289351702,0.0003837690455839038,0.0004117430653423071,0.00037730298936367035,0.0003800269914790988,0.00038651295471936464,0.00039663200732320547,0.0003918609581887722,0.00042618601582944393,0.00039288203697651625,0.000397089053876698
0.11750438225260151,0.0,1.0,0.5088402659166604,0.3133014027741878,0.048274789801681574,0.0031729931911624607,0.0004451670812204814,6.73605512768756e-06,2.3356511961402965e-06,6.167951858196365e-07,2.7996553202051633e-07,2.405759867491101e-08,1.0514290383149486e-08,1.5202247222413072e-09,2.4986092381930322e-11,6.694903251162502e-12,3.94643272319807e-12,4.0547235801059444e-13,2.041036270805586e-13,1.1192853334621289e-13,0.00037269294261932373,0.0003666889388114214,0.00037889089435338974,0.00037197000347077847,0.00037214497569948435,0.00039421289693564177,0.0003707279684022069,0.0003952049883082509,0.00043377408292144537,0.00037916493602097034,0.0003913829568773508,0.0003822139697149396,0.0003874900285154581,0.00038908689748495817,0.00039270194247365,0.0003903399920091033,0.00041178008541464806
0.15575767097457938,0.0,1.0,0.5078984019346535,0.28781596010982374,0.05378065304678551,0.0021679889267814645,0.00027833571416204455,8.07487042356598e-06,2.611596564221906e-06,5.954175627280609e-07,2.5428618528167627e-07,3.082681757856899e-08,1.2550906164309368e-08,1.407522808782011e-09,2.967620155752538e-11,7.120212539249905e-12,4.030425616070898e-12,5.608272816891424e-13,2.556059148714592e-13,8.993725512054887e-14,0.00036057503893971443,0.0003723340341821313,0.0003740841057151556,0.000372133101336658,0.0003782321000471711,0.00037678598891943693,0.00037646794226020575,0.00037644198164343834,0.00038408697582781315,0.0003775050863623619,0.0003820760175585747,0.00038469501305371523,0.00038655102252960205,0.000388678046874702,0.0003885769983753562,0.0003914500121027231,0.00039925798773765564
0.5674481135493233,0.0,1.0,0.5084546300349757,0.10215912057774118,0.029456234964678443,0.00874706936852965,4.535978680944115e-05,7.669434129128422e-06,8.667616736133194e-07,1.4237293298496442e-07,2.4172401514155307e-08,1.0440908475634468e-08,9.269307288803201e-10,1.7835478077506785e-10,7.190943771852463e-11,3.422635807912916e-12,9.34517323248294e-13,4.561255830087112e-13,7.373791277120283e-14,4.914994981727441e-14,0.00035976304206997156,0.0003847100306302309,0.00036995799746364355,0.0003689680015668273,0.0003687069984152913,0.00037696596700698137,0.00037984305527061224,0.00037948298268020153,0.0003828410990536213,0.00039284396916627884,0.00038199604023247957,0.00038482004310935736,0.00038830400444567204,0.00039129401557147503,0.00039343489333987236,0.0003919659648090601,0.0003956020809710026
0.06311717070387102,0.0,1.0,0.5082315120380372,0.35301383379503376,0.033193173532503444,0.0032974504277008413,0.0005189029665668287,2.488483175830516e-06,9.484929258577558e-07,2.979119614863843e-07,1.4662156777096888e-07,5.015152805711429e-09,2.400246582753643e-09,4.589426601290862e-10,3.194167379425834e-11,9.818274301042178e-12,6.106399330188913e-12,3.3231665305546985e-13,2.04133033959037e-13,1.502936958708878e-13,0.0003736999351531267,0.00036616704892367125,0.0003749739844352007,0.00037796504329890013,0.00037041399627923965,0.00039409298915416,0.00037396803963929415,0.0003792960196733475,0.00041338393930345774,0.00038388301618397236,0.00040236697532236576,0.0003861000295728445,0.0004044970264658332,0.00038881495129317045,0.0003880669828504324,0.0003920309245586395,0.00039837893564254045
0.18936349167285382,0.0,1.0,0.5088928870391101,0.26693811387349387,0.056138462188723905,0.0009418081454342584,0.00011112117526075832,4.56759670056681e-06,1.3864485978499012e-06,2.7148505260626823e-07,1.0959433426995763e-07,1.6596547467393175e-08,6.315317101058923e-09,5.302579002825194e-10,2.8662637949542347e-11,6.174071478472276e-12,3.362268749394939e-12,5.711304568369588e-13,2.440387324316319e-13,7.467403028479348e-14,0.0003687319112941623,0.0003659209469333291,0.0003700230736285448,0.00036715902388095856,0.0003781201085075736,0.00037558097392320633,0.00037321692798286676,0.0003774260403588414,0.0003783981082960963,0.0003800210542976856,0.00038275402039289474,0.00038176390808075666,0.00038988993037492037,0.0003920579329133034,0.00039202591869980097,0.0003930620150640607,0.00039681303314864635
0.094286053488007,0.0,1.0,0.5079814620548859,0.32973146135609704,0.04304675659041504,0.0034623642529415626,0.0005109333072591178,3.398299295451056e-06,1.2276320193242282e-06,3.506567278207343e-07,1.6489333330665005e-07,1.0562944778655712e-08,4.8054962557833375e-09,7.901681544814684e-10,3.0953448206857056e-11,8.811365960433872e-12,5.317176547628428e-12,4.3071729384851967e-13,2.217981956026591e-13,1.0465292199636178e-13,0.0003703190013766289,0.0003669119905680418,0.00037287594750523567,0.00036960700526833534,0.0003684200346469879,0.00037419097498059273,0.00037831091322004795,0.000378355965949595,0.00040598807390779257,0.00037967797834426165,0.00039012706838548183,0.00038300896994769573,0.0003853540401905775,0.00040912500116974115,0.0003892750246450305,0.0003931840183213353,0.00041552900802344084
0.8300191791590281,0.0,1.0,0.5084718810394406,0.033691191327111424,0.008959975565033758,0.004620575598529311,0.0003320241920964871,8.208083526826808e-05,4.32089266438518e-07,1.6220762334192004e-07,7.2687746852482195e-09,4.096768661199647e-09,2.8110046999349724e-10,9.083738289611575e-11,5.325383920067483e-11,1.0901412688339137e-11,9.81862436905766e-13,6.465953102665867e-13,4.291544254889561e-14,3.880547914900678e-14,0.0003573960857465863,0.0003720850218087435,0.0003691780148074031,0.0003740490647032857,0.00037256500218063593,0.00038415403105318546,0.00037583697121590376,0.00037731300108134747,0.0003801670391112566,0.00037708296440541744,0.00038309209048748016,0.00038325903005898,0.00038485496770590544,0.0004166429862380028,0.00041457300540059805,0.0003900530282407999,0.00040693895425647497
0.9433823512778529,0.0,1.0,0.5087182850111276,0.010522222258682686,0.0026551771286870154,0.001595144260113029,0.00016782522595053942,4.665303245197199e-05,1.7528473686294377e-06,7.923801832855828e-07,1.083986547517348e-09,6.584612203840293e-10,8.029792158343767e-11,2.936595714478594e-11,1.894861974948194e-11,5.006014574557479e-12,1.0771689916202316e-13,8.093492020708687e-14,3.7070346914160303e-14,3.6899328536243057e-14,0.0003583679208531976,0.0003668899880722165,0.0003682610113173723,0.0003710680175572634,0.00037260795943439007,0.00039479194674640894,0.0003756310325115919,0.00039783306419849396,0.00038034701719880104,0.000388558954000473,0.00038178893737494946,0.0003822939470410347,0.00038729095831513405,0.00038708001375198364,0.00039154093246906996,0.0004034929443150759,0.00039610196836292744
0.5456756940810478,0.0,1.0,0.5090389190008864,0.10907610520617562,0.03150904292879527,0.008758469735945034,0.00010123069312022483,1.641726279237403e-05,2.01345433742208e-06,2.9155616413124453e-07,5.2908372937136956e-08,2.2159711394645986e-08,2.3039715485799562e-09,4.1294230376518096e-10,1.590676237002863e-10,5.3253991990912826e-12,1.5394331546439849e-12,7.251465263366034e-13,1.1290875107000295e-13,5.461685006441422e-14,0.0003737880615517497,0.00036454189103096724,0.00037482602056115866,0.0003677019849419594,0.00036981794983148575,0.000374358962289989,0.0003738870145753026,0.00037630496080964804,0.00041156099177896976,0.0003780348924919963,0.0004031369462609291,0.00038538197986781597,0.0003855939721688628,0.00038631795905530453,0.0003889520885422826,0.0003911179956048727,0.0004078929778188467
0.9718038186467113,0.0,1.0,0.5088122420711443,0.005160992600321769,0.0012845268144156344,0.0007976893161186334,9.057161221950975e-05,2.585145478951353e-05,1.2417158315424431e-06,5.834838278920358e-07,7.199918008035046e-09,4.445293599046069e-09,5.95984480678431e-10,2.2370039942632857e-10,1.472553601056828e-10,4.097153226484681e-11,1.5010198761694925e-13,1.128662608014105e-13,3.8665105369902355e-14,3.7946081938462094e-14,0.0003823289880529046,0.0003663280513137579,0.0003705240087583661,0.00037055707070976496,0.00037967402022331953,0.00037705409340560436,0.000378547003492713,0.00037739495746791363,0.00037840090226382017,0.0003763230051845312,0.00038045598194003105,0.0003830360947176814,0.0003888519713655114,0.00038936897180974483,0.00038791599217802286,0.000411281012929976,0.0003958380548283458
0.45640385790184534,0.0,1.0,0.5080913020065054,0.14005384932257905,0.04022061058622647,0.008044180664505109,0.0003036399637734906,4.0453089358150335e-05,6.6161993779034945e-06,4.1376424581932747e-07,9.588412323858292e-08,3.46392343428822e-08,5.861612806363282e-09,7.107752182516366e-10,2.1883682659598188e-10,5.691311319368957e-12,2.023762936938141e-12,8.117498186305608e-13,1.7602124421051847e-13,7.03184140963376e-14,0.0003605819074437022,0.00036509998608380556,0.00039036700036376715,0.0003717129584401846,0.0003710680175572634,0.00039457599632442,0.00037403893657028675,0.00037611008156090975,0.0004190240288153291,0.0003837289987131953,0.00039075897075235844,0.00038401002530008554,0.00038566102739423513,0.0003877589479088783,0.00039063103031367064,0.0003912800457328558,0.0004138289950788021
0.3915068416844314,0.0,1.0,0.5087616980308667,0.1656045853053921,0.0464910331261169,0.006694806168292186,0.0003810241725938415,4.250701911444273e-05,8.285730827329934e-06,5.7869322047652815e-09,1.5664096742253006e-09,4.941134805564151e-10,1.082818481473294e-10,8.157697229840461e-12,2.031577034545542e-12,1.5528106371884198e-13,8.271440411362916e-14,6.080033352222054e-14,5.771221374168563e-14,5.691021045410726e-14,0.00035987398587167263,0.00036684703081846237,0.0003778050886467099,0.00037457002326846123,0.000369659042917192,0.0003777929814532399,0.0003737590741366148,0.0003776970552280545,0.0003778089303523302,0.00037925795186311007,0.00040138501208275557,0.0003833230584859848,0.0003903399920091033,0.00039805599953979254,0.0004027859540656209,0.00038903800304979086,0.0003954049898311496
0.7798698438723117,0.0,1.0,0.5080232080072165,0.044981848490806955,0.012218263461647888,0.005815611944434939,0.0003320514349670602,7.737865999576483e-05,1.921492636305399e-06,6.507349365075967e-07,4.3335917392122754e-08,2.3485291273778166e-08,9.936590394190366e-10,3.000113446066932e-10,1.6691128106815814e-10,2.949647777638903e-11,3.6217968776834094e-12,2.2805104724601106e-12,4.250118863815868e-14,4.2974046814763825e-14,0.0003674830077216029,0.00036671000998467207,0.0003665840486064553,0.000389424036256969,0.00037174695171415806,0.0003758829552680254,0.00037892896216362715,0.0003833269001916051,0.00038088299334049225,0.0003879270516335964,0.00037978007458150387,0.00038414006121456623,0.0003854939714074135,0.0003902800381183624,0.00038572202902287245,0.00039246107917279005,0.0003964289790019393
0.6122210085939525,0.0,1.0,0.5092586220707744,0.0886316080232016,0.025378474753521875,0.00852133736076545,6.745081718233321e-05,1.234864693613793e-05,1.1558705878196591e-06,2.351184416549103e-07,3.442934687448495e-08,1.576039464357709e-08,9.222614037029181e-10,2.0137404164500607e-10,8.838187348541338e-11,6.731505622948545e-12,1.615640782496176e-12,8.41409785432487e-13,9.609252577967773e-14,5.4493749072176396e-14,0.00037999602500349283,0.0003686239942908287,0.00036753795575350523,0.0003731080796569586,0.00037019699811935425,0.00037278595846146345,0.00037380901630967855,0.00037536502350121737,0.00038582703564316034,0.0003776419907808304,0.000382245983928442,0.0003845400642603636,0.0003859950229525566,0.0004103539977222681,0.0003897750284522772,0.0003935180138796568,0.00040091597475111485
0.20581979301300757,0.0,1.0,0.5084911669837311,0.2571957829376939,0.05663389539731037,0.0002749781940379107,3.105083193130232e-05,1.4591006308519153e-06,4.289836577752751e-07,7.71878289326625e-08,3.028252996622627e-08,5.0251240541823825e-09,1.8461929823843713e-09,1.2977390037079667e-10,9.110316548684681e-12,1.8542431631438238e-12,9.918331082012769e-13,1.9839744896407865e-13,1.0466181203649661e-13,6.889793660829817e-14,0.0003597299801185727,0.0003653629682958126,0.00037232600152492523,0.0003730900352820754,0.0003727769944816828,0.00037635001353919506,0.00037274695932865143,0.0003760000690817833,0.00037585501559078693,0.00039561500307172537,0.00038115307688713074,0.0003919560695067048,0.0003885900368914008,0.00039184908382594585,0.00039121205918490887,0.0003897920250892639,0.00041188905015587807
0.5157556762880513,0.0,1.0,0.5088963439920917,0.11897094120610074,0.03438971386014443,0.008660007639971282,0.00017598092294259714,2.6852617486333973e-05,3.6542994806011343e-06,4.299545573546869e-07,8.508457525705289e-08,3.405352656187529e-08,4.267990634012656e-09,6.849974857651102e-10,2.465419882677922e-10,3.4049797458418634e-12,1.0604078690384868e-12,4.766686117416026e-13,8.983229805831518e-14,5.2093295198711596e-14,0.0003602970391511917,0.0003645210526883602,0.00037036894354969263,0.00037427397910505533,0.00037519994657486677,0.0003742289263755083,0.00038555997889488935,0.0003821509890258312,0.00040770205669105053,0.00037809705827385187,0.00039064802695065737,0.00038344308268278837,0.00038723298348486423,0.0003910830710083246,0.00038811296690255404,0.0003893730463460088,0.00039720500353723764
0.23636043538354456,0.0,1.0,0.5088072579819709,0.23990275048253543,0.05664491092430596,0.0010151156256281298,0.00010513041213379445,6.0816996569086615e-06,1.6825331802853284e-06,2.5288089763482186e-07,9.392824049870455e-08,1.80664692041922e-08,6.195421088746005e-09,2.799266418068592e-10,2.800656113985405e-11,5.077323346398526e-12,2.6107181155620915e-12,5.528904469985624e-13,2.153826676937637e-13,9.214103006779226e-14,0.000376870040781796,0.00036614504642784595,0.00038325507193803787,0.00037081202026456594,0.000372260925360024,0.00037475302815437317,0.00037204904947429895,0.00037698005326092243,0.0003788259346038103,0.0003790420014411211,0.00037984992377460003,0.0003871200606226921,0.0003851749934256077,0.0003904899349436164,0.0004014719743281603,0.0003902890020981431,0.0004112629685550928
0.06332847870255809,0.0,1.0,0.5079748849384487,0.3528510598170965,0.03327245159856165,0.0033011632464689565,0.0005192675134910653,2.4498136830404653e-06,9.334193597817838e-07,2.929993812045027e-07,1.4416029197792692e-07,4.960399906506914e-09,2.373252129765947e-09,4.5335395661401185e-10,3.145760101871026e-11,9.665544816186664e-12,6.006406968009798e-12,3.1957928463224103e-13,1.8781159086062823e-13,1.2832175724457882e-13,0.0003809040645137429,0.0003747449954971671,0.00037146604154258966,0.0003927970537915826,0.00037682196125388145,0.00039388996083289385,0.00037544197402894497,0.0003842059522867203,0.00037896097637712955,0.00037953699938952923,0.0003815439995378256,0.00038778793532401323,0.00038535590283572674,0.00039026199374347925,0.00039013195782899857,0.0003911810927093029,0.0003978600725531578
0.9124487962956418,0.0,1.0,0.5082724130479619,0.01654969527215751,0.004238344028077697,0.0024507558223520604,0.00023557118517331246,6.354862883240528e-05,1.6563099762942115e-06,7.155431033152559e-07,7.755162792227503e-09,4.62325092750855e-09,5.002429508512623e-10,1.7747767681998227e-10,1.1186474467869019e-10,2.7793026922721715e-11,1.073487599309758e-12,7.531901395866808e-13,7.190336342296846e-14,5.229565306399765e-14,0.0003787929890677333,0.0003668850986286998,0.00036957289557904005,0.0003714470658451319,0.00037367595359683037,0.00037423602771013975,0.0003774699289351702,0.00037577899638563395,0.0003902730531990528,0.000415201997384429,0.00038067298009991646,0.00038634391967207193,0.0003859240096062422,0.0003883760655298829,0.0003867188934236765,0.0003904800396412611,0.000407947925850749
0.2018672516095411,0.0,1.0,0.5090047649573535,0.2595078904476391,0.05654942338972486,0.0004377897800106736,4.9967697970740874e-05,2.2774867068012572e-06,6.747819661469675e-07,1.2399300929862279e-07,4.898286281369015e-08,7.958490030121433e-09,2.9490151604095013e-09,2.1694990784169607e-10,1.4391899354544029e-11,2.9704499094042237e-12,1.598626025227034e-12,3.0552429648211016e-13,1.5229542130455724e-13,9.654069520014117e-14,0.0003591199638321996,0.0003687820862978697,0.000367900007404387,0.00037916796281933784,0.0003743930719792843,0.000384796061553061,0.0003714930498972535,0.00037716201040893793,0.00037890393286943436,0.00042104104068130255,0.0003829570487141609,0.0003932659747079015,0.0003944580676034093,0.00039128598291426897,0.00040696095675230026,0.00040235405322164297,0.0003998680040240288
0.8641368291927248,0.0,1.0,0.5080075289588422,0.026395195961198187,0.006913413009465593,0.0037471080574372033,0.00030690427821714067,7.877036638938147e-05,6.162309066920629e-07,2.461235319641882e-07,7.502983418222312e-09,4.333185513855283e-09,3.7064601037260725e-10,1.2479883740671312e-10,7.553388425055357e-11,1.6855279818578172e-11,1.1527821084893078e-12,7.803704328817673e-13,5.5766141388277684e-14,4.4695524127558656e-14,0.00037064997013658285,0.0003661240916699171,0.00036898802500218153,0.00036967697087675333,0.0003699149237945676,0.00037134496960788965,0.0003716939827427268,0.00037719402462244034,0.0004091419978067279,0.0003818030236288905,0.0004108280409127474,0.0003853769740089774,0.00038861692883074284,0.0003939740126952529,0.00038818700704723597,0.00039167399518191814,0.0003963939379900694
0.09057905853543935,0.0,1.0,0.5087420479394495,0.3324253279330341,0.042056538709897694,0.003479362829540909,0.00051748805575035,2.739297909824738e-06,9.959832324888323e-07,2.8789018224770223e-07,1.3612906363876063e-07,8.240926557338339e-09,3.772497772733482e-09,6.322998237469365e-10,2.706218764895768e-11,7.776206106635758e-12,4.7112983857728e-12,3.7869875203754883e-13,2.0836279150881396e-13,1.2427565120313197e-13,0.0003615629393607378,0.00037002505268901587,0.0003885239129886031,0.0003685470437631011,0.00037238001823425293,0.0003748629242181778,0.0003727229777723551,0.0003809960326179862,0.0003749229945242405,0.0003778530517593026,0.0003802080173045397,0.0003878349671140313,0.0003863900201395154,0.0003905569901689887,0.0003900149604305625,0.0004090470029041171,0.00041425006929785013
0.9456936518244733,0.0,1.0,0.5080650640884414,0.010080052757646623,0.002540769033258483,0.0015306350965001844,0.00016207649367453141,4.515368651532167e-05,1.7351063882242674e-06,7.869137462335593e-07,1.785352761078683e-09,1.0859756621184061e-09,1.3352149619939967e-10,4.8937530826503485e-11,3.162995584699279e-11,8.39261596156244e-12,1.6207017648189216e-13,1.1879602859673103e-13,3.8589540550676715e-14,3.706627900686239e-14,0.0003592610592022538,0.0003668389981612563,0.00036830094177275896,0.00037148594856262207,0.00038427801337093115,0.0003729340387508273,0.00037261401303112507,0.0003951130202040076,0.000396782997995615,0.0003869379870593548,0.00037931196857243776,0.0003858619602397084,0.00038845790550112724,0.0004068909911438823,0.00040995702147483826,0.00040673406329005957,0.00041115900967270136
0.540476692170755,0.0,1.0,0.508552985964343,0.11076243119825142,0.03200505473821644,0.008751043115642837,0.00011446459481406467,1.8373744616163218e-05,2.295993122271225e-06,3.217152954754884e-07,5.928964525584616e-08,2.464370528525158e-08,2.652735328509379e-09,4.669511920681177e-10,1.7784363613240474e-10,5.3498606131733334e-12,1.5666362674037522e-12,7.318747578813227e-13,1.1625188651772134e-13,5.674825337159043e-14,0.0003691029269248247,0.0003663980169221759,0.0003749990137293935,0.0003747669979929924,0.00037153298035264015,0.0003765580477192998,0.0003933309344574809,0.0003764340654015541,0.00037488609086722136,0.00038334005512297153,0.0003859219141304493,0.0003832189831882715,0.0004101789090782404,0.000401310040615499,0.0003964359639212489,0.0003938870504498482,0.00040498701855540276
0.6531918850228187,0.0,1.0,0.5083858480211347,0.07700956498632822,0.021841814244294846,0.008101241135723082,0.00016129940962378989,3.155740597749097e-05,2.4065824448350197e-06,5.731819082689442e-07,7.213535007865146e-08,3.463277368492406e-08,1.1093822390853353e-09,2.6702859656199007e-10,1.2551164325530448e-10,1.2764784626955956e-11,2.6870748670042256e-12,1.473899331717068e-12,1.2016293860771573e-13,6.424312423817293e-14,0.0003602460492402315,0.0003667870769277215,0.00037356698885560036,0.0003881440497934818,0.00037148594856262207,0.000374582945369184,0.00037725805304944515,0.0003770580515265465,0.0003767530433833599,0.0003805250162258744,0.0003809429472312331,0.00039319100324064493,0.000389787950553,0.00039001996628940105,0.00039076199755072594,0.0003945009084418416,0.00041139801032841206
0.22864560266211464,0.0,1.0,0.5082913949154317,0.24417744584820017,0.05674105095274381,0.0006859970824281914,7.266269668241368e-05,4.004757890167312e-06,1.1253217882252425e-06,1.7757558645855818e-07,6.688978662057808e-08,1.2424008283264575e-08,4.3374089539004435e-09,2.2334161910375514e-10,2.0659418913073512e-11,3.861128474250703e-12,2.00358723210031e-12,4.1059316699328525e-13,1.6485244376370957e-13,8.522974693761229e-14,0.0003588079707697034,0.0003659049980342388,0.0003696029307320714,0.00036963506136089563,0.0003800969570875168,0.00037448201328516006,0.00037207792047411203,0.00037676398642361164,0.00040399807039648294,0.00037949904799461365,0.0003778970567509532,0.0003827780019491911,0.00038919399958103895,0.0003901260206475854,0.0003891770029440522,0.0003918169531971216,0.000414488953538239
0.9366696918651266,0.0,1.0,0.5090144840069115,0.011812758129006042,0.0029904681738303477,0.0017820882567912977,0.00018398165472528638,5.0818074354496234e-05,1.7829864030861564e-06,7.983478043304226e-07,1.0034288316805929e-09,6.071086720029014e-10,7.225315591837595e-11,2.6255960181108503e-11,1.6857285453737434e-11,4.396596287630888e-12,1.1287697059655808e-13,8.45238795974246e-14,3.8425346305588854e-14,3.858310168861962e-14,0.00038150197360664606,0.00036599498707801104,0.0003704980481415987,0.0003717690706253052,0.00039050006307661533,0.0003741190303117037,0.0003728850279003382,0.0003764530410990119,0.00037646107375621796,0.0003796280361711979,0.0003795130178332329,0.00038411805871874094,0.00039867404848337173,0.0004072010051459074,0.0003895070403814316,0.0003959229215979576,0.0003972130361944437
0.4976477023653788,0.0,1.0,0.5084287170320749,0.12519051874262696,0.036158557598756545,0.008532961083797442,0.000218701518809586,3.208978961310593e-05,4.632192105125712e-06,4.678977134921985e-07,9.734064054487561e-08,3.783009284455066e-08,5.240131102826292e-09,7.798110324845977e-10,2.684831751689314e-10,4.787534675399831e-13,1.6109687415619636e-13,8.097713913961022e-14,4.689294558267647e-14,4.5291153367634807e-14,0.00036240601912140846,0.0003662890521809459,0.00037079094909131527,0.00037889101076871157,0.0003719170344993472,0.0003737939987331629,0.0003744009882211685,0.00037882605101913214,0.0003732750192284584,0.0003810559865087271,0.0003823150182142854,0.0004047779366374016,0.0003893130924552679,0.00038767210207879543,0.000392638030461967,0.00039124791510403156,0.00041106599383056164
0.4366674893388395,0.0,1.0,0.5080294869840145,0.14753095652246836,0.042159338538906146,0.007709383444494198,0.00033582189707606494,4.2545756662466015e-05,7.357761945174664e-06,3.228786663201158e-07,7.857780228420002e-08,2.732019826435827e-08,5.032668400987127e-09,5.416003169394093e-10,1.571149306190486e-10,6.202672874342256e-12,2.2981388492681983e-12,8.862452189511865e-13,2.0695364475542584e-13,8.503988552126973e-14,0.00036911002825945616,0.00036939000710844994,0.00036908802576363087,0.0003913920372724533,0.00037171796429902315,0.0003728410229086876,0.0003802370047196746,0.000378107069991529,0.0003935729619115591,0.00038082199171185493,0.00039967300835996866,0.0003843719605356455,0.00038687395863234997,0.00039739091880619526,0.0003912791144102812,0.00038998399395495653,0.00040079501923173666
0.477946580739831,0.0,1.0,0.5086665719281882,0.13216588374908578,0.03809641386356297,0.008334633974280078,0.000261816434832786,3.673443291726958e-05,5.637100202204985e-06,4.6632762444977463e-07,1.022450809755831e-07,3.841633872481301e-08,5.880444860202734e-09,7.986546995044178e-10,2.6119217373000497e-10,2.986957433356965e-12,1.016068235217888e-12,4.2727244291818235e-13,9.524552051959622e-14,5.3003417233675574e-14,0.00038055703043937683,0.0003682259703055024,0.0003702630056068301,0.0003694010665640235,0.0003919240552932024,0.0003770409384742379,0.00037295499350875616,0.0003767741145566106,0.00037413195241242647,0.00037972896825522184,0.00038185203447937965,0.00039417401421815157,0.0003876130795106292,0.00038849504198879004,0.00040538108441978693,0.0009024939499795437,0.00039287901017814875
0.592956631149616,0.0,1.0,0.508609254960902,0.09434130483711237,0.027107457211294723,0.008650325403002722,1.9707901478530695e-05,3.490019786760621e-06,3.5561182562947174e-07,6.639648190982875e-08,1.0382326799371215e-08,4.639147057354403e-09,3.3110765379198053e-10,6.866751983038342e-11,2.9096391841613553e-11,1.8614753822913435e-12,4.746547000818258e-13,2.43553098310437e-13,4.837204764733612e-14,4.136537158866034e-14,0.000359712983481586,0.00036660395562648773,0.0003734210040420294,0.0003691300516948104,0.0003798359539359808,0.0003725470742210746,0.00037370098289102316,0.000385873019695282,0.00037576991599053144,0.0003804509760811925,0.00038158800452947617,0.000382482074201107,0.0004049349809065461,0.0003851300571113825,0.0003862440353259444,0.0003987490199506283,0.000403178040869534
0.050833461948477154,0.0,1.0,0.5089588219998404,0.3625958036089667,0.0282603272374349,0.003011013122656003,0.0004854871105939902,4.5275138412378265e-06,1.7617924747628027e-06,5.728171084415135e-07,2.868574138295221e-07,6.394788365914889e-09,3.1193699464820196e-09,6.294874256917104e-10,5.133155089950903e-11,1.6238424961237698e-11,1.0202329550908172e-11,4.064299109481403e-13,2.3092519201243216e-13,1.417044599025077e-13,0.0003606289392337203,0.00037151097785681486,0.0003716170322149992,0.0003700709203258157,0.0003927989164367318,0.0003726099384948611,0.00039205991197377443,0.0003788820467889309,0.0003764970460906625,0.0003802280407398939,0.00037993607111275196,0.0003816440002992749,0.00039563304744660854,0.00039005791768431664,0.0003877760609611869,0.0004332219250500202,0.0004027410177513957
0.8967553715906984,0.0,1.0,0.508631487027742,0.01968826328348406,0.005079552018566156,0.002878085834219951,0.0002633613928807575,6.993374906744845e-05,1.410902857058373e-06,5.948274241144266e-07,1.0195504261678057e-08,6.017760647838671e-09,6.078059876304371e-10,2.12155006314863e-10,1.3204285124208373e-10,3.1735976737180604e-11,1.5291896235038494e-12,1.0599604823819823e-12,8.343341485562919e-14,5.539629760423398e-14,0.000362404971383512,0.0003648750716820359,0.00037015299312770367,0.00036813796032220125,0.00039305805694311857,0.00038311700336635113,0.0003718410152941942,0.0003755859797820449,0.00037665001582354307,0.0003801960265263915,0.00038139696698635817,0.0003820389974862337,0.0003861500881612301,0.0003901550080627203,0.0003885329933837056,0.00039433606434613466,0.00039615598507225513
0.8222135460938069,0.0,1.0,0.5078909809235483,0.03540293808613195,0.009447262391130681,0.004814215401940041,0.000334873948079862,8.205389386039532e-05,6.796879563579982e-07,2.5134794325218615e-07,1.2100980848233043e-08,6.78060913536917e-09,4.3825826467798295e-10,1.4021864121546157e-10,8.157376531221184e-11,1.634767397252709e-11,1.554184473723262e-12,1.0161947093287873e-12,4.8471302323583574e-14,4.183612590822045e-14,0.00035916699562221766,0.00036785705015063286,0.000390209024772048,0.00036817602813243866,0.00038356194272637367,0.00037255696952342987,0.00037265592254698277,0.0003758600214496255,0.0003819119883701205,0.00037971301935613155,0.00038508803118020296,0.00038640701677650213,0.0003903689794242382,0.0003931330284103751,0.00038690795190632343,0.000394162954762578,0.0003939010202884674
0.4281698635088733,0.0,1.0,0.5093868600670248,0.1508269737740734,0.04298851861289345,0.007544849306406968,0.00034756876230872654,4.3050843487831416e-05,7.620840757958792e-06,2.7287830045824437e-07,6.779158339562243e-08,2.3167189240187887e-08,4.418434419010557e-09,4.4915716031185504e-10,1.2682493829658388e-10,5.7468280920990355e-12,2.164631776174441e-12,8.185705697821488e-13,1.938741309010717e-13,7.472931117150312e-14,0.0003776869270950556,0.00036722305230796337,0.00036841200198978186,0.00036989105865359306,0.00037506804801523685,0.00037303403951227665,0.0003738199593499303,0.0003773840144276619,0.0003786110319197178,0.0003816720563918352,0.0003817459801211953,0.00039221998304128647,0.0004076159093528986,0.00038733799010515213,0.000389048014767468,0.00039283500518649817,0.00039618194568902254
0.6310654428718875,0.0,1.0,0.5085456819506362,0.0832005655766934,0.023727334253577984,0.0083516589204584,0.0001121732128692687,2.118792781401602e-05,1.8132343171569903e-06,3.9806128198554453e-07,5.448496909324956e-08,2.5509265003710096e-08,1.1782750470706797e-09,2.6957940858651824e-10,1.2222739628785864e-10,1.075462067663557e-11,2.43478007425747e-12,1.2986270527485891e-12,1.2416727417917784e-13,6.519782455742097e-14,0.00035872403532266617,0.000387519015930593,0.00037566700484603643,0.0003776169614866376,0.0003980459878221154,0.00037523696664720774,0.0003730040043592453,0.0003826949978247285,0.00039715098682790995,0.0003861479926854372,0.0003827828913927078,0.0003825749736279249,0.0003869479987770319,0.0003939000889658928,0.0004569420125335455,0.0003917419817298651,0.0003969130339100957

